A piecewise deterministic Markov process approach modeling a dry friction problem with noise

Understanding and predicting the dynamical properties of systems involving dry friction is a major concern in physics and engineering. It abounds in many mechanical processes, from the sound produced by a violin to the screeching of chalk on a blackboard to human infant crawling dynamics and friction-based locomotion of a multitude of living organisms (snakes, bacteria, scallops..) to the displacement of mechanical structures (building, bridges, nuclear plants, massive industrial infrastructures) under earthquakes and beyond. Surprisingly, even for low-dimensional systems, the modeling of dry friction in the presence of random forcing has not been elucidated. In this paper, we propose a piecewise deterministic Markov process approach modeling a system with dry friction including different coefficients for the static and dynamic forces. In this mathematical framework, we derive the corresponding Kolmogorov equations and related tools to compute statistical quantities of interest related to the distributions of the static (sticked) and dynamic phases. We show ergodicity and provide a representation formula of the stationary measure using independent identically distributed portions of the trajectory (excursions). We also obtain deterministic characterizations of the Laplace transforms of the probability density functions of the durations of the static and dynamic phases.

==> MANUSCRIPT(arxiv)/RESULTS/Mat_casea_f.txt <==
0.50000   0.52176717 
0.25000   0.37550778 
0.12500   0.28487666 
0.06250   0.22762206 
0.03125   0.19118962 
0.01562   0.16770491 
0.00781   0.15237182 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_casea_g.txt <==
0.50000   0.34991244 
0.25000   0.33266556 
0.12500   0.32056695 
0.06250   0.31386394 
0.03125   0.31066673 
0.01562   0.30933077 
0.00781   0.30889194 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_casea_h.txt <==
0.50000   0.84870670 
0.25000   0.85256755 
0.12500   0.85641524 
0.06250   0.85868157 
0.03125   0.85975495 
0.01562   0.86017228 
0.00781   0.86027475 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_casea_phi.txt <==
0.50000   0.78988647 
0.25000   0.73956465 
0.12500   0.71201103 
0.06250   0.69757922 
0.03125   0.69019270 
0.01562   0.68645595 
0.00781   0.68457659 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_casea_psi.txt <==
0.50000   1.00000000 
0.25000   0.99999566 
0.12500   0.99998859 
0.06250   0.99998605 
0.03125   0.99998537 
0.01562   0.99998519 
0.00781   0.99998515 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_caseb_f.txt <==
0.50000   0.58891315 
0.25000   0.47035844 
0.12500   0.39236090 
0.06250   0.34108173 
0.03125   0.30689421 
0.01562   0.28368844 
0.00781   0.26769790 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_caseb_g.txt <==
0.50000   0.22454284 
0.25000   0.20527116 
0.12500   0.19235529 
0.06250   0.18540074 
0.03125   0.18193628 
0.01562   0.18030775 
0.00781   0.17959860 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_caseb_h.txt <==
0.50000   0.90015231 
0.25000   0.90704921 
0.12500   0.91209540 
0.06250   0.91488656 
0.03125   0.91628612 
0.01562   0.91693947 
0.00781   0.91721706 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_caseb_phi.txt <==
0.50000   0.78988647 
0.25000   0.73956465 
0.12500   0.71201103 
0.06250   0.69757922 
0.03125   0.69019270 
0.01562   0.68645595 
0.00781   0.68457659 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_caseb_psi.txt <==
0.50000   1.00000000 
0.25000   0.99999566 
0.12500   0.99998859 
0.06250   0.99998605 
0.03125   0.99998537 
0.01562   0.99998519 
0.00781   0.99998515 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_casec_f.txt <==
0.50000   0.65247073 
0.25000   0.55606786 
0.12500   0.49554484 
0.06250   0.45619101 
0.03125   0.42995877 
0.01562   0.41193370 
0.00781   0.39918685 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_casec_g.txt <==
0.50000   0.14286733 
0.25000   0.12103845 
0.12500   0.10936607 
0.06250   0.10324250 
0.03125   0.10013381 
0.01562   0.09858128 
0.00781   0.09781909 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_casec_h.txt <==
0.50000   0.93526694 
0.25000   0.94419569 
0.12500   0.94919275 
0.06250   0.95185317 
0.03125   0.95321288 
0.01562   0.95389372 
0.00781   0.95422788 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_casec_phi.txt <==
0.50000   0.78988647 
0.25000   0.73956465 
0.12500   0.71201103 
0.06250   0.69757922 
0.03125   0.69019270 
0.01562   0.68645595 
0.00781   0.68457659 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_casec_psi.txt <==
0.50000   1.00000000 
0.25000   0.99999566 
0.12500   0.99998859 
0.06250   0.99998605 
0.03125   0.99998537 
0.01562   0.99998519 
0.00781   0.99998515 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_cased_f.txt <==
0.50000   0.70071281 
0.25000   0.62890842 
0.12500   0.58631623 
0.06250   0.56080340 
0.03125   0.54519213 
0.01562   0.53539741 
0.00781   0.52910247 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_cased_g.txt <==
0.50000   0.08456487 
0.25000   0.06764796 
0.12500   0.05865500 
0.06250   0.05415668 
0.03125   0.05190798 
0.01562   0.05077675 
0.00781   0.05020494 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_cased_h.txt <==
0.50000   0.96084857 
0.25000   0.96834968 
0.12500   0.97238928 
0.06250   0.97442466 
0.03125   0.97544625 
0.01562   0.97596144 
0.00781   0.97622230 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_cased_phi.txt <==
0.50000   0.78988647 
0.25000   0.73956465 
0.12500   0.71201103 
0.06250   0.69757922 
0.03125   0.69019270 
0.01562   0.68645595 
0.00781   0.68457659 


==> MANUSCRIPT(arxiv)/RESULTS/Mat_cased_psi.txt <==
0.50000   1.00000000 
0.25000   0.99999566 
0.12500   0.99998859 
0.06250   0.99998605 
0.03125   0.99998537 
0.01562   0.99998519 
0.00781   0.99998515 


==> MANUSCRIPT(arxiv)/RESULTS/PS_casea.txt <==
0.5  0.52124  0.351024  0.848174  0.789946  1.00098
0.25  0.375992  0.332727  0.852493  0.740644  0.997453
0.125  0.285214  0.320554  0.856411  0.712808  0.997551
0.0625  0.227766  0.313844  0.858688  0.697878  0.998923
0.03125  0.191227  0.310692  0.859745  0.690271  0.999739
0.015625  0.167755  0.309225  0.860215  0.686537  0.999708
0.0078125  0.15241  0.30883  0.860306  0.684592  0.999886

==> MANUSCRIPT(arxiv)/RESULTS/PS_caseb.txt <==
0.5  0.588644  0.225214  0.899857  0.79034  0.99927
0.25  0.471022  0.205257  0.907016  0.74102  0.995933
0.125  0.392996  0.192231  0.912141  0.71297  0.9969
0.0625  0.341295  0.185281  0.914938  0.697936  0.998667
0.03125  0.306997  0.181941  0.916287  0.690287  0.99971
0.015625  0.283592  0.180286  0.916948  0.686454  0.999895
0.0078125  0.267603  0.179597  0.917223  0.684578  0.999977

==> MANUSCRIPT(arxiv)/RESULTS/PS_casec.txt <==
0.5  0.652211  0.143391  0.935034  0.79021  0.999373
0.25  0.556884  0.121072  0.944156  0.741271  0.99485
0.125  0.496272  0.109396  0.949178  0.712985  0.996843
0.0625  0.45651  0.103205  0.951871  0.697933  0.998751
0.03125  0.430034  0.100142  0.95321  0.690278  0.999699
0.015625  0.411951  0.0985581  0.953907  0.686498  0.999806
0.0078125  0.39918  0.0977823  0.954244  0.684578  0.99991

==> MANUSCRIPT(arxiv)/RESULTS/PS_cased.txt <==
0.5  0.700782  0.0848218  0.960734  0.7905  0.99819
0.25  0.630147  0.0676012  0.968353  0.741545  0.993523
0.125  0.58731  0.0585917  0.972414  0.713099  0.996302
0.0625  0.561264  0.0541705  0.974419  0.69797  0.998719
0.03125  0.545293  0.0518962  0.975452  0.69027  0.999674
0.015625  0.53542  0.0508114  0.975946  0.68646  1.00002
0.0078125  0.529093  0.050242  0.976207  0.684568  1.00006

==> MANUSCRIPT(arxiv)/RESULTS/casea_pdmp_friction_data4.txt <==
#tauf =   10000 compute the fours statistics wrt delta 
0.5   0.293901  0.789843  1.00504  0.295734  0.011422
0.25   0.186705  0.731506  1.02197  0.313182  0.054284
0.125   0.155736  0.714908  0.983047  0.295662  0.188411
0.0625   0.132058  0.693125  1.00925  0.311259  0.737549
0.03125   0.12477  0.684869  1.01821  0.321745  2.96214
0.015625   0.119315  0.684535  0.994398  0.301898  11.5366
0.0078125   0.11828  0.678602  1.02447  0.323766  44.5855
0.00390625   0.123877  0.686167  1.00011  0.311334  148.603


==> MANUSCRIPT(arxiv)/RESULTS/casea_pdmp_friction_data5.txt <==
#tauf =   100000 compute the fours statistics wrt delta 
0.5   0.292402  0.789164  1.00265  0.289518  0.10621
0.25   0.195472  0.738622  1.0022  0.302436  0.367557
0.125   0.158735  0.712201  0.997507  0.304447  1.58081
0.0625   0.138036  0.69809  0.995399  0.305382  6.20184
0.03125   0.13081  0.691439  0.995188  0.3062  25.0005
0.015625   0.126241  0.687311  1.00121  0.310418  110.422
0.0078125   0.123257  0.685569  1.00014  0.31012  520.483
0.00390625   0.123697  0.685688  1.00281  0.31251  2135.07


==> MANUSCRIPT(arxiv)/RESULTS/casea_pdmp_friction_data6.txt <==
#tauf =   1e+06 compute the fours statistics wrt delta 
0.5   0.289871  0.790112  0.999358  0.288025  1.36678
0.25   0.19729  0.73972  0.999328  0.301298  5.34263
0.125   0.156515  0.712017  1.00009  0.30615  21.3925
0.0625   0.138049  0.697322  1.00182  0.309161  84.4274
0.03125   0.130188  0.690421  0.99975  0.308864  335.946
0.015625   0.125778  0.68716  0.999397  0.309238  1337.72
0.0078125   0.123176  0.685642  1.00027  0.310278  5351.14
0.00390625   0.123503  0.685648  1.00269  0.312295  20961.2


==> MANUSCRIPT(arxiv)/RESULTS/caseb_pdmp_friction_data4.txt <==
#tauf =   10000 compute the fours statistics wrt delta 
0.5   0.389448  0.789141  0.999827  0.168542  0.009077
0.25   0.30235  0.735523  1.02185  0.186434  0.049707
0.125   0.265086  0.707793  1.02386  0.186658  0.150918
0.0625   0.250706  0.70082  0.988112  0.17163  0.625673
0.03125   0.234689  0.684685  1.01653  0.185924  2.24264
0.015625   0.227347  0.677379  1.03652  0.194918  9.18545
0.0078125   0.231233  0.681388  1.00192  0.181179  40.26
0.00390625   0.232125  0.683988  1.00904  0.185086  150.014


==> MANUSCRIPT(arxiv)/RESULTS/caseb_pdmp_friction_data5.txt <==
#tauf =   100000 compute the fours statistics wrt delta 
0.5   0.39139  0.789954  0.998156  0.168111  0.087449
0.25   0.305497  0.737262  1.00604  0.177507  0.376062
0.125   0.26411  0.709109  1.0077  0.180391  1.54973
0.0625   0.246412  0.696337  1.00426  0.18047  5.85888
0.03125   0.241769  0.691163  0.995263  0.177544  26.8078
0.015625   0.236219  0.687053  1.00143  0.180402  114.345
0.0078125   0.234376  0.685478  1.00089  0.180571  522.564
0.00390625   0.233483  0.685514  1.00347  0.182388  2101.77


==> MANUSCRIPT(arxiv)/RESULTS/caseb_pdmp_friction_data6.txt <==
#tauf =   1e+06 compute the fours statistics wrt delta 
0


















\.5   0.3923  0.789925  0.999818  0.168536  1.15856
0.25   0.307741  0.739994  0.998253  0.175094  4.79137
0.125   0.267083  0.7118  1.00008  0.177688  18.8262
0.0625   0.248649  0.697051  1.00279  0.180093  83.2939
0.03125   0.240296  0.690381  0.999911  0.179308  331.908
0.015625   0.236968  0.687138  0.999527  0.179448  1321.52
0.0078125   0.234043  0.685571  1.00051  0.180502  5287.78
0.00390625   0.233601  0.685666  1.00262  0.181998  20803.3


==> MANUSCRIPT(arxiv)/RESULTS/casec_pdmp_friction_data4.txt <==
#tauf =   10000 compute the fours statistics wrt delta 
0.5   0.485794  0.785806  1.00819  0.0923684  0.00896
0.25   0.431478  0.744367  0.990677  0.0933087  0.048257
0.125   0.390672  0.711433  0.994642  0.0949804  0.144873
0.0625   0.367441  0.687726  1.03248  0.102628  0.562144
0.03125   0.370756  0.689286  1.00269  0.0952019  2.29897
0.015625   0.378421  0.691263  0.9943  0.0977878  8.98594
0.0078125   0.363177  0.683841  1.00289  0.0981843  35.1947
0.00390625   0.369612  0.685154  1.00274  0.0996523  154.7


==> MANUSCRIPT(arxiv)/RESULTS/casec_pdmp_friction_data5.txt <==
#tauf =   100000 compute the fours statistics wrt delta 
0.5   0.496142  0.789613  1.00377  0.0934897  0.113562
0.25   0.424252  0.739146  0.999505  0.0952921  0.43785
0.125   0.392153  0.711393  1.00268  0.097558  1.76802
0.0625   0.37861  0.696907  1.00435  0.098127  7.32542
0.03125   0.37097  0.689318  1.00409  0.0977561  28.4519
0.015625   0.371909  0.687906  0.997608  0.0970746  112.314
0.0078125   0.369171  0.686483  0.998009  0.0977424  518.168
0.00390625   0.369611  0.685807  1.00192  0.0991834  2079.63


==> MANUSCRIPT(arxiv)/RESULTS/casec_pdmp_friction_data6.txt <==
#tauf =   1e+06 compute the fours statistics wrt delta 
0.5   0.497159  0.789691  1.00006  0.0928876  0.880527
0.25   0.425499  0.739525  1.00086  0.0961985  3.80804
0.125   0.394795  0.71252  0.998402  0.0963854  14.3823
0.0625   0.379453  0.697677  0.999744  0.0969684  78.6898
0.03125   0.373167  0.690525  0.999447  0.0971784  327.513
0.015625   0.370252  0.687044  0.999463  0.0972733  1305.29
0.0078125   0.368005  0.685668  1.00052  0.0982206  5222.87
0.00390625   0.36978  0.685672  1.00254  0.0993867  20662.1


==> MANUSCRIPT(arxiv)/RESULTS/cased_pdmp_friction_data4.txt <==
#tauf =   10000 compute the fours statistics wrt delta 
0.5   0.590323  0.792524  0.984496  0.0443284  0.010621
0.25   0.543856  0.740138  0.994802  0.0487283  0.037546
0.125   0.529641  0.714665  0.988841  0.047049  0.14036
0.0625   0.521972  0.698851  0.988095  0.0481048  0.590324
0.03125   0.521696  0.693212  0.982055  0.0462824  2.31469
0.015625   0.521855  0.690388  0.990624  0.0498054  9.28688
0.0078125   0.515493  0.684209  1.00797  0.0523847  36.4108
0.00390625   0.52022  0.685878  1.00154  0.0509528  139.307


==> MANUSCRIPT(arxiv)/RESULTS/cased_pdmp_friction_data5.txt <==
#tauf =   100000 compute the fours statistics wrt delta 
0.5   0.592427  0.791886  0.996709  0.048397  0.13049
0.25   0.546349  0.741558  0.992465  0.0481368  0.511626
0.125   0.524613  0.71109  1.0039  0.0503835  2.02113
0.0625   0.520889  0.698471  0.998887  0.0497501  8.03492
0.03125   0.515305  0.688743  1.00437  0.0501197  31.9282
0.015625   0.518166  0.687421  0.999533  0.0498588  126.32
0.0078125   0.517918  0.68585  0.999864  0.0505162  503.266
0.00390625   0.519968  0.685586  1.00319  0.0514781  1973.31


==> MANUSCRIPT(arxiv)/RESULTS/cased_pdmp_friction_data6.txt <==
#tauf =   1e+06 compute the fours statistics wrt delta 
0.5   0.58817  0.789844  0.999428  0.0475129  0.939155
0.25   0.543369  0.739483  1.00125  0.0495163  3.63028
0.125   0.525045  0.711335  1.00257  0.0497537  14.2551
0.0625   0.520538  0.698172  0.998263  0.0494068  60.1645
0.03125   0.517829  0.690423  0.999907  0.0496814  315.719
0.015625   0.517665  0.687072  0.99938  0.0496583  1259.11
0.0078125   0.517505  0.685578  1.00067  0.0506061  5044.1
0.00390625   0.520122  0.68568  1.0025  0.0513804  ~20000


==> MANUSCRIPT(arxiv)/casea_0.015625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.44431 3.06573 3.51004
#0.261284 10.6757 10.8252
0  3.9884   0   0
0.05  1.8296   0.0418   0
0.1  1.4628   0.2014   0.0052
0.15  1.2096   0.3236   0.0202
0.2  1.0738   0.4014   0.0452
0.25  0.9442   0.4398   0.1
0.3  0.8798   0.4518   0.1258
0.35  0.799   0.4528   0.1758
0.4  0.7036   0.4152   0.2098
0.45  0.6576   0.4116   0.2378
0.5  0.5904   0.3978   0.247
0.55  0.531   0.3734   0.2878
0.6  0.4954   0.3786   0.2876
0.65  0.4274   0.3392   0.271
0.7  0.3942   0.307   0.3016
0.75  0.3542   0.3188   0.3008
0.8  0.3512   0.3182   0.2812
0.85  0.305   0.284   0.2852
0.9  0.2832   0.2714   0.2942
0.95  0.256   0.2414   0.3008
1  0.2202   0.2502   0.2714
1.05  0.2134   0.2488   0.273
1.1  0.1798   0.2146   0.2852
1.15  0.169   0.2316   0.2948
1.2  0.1422   0.216   0.265
1.25  0.1464   0.2222   0.2628
1.3  0.1242   0.216   0.2604
1.35  0.1136   0.2054   0.253
1.4  0.1018   0.1714   0.2534
1.45  0.096   0.1874   0.2448
1.5  0.085   0.185   0.221
1.55  0.0936   0.1892   0.2266
1.6  0.0744   0.1712   0.24
1.65  0.0584   0.1732   0.2036
1.7  0.064   0.17   0.2176
1.75  0.0526   0.162   0.1994
1.8  0.0482   0.1504   0.2112
1.85  0.047   0.1656   0.1964
1.9  0.0476   0.1664   0.2048
1.95  0.0414   0.1674   0.1882
2  0.0358   0.1542   0.1948
2.05  0.0294   0.1254   0.1836
2.1  0.0246   0.1308   0.1796
2.15  0.0242   0.1378   0.167
2.2  0.0254   0.141   0.1792
2.25  0.0212   0.1544   0.1708
2.3  0.0142   0.1216   0.1644
2.35  0.012   0.1246   0.1648
2.4  0.0138   0.1408   0.1534
2.45  0.0106   0.1264   0.1584
2.5  0.0114   0.1084   0.1422
2.55  0.0112   0.1262   0.139
2.6  0.007   0.1246   0.1566
2.65  0.0074   0.1308   0.1424
2.7  0.0046   0.1212   0.128
2.75  0.0086   0.1126   0.1288
2.8  0.0106   0.1118   0.1434
2.85  0.0046   0.1176   0.1344
2.9  0.0038   0.1122   0.1354
2.95  0.0064   0.1038   0.1326
3  0.0036   0.1072   0.1266
3.05  0.0056   0.107   0.1204
3.1  0.003   0.1026   0.113
3.15  0.0038   0.1042   0.1182
3.2  0.004   0.1128   0.1214
3.25  0.0024   0.0968   0.1234
3.3  0.0028   0.0986   0.1222
3.35  0.0028   0.0884   0.108
3.4  0.0012   0.0896   0.1094
3.45  0.0042   0.0834   0.1068
3.5  0.0008   0.077   0.104
3.55  0.0006   0.0898   0.1026
3.6  0.0026   0.0922   0.084
3.65  0.0016   0.088   0.1108
3.7  0.0008   0.0856   0.1082
3.75  0.0012   0.0738   0.0978
3.8  0.0016   0.0934   0.0884
3.85  0.001   0.0884   0.102
3.9  0.0006   0.0818   0.08
3.95  0.0006   0.0826   0.0782
4  0.0032   0.0808   0.0954
4.05  0   0.081   0.0964
4.1  0.0008   0.0774   0.0818
4.15  0.0004   0.087   0.0932
4.2  0.0016   0.0676   0.0884
4.25  0.0012   0.072   0.072
4.3  0   0.0756   0.0962
4.35  0.0006   0.0758   0.0826
4.4  0   0.065   0.074
4.45  0.001   0.0692   0.0914
4.5  0.0008   0.064   0.0852
4.55  0.0012   0.0706   0.0754
4.6  0   0.0638   0.0794
4.65  0   0.0712   0.0732
4.7  0.0018   0.0494   0.074
4.75  0   0.0704   0.0744
4.8  0   0.0512   0.0612
4.85  0   0.0618   0.0684
4.9  0   0.0692   0.0732
4.95  0   0.0662   0.072
5  0   0.0532   0.0702
5.05  0   0.0714   0.0716
5.1  0   0.0548   0.0726
5.15  0   0.0578   0.0638
5.2  0   0.0492   0.0706
5.25  0   0.055   0.0576
5.3  0   0.0496   0.0546
5.35  0   0.0518   0.06
5.4  0   0.0544   0.0618
5.45  0.0006   0.0496   0.0716
5.5  0   0.0508   0.0622
5.55  0   0.05   0.0618
5.6  0   0.0448   0.0468
5.65  0   0.0532   0.0538
5.7  0   0.0496   0.0496
5.75  0   0.0526   0.0618
5.8  0   0.0456   0.0626
5.85  0   0.0492   0.051
5.9  0   0.046   0.0562
5.95  0   0.0422   0.0438
6  0   0.0358   0.0428
6.05  0   0.0394   0.0508
6.1  0   0.0438   0.0626
6.15  0   0.0522   0.0428
6.2  0   0.049   0.0396
6.25  0   0.037   0.0464
6.3  0   0.0272   0.0412
6.35  0   0.0396   0.043
6.4  0   0.0354   0.0404
6.45  0   0.032   0.0476
6.5  0   0.0324   0.0488
6.55  0   0.035   0.0384
6.6  0   0.0432   0.044
6.65  0   0.0402   0.0398
6.7  0   0.0326   0.046
6.75  0   0.039   0.0356
6.8  0   0.0366   0.0354
6.85  0   0.0366   0.0392
6.9  0   0.0402   0.0424
6.95  0   0.034   0.0354
7  0   0.033   0.0374
7.05  0   0.0318   0.031
7.1  0   0.034   0.0388
7.15  0   0.0296   0.0394
7.2  0   0.0314   0.0378
7.25  0   0.0376   0.038
7.3  0   0.0272   0.0378
7.35  0   0.0322   0.037
7.4  0   0.0242   0.0306
7.45  0   0.0288   0.0358
7.5  0   0.0218   0.0326
7.55  0   0.0302   0.026
7.6  0   0.027   0.0254
7.65  0   0.027   0.0276
7.7  0   0.0378   0.0268
7.75  0   0.0186   0.0338
7.8  0   0.0206   0.0352
7.85  0   0.024   0.0294
7.9  0   0.0264   0.025
7.95  0   0.021   0.0296
8  0   0.0258   0.0302
8.05  0   0.025   0.0262
8.1  0   0.0244   0.0244
8.15  0   0.0218   0.033
8.2  0   0.0216   0.023
8.25  0   0.028   0.0262
8.3  0   0.027   0.0294
8.35  0   0.0278   0.0238
8.4  0   0.0232   0.0246
8.45  0   0.019   0.0324
8.5  0   0.0194   0.0186
8.55  0   0.026   0.0198
8.6  0   0.0182   0.0234
8.65  0   0.0164   0.034
8.7  0   0.0204   0.0196
8.75  0   0.0242   0.0272
8.8  0   0.0248   0.0246
8.85  0   0.0196   0.023
8.9  0   0.017   0.0164
8.95  0   0.0172   0.0194
9  0   0.0152   0.0238
9.05  0   0.0196   0.0162
9.1  0   0.019   0.0234
9.15  0   0.0186   0.025
9.2  0   0.0102   0.0148
9.25  0   0.0142   0.026
9.3  0   0.016   0.0162
9.35  0   0.0178   0.018
9.4  0   0.0194   0.018
9.45  0   0.0248   0.0116
9.5  0   0.0188   0.02
9.55  0   0.0118   0.0192
9.6  0   0.0148   0.0206
9.65  0   0.0136   0.0216
9.7  0   0.0116   0.0164
9.75  0   0.0124   0.018
9.8  0   0.014   0.0148
9.85  0   0.0154   0.02
9.9  0   0.0156   0.0144
9.95  0   0.9024   1.04


==> MANUSCRIPT(arxiv)/casea_0.03125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.460257 3.10929 3.56954
#0.280152 10.7619 10.9532
0  3.871   0.001   0
0.05  1.839   0.034   0.0002
0.1  1.4094   0.1626   0.0024
0.15  1.2076   0.2946   0.0184
0.2  1.0536   0.3858   0.047
0.25  0.9552   0.4124   0.0894
0.3  0.8568   0.4178   0.1312
0.35  0.7754   0.4308   0.165
0.4  0.7162   0.4074   0.1854
0.45  0.653   0.4034   0.2138
0.5  0.5896   0.4002   0.2408
0.55  0.5408   0.3592   0.2536
0.6  0.4986   0.349   0.2548
0.65  0.4512   0.3308   0.2622
0.7  0.4112   0.3172   0.284
0.75  0.3674   0.32   0.284
0.8  0.3326   0.2868   0.2874
0.85  0.3084   0.2822   0.2772
0.9  0.2706   0.278   0.2764
0.95  0.2474   0.2686   0.289
1  0.2386   0.2566   0.2832
1.05  0.2232   0.2514   0.2634
1.1  0.1916   0.2396   0.275
1.15  0.161   0.2182   0.2648
1.2  0.1658   0.2238   0.262
1.25  0.1524   0.2278   0.2562
1.3  0.138   0.2082   0.2548
1.35  0.11   0.201   0.255
1.4  0.1084   0.1854   0.2428
1.45  0.106   0.2068   0.2514
1.5  0.0926   0.1888   0.2284
1.55  0.082   0.1752   0.2274
1.6  0.0756   0.1838   0.2158
1.65  0.0692   0.177   0.214
1.7  0.0642   0.1656   0.2186
1.75  0.0574   0.166   0.2084
1.8  0.0562   0.1486   0.2136
1.85  0.0546   0.1636   0.2068
1.9  0.0478   0.1678   0.1982
1.95  0.0408   0.151   0.192
2  0.0392   0.1532   0.1934
2.05  0.0314   0.1546   0.1968
2.1  0.0246   0.1444   0.1816
2.15  0.0266   0.1422   0.1822
2.2  0.021   0.1396   0.17
2.25  0.024   0.1488   0.1762
2.3  0.0198   0.1358   0.1718
2.35  0.0184   0.1306   0.1606
2.4  0.022   0.1302   0.1528
2.45  0.0162   0.131   0.152
2.5  0.013   0.125   0.15
2.55  0.017   0.128   0.1542
2.6  0.0126   0.1208   0.1432
2.65  0.0088   0.121   0.154
2.7  0.0094   0.1232   0.1438
2.75  0.0092   0.1148   0.1318
2.8  0.0084   0.112   0.1364
2.85  0.0068   0.1116   0.1426
2.9  0.0082   0.1132   0.1382
2.95  0.0074   0.115   0.1312
3  0.0062   0.1072   0.128
3.05  0.0058   0.1062   0.127
3.1  0.003   0.1048   0.1192
3.15  0.0048   0.113   0.1202
3.2  0.0036   0.1054   0.1276
3.25  0.0034   0.109   0.1178
3.3  0.003   0.1058   0.118
3.35  0.0034   0.095   0.1182
3.4  0.0022   0.0936   0.1178
3.45  0.0022   0.094   0.1092
3.5  0.0034   0.0928   0.1118
3.55  0.0018   0.0854   0.1158
3.6  0.0016   0.0912   0.1046
3.65  0.0016   0.0864   0.1014
3.7  0.0024   0.0902   0.1142
3.75  0.0024   0.0886   0.1002
3.8  0.0016   0.089   0.0998
3.85  0.0012   0.0852   0.0938
3.9  0.0008   0.087   0.0992
3.95  0.0004   0.0782   0.0932
4  0.0012   0.078   0.0916
4.05  0.0006   0.0778   0.0912
4.1  0.0012   0.078   0.0916
4.15  0.0002   0.0778   0.085
4.2  0.0006   0.0782   0.0874
4.25  0.0004   0.0712   0.082
4.3  0.0004   0.0782   0.0884
4.35  0.0002   0.07   0.0824
4.4  0.0002   0.0724   0.0786
4.45  0.0008   0.0712   0.0804
4.5  0.0008   0.0654   0.0828
4.55  0   0.0772   0.0788
4.6  0.0004   0.0668   0.0774
4.65  0.0002   0.0702   0.078
4.7  0.0006   0.068   0.0798
4.75  0.0004   0.0652   0.0774
4.8  0.0002   0.0582   0.07
4.85  0   0.0642   0.0746
4.9  0.0004   0.0578   0.0712
4.95  0.0006   0.0594   0.0704
5  0.0004   0.0662   0.0744
5.05  0   0.0564   0.066
5.1  0.0004   0.0576   0.0634
5.15  0.0002   0.0604   0.064
5.2  0   0.0488   0.0696
5.25  0   0.0606   0.068
5.3  0   0.0562   0.0666
5.35  0   0.0524   0.064
5.4  0   0.0582   0.0628
5.45  0   0.0518   0.0614
5.5  0   0.0472   0.0594
5.55  0   0.0504   0.06
5.6  0.0002   0.05   0.0526
5.65  0   0.0412   0.0536
5.7  0   0.0498   0.0584
5.75  0   0.0464   0.0544
5.8  0   0.0458   0.0552
5.85  0   0.0404   0.0494
5.9  0   0.0446   0.0538
5.95  0   0.04   0.048
6  0   0.0462   0.049
6.05  0   0.0504   0.0538
6.1  0   0.0398   0.0552
6.15  0   0.044   0.0498
6.2  0   0.0416   0.046
6.25  0   0.041   0.044
6.3  0   0.0412   0.0452
6.35  0   0.0404   0.0474
6.4  0.0002   0.0378   0.0472
6.45  0   0.0402   0.0488
6.5  0   0.035   0.047
6.55  0   0.0368   0.039
6.6  0   0.0348   0.041
6.65  0   0.037   0.043
6.7  0   0.037   0.0394
6.75  0   0.0352   0.0482
6.8  0   0.0328   0.0472
6.85  0   0.0366   0.037
6.9  0   0.0342   0.0422
6.95  0   0.0304   0.0354
7  0   0.0302   0.0374
7.05  0   0.0374   0.0332
7.1  0   0.0306   0.038
7.15  0   0.034   0.0364
7.2  0   0.0262   0.036
7.25  0   0.0324   0.0334
7.3  0   0.0294   0.0362
7.35  0   0.0328   0.0334
7.4  0   0.0288   0.0292
7.45  0   0.03   0.0364
7.5  0   0.0298   0.031
7.55  0   0.0302   0.0296
7.6  0   0.0268   0.0336
7.65  0   0.0248   0.0266
7.7  0   0.0282   0.0302
7.75  0   0.0238   0.0294
7.8  0   0.0274   0.029
7.85  0   0.0266   0.03
7.9  0   0.0242   0.0238
7.95  0   0.0266   0.0308
8  0   0.025   0.0292
8.05  0   0.0256   0.0302
8.1  0   0.023   0.0296
8.15  0   0.0168   0.0264
8.2  0   0.0242   0.0222
8.25  0   0.0252   0.0272
8.3  0   0.0248   0.024
8.35  0   0.0196   0.026
8.4  0   0.0214   0.0264
8.45  0   0.0218   0.0238
8.5  0   0.0204   0.0268
8.55  0   0.0154   0.0228
8.6  0   0.0192   0.026
8.65  0   0.0184   0.0218
8.7  0   0.0192   0.021
8.75  0   0.0212   0.021
8.8  0   0.0204   0.0252
8.85  0   0.017   0.0202
8.9  0   0.022   0.0174
8.95  0   0.0208   0.0212
9  0   0.0186   0.02
9.05  0   0.018   0.0208
9.1  0   0.016   0.025
9.15  0   0.0186   0.0218
9.2  0   0.0198   0.0216
9.25  0   0.0178   0.0206
9.3  0   0.0142   0.0188
9.35  0   0.0186   0.0182
9.4  0   0.0148   0.0222
9.45  0   0.0166   0.0188
9.5  0   0.0168   0.0182
9.55  0   0.0146   0.0192
9.6  0   0.016   0.0156
9.65  0   0.0168   0.018
9.7  0   0.0172   0.0138
9.75  0   0.0174   0.0184
9.8  0   0.015   0.0178
9.85  0   0.0152   0.0148
9.9  0   0.0142   0.018
9.95  0   0.9292   1.0828


==> MANUSCRIPT(arxiv)/casea_0.0625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.504058 3.14479 3.64884
#0.326453 10.6585 10.8899
0  3.5206   0.0004   0
0.05  1.7864   0.0264   0
0.1  1.3628   0.1386   0.0018
0.15  1.15   0.246   0.0148
0.2  1.051   0.359   0.0352
0.25  0.9064   0.372   0.071
0.3  0.8472   0.3896   0.0994
0.35  0.7634   0.4148   0.1412
0.4  0.6998   0.4068   0.1708
0.45  0.6546   0.3908   0.1886
0.5  0.6012   0.3674   0.2072
0.55  0.5466   0.3734   0.23
0.6  0.4922   0.3506   0.245
0.65  0.4748   0.3238   0.2354
0.7  0.4216   0.327   0.2582
0.75  0.3794   0.3072   0.2574
0.8  0.3464   0.3018   0.2692
0.85  0.3266   0.2818   0.2562
0.9  0.2924   0.2752   0.2642
0.95  0.2778   0.254   0.2572
1  0.236   0.2486   0.2424
1.05  0.2402   0.251   0.271
1.1  0.2194   0.2382   0.2528
1.15  0.2038   0.239   0.2696
1.2  0.1818   0.2328   0.2636
1.25  0.165   0.2176   0.261
1.3  0.1494   0.2134   0.2536
1.35  0.148   0.2026   0.2494
1.4  0.1358   0.2036   0.238
1.45  0.1222   0.2048   0.2326
1.5  0.1102   0.1974   0.2408
1.55  0.1032   0.1998   0.2408
1.6  0.0886   0.1848   0.2236
1.65  0.0816   0.1812   0.2224
1.7  0.0796   0.175   0.2114
1.75  0.0724   0.1686   0.208
1.8  0.065   0.1676   0.2076
1.85  0.0548   0.1658   0.2106
1.9  0.0592   0.161   0.2006
1.95  0.0504   0.1474   0.2142
2  0.044   0.1512   0.1954
2.05  0.0348   0.1552   0.1918
2.1  0.0372   0.146   0.2094
2.15  0.0312   0.1406   0.1758
2.2  0.0316   0.1372   0.1798
2.25  0.0286   0.1428   0.1738
2.3  0.0264   0.1368   0.1796
2.35  0.0238   0.1266   0.1654
2.4  0.0244   0.1362   0.1638
2.45  0.0198   0.1348   0.1598
2.5  0.0178   0.1328   0.1584
2.55  0.0166   0.1262   0.1516
2.6  0.0172   0.1298   0.1564
2.65  0.0126   0.1216   0.144
2.7  0.0116   0.1158   0.1444
2.75  0.0146   0.1248   0.156
2.8  0.0122   0.116   0.1444
2.85  0.0084   0.1174   0.1372
2.9  0.0094   0.115   0.1434
2.95  0.0066   0.1186   0.135
3  0.0082   0.118   0.1328
3.05  0.0076   0.1088   0.1314
3.1  0.0068   0.1078   0.1292
3.15  0.0084   0.1146   0.137
3.2  0.007   0.1   0.1234
3.25  0.0062   0.1008   0.1158
3.3  0.0046   0.1018   0.1338
3.35  0.005   0.1094   0.1134
3.4  0.0038   0.1044   0.1316
3.45  0.0052   0.0944   0.108
3.5  0.002   0.0964   0.1148
3.55  0.0016   0.0916   0.115
3.6  0.0032   0.089   0.1106
3.65  0.003   0.098   0.1048
3.7  0.0034   0.0854   0.1146
3.75  0.0032   0.0822   0.111
3.8  0.0022   0.0898   0.1058
3.85  0.0016   0.0884   0.1004
3.9  0.0016   0.079   0.1028
3.95  0.0018   0.0826   0.103
4  0.0004   0.0766   0.0876
4.05  0.0012   0.0786   0.0938
4.1  0.0002   0.0794   0.0896
4.15  0.0012   0.081   0.0918
4.2  0.0006   0.0754   0.087
4.25  0.0018   0.0778   0.0894
4.3  0.0008   0.0754   0.087
4.35  0.0008   0.0726   0.0896
4.4  0.0012   0.07   0.0806
4.45  0.0008   0.0696   0.0812
4.5  0.0018   0.0766   0.0914
4.55  0.0002   0.0662   0.082
4.6  0.0008   0.0706   0.081
4.65  0.0004   0.0722   0.0776
4.7  0.0004   0.0628   0.0794
4.75  0.0006   0.066   0.0732
4.8  0   0.0678   0.0782
4.85  0   0.0616   0.0726
4.9  0.0004   0.0676   0.0728
4.95  0.001   0.0622   0.0778
5  0.0004   0.0626   0.0734
5.05  0.0004   0.0616   0.0728
5.1  0   0.0578   0.07
5.15  0   0.0574   0.068
5.2  0.0002   0.0554   0.0704
5.25  0.0002   0.05   0.0588
5.3  0.0002   0.0622   0.0654
5.35  0.0002   0.059   0.0664
5.4  0   0.0486   0.0674
5.45  0.0002   0.0518   0.054
5.5  0.0002   0.052   0.0596
5.55  0   0.049   0.06
5.6  0   0.0464   0.0598
5.65  0   0.048   0.0542
5.7  0   0.0518   0.0528
5.75  0   0.0428   0.0566
5.8  0   0.055   0.0594
5.85  0   0.0464   0.0618
5.9  0   0.0498   0.0538
5.95  0   0.0434   0.054
6  0   0.0432   0.0572
6.05  0.0002   0.049   0.0486
6.1  0   0.0482   0.0588
6.15  0   0.0392   0.0568
6.2  0   0.0366   0.0534
6.25  0   0.0412   0.0352
6.3  0   0.0408   0.0498
6.35  0   0.0436   0.0492
6.4  0   0.0418   0.044
6.45  0   0.0356   0.0454
6.5  0   0.0394   0.0404
6.55  0   0.0404   0.0396
6.6  0   0.0316   0.0444
6.65  0   0.034   0.0448
6.7  0   0.0386   0.0448
6.75  0   0.032   0.047
6.8  0   0.0364   0.0382
6.85  0   0.0422   0.0392
6.9  0   0.032   0.0396
6.95  0   0.039   0.0408
7  0   0.0298   0.0394
7.05  0   0.0318   0.0416
7.1  0   0.0316   0.039
7.15  0   0.0328   0.04
7.2  0   0.0272   0.0334
7.25  0   0.0304   0.0392
7.3  0   0.0282   0.0268
7.35  0   0.0328   0.0358
7.4  0   0.032   0.038
7.45  0   0.0282   0.0366
7.5  0   0.0314   0.0348
7.55  0   0.0274   0.0332
7.6  0   0.0306   0.0294
7.65  0   0.0246   0.0348
7.7  0   0.0292   0.0302
7.75  0   0.0296   0.0344
7.8  0   0.0294   0.0346
7.85  0   0.0258   0.029
7.9  0   0.024   0.027
7.95  0   0.0284   0.0284
8  0   0.0274   0.0288
8.05  0   0.0216   0.0328
8.1  0   0.0198   0.0282
8.15  0   0.0228   0.0292
8.2  0   0.0272   0.0262
8.25  0.0002   0.022   0.0296
8.3  0   0.0218   0.027
8.35  0   0.022   0.0278
8.4  0   0.0218   0.0286
8.45  0   0.0214   0.0254
8.5  0   0.0242   0.0254
8.55  0   0.0222   0.0248
8.6  0   0.0186   0.0236
8.65  0   0.0208   0.026
8.7  0   0.0226   0.0252
8.75  0   0.0192   0.0216
8.8  0   0.0144   0.0204
8.85  0   0.0188   0.0184
8.9  0   0.0192   0.0214
8.95  0   0.0192   0.0206
9  0   0.0174   0.0214
9.05  0   0.0188   0.02
9.1  0   0.0184   0.02
9.15  0   0.0174   0.0222
9.2  0   0.0198   0.0234
9.25  0   0.0174   0.0182
9.3  0   0.0154   0.017
9.35  0   0.017   0.0206
9.4  0   0.0162   0.0192
9.45  0   0.0182   0.0172
9.5  0   0.0174   0.0174
9.55  0   0.016   0.0222
9.6  0   0.0144   0.0172
9.65  0   0.015   0.0176
9.7  0   0.015   0.0174
9.75  0   0.0172   0.0158
9.8  0   0.0136   0.017
9.85  0   0.0146   0.0194
9.9  0   0.0144   0.0162
9.95  0   0.9338   1.1032


==> MANUSCRIPT(arxiv)/casea_0.125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.591839 3.17516 3.76699
#0.436501 10.1496 10.4876
0  2.8912   0.0002   0
0.05  1.6674   0.0156   0
0.1  1.3004   0.0874   0.0014
0.15  1.0774   0.175   0.008
0.2  0.9814   0.274   0.0226
0.25  0.8758   0.3198   0.048
0.3  0.8124   0.3482   0.0676
0.35  0.7702   0.3596   0.0954
0.4  0.6818   0.3666   0.1262
0.45  0.6592   0.3642   0.1404
0.5  0.6142   0.3536   0.1606
0.55  0.5332   0.354   0.1922
0.6  0.5346   0.335   0.191
0.65  0.4778   0.3222   0.2084
0.7  0.4354   0.3152   0.2086
0.75  0.4156   0.3176   0.2258
0.8  0.3724   0.2896   0.217
0.85  0.3606   0.2944   0.2304
0.9  0.3264   0.2786   0.2388
0.95  0.301   0.2662   0.2386
1  0.279   0.2728   0.2334
1.05  0.2524   0.2652   0.2438
1.1  0.2552   0.2402   0.2404
1.15  0.2134   0.2312   0.2486
1.2  0.2032   0.2324   0.2376
1.25  0.2064   0.2258   0.2366
1.3  0.1844   0.2216   0.229
1.35  0.171   0.22   0.2444
1.4  0.1548   0.2084   0.2366
1.45  0.1398   0.2086   0.2352
1.5  0.1386   0.1934   0.2378
1.55  0.1192   0.2022   0.2268
1.6  0.1196   0.1854   0.2216
1.65  0.103   0.1872   0.2132
1.7  0.0956   0.1916   0.2244
1.75  0.0876   0.186   0.2296
1.8  0.0774   0.1844   0.2104
1.85  0.083   0.1718   0.217
1.9  0.0748   0.169   0.2074
1.95  0.0718   0.1664   0.206
2  0.0576   0.165   0.1996
2.05  0.0572   0.1602   0.2056
2.1  0.0538   0.1576   0.2006
2.15  0.0492   0.1584   0.188
2.2  0.0458   0.1568   0.1918
2.25  0.045   0.1574   0.1808
2.3  0.0378   0.1478   0.1872
2.35  0.0406   0.1406   0.176
2.4  0.0332   0.1388   0.166
2.45  0.031   0.1378   0.1702
2.5  0.036   0.1368   0.1592
2.55  0.0272   0.1348   0.1834
2.6  0.0222   0.1358   0.1708
2.65  0.0242   0.1226   0.1586
2.7  0.0278   0.1336   0.159
2.75  0.0212   0.1236   0.166
2.8  0.0192   0.115   0.156
2.85  0.0166   0.1146   0.1514
2.9  0.0146   0.1182   0.1432
2.95  0.0168   0.116   0.1428
3  0.0152   0.1212   0.1422
3.05  0.0138   0.1244   0.1352
3.1  0.0126   0.1162   0.1442
3.15  0.0112   0.1172   0.1342
3.2  0.0122   0.1134   0.1476
3.25  0.0108   0.1054   0.1412
3.3  0.01   0.1072   0.133
3.35  0.0096   0.1098   0.1312
3.4  0.0066   0.0984   0.128
3.45  0.0064   0.1072   0.1266
3.5  0.0076   0.0974   0.118
3.55  0.0076   0.1008   0.1318
3.6  0.0052   0.0938   0.1152
3.65  0.0054   0.098   0.114
3.7  0.0048   0.091   0.1212
3.75  0.0044   0.0992   0.1074
3.8  0.0044   0.088   0.1176
3.85  0.0042   0.0896   0.1098
3.9  0.0026   0.081   0.1012
3.95  0.0028   0.0886   0.1068
4  0.0036   0.0876   0.1042
4.05  0.0018   0.0792   0.1038
4.1  0.0014   0.081   0.103
4.15  0.0046   0.0832   0.0942
4.2  0.0022   0.0814   0.1042
4.25  0.003   0.0784   0.0904
4.3  0.0016   0.0782   0.0878
4.35  0.003   0.0786   0.0982
4.4  0.0028   0.0718   0.0936
4.45  0.0006   0.0718   0.0866
4.5  0.0018   0.072   0.0892
4.55  0.0014   0.0728   0.0862
4.6  0.0014   0.0832   0.084
4.65  0.0022   0.0714   0.0824
4.7  0.0002   0.0686   0.0852
4.75  0.0012   0.0692   0.086
4.8  0.0008   0.066   0.0878
4.85  0.0016   0.0716   0.0778
4.9  0.0012   0.0618   0.0804
4.95  0.001   0.0644   0.086
5  0   0.0628   0.074
5.05  0.0006   0.0648   0.083
5.1  0.0004   0.0606   0.0734
5.15  0.0008   0.0632   0.0742
5.2  0.0006   0.058   0.0744
5.25  0.0004   0.0576   0.076
5.3  0.0004   0.058   0.0768
5.35  0   0.053   0.0688
5.4  0.0008   0.057   0.0668
5.45  0.0002   0.0582   0.0674
5.5  0.0002   0.0554   0.0686
5.55  0.0008   0.0484   0.0656
5.6  0.0004   0.0428   0.0658
5.65  0   0.053   0.0658
5.7  0.0002   0.047   0.0666
5.75  0   0.0504   0.0594
5.8  0.0004   0.0512   0.0586
5.85  0   0.0512   0.0594
5.9  0.0004   0.0476   0.0586
5.95  0.0004   0.05   0.0572
6  0.0002   0.0472   0.0566
6.05  0.0006   0.0458   0.0596
6.1  0.0002   0.0416   0.0556
6.15  0.0004   0.047   0.054
6.2  0   0.0436   0.0524
6.25  0   0.0422   0.046
6.3  0.0002   0.0408   0.0482
6.35  0   0.0404   0.0474
6.4  0   0.0356   0.047
6.45  0   0.04   0.0456
6.5  0   0.0438   0.0484
6.55  0.0002   0.0412   0.052
6.6  0   0.0364   0.0524
6.65  0.0002   0.0374   0.051
6.7  0   0.0372   0.0424
6.75  0.0002   0.0382   0.048
6.8  0   0.0344   0.0394
6.85  0   0.0364   0.0418
6.9  0   0.039   0.0396
6.95  0   0.0334   0.0438
7  0   0.035   0.0402
7.05  0   0.0332   0.0456
7.1  0   0.0326   0.0396
7.15  0   0.033   0.0392
7.2  0.0002   0.0328   0.0424
7.25  0   0.0312   0.0394
7.3  0   0.0334   0.0352
7.35  0   0.032   0.0386
7.4  0   0.0284   0.0372
7.45  0   0.0268   0.04
7.5  0   0.03   0.0388
7.55  0   0.026   0.0384
7.6  0   0.0228   0.0304
7.65  0   0.028   0.0306
7.7  0.0002   0.0264   0.032
7.75  0   0.0252   0.0322
7.8  0   0.023   0.0322
7.85  0   0.025   0.0322
7.9  0   0.025   0.026
7.95  0   0.0256   0.026
8  0   0.0244   0.0302
8.05  0   0.0248   0.0294
8.1  0   0.023   0.0318
8.15  0   0.0228   0.0266
8.2  0   0.0248   0.0268
8.25  0   0.0186   0.0308
8.3  0   0.0256   0.025
8.35  0   0.0222   0.0318
8.4  0   0.0202   0.0246
8.45  0   0.0242   0.0276
8.5  0   0.0202   0.0236
8.55  0   0.021   0.0256
8.6  0   0.021   0.0254
8.65  0   0.0206   0.0244
8.7  0   0.0178   0.022
8.75  0   0.0176   0.0238
8.8  0   0.0188   0.023
8.85  0   0.02   0.0248
8.9  0   0.018   0.0224
8.95  0   0.0174   0.0226
9  0   0.019   0.0218
9.05  0   0.0168   0.0218
9.1  0   0.0158   0.017
9.15  0   0.0202   0.0226
9.2  0   0.0184   0.0206
9.25  0   0.0182   0.0214
9.3  0   0.0136   0.016
9.35  0   0.018   0.0216
9.4  0   0.0154   0.0202
9.45  0   0.0162   0.0188
9.5  0   0.018   0.02
9.55  0   0.013   0.0184
9.6  0   0.0138   0.0162
9.65  0   0.0144   0.0166
9.7  0   0.0138   0.0158
9.75  0   0.0138   0.0182
9.8  0   0.0134   0.0188
9.85  0   0.0138   0.0166
9.9  0   0.0146   0.016
9.95  0   0.8976   1.0972


==> MANUSCRIPT(arxiv)/casea_0.25_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.801425 3.27282 4.07425
#0.767623 9.67194 10.3686
0  2.0218   0.0002   0
0.05  1.4148   0.0104   0
0.1  1.1156   0.0506   0.0004
0.15  0.9778   0.102   0.0024
0.2  0.8416   0.156   0.0144
0.25  0.7768   0.202   0.0196
0.3  0.7434   0.2538   0.0342
0.35  0.6768   0.2776   0.0476
0.4  0.6614   0.2912   0.0634
0.45  0.5954   0.2988   0.0798
0.5  0.5688   0.31   0.1018
0.55  0.5164   0.3156   0.1116
0.6  0.489   0.3196   0.1206
0.65  0.4812   0.2978   0.1314
0.7  0.4364   0.3016   0.1372
0.75  0.4286   0.2972   0.1514
0.8  0.4102   0.2996   0.1648
0.85  0.3834   0.293   0.1858
0.9  0.3614   0.2818   0.174
0.95  0.328   0.276   0.182
1  0.326   0.2608   0.1934
1.05  0.2978   0.2642   0.1778
1.1  0.288   0.2528   0.1978
1.15  0.2738   0.2496   0.1964
1.2  0.2424   0.2442   0.2006
1.25  0.2396   0.2342   0.221
1.3  0.2172   0.2398   0.2086
1.35  0.2016   0.236   0.2024
1.4  0.2004   0.2154   0.2162
1.45  0.1872   0.2166   0.206
1.5  0.1778   0.221   0.1996
1.55  0.1646   0.2074   0.2104
1.6  0.1578   0.2086   0.2086
1.65  0.1542   0.2   0.218
1.7  0.1366   0.2018   0.206
1.75  0.1292   0.1852   0.202
1.8  0.1378   0.1788   0.1934
1.85  0.1248   0.1856   0.2094
1.9  0.1202   0.1736   0.214
1.95  0.1186   0.1828   0.205
2  0.1014   0.1802   0.207
2.05  0.0988   0.1788   0.2068
2.1  0.0912   0.1724   0.2008
2.15  0.0894   0.1668   0.1924
2.2  0.0796   0.1674   0.1892
2.25  0.082   0.1676   0.1658
2.3  0.073   0.1506   0.1894
2.35  0.0766   0.1568   0.1968
2.4  0.0684   0.1616   0.2022
2.45  0.057   0.1452   0.1814
2.5  0.054   0.1538   0.1804
2.55  0.0536   0.1542   0.1714
2.6  0.0532   0.1448   0.1722
2.65  0.0534   0.1426   0.1694
2.7  0.0404   0.1348   0.1842
2.75  0.0462   0.1354   0.1796
2.8  0.0416   0.1418   0.1748
2.85  0.0352   0.1222   0.1628
2.9  0.0332   0.1354   0.1598
2.95  0.0338   0.1338   0.1556
3  0.0368   0.1238   0.1604
3.05  0.034   0.1168   0.1524
3.1  0.0292   0.1162   0.161
3.15  0.0316   0.1256   0.1604
3.2  0.0252   0.1078   0.1494
3.25  0.0264   0.119   0.1536
3.3  0.0254   0.1138   0.1436
3.35  0.0238   0.1158   0.1438
3.4  0.0208   0.1126   0.1408
3.45  0.0182   0.1174   0.1406
3.5  0.0194   0.1026   0.141
3.55  0.015   0.1132   0.1396
3.6  0.0178   0.1046   0.1386
3.65  0.0154   0.1004   0.1324
3.7  0.0146   0.0954   0.1258
3.75  0.017   0.1004   0.123
3.8  0.0118   0.1082   0.1226
3.85  0.0134   0.0978   0.1252
3.9  0.0092   0.0974   0.1196
3.95  0.0106   0.1012   0.1238
4  0.0102   0.0922   0.1156
4.05  0.0094   0.0876   0.1214
4.1  0.0094   0.0874   0.1294
4.15  0.0094   0.0918   0.1066
4.2  0.0096   0.0752   0.1134
4.25  0.0102   0.084   0.1166
4.3  0.0084   0.0744   0.1168
4.35  0.0066   0.0896   0.1066
4.4  0.0056   0.0868   0.11
4.45  0.0058   0.0866   0.108
4.5  0.0048   0.084   0.1032
4.55  0.0078   0.0838   0.1046
4.6  0.006   0.0766   0.099
4.65  0.0048   0.0786   0.1022
4.7  0.0054   0.074   0.1068
4.75  0.0038   0.0736   0.0994
4.8  0.0044   0.0712   0.0972
4.85  0.0034   0.0648   0.0862
4.9  0.0026   0.0666   0.093
4.95  0.0032   0.0688   0.095
5  0.0034   0.0682   0.0922
5.05  0.002   0.0634   0.0898
5.1  0.0048   0.0634   0.0798
5.15  0.0018   0.0644   0.0932
5.2  0.0048   0.0594   0.0844
5.25  0.0022   0.0632   0.0846
5.3  0.0028   0.0596   0.0802
5.35  0.0046   0.0578   0.0784
5.4  0.001   0.0556   0.075
5.45  0.0014   0.0564   0.0768
5.5  0.002   0.0526   0.0762
5.55  0.0016   0.0586   0.0756
5.6  0.0024   0.0536   0.0784
5.65  0.0012   0.0508   0.0616
5.7  0.002   0.0516   0.07
5.75  0.0014   0.0526   0.073
5.8  0.0018   0.0486   0.0704
5.85  0.0018   0.052   0.0624
5.9  0.0018   0.05   0.0672
5.95  0.0012   0.046   0.0596
6  0.001   0.0414   0.0646
6.05  0.0006   0.0492   0.0664
6.1  0.0002   0.048   0.0602
6.15  0.0002   0.0498   0.0622
6.2  0.001   0.0472   0.0622
6.25  0.0008   0.047   0.0554
6.3  0.0008   0.0474   0.0624
6.35  0.0006   0.045   0.0608
6.4  0.001   0.0414   0.054
6.45  0.0014   0.0436   0.052
6.5  0.0006   0.042   0.0508
6.55  0.0006   0.0398   0.0538
6.6  0.0006   0.0382   0.0548
6.65  0.001   0.0388   0.0544
6.7  0.0002   0.0416   0.0516
6.75  0.0004   0.036   0.0478
6.8  0   0.0318   0.0462
6.85  0.0014   0.0392   0.0514
6.9  0.0002   0.0346   0.0496
6.95  0.0008   0.038   0.0494
7  0.0008   0.0368   0.0444
7.05  0.0004   0.0344   0.0482
7.1  0.0002   0.035   0.0426
7.15  0   0.0348   0.0468
7.2  0   0.033   0.043
7.25  0.0004   0.0308   0.0416
7.3  0.0004   0.0314   0.0416
7.35  0.0002   0.0278   0.0446
7.4  0.0006   0.0306   0.0378
7.45  0   0.0274   0.038
7.5  0.0006   0.032   0.0418
7.55  0.0004   0.027   0.042
7.6  0.0006   0.0304   0.0366
7.65  0.0004   0.0294   0.0396
7.7  0.0004   0.029   0.0332
7.75  0.0002   0.031   0.0392
7.8  0.0002   0.029   0.0344
7.85  0   0.0272   0.0408
7.9  0   0.024   0.0308
7.95  0.0002   0.023   0.0356
8  0   0.0268   0.0362
8.05  0   0.026   0.0344
8.1  0   0.0218   0.033
8.15  0.0002   0.0238   0.0282
8.2  0   0.0272   0.0336
8.25  0   0.025   0.0338
8.3  0   0.0246   0.0322
8.35  0   0.0206   0.0328
8.4  0.0002   0.0254   0.0312
8.45  0.0002   0.0238   0.0308
8.5  0   0.0208   0.0296
8.55  0   0.0218   0.0296
8.6  0   0.019   0.0278
8.65  0   0.0214   0.0252
8.7  0.0002   0.025   0.0282
8.75  0   0.0188   0.027
8.8  0.0002   0.0178   0.0262
8.85  0.0002   0.0208   0.0266
8.9  0   0.0184   0.0264
8.95  0   0.0168   0.0298
9  0   0.0182   0.0264
9.05  0   0.0164   0.0232
9.1  0   0.016   0.0246
9.15  0   0.0186   0.0232
9.2  0   0.0156   0.0256
9.25  0   0.014   0.0204
9.3  0   0.014   0.0218
9.35  0   0.0146   0.0236
9.4  0   0.0146   0.0214
9.45  0   0.0156   0.022
9.5  0   0.0158   0.0226
9.55  0   0.0136   0.02
9.6  0   0.018   0.0224
9.65  0   0.0158   0.0206
9.7  0   0.0144   0.0188
9.75  0.0002   0.0146   0.018
9.8  0   0.0164   0.0196
9.85  0   0.0154   0.021
9.9  0   0.012   0.0166
9.95  0.0004   0.862   1.1646


==> MANUSCRIPT(arxiv)/casea_2m4_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.501917 3.1384 3.64032
#0.32372 10.59 10.812
0  3.50746   0.000314   0
0.05  1.79666   0.028222   6.8e-05
0.1  1.37642   0.13536   0.002336
0.15  1.1572   0.254694   0.014356
0.2  1.04088   0.340868   0.038794
0.25  0.928518   0.377288   0.072272
0.3  0.839608   0.403548   0.101632
0.35  0.766656   0.406384   0.139968
0.4  0.708758   0.400352   0.162656
0.45  0.654518   0.391688   0.18754
0.5  0.59646   0.37578   0.207732
0.55  0.548048   0.365756   0.223504
0.6  0.500978   0.349758   0.233278
0.65  0.461006   0.337312   0.249366
0.7  0.419884   0.325966   0.255408
0.75  0.376368   0.308168   0.260692
0.8  0.359514   0.296868   0.266654
0.85  0.325426   0.28   0.265322
0.9  0.296556   0.273562   0.269972
0.95  0.277098   0.264384   0.266906
1  0.246578   0.250378   0.261712
1.05  0.232368   0.247068   0.264394
1.1  0.2135   0.241012   0.263894
1.15  0.19636   0.233592   0.260848
1.2  0.182   0.223598   0.25368
1.25  0.16237   0.214208   0.24872
1.3  0.152504   0.21382   0.253912
1.35  0.139832   0.204262   0.24325
1.4  0.129532   0.204298   0.241034
1.45  0.11968   0.198264   0.239544
1.5  0.108972   0.191882   0.234304
1.55  0.096354   0.19123   0.233172
1.6  0.089746   0.186816   0.22655
1.65  0.0816   0.178976   0.220208
1.7  0.077742   0.17324   0.215886
1.75  0.068792   0.171082   0.210564
1.8  0.063716   0.16919   0.20942
1.85  0.057842   0.166046   0.207856
1.9  0.054112   0.165322   0.201856
1.95  0.048896   0.157184   0.20399
2  0.046216   0.15535   0.19689
2.05  0.041014   0.151752   0.193254
2.1  0.039378   0.145878   0.19311
2.15  0.032962   0.143822   0.18235
2.2  0.03119   0.146202   0.182836
2.25  0.02913   0.139556   0.172408
2.3  0.02559   0.142298   0.177726
2.35  0.024414   0.1339   0.168858
2.4  0.022872   0.135558   0.165478
2.45  0.021382   0.1316   0.160326
2.5  0.018118   0.130878   0.16078
2.55  0.017516   0.12854   0.158804
2.6  0.014902   0.128604   0.156656
2.65  0.013152   0.123004   0.151256
2.7  0.012562   0.119554   0.147418
2.75  0.01222   0.118752   0.148588
2.8  0.011696   0.121274   0.143592
2.85  0.009432   0.117244   0.141972
2.9  0.009344   0.116972   0.139538
2.95  0.008312   0.11479   0.134714
3  0.00716   0.110792   0.134182
3.05  0.00789   0.108524   0.129952
3.1  0.006532   0.109826   0.13195
3.15  0.006994   0.105358   0.127494
3.2  0.005852   0.104622   0.127102
3.25  0.005478   0.105668   0.122172
3.3  0.0044   0.102098   0.126524
3.35  0.004528   0.10365   0.12112
3.4  0.003934   0.100538   0.123922
3.45  0.004488   0.0958   0.111358
3.5  0.003116   0.097036   0.114172
3.55  0.002988   0.094074   0.111454
3.6  0.003296   0.094146   0.114088
3.65  0.002632   0.09369   0.112816
3.7  0.002608   0.091262   0.109854
3.75  0.002142   0.087716   0.107676
3.8  0.001906   0.088946   0.103938
3.85  0.001946   0.08513   0.10056
3.9  0.001876   0.08257   0.10196
3.95  0.001388   0.08387   0.098348
4  0.001736   0.080878   0.094136
4.05  0.001156   0.080944   0.095764
4.1  0.000972   0.076942   0.09359
4.15  0.001012   0.079828   0.092824
4.2  0.001186   0.07685   0.089848
4.25  0.000826   0.076578   0.089286
4.3  0.000758   0.074822   0.086818
4.35  0.000728   0.07366   0.08611
4.4  0.000348   0.073392   0.080236
4.45  0.000632   0.069352   0.085416
4.5  0.000898   0.07058   0.087128
4.55  0.000524   0.072774   0.085222
4.6  0.000692   0.069064   0.08131
4.65  0.000448   0.069226   0.079134
4.7  0.000382   0.065076   0.0775
4.75  0.00035   0.065266   0.0776
4.8  0.00032   0.06577   0.075964
4.85  0.00038   0.062068   0.072908
4.9  0.00031   0.063376   0.074972
4.95  0.000558   0.062308   0.07563
5  0.000316   0.061998   0.07565
5.05  0.000314   0.05938   0.071392
5.1  3.6e-05   0.057096   0.071764
5.15  0.000172   0.058074   0.069406
5.2  0.000142   0.057616   0.068668
5.25  0.000174   0.052792   0.064528
5.3  0.000136   0.058348   0.066218
5.35  0.000104   0.054826   0.06512
5.4  3.4e-05   0.05257   0.060268
5.45  0.000174   0.054282   0.059872
5.5  0.000102   0.051014   0.060122
5.55  7e-05   0.048628   0.060448
5.6  0.000314   0.052528   0.060548
5.65  7e-05   0.049254   0.057878
5.7  3.6e-05   0.04925   0.058074
5.75  3.6e-05   0.04806   0.05597
5.8  3.6e-05   0.050082   0.056546
5.85  0   0.045982   0.055464
5.9  3.4e-05   0.046326   0.053422
5.95  7e-05   0.044342   0.053356
6  0   0.044634   0.053168
6.05  6.8e-05   0.044198   0.048884
6.1  0   0.043896   0.052044
6.15  3.4e-05   0.041808   0.051192
6.2  0   0.041782   0.049202
6.25  0   0.041482   0.04717
6.3  0   0.038832   0.04738
6.35  0   0.041172   0.046932
6.4  0   0.039188   0.047708
6.45  3.4e-05   0.039704   0.046392
6.5  0   0.039774   0.044138
6.55  6.8e-05   0.038622   0.04421
6.6  0   0.036468   0.044524
6.65  0   0.036468   0.04335
6.7  0   0.036758   0.041222
6.75  3.4e-05   0.035714   0.045826
6.8  3.4e-05   0.03487   0.039696
6.85  0   0.036356   0.040212
6.9  0   0.034184   0.040554
6.95  0   0.03536   0.040872
7  0   0.033418   0.038524
7.05  0   0.034014   0.040062
7.1  0   0.032222   0.038408
7.15  0   0.033352   0.035282
7.2  0   0.030286   0.038432
7.25  0   0.03093   0.038082
7.3  0   0.029838   0.033512
7.35  0   0.030278   0.034478
7.4  0   0.029466   0.034232
7.45  3.4e-05   0.029334   0.03474
7.5  0   0.027152   0.034916
7.55  0   0.028452   0.032016
7.6  0   0.028176   0.030446
7.65  0   0.027806   0.031822
7.7  0   0.028876   0.034188
7.75  0   0.027198   0.031468
7.8  0   0.027794   0.032124
7.85  0   0.027436   0.029358
7.9  0   0.024234   0.030336
7.95  0   0.02695   0.029458
8  0   0.026088   0.028356
8.05  0   0.024504   0.029858
8.1  0   0.023642   0.029822
8.15  0   0.023798   0.030132
8.2  0   0.024802   0.028022
8.25  3.4e-05   0.022614   0.026368
8.3  0   0.021022   0.025772
8.35  0   0.022018   0.027308
8.4  0   0.020264   0.02497
8.45  0   0.021354   0.026052
8.5  0   0.02115   0.023648
8.55  0   0.020376   0.024626
8.6  0   0.02151   0.025446
8.65  0   0.02103   0.024958
8.7  0   0.022176   0.024714
8.75  0   0.019798   0.023478
8.8  0   0.01967   0.02304
8.85  0   0.01863   0.022706
8.9  0   0.019248   0.022314
8.95  0   0.018414   0.02164
9  0   0.019128   0.021196
9.05  0   0.01783   0.020766
9.1  0   0.01878   0.0228
9.15  0   0.01777   0.021354
9.2  0   0.019462   0.020742
9.25  0   0.015772   0.019998
9.3  0   0.015886   0.018458
9.35  0   0.01622   0.02021
9.4  0   0.01621   0.01833
9.45  0   0.015294   0.01802
9.5  0   0.016514   0.017856
9.55  0   0.015456   0.019956
9.6  0   0.014854   0.017518
9.65  0   0.01484   0.017706
9.7  0   0.014522   0.01696
9.75  0   0.015276   0.016682
9.8  0   0.014228   0.016032
9.85  0   0.01448   0.015502
9.9  0   0.01434   0.016824
9.95  0   0.922762   1.08674


==> MANUSCRIPT(arxiv)/casea_2m4_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   19317.7
0  10.5115   0   0
7.8125e-05  10.3827   0   0
0.00015625  10.1952   0   0
0.000234375  10.1176   0   0
0.0003125  9.92499   0   0
0.000390625  9.78176   0   0
0.00046875  9.68922   0   0
0.000546875  9.4313   0   0
0.000625  9.39213   0   0
0.000703125  9.2553   0   0
0.00078125  9.08749   0   0
0.000859375  8.99661   0   0
0.0009375  8.86029   0   0
0.00101563  8.82867   0   0
0.00109375  8.69133   0   0
0.00117187  8.58778   0   0
0.00125  8.47475   0   0
0.00132813  8.4265   0   0
0.00140625  8.18765   0   0
0.00148438  8.10931   0   0
0.0015625  8.05338   0   0
0.00164062  7.91002   0   0
0.00171875  7.82861   0   0
0.00179688  7.74246   0   0
0.001875  7.68678   0   0
0.00195312  7.53037   0   0
0.00203125  7.4217   0   0
0.00210938  7.37101   0   0
0.0021875  7.33018   0   0
0.00226562  7.26976   0   0
0.00234375  7.13178   0   0
0.00242187  7.11424   0   0
0.0025  7.0135   0   0
0.00257813  6.97818   0   0
0.00265625  6.87821   0   0
0.00273438  6.85299   0   0
0.0028125  6.74278   0   0
0.00289062  6.69504   0   0
0.00296875  6.65613   0   0
0.00304688  6.5801   0   0
0.003125  6.53747   0   0
0.00320313  6.55168   0   0
0.00328125  6.41178   0   0
0.00335937  6.35648   0   0
0.0034375  6.37696   0   0
0.00351563  6.29222   0   0
0.00359375  6.24064   0   0
0.00367188  6.24474   0   0
0.00375  6.07117   0   0
0.00382812  6.06387   0   0
0.00390625  6.06451   0   0
0.00398438  5.9872   0   0
0.0040625  6.00346   0   0
0.00414063  5.92845   0   0
0.00421875  5.81875   0   0
0.00429688  5.86317   0   0
0.004375  5.83603   0   0
0.00445313  5.74874   0   0
0.00453125  5.73261   0   0
0.00460937  5.71354   0   0
0.0046875  5.67309   0   0
0.00476562  5.5959   0   0
0.00484375  5.64314   0   0
0.00492188  5.57504   0   0
0.005  5.53459   0   0
0.00507813  5.552   0   0
0.00515625  5.4793   0   0
0.00523438  5.41274   0   0
0.0053125  5.40032   0   0
0.00539063  5.40416   0   0
0.00546875  5.38752   0   0
0.00554687  5.32378   0   0
0.005625  5.33376   0   0
0.00570312  5.29216   0   0
0.00578125  5.21382   0   0
0.00585938  5.20051   0   0
0.0059375  5.24339   0   0
0.00601563  5.13101   0   0
0.00609375  5.13037   0   0
0.00617188  5.11437   0   0
0.00625  5.01734   0   0
0.00632813  5.08352   0   0
0.00640625  5.10182   0   0
0.00648438  5.0665   0   0
0.0065625  5.01363   0   0
0.00664062  5.01837   0   0
0.00671875  5.02195   0   0
0.00679687  4.91686   0   0
0.006875  4.93082   0   0
0.00695313  4.93862   0   0
0.00703125  4.83597   0   0
0.00710938  4.84262   0   0
0.0071875  4.88781   0   0
0.00726563  4.85658   0   0
0.00734375  4.83354   0   0
0.00742188  4.76416   0   0
0.0075  4.72346   0   0
0.00757812  4.71091   0   0
0.00765625  4.73075   0   0
0.00773437  4.72768   0   0
0.0078125  4.67341   0   0
0.00789063  4.68045   0   0
0.00796875  4.62605   0   0
0.00804688  4.65869   0   0
0.008125  4.62451   0   0
0.00820313  4.56614   0   0
0.00828125  4.58957   0   0
0.00835938  4.60109   0   0
0.0084375  4.55808   0   0
0.00851563  4.50394   0   0
0.00859375  4.53274   0   0
0.00867188  4.46861   0   0
0.00875  4.49754   0   0
0.00882813  4.48371   0   0
0.00890625  4.43533   0   0
0.00898438  4.49024   0   0
0.0090625  4.37325   0   0
0.00914062  4.4055   0   0
0.00921875  4.41792   0   0
0.00929687  4.32614   0   0
0.009375  4.33216   0   0
0.00945312  4.37376   0   0
0.00953125  4.36557   0   0
0.00960937  4.30925   0   0
0.0096875  4.32077   0   0
0.00976562  4.30848   0   0
0.00984375  4.26829   0   0
0.00992188  4.31206   0   0
0.01  4.20877   0   0
0.0100781  4.23347   0   0
0.0101563  4.27942   0   0
0.0102344  4.21402   0   0
0.0103125  4.22195   0   0
0.0103906  4.1792   0   0
0.0104688  4.16358   0   0
0.0105469  4.17485   0   0
0.010625  4.16512   0   0
0.0107031  4.13619   0   0
0.0107813  4.17843   0   0
0.0108594  4.10688   0   0
0.0109375  4.1056   0   0
0.0110156  4.07347   0   0
0.0110937  4.08538   0   0
0.0111719  4.08269   0   0
0.01125  4.09331   0   0
0.0113281  4.06298   0   0
0.0114062  4.05171   0   0
0.0114844  4.07027   0   0
0.0115625  4.01702   0   0
0.0116406  3.99949   0   0
0.0117188  3.9913   0   0
0.0117969  4.01549   0   0
0.011875  3.99795   0   0
0.0119531  4.00832   0   0
0.0120313  3.95469   0   0
0.0121094  3.94138   0   0
0.0121875  3.92538   0   0
0.0122656  3.9488   0   0
0.0123438  3.88518   0   0
0.0124219  3.92461   0   0
0.0125  3.8633   0   0
0.0125781  3.87866   0   0
0.0126563  3.87904   0   0
0.0127344  3.87046   0   0
0.0128125  3.85677   0   0
0.0128906  3.87955   0   0
0.0129688  3.85626   0   0
0.0130469  3.87098   0   0
0.013125  3.80211   0   0
0.0132031  3.82349   0   0
0.0132812  3.85024   0   0
0.0133594  3.83642   0   0
0.0134375  3.80454   0   0
0.0135156  3.74349   0   0
0.0135937  3.74554   0   0
0.0136719  3.76435   0   0
0.01375  3.72211   0   0
0.0138281  3.70982   0   0
0.0139063  3.75987   0   0
0.0139844  3.75014   0   0
0.0140625  3.69984   0   0
0.0141406  3.66144   0   0
0.0142188  3.73594   0   0
0.0142969  3.70304   0   0
0.014375  3.712   0   0
0.0144531  3.69126   0   0
0.0145313  3.65171   0   0
0.0146094  3.67386   0   0
0.0146875  3.6951   0   0
0.0147656  3.63827   0   0
0.0148438  3.6151   0   0
0.0149219  3.61843   0   0
0.015  3.63622   0   0
0.0150781  3.59667   0   0
0.0151562  3.59334   0   0
0.0152344  3.63584   0   0
0.0153125  3.63085   0   0
0.0153906  3.60589   0   0
0.0154687  3.56992   0   0
0.0155469  3.55622   0   0
0.015625  3.55379   0   0
0.0157031  3.57888   0   0
0.0157813  3.56429   0   0
0.0158594  3.56403   0   0
0.0159375  3.52858   0   0
0.0160156  3.53101   0   0
0.0160938  3.51002   0   0
0.0161719  3.47968   0   0
0.01625  3.50656   0   0
0.0163281  3.50502   0   0
0.0164063  3.51424   0   0
0.0164844  3.44973   0   0
0.0165625  3.48173   0   0
0.0166406  3.49555   0   0
0.0167188  3.48416   0   0
0.0167969  3.47098   0   0
0.016875  3.43987   0   0
0.0169531  3.46701   0   0
0.0170313  3.44896   0   0
0.0171094  3.40864   0   0
0.0171875  3.43066   0   0
0.0172656  3.40851   0   0
0.0173438  3.4505   0   0
0.0174219  3.3792   0   0
0.0175  3.3865   0   0
0.0175781  3.4121   0   0
0.0176563  3.38086   0   0
0.0177344  3.39866   0   0
0.0178125  3.33632   0   0
0.0178906  3.35616   0   0
0.0179688  3.3536   0   0
0.0180469  3.35539   0   0
0.018125  3.34976   0   0
0.0182031  3.33261   0   0
0.0182812  3.34234   0   0
0.0183594  3.31443   0   0
0.0184375  3.31302   0   0
0.0185156  3.31405   0   0
0.0185937  3.29421   0   0
0.0186719  3.33594   0   0
0.01875  3.3353   0   0
0.0188281  3.33504   0   0
0.0189062  3.28691   0   0
0.0189844  3.27091   0   0
0.0190625  3.30342   0   0
0.0191406  3.28845   0   0
0.0192187  3.25133   0   0
0.0192969  3.26643   0   0
0.019375  3.2745   0   0
0.0194531  3.2553   0   0
0.0195312  3.2384   0   0
0.0196094  3.25222   0   0
0.0196875  3.23648   0   0
0.0197656  3.2384   0   0
0.0198438  3.22342   0   0
0.0199219  3.21165   0   0
0.02  3.23072   0   0
0.0200781  3.18157   0   0
0.0201563  3.19949   0   0
0.0202344  3.2023   0   0
0.0203125  3.22176   0   0
0.0203906  3.18182   0   0
0.0204688  3.20653   0   0
0.0205469  3.17414   0   0
0.020625  3.18118   0   0
0.0207031  3.21958   0   0
0.0207813  3.1616   0   0
0.0208594  3.21331   0   0
0.0209375  3.16595   0   0
0.0210156  3.14944   0   0
0.0210938  3.18886   0   0
0.0211719  3.14381   0   0
0.02125  3.11053   0   0
0.0213281  3.09734   0   0
0.0214063  3.10605   0   0
0.0214844  3.13152   0.000128   0
0.0215625  3.14048   0   0
0.0216406  3.10387   0   0
0.0217188  3.1113   0   0
0.0217969  3.09965   0   0
0.021875  3.09133   0   0
0.0219531  3.1063   0   0
0.0220312  3.09683   0   0
0.0221094  3.10477   0   0
0.0221875  3.08314   0   0
0.0222656  3.10016   0   0
0.0223437  3.0944   0   0
0.0224219  3.04064   0   0
0.0225  3.01248   0   0
0.0225781  3.05165   0   0
0.0226562  3.05779   0   0
0.0227344  3.08173   0.000128   0
0.0228125  3.05946   0   0
0.0228906  3.05894   0   0
0.0229687  3.06854   0   0
0.0230469  3.04192   0   0
0.023125  3.0304   0   0
0.0232031  3.02272   0   0
0.0232812  3.0176   0   0
0.0233594  3.02822   0   0
0.0234375  3.01158   0   0
0.0235156  3.01926   0   0
0.0235938  3.00237   0   0
0.0236719  2.9952   0   0
0.02375  2.96166   0   0
0.0238281  3.00237   0   0
0.0239063  2.99904   0   0
0.0239844  2.99827   0   0
0.0240625  2.99302   0   0
0.0241406  2.99571   0.000128   0
0.0242188  2.96589   0   0
0.0242969  2.97318   0   0
0.024375  2.95936   0.000128   0
0.0244531  2.97229   0   0
0.0245313  2.93645   0   0
0.0246094  2.95245   0   0
0.0246875  2.94272   0   0
0.0247656  2.96128   0   0
0.0248438  2.91776   0   0
0.0249219  2.9856   0   0
0.025  2.89357   0   0
0.0250781  2.97126   0   0
0.0251563  2.90982   0   0
0.0252344  2.96397   0   0
0.0253125  2.94362   0   0
0.0253906  2.95258   0   0
0.0254688  2.9289   0.000128   0
0.0255469  2.94925   0   0
0.025625  2.84736   0   0
0.0257031  2.90061   0   0
0.0257813  2.86554   0   0
0.0258594  2.88576   0   0
0.0259375  2.89766   0   0
0.0260156  2.8695   0   0
0.0260937  2.8983   0   0
0.0261719  2.90355   0   0
0.02625  2.86067   0   0
0.0263281  2.89446   0   0
0.0264062  2.8471   0   0
0.0264844  2.87731   0.000128   0
0.0265625  2.88384   0   0
0.0266406  2.88192   0   0
0.0267187  2.83571   0.000128   0
0.0267969  2.86464   0   0
0.026875  2.8713   0   0
0.0269531  2.84902   0   0
0.0270312  2.85811   0   0
0.0271094  2.8512   0   0
0.0271875  2.81024   0   0
0.0272656  2.8201   0   0
0.0273438  2.8169   0.000128   0
0.0274219  2.81254   0.000128   0
0.0275  2.84237   0   0
0.0275781  2.80256   0   0
0.0276563  2.81408   0.000128   0
0.0277344  2.8329   0.000128   0
0.0278125  2.81702   0.000128   0
0.0278906  2.83123   0   0
0.0279688  2.85312   0   0
0.0280469  2.77069   0   0
0.028125  2.79104   0   0
0.0282031  2.81715   0.000128   0
0.0282813  2.78464   0   0
0.0283594  2.8119   0   0
0.0284375  2.7895   0   0
0.0285156  2.77773   0   0
0.0285938  2.76928   0.000128   0
0.0286719  2.79168   0   0
0.02875  2.768   0   0
0.0288281  2.76621   0.000128   0
0.0289063  2.76288   0.000128   0
0.0289844  2.74598   0.000128   0
0.0290625  2.75507   0.000128   0
0.0291406  2.75494   0.000128   0
0.0292188  2.75392   0.000128   0
0.0292969  2.7744   0   0
0.029375  2.75251   0   0
0.0294531  2.7337   0   0
0.0295313  2.75674   0.000128   0
0.0296094  2.70067   0   0
0.0296875  2.75558   0   0
0.0297656  2.71014   0   0
0.0298438  2.76557   0.000128   0
0.0299219  2.73203   0.000128   0
0.03  2.69798   0   0
0.0300781  2.70746   0   0
0.0301562  2.7296   0   0
0.0302344  2.69184   0   0
0.0303125  2.70656   0.000128   0
0.0303906  2.69235   0.000128   0
0.0304687  2.68467   0.000128   0
0.0305469  2.6697   0   0
0.030625  2.70016   0   0
0.0307031  2.69402   0   0
0.0307812  2.68352   0   0
0.0308594  2.6784   0   0
0.0309375  2.65267   0.000256   0
0.0310156  2.66765   0.000384   0
0.0310937  2.67315   0   0
0.0311719  2.67238   0.000256   0
0.03125  2.6752   0.000128   0
0.0313281  2.66432   0.000256   0
0.0314063  2.66278   0   0
0.0314844  2.66918   0.000128   0
0.0315625  2.67046   0.000256   0
0.0316406  2.65779   0.000384   0
0.0317188  2.6496   0   0
0.0317969  2.65485   0.000256   0
0.031875  2.65651   0.000256   0
0.0319531  2.64806   0.000256   0
0.0320312  2.62131   0.000128   0
0.0321094  2.62976   0.000128   0
0.0321875  2.64653   0.000256   0
0.0322656  2.65318   0.000384   0
0.0323437  2.62208   0   0
0.0324219  2.67494   0.000128   0
0.0325  2.59456   0.000384   0
0.0325781  2.60646   0.000128   0
0.0326562  2.60749   0   0
0.0327344  2.6313   0.000256   0
0.0328125  2.62054   0   0
0.0328906  2.60506   0.000128   0
0.0329687  2.63667   0   0
0.0330469  2.6231   0.000128   0
0.033125  2.59622   0.000512   0
0.0332031  2.5888   0.000256   0
0.0332812  2.59315   0.000256   0
0.0333594  2.63245   0.000512   0
0.0334375  2.61619   0   0
0.0335156  2.59418   0.000384   0
0.0335937  2.58803   0.000256   0
0.0336719  2.56947   0.000512   0
0.03375  2.59379   0.000128   0
0.0338281  2.60582   0.000512   0
0.0339062  2.5952   0.000128   0
0.0339844  2.58765   0.000512   0
0.0340625  2.59955   0.000256   0
0.0341406  2.59712   0.000512   0
0.0342187  2.58061   0.000128   0
0.0342969  2.57382   0.000256   0
0.034375  2.55514   0.000256   0
0.0344531  2.54758   0.000384   0
0.0345312  2.53402   0.000128   0
0.0346094  2.55808   0.000128   0
0.0346875  2.53299   0.00064   0
0.0347656  2.57843   0.000256   0
0.0348437  2.53056   0.000256   0
0.0349219  2.51162   0.000256   0
0.035  2.5353   0   0
0.0350781  2.53005   0.000512   0
0.0351562  2.50957   0.000256   0
0.0352344  2.55283   0.000896   0
0.0353125  2.55168   0.000128   0
0.0353906  2.49357   0   0
0.0354688  2.49805   0.000512   0
0.0355469  2.54451   0.000512   0
0.035625  2.54976   0.000384   0
0.0357031  2.52134   0.00064   0
0.0357813  2.53094   0.000512   0
0.0358594  2.52787   0.00064   0
0.0359375  2.51725   0.000256   0
0.0360156  2.49165   0.000768   0
0.0360938  2.50662   0.00064   0
0.0361719  2.4873   0.000896   0
0.03625  2.49024   0.000512   0
0.0363281  2.4896   0.000512   0
0.0364063  2.50842   0.000768   0
0.0364844  2.48768   0.000256   0
0.0365625  2.5129   0.000256   0
0.0366406  2.45555   0.00064   0
0.0367188  2.49882   0.000256   0
0.0367969  2.49152   0.000256   0
0.036875  2.45734   0.000256   0
0.0369531  2.49958   0.000512   0
0.0370313  2.46912   0.000768   0
0.0371094  2.46669   0.000512   0
0.0371875  2.4672   0.00064   0
0.0372656  2.4704   0.00128   0
0.0373438  2.51034   0.000128   0
0.0374219  2.42022   0.000512   0
0.0375  2.45325   0.000768   0
0.0375781  2.47245   0.00064   0
0.0376563  2.47206   0.000768   0
0.0377344  2.46016   0.000768   0
0.0378125  2.4585   0.000128   0
0.0378906  2.4512   0.00064   0
0.0379688  2.45786   0.000256   0
0.0380469  2.45274   0.000896   0
0.038125  2.43571   0.00064   0
0.0382031  2.43789   0.000768   0
0.0382813  2.41242   0.000512   0
0.0383594  2.47027   0.000768   0
0.0384375  2.42355   0.001152   0
0.0385156  2.42419   0.001408   0
0.0385938  2.42138   0.000128   0
0.0386719  2.40717   0.000768   0
0.03875  2.41331   0.001152   0
0.0388281  2.41344   0.000512   0
0.0389063  2.40371   0.000512   0
0.0389844  2.42202   0.000768   0
0.0390625  2.40333   0.001024   0
0.0391406  2.41779   0.00064   0
0.0392188  2.42048   0.001152   0
0.0392969  2.40947   0.00128   0
0.039375  2.42714   0.000768   0
0.0394531  2.42458   0.000384   0
0.0395313  2.39795   0.00064   0
0.0396094  2.41894   0.00064   0
0.0396875  2.41267   0.001024   0
0.0397656  2.39488   0.000768   0
0.0398438  2.38848   0.000896   0
0.0399219  2.36851   0.000768   0
0.04  2.38566   0.000768   0
0.0400781  2.39437   0.001024   0
0.0401562  2.39437   0.00128   0
0.0402344  2.39437   0.001152   0
0.0403125  2.37299   0.001152   0
0.0403906  2.36979   0.000896   0
0.0404687  2.39859   0.00064   0
0.0405469  2.37478   0.000896   0
0.040625  2.40205   0.000768   0
0.0407031  2.38182   0.001536   0
0.0407812  2.37363   0.002048   0
0.0408594  2.37965   0.00128   0
0.0409375  2.39014   0.001152   0
0.0410156  2.36019   0.000896   0
0.0410937  2.3433   0.001408   0
0.0411719  2.37376   0.001664   0
0.04125  2.35955   0.001152   0
0.0413281  2.39603   0.001152   0
0.0414062  2.36749   0.001792   0
0.0414844  2.34509   0.001024   0
0.0415625  2.3479   0.00128   0
0.0416406  2.36902   0.001664   0
0.0417187  2.37376   0.001152   0
0.0417969  2.34906   0.000768   0
0.041875  2.34957   0.002048   0
0.0419531  2.32934   0.001152   0
0.0420312  2.36262   0.002816   0
0.0421094  2.3529   0.001408   0
0.0421875  2.35443   0.001664   0
0.0422656  2.30182   0.001024   0
0.0423437  2.3328   0.00192   0
0.0424219  2.3255   0.00128   0
0.0425  2.30963   0.002048   0
0.0425781  2.30874   0.000896   0
0.0426562  2.35008   0.001792   0
0.0427344  2.29632   0.001792   0
0.0428125  2.31219   0.00128   0
0.0428906  2.27622   0.001792   0
0.0429688  2.36608   0.001152   0
0.0430469  2.32627   0.001536   0
0.043125  2.31206   0.002688   0
0.0432031  2.32538   0.00064   0
0.0432813  2.31296   0.001536   0
0.0433594  2.31117   0.001536   0
0.0434375  2.29978   0.00192   0
0.0435156  2.31744   0.001408   0
0.0435938  2.32205   0.002432   0
0.0436719  2.29005   0.00128   0
0.04375  2.31296   0.002048   0
0.0438281  2.28442   0.001664   0
0.0439063  2.29389   0.001536   0
0.0439844  2.29018   0.001408   0
0.0440625  2.31142   0.00192   0
0.0441406  2.30362   0.002048   0
0.0442188  2.28621   0.00256   0
0.0442969  2.27418   0.002304   0
0.044375  2.28378   0.002176   0
0.0444531  2.29619   0.002816   0
0.0445313  2.28979   0.002432   0
0.0446094  2.26931   0.001536   0
0.0446875  2.26304   0.001664   0
0.0447656  2.2761   0.00192   0
0.0448438  2.2647   0.002688   0
0.0449219  2.25754   0.002048   0
0.045  2.27546   0.00128   0
0.0450781  2.27123   0.002944   0
0.0451563  2.26547   0.00192   0
0.0452344  2.25472   0.002944   0
0.0453125  2.26317   0.00256   0
0.0453906  2.24461   0.002432   0
0.0454688  2.2505   0.003456   0
0.0455469  2.25011   0.001664   0
0.045625  2.25293   0.002176   0
0.0457031  2.26944   0.002816   0
0.0457813  2.24333   0.002304   0
0.0458594  2.26099   0.00256   0
0.0459375  2.21286   0.002688   0
0.0460156  2.24461   0.002432   0
0.0460938  2.2473   0.002048   0
0.0461719  2.22707   0.001792   0
0.04625  2.2432   0.003072   0
0.0463281  2.25421   0.002688   0
0.0464063  2.22477   0.002816   0
0.0464844  2.23245   0.00256   0
0.0465625  2.20403   0.003072   0
0.0466406  2.26086   0.00256   0
0.0467188  2.23795   0.003456   0
0.0467969  2.19789   0.003072   0
0.046875  2.24115   0.003712   0
0.0469531  2.20813   0.00256   0
0.0470313  2.24883   0.002176   0
0.0471094  2.2551   0.002688   0
0.0471875  2.26355   0.002688   0
0.0472656  2.23386   0.002816   0
0.0473438  2.20186   0.001664   0
0.0474219  2.2121   0.00256   0
0.0475  2.21747   0.003072   0
0.0475781  2.19238   0.003456   0
0.0476563  2.20851   0.00256   0
0.0477344  2.20045   0.002048   0
0.0478125  2.20058   0.002688   0
0.0478906  2.19699   0.00384   0
0.0479688  2.18701   0.003328   0
0.0480469  2.2441   0.003584   0
0.048125  2.20826   0.00256   0
0.0482031  2.208   0.004096   0
0.0482812  2.19917   0.001792   0
0.0483594  2.1952   0.003712   0
0.0484375  2.15859   0.003712   0
0.0485156  2.19123   0.003328   0
0.0485937  2.17907   0.003968   0
0.0486719  2.20954   0.003968   0
0.04875  2.18893   0.003456   0
0.0488281  2.16627   0.003328   0
0.0489062  2.19917   0.004736   0
0.0489844  2.18445   0.003328   0
0.0490625  2.18074   0.003328   0
0.0491406  2.13875   0.00384   0
0.0492187  2.16102   0.00384   0
0.0492969  2.18419   0.0032   0
0.049375  2.15488   0.003712   0
0.0494531  2.17741   0.004096   0
0.0495312  2.17574   0.003456   0
0.0496094  2.17613   0.003712   0
0.0496875  2.18227   0.00384   0
0.0497656  2.1472   0.002816   0
0.0498437  2.14579   0.004224   0
0.0499219  2.1568   0.002944   0
0.05  2.15821   0.003968   0
0.0500781  2.13837   0.004992   0
0.0501562  2.16038   0.004608   0
0.0502344  2.15386   0.004608   0
0.0503125  2.1568   0.005248   0
0.0503906  2.14054   0.004096   0
0.0504687  2.1591   0.004224   0
0.0505469  2.15181   0.004096   0
0.050625  2.13555   0.003968   0
0.0507031  2.13414   0.004864   0
0.0507812  2.16499   0.004224   0
0.0508594  2.14515   0.002944   0
0.0509375  2.12941   0.004992   0
0.0510156  2.1527   0.0064   0
0.0510938  2.1161   0.004608   0
0.0511719  2.1504   0.00448   0
0.05125  2.13402   0.003968   0
0.0513281  2.12506   0.004864   0
0.0514063  2.14016   0.004352   0
0.0514844  2.12442   0.005888   0
0.0515625  2.09882   0.004096   0
0.0516406  2.12877   0.004608   0
0.0517188  2.13427   0.005632   0
0.0517969  2.12314   0.005248   0
0.051875  2.15411   0.006144   0
0.0519531  2.1513   0.004608   0
0.0520313  2.09165   0.005376   0
0.0521094  2.1207   0.004352   0
0.0521875  2.13248   0.004096   0
0.0522656  2.1353   0.007296   0
0.0523438  2.1088   0.00448   0
0.0524219  2.0832   0.00448   0
0.0525  2.13504   0.005376   0
0.0525781  2.10227   0.004864   0
0.0526563  2.09894   0.00576   0
0.0527344  2.0864   0.005376   0
0.0528125  2.09434   0.00704   0
0.0528906  2.12275   0.006016   0
0.0529688  2.1015   0.006144   0
0.0530469  2.06528   0.006144   0
0.053125  2.0919   0.006656   0
0.0532031  2.12339   0.005632   0
0.0532813  2.06899   0.006016   0
0.0533594  2.08627   0.006912   0
0.0534375  2.13722   0.004736   0
0.0535156  2.07258   0.006784   0
0.0535938  2.06285   0.005632   0
0.0536719  2.09818   0.0064   0
0.05375  2.09728   0.00768   0
0.0538281  2.11162   0.007424   0
0.0539063  2.08358   0.006656   0
0.0539844  2.09574   0.007296   0
0.0540625  2.0841   0.005504   0
0.0541406  2.08218   0.007424   0
0.0542188  2.07898   0.008448   0
0.0542969  2.09498   0.006656   0
0.054375  2.08653   0.007168   0
0.0544531  2.04813   0.006016   0
0.0545313  2.06426   0.007552   0
0.0546094  2.08781   0.006784   0
0.0546875  2.04902   0.006912   0
0.0547656  2.07782   0.006272   0
0.0548438  2.02854   0.00832   0
0.0549219  2.0905   0.006272   0
0.055  2.08435   0.007168   0
0.0550781  2.08691   0.00704   0
0.0551563  2.06566   0.006656   0
0.0552344  2.0631   0.006144   0
0.0553125  2.08474   0.006016   0
0.0553906  2.04851   0.008064   0
0.0554688  2.04518   0.009344   0
0.0555469  2.05568   0.00832   0
0.055625  2.02419   0.00832   0
0.0557031  2.07936   0.00768   0
0.0557813  2.04774   0.00832   0
0.0558594  2.07373   0.006912   0
0.0559375  2.04877   0.006528   0
0.0560156  2.03853   0.007552   0
0.0560937  2.04915   0.00768   0
0.0561719  2.03699   0.008064   0
0.05625  2.05491   0.008192   0
0.0563281  2.0425   0.007424   0
0.0564062  2.06554   0.007808   0
0.0564844  2.0384   0.00768   0.000128
0.0565625  2.04723   0.008192   0
0.0566406  2.02842   0.00832   0
0.0567187  2.05798   0.008832   0
0.0567969  2.03763   0.008576   0
0.056875  2.02893   0.009344   0
0.0569531  2.0279   0.006528   0.000128
0.0570312  2.00883   0.005632   0
0.0571094  2.01408   0.007808   0
0.0571875  2.02854   0.01024   0
0.0572656  2.06643   0.009472   0
0.0573437  2.03328   0.007936   0
0.0574219  1.99846   0.007936   0
0.0575  1.98989   0.008576   0
0.0575781  2.04634   0.009088   0
0.0576562  1.99219   0.008448   0
0.0577344  2.02957   0.00832   0
0.0578125  2.01587   0.009344   0
0.0578906  2.02304   0.008576   0
0.0579687  2.0585   0.008576   0
0.0580469  2.03955   0.009472   0
0.058125  2.01651   0.011136   0
0.0582031  2.01728   0.00896   0
0.0582812  2.03456   0.008704   0
0.0583594  2.00717   0.00832   0
0.0584375  2.01677   0.010368   0
0.0585156  2.01715   0.010368   0
0.0585938  1.98323   0.008832   0
0.0586719  1.96992   0.009216   0
0.05875  1.9991   0.010112   0
0.0588281  2.00115   0.009216   0
0.0589063  2.00538   0.009088   0
0.0589844  2.00077   0.010368   0
0.0590625  1.99232   0.010112   0
0.0591406  2.01498   0.009856   0
0.0592188  1.98758   0.009216   0
0.0592969  1.98899   0.00896   0
0.059375  2.0041   0.011264   0.000128
0.0594531  2.00794   0.009856   0
0.0595313  1.96838   0.010624   0.000128
0.0596094  2.00154   0.012416   0
0.0596875  1.98285   0.010624   0
0.0597656  1.99027   0.008192   0
0.0598438  1.9753   0.010624   0
0.0599219  1.96915   0.010496   0
0.06  1.97824   0.011008   0
0.0600781  1.96442   0.009728   0
0.0601563  1.9648   0.011776   0
0.0602344  1.98029   0.011136   0
0.0603125  1.96723   0.0128   0
0.0603906  1.95405   0.009088   0
0.0604688  1.97837   0.01472   0.000128
0.0605469  1.98963   0.011904   0
0.060625  1.98592   0.01088   0
0.0607031  1.96326   0.009472   0
0.0607813  1.98272   0.012544   0
0.0608594  1.99398   0.0128   0
0.0609375  1.97914   0.01152   0
0.0610156  1.9607   0.012032   0
0.0610938  1.94842   0.01408   0
0.0611719  1.96198   0.0128   0
0.06125  1.98042   0.014464   0
0.0613281  1.9415   0.012032   0
0.0614063  1.94483   0.012544   0
0.0614844  1.97184   0.011648   0
0.0615625  1.93613   0.013952   0
0.0616406  1.94611   0.013056   0
0.0617188  1.97056   0.012544   0
0.0617969  1.9447   0.012544   0.000128
0.061875  1.95942   0.013568   0
0.0619531  1.95123   0.011264   0
0.0620313  1.97939   0.012672   0
0.0621094  1.9575   0.012288   0
0.0621875  1.9657   0.01472   0
0.0622656  1.9392   0.014464   0
0.0623438  1.93114   0.013184   0
0.0624219  1.93715   0.013056   0
0.0625  1.93754   0.013568   0.000128
0.0625781  1.9529   0.016256   0
0.0626562  1.92128   0.015616   0
0.0627344  1.9145   0.013056   0
0.0628125  1.90144   0.011648   0
0.0628906  1.94176   0.013696   0
0.0629688  1.92845   0.01472   0
0.0630469  1.91821   0.013184   0
0.063125  1.93971   0.013696   0
0.0632031  1.91539   0.013824   0
0.0632812  1.90605   0.016512   0
0.0633594  1.92282   0.013696   0
0.0634375  1.93165   0.017536   0
0.0635156  1.93357   0.01472   0
0.0635938  1.9232   0.014848   0.000128
0.0636719  1.9081   0.014976   0.000128
0.06375  1.88083   0.013824   0
0.0638281  1.92755   0.014464   0
0.0639062  1.90707   0.01472   0
0.0639844  1.88237   0.015616   0
0.0640625  1.93037   0.017536   0
0.0641406  1.90106   0.014848   0
0.0642188  1.93024   0.015232   0
0.0642969  1.91654   0.016512   0
0.064375  1.9209   0.013696   0
0.0644531  1.94253   0.01664   0
0.0645312  1.94317   0.014592   0
0.0646094  1.91898   0.01408   0
0.0646875  1.91424   0.01728   0
0.0647656  1.94381   0.013312   0
0.0648438  1.89274   0.016128   0.000128
0.0649219  1.8935   0.015232   0
0.065  1.90566   0.017792   0
0.0650781  1.94611   0.013824   0
0.0651562  1.90976   0.016384   0
0.0652344  1.86304   0.018176   0
0.0653125  1.9008   0.017152   0
0.0653906  1.88954   0.016   0
0.0654688  1.90528   0.018432   0.000128
0.0655469  1.90208   0.016768   0
0.065625  1.91078   0.015232   0
0.0657031  1.90426   0.01792   0
0.0657812  1.87546   0.019328   0
0.0658594  1.86957   0.020096   0.000128
0.0659375  1.87853   0.017664   0
0.0660156  1.87034   0.016256   0
0.0660938  1.90528   0.019328   0
0.0661719  1.88557   0.016512   0
0.06625  1.89734   0.018688   0
0.0663281  1.90029   0.017408   0.000128
0.0664062  1.87686   0.015744   0.000256
0.0664844  1.90477   0.018816   0
0.0665625  1.87942   0.016384   0.000128
0.0666406  1.89901   0.016768   0
0.0667188  1.86854   0.01856   0
0.0667969  1.87494   0.015744   0
0.066875  1.87904   0.018176   0
0.0669531  1.86048   0.0192   0
0.0670313  1.8528   0.020096   0
0.0671094  1.88032   0.017664   0
0.0671875  1.83821   0.016256   0
0.0672656  1.87366   0.016128   0
0.0673438  1.86918   0.018432   0
0.0674219  1.8656   0.019456   0
0.0675  1.87034   0.019968   0.000128
0.0675781  1.84115   0.018688   0
0.0676563  1.88198   0.019328   0
0.0677344  1.872   0.018176   0
0.0678125  1.85267   0.018688   0
0.0678906  1.87942   0.02176   0
0.0679688  1.84576   0.018304   0
0.0680469  1.87661   0.020608   0.000128
0.068125  1.85254   0.019712   0.000128
0.0682031  1.84346   0.019968   0
0.0682813  1.85382   0.024192   0
0.0683594  1.87699   0.016256   0.000128
0.0684375  1.8912   0.018432   0.000128
0.0685156  1.86701   0.019584   0
0.0685937  1.85574   0.020864   0
0.0686719  1.83078   0.020864   0.000128
0.06875  1.84986   0.018688   0
0.0688281  1.82989   0.019584   0
0.0689063  1.8464   0.020096   0.000128
0.0689844  1.88378   0.020736   0
0.0690625  1.83027   0.022528   0
0.0691406  1.83923   0.021504   0
0.0692187  1.84243   0.020352   0
0.0692969  1.82528   0.02048   0
0.069375  1.8377   0.021888   0
0.0694531  1.84602   0.021504   0
0.0695313  1.82848   0.020096   0
0.0696094  1.82912   0.0224   0
0.0696875  1.84563   0.022272   0
0.0697656  1.83437   0.020992   0
0.0698437  1.85242   0.022912   0
0.0699219  1.82246   0.018688   0
0.07  1.82464   0.023168   0
0.0700781  1.82874   0.020864   0
0.0701563  1.82899   0.0256   0
0.0702344  1.81606   0.021248   0
0.0703125  1.86688   0.019328   0
0.0703906  1.83219   0.022016   0
0.0704687  1.81005   0.020736   0
0.0705469  1.81491   0.024832   0
0.070625  1.85062   0.02304   0
0.0707031  1.81722   0.023936   0
0.0707813  1.87123   0.023168   0
0.0708594  1.82118   0.02304   0
0.0709375  1.7943   0.023296   0
0.0710156  1.85421   0.022144   0
0.0710937  1.82502   0.023424   0
0.0711719  1.82822   0.024192   0
0.07125  1.82746   0.023296   0.000128
0.0713281  1.80877   0.023296   0.000128
0.0714063  1.85306   0.022144   0.000128
0.0714844  1.78995   0.023808   0
0.0715625  1.81491   0.029824   0
0.0716406  1.80237   0.024448   0
0.0717187  1.82746   0.02368   0
0.0717969  1.82374   0.024832   0.000128
0.071875  1.8144   0.028544   0
0.0719531  1.80518   0.023936   0.000128
0.0720313  1.82848   0.026496   0
0.0721094  1.83258   0.024576   0.000128
0.0721875  1.81094   0.027264   0
0.0722656  1.79622   0.028288   0
0.0723437  1.82784   0.026368   0
0.0724219  1.79418   0.0256   0
0.0725  1.79661   0.024832   0.000128
0.0725781  1.79379   0.026752   0
0.0726563  1.7801   0.023936   0
0.0727344  1.80966   0.029952   0.000256
0.0728125  1.82438   0.028416   0
0.0728906  1.76179   0.02496   0
0.0729687  1.78278   0.027904   0
0.0730469  1.80557   0.027776   0
0.073125  1.76922   0.026368   0
0.0732031  1.79866   0.025344   0
0.0732813  1.80493   0.027392   0
0.0733594  1.80326   0.02816   0.000128
0.0734375  1.79802   0.029824   0.000128
0.0735156  1.7783   0.02496   0
0.0735937  1.80058   0.02496   0
0.0736719  1.80109   0.029568   0
0.07375  1.81146   0.027392   0
0.0738281  1.77805   0.029184   0
0.0739063  1.79008   0.028672   0
0.0739844  1.80288   0.029056   0
0.0740625  1.78112   0.027264   0.000128
0.0741406  1.75693   0.024192   0
0.0742188  1.76704   0.029824   0
0.0742969  1.79942   0.025728   0.000128
0.074375  1.79405   0.028672   0.000256
0.0744531  1.7719   0.028416   0
0.0745313  1.75629   0.029824   0
0.0746094  1.78854   0.028928   0
0.0746875  1.80442   0.0288   0.000128
0.0747656  1.76614   0.031488   0
0.0748438  1.77792   0.031104   0
0.0749219  1.78266   0.029184   0
0.075  1.77792   0.028288   0.000128
0.0750781  1.77946   0.0288   0.000128
0.0751563  1.78522   0.027648   0.000128
0.0752344  1.78342   0.030464   0
0.0753125  1.75398   0.031104   0
0.0753906  1.7975   0.026752   0
0.0754688  1.77011   0.031488   0.000128
0.0755469  1.77139   0.031744   0.000128
0.075625  1.76154   0.033152   0
0.0757031  1.77702   0.030848   0
0.0757813  1.76794   0.02816   0
0.0758594  1.73158   0.0288   0
0.0759375  1.76499   0.029184   0
0.0760156  1.75578   0.030592   0
0.0760938  1.73862   0.03264   0.000128
0.0761719  1.7655   0.032768   0.000128
0.07625  1.74426   0.03136   0.000384
0.0763281  1.7449   0.031616   0.000256
0.0764062  1.75296   0.03456   0
0.0764844  1.78138   0.029056   0.000128
0.0765625  1.7609   0.028928   0.000128
0.0766406  1.7824   0.034176   0
0.0767188  1.74912   0.032512   0
0.0767969  1.73952   0.02816   0
0.076875  1.75654   0.031488   0.000256
0.0769531  1.77011   0.029824   0.000256
0.0770312  1.75386   0.031872   0
0.0771094  1.74374   0.031872   0.000256
0.0771875  1.72621   0.032384   0.000256
0.0772656  1.72403   0.03456   0
0.0773438  1.75808   0.032384   0.000128
0.0774219  1.7431   0.032256   0.000256
0.0775  1.72531   0.032896   0.000384
0.0775781  1.75053   0.030976   0
0.0776562  1.71354   0.036992   0
0.0777344  1.7495   0.034688   0
0.0778125  1.75539   0.031488   0.000128
0.0778906  1.74733   0.033664   0.000128
0.0779688  1.73798   0.033792   0.000128
0.0780469  1.73914   0.038656   0.000128
0.078125  1.73645   0.036736   0.000256
0.0782031  1.7193   0.03328   0.000256
0.0782812  1.74336   0.035968   0
0.0783594  1.71699   0.033792   0
0.0784375  1.74182   0.03264   0
0.0785156  1.7152   0.0384   0.000128
0.0785938  1.70803   0.035456   0
0.0786719  1.74285   0.03648   0.000128
0.07875  1.75411   0.038144   0.000256
0.0788281  1.72275   0.039296   0.000128
0.0789062  1.75808   0.03392   0
0.0789844  1.72954   0.034304   0
0.0790625  1.71392   0.035712   0.000256
0.0791406  1.72928   0.036608   0
0.0792188  1.712   0.033152   0.000128
0.0792969  1.73453   0.03776   0.000128
0.079375  1.72186   0.036224   0.000128
0.0794531  1.70458   0.03584   0
0.0795312  1.70278   0.036352   0
0.0796094  1.7536   0.037376   0.000256
0.0796875  1.72262   0.0352   0.000128
0.0797656  1.71725   0.036864   0.000256
0.0798438  1.70637   0.037888   0.000128
0.0799219  1.71059   0.037888   0
0.08  1.74426   0.04032   0.000256
0.0800781  1.7193   0.041216   0
0.0801562  1.74144   0.036608   0
0.0802344  1.68742   0.035712   0
0.0803125  1.70829   0.036736   0.000256
0.0803906  1.71712   0.037632   0.000128
0.0804688  1.71994   0.040704   0.000128
0.0805469  1.70918   0.034432   0.000128
0.080625  1.68883   0.038144   0.000128
0.0807031  1.7376   0.037888   0.000384
0.0807812  1.67603   0.041088   0
0.0808594  1.70074   0.038528   0
0.0809375  1.69766   0.04096   0.000256
0.0810156  1.71034   0.04288   0
0.0810938  1.67885   0.040704   0.000128
0.0811719  1.71213   0.04352   0.000128
0.08125  1.69664   0.043648   0
0.0813281  1.68691   0.038784   0.000128
0.0814062  1.69651   0.042368   0.000128
0.0814844  1.69843   0.041472   0
0.0815625  1.67296   0.042752   0.000256
0.0816406  1.712   0.042496   0
0.0817188  1.68435   0.04224   0
0.0817969  1.68832   0.041344   0.000128
0.081875  1.70624   0.035328   0.000128
0.0819531  1.71584   0.03904   0.000128
0.0820312  1.68038   0.044032   0.000128
0.0821094  1.6777   0.037888   0
0.0821875  1.66707   0.043648   0.000128
0.0822656  1.69805   0.044544   0.000128
0.0823438  1.6937   0.043776   0.000128
0.0824219  1.67898   0.043392   0.000256
0.0825  1.68474   0.040704   0
0.0825781  1.66694   0.044544   0.000128
0.0826563  1.69574   0.04096   0.000128
0.0827344  1.68589   0.04416   0.000128
0.0828125  1.69357   0.042368   0.000128
0.0828906  1.67488   0.0448   0.000128
0.0829688  1.67782   0.0416   0
0.0830469  1.68576   0.039808   0.000128
0.083125  1.7015   0.044416   0
0.0832031  1.69421   0.041984   0.000256
0.0832813  1.67411   0.045952   0.000256
0.0833594  1.68192   0.045312   0.000256
0.0834375  1.67578   0.045952   0
0.0835156  1.68205   0.046976   0.000256
0.0835938  1.65939   0.04544   0.000128
0.0836719  1.67206   0.044544   0.000768
0.08375  1.6928   0.051072   0.000128
0.0838281  1.67475   0.043648   0.000256
0.0839063  1.67232   0.046848   0.000256
0.0839844  1.65338   0.043648   0.000128
0.0840625  1.69114   0.045312   0
0.0841406  1.65363   0.043392   0.000128
0.0842187  1.65504   0.043392   0.000128
0.0842969  1.69587   0.045056   0.000128
0.084375  1.67488   0.039808   0.000128
0.0844531  1.68627   0.04224   0.000128
0.0845313  1.66566   0.050688   0
0.0846094  1.66886   0.039424   0.000256
0.0846875  1.65325   0.042624   0
0.0847656  1.67142   0.057344   0.000256
0.0848437  1.65427   0.044928   0
0.0849219  1.65824   0.048768   0.000128
0.085  1.66118   0.046464   0.000384
0.0850781  1.68576   0.04864   0.000256
0.0851563  1.66413   0.046592   0.000128
0.0852344  1.66541   0.04928   0.000256
0.0853125  1.65901   0.04864   0.000128
0.0853906  1.6681   0.04608   0.000384
0.0854687  1.65696   0.045952   0.000256
0.0855469  1.64186   0.0448   0
0.085625  1.64762   0.048768   0.000256
0.0857031  1.65581   0.047488   0
0.0857813  1.63955   0.047232   0.000128
0.0858594  1.64608   0.050048   0.000384
0.0859375  1.64954   0.049664   0.000256
0.0860156  1.6489   0.045952   0.000128
0.0860937  1.66413   0.048896   0
0.0861719  1.66554   0.048384   0
0.08625  1.64659   0.046848   0.000256
0.0863281  1.65248   0.054144   0.000128
0.0864063  1.64096   0.051328   0.000384
0.0864844  1.65222   0.048384   0.000512
0.0865625  1.6567   0.050816   0.000256
0.0866406  1.65939   0.057216   0
0.0867187  1.65722   0.052224   0.000256
0.0867969  1.64224   0.048256   0.000128
0.086875  1.63174   0.051328   0
0.0869531  1.63661   0.048768   0.000256
0.0870313  1.65427   0.052608   0.000256
0.0871094  1.62598   0.046336   0.000128
0.0871875  1.64352   0.048   0.000256
0.0872656  1.65914   0.05312   0
0.0873437  1.65414   0.048512   0.000128
0.0874219  1.64442   0.05312   0.000128
0.0875  1.63187   0.047232   0.000512
0.0875781  1.65005   0.052736   0.000128
0.0876563  1.64736   0.053888   0.000256
0.0877344  1.63482   0.055936   0.000128
0.0878125  1.63405   0.05376   0
0.0878906  1.62163   0.054016   0.000128
0.0879687  1.63213   0.053504   0.000384
0.0880469  1.6448   0.052736   0.000384
0.088125  1.64288   0.055424   0.000256
0.0882031  1.61382   0.0576   0.000128
0.0882813  1.61139   0.05184   0.000128
0.0883594  1.61856   0.055808   0
0.0884375  1.63878   0.053248   0.000256
0.0885156  1.61062   0.047744   0.000256
0.0885937  1.62086   0.057472   0.000128
0.0886719  1.62611   0.055168   0
0.08875  1.632   0.055552   0.000128
0.0888281  1.6151   0.050816   0.000128
0.0889063  1.6137   0.060416   0.000128
0.0889844  1.62778   0.05824   0.000512
0.0890625  1.63366   0.05056   0.000128
0.0891406  1.63392   0.059008   0.00064
0.0892187  1.63251   0.059648   0
0.0892969  1.62586   0.053888   0.000128
0.089375  1.62586   0.055168   0
0.0894531  1.60806   0.059776   0.000128
0.0895313  1.61408   0.054016   0.000256
0.0896094  1.6585   0.052992   0
0.0896875  1.62381   0.05568   0.000384
0.0897656  1.61485   0.056192   0
0.0898438  1.60026   0.060544   0.000256
0.0899219  1.5936   0.052992   0.000128
0.09  1.5817   0.056832   0.000256
0.0900781  1.6215   0.059648   0.00064
0.0901563  1.58835   0.05824   0.000384
0.0902344  1.62688   0.054016   0.000128
0.0903125  1.5991   0.054016   0
0.0903906  1.65171   0.056704   0.000256
0.0904688  1.5936   0.057856   0.000384
0.0905469  1.60179   0.059904   0.000128
0.090625  1.60115   0.05568   0.000256
0.0907031  1.61472   0.05632   0.000256
0.0907813  1.6192   0.059008   0.000128
0.0908594  1.60192   0.055168   0.000384
0.0909375  1.60512   0.059136   0.000384
0.0910156  1.6055   0.057472   0.000384
0.0910938  1.60653   0.056192   0.000128
0.0911719  1.61075   0.055552   0
0.09125  1.61459   0.056576   0.000256
0.0913281  1.61626   0.056064   0.000384
0.0914063  1.59514   0.063488   0.000512
0.0914844  1.59514   0.056704   0.000384
0.0915625  1.61946   0.057216   0.000384
0.0916406  1.5968   0.057088   0.000512
0.0917188  1.59091   0.06272   0.000512
0.0917969  1.59885   0.055936   0.000768
0.091875  1.60179   0.064512   0.00064
0.0919531  1.57299   0.059776   0.000384
0.0920312  1.58848   0.061312   0.000128
0.0921094  1.59526   0.061312   0
0.0921875  1.59398   0.057984   0.000128
0.0922656  1.59424   0.063104   0.000512
0.0923438  1.59795   0.05952   0.000128
0.0924219  1.58886   0.06144   0.000128
0.0925  1.60922   0.059776   0.000256
0.0925781  1.60781   0.06656   0.000384
0.0926562  1.58054   0.062464   0.000512
0.0927344  1.57491   0.067968   0.00064
0.0928125  1.60346   0.062592   0
0.0928906  1.58131   0.069504   0.000384
0.0929688  1.57478   0.065664   0.000384
0.0930469  1.5927   0.064256   0.000512
0.093125  1.58643   0.064256   0.000256
0.0932031  1.59974   0.063232   0.000256
0.0932812  1.60486   0.06528   0
0.0933594  1.60192   0.060032   0.00064
0.0934375  1.59923   0.062208   0.000512
0.0935156  1.60102   0.066048   0.000256
0.0935938  1.5511   0.068224   0.00064
0.0936719  1.60627   0.060416   0.000256
0.09375  1.56198   0.064256   0.000512
0.0938281  1.58592   0.061952   0.000128
0.0939062  1.58963   0.071296   0.000256
0.0939844  1.59206   0.067584   0.000256
0.0940625  1.56557   0.068352   0.000256
0.0941406  1.57658   0.067712   0.000384
0.0942188  1.60691   0.067968   0
0.0942969  1.60435   0.064128   0.00064
0.094375  1.57555   0.063616   0.000256
0.0944531  1.56314   0.065792   0.00064
0.0945312  1.56762   0.068608   0.000256
0.0946094  1.59846   0.065024   0.000512
0.0946875  1.58669   0.070656   0.000128
0.0947656  1.58195   0.062336   0.000384
0.0948438  1.56787   0.065664   0.000768
0.0949219  1.55098   0.074752   0.000384
0.095  1.54752   0.064   0.000384
0.0950781  1.55891   0.06528   0
0.0951562  1.55008   0.060672   0.000128
0.0952344  1.60371   0.070528   0.000384
0.0953125  1.59053   0.071424   0.000512
0.0953906  1.56237   0.071424   0.000384
0.0954688  1.5849   0.07232   0.000384
0.0955469  1.57555   0.075648   0.000512
0.095625  1.55981   0.071424   0.000384
0.0957031  1.57299   0.070528   0.000128
0.0957812  1.5735   0.07104   0.000128
0.0958594  1.55302   0.069888   0.000384
0.0959375  1.52934   0.069632   0
0.0960156  1.57082   0.07296   0.000256
0.0960938  1.54048   0.071936   0.000256
0.0961719  1.57453   0.066176   0.00064
0.09625  1.54355   0.073344   0.000384
0.0963281  1.5657   0.071552   0
0.0964062  1.56595   0.073472   0.000128
0.0964844  1.57466   0.066816   0.000512
0.0965625  1.56416   0.074368   0.000768
0.0966406  1.57939   0.0672   0.000896
0.0967188  1.57274   0.0672   0.000256
0.0967969  1.54957   0.070656   0.000512
0.096875  1.55162   0.076544   0.000256
0.0969531  1.54086   0.06912   0.000768
0.0970312  1.55405   0.077184   0.000768
0.0971094  1.56531   0.069248   0.000256
0.0971875  1.58054   0.077056   0.000512
0.0972656  1.5488   0.074368   0
0.0973438  1.53472   0.07168   0.000384
0.0974219  1.53754   0.075136   0.000384
0.0975  1.58451   0.07872   0.00064
0.0975781  1.52358   0.079616   0.000896
0.0976562  1.52627   0.075008   0.000384
0.0977344  1.5433   0.073856   0.000256
0.0978125  1.536   0.07808   0.000128
0.0978906  1.5607   0.079872   0.001024
0.0979688  1.55558   0.07232   0.000256
0.0980469  1.54394   0.070784   0.000384
0.098125  1.53178   0.068992   0.000512
0.0982031  1.56147   0.0736   0.000128
0.0982813  1.56442   0.073088   0.000384
0.0983594  1.53907   0.083072   0.000256
0.0984375  1.54381   0.072704   0.000512
0.0985156  1.53741   0.074112   0.000896
0.0985938  1.53702   0.07872   0.000768
0.0986719  1.52704   0.076416   0.000384
0.09875  1.52755   0.075392   0.000256
0.0988281  1.5264   0.079488   0.000384
0.0989063  1.55405   0.075264   0.00064
0.0989844  1.5671   0.082432   0.000128
0.0990625  1.54662   0.0704   0.000384
0.0991406  1.55302   0.077696   0.000384
0.0992188  1.54061   0.083328   0.00064
0.0992969  1.54752   0.081408   0.000512
0.099375  1.5456   0.075648   0.000512
0.0994531  1.53587   0.07936   0.001152
0.0995313  1.5209   0.075264   0
0.0996094  1.5159   0.07552   0.000512
0.0996875  1.53549   0.078592   0.000768
0.0997656  1.52602   0.08128   0.000512
0.0998438  1.54035   0.079744   0.000256
0.0999219  1.53382   0.077824   0.000768
0.1  1.52435   0.088832   0.000384


==> MANUSCRIPT(arxiv)/casea_2m5_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.460287 3.11189 3.57217
#0.27601 10.7438 10.9163
0  3.81847   0.000408   0
0.05  1.82984   0.037076   0
0.1  1.42498   0.170088   0.002998
0.15  1.19336   0.298368   0.019214
0.2  1.07444   0.375854   0.051798
0.25  0.950604   0.418716   0.082732
0.3  0.8734   0.428628   0.131272
0.35  0.80452   0.437498   0.164102
0.4  0.72153   0.411482   0.192692
0.45  0.641094   0.40072   0.227064
0.5  0.585628   0.393544   0.234838
0.55  0.547486   0.362058   0.244252
0.6  0.490984   0.34276   0.268936
0.65  0.447004   0.347808   0.269016
0.7  0.400992   0.321232   0.269182
0.75  0.369646   0.31197   0.271496
0.8  0.341274   0.291252   0.292062
0.85  0.310004   0.286552   0.289796
0.9  0.288902   0.272288   0.291936
0.95  0.255014   0.261916   0.274236
1  0.236322   0.251466   0.276692
1.05  0.205648   0.243   0.271086
1.1  0.192726   0.236414   0.275594
1.15  0.16505   0.224762   0.26307
1.2  0.166152   0.212728   0.261624
1.25  0.145686   0.21436   0.252588
1.3  0.133444   0.207682   0.2426
1.35  0.128792   0.20825   0.245826
1.4  0.109182   0.192738   0.24248
1.45  0.105916   0.185376   0.23496
1.5  0.097224   0.182644   0.22707
1.55  0.086678   0.187826   0.228054
1.6  0.075262   0.17911   0.226644
1.65  0.072904   0.17324   0.225426
1.7  0.065272   0.170452   0.20693
1.75  0.056688   0.16831   0.213306
1.8  0.055464   0.15474   0.205438
1.85  0.046466   0.155364   0.20623
1.9  0.043868   0.158514   0.196084
1.95  0.038026   0.148132   0.201544
2  0.034344   0.151034   0.197338
2.05  0.032462   0.149008   0.186842
2.1  0.031894   0.148422   0.177462
2.15  0.026306   0.147188   0.181512
2.2  0.025366   0.139426   0.172556
2.25  0.022898   0.13955   0.175812
2.3  0.02128   0.139826   0.161624
2.35  0.016914   0.135466   0.164104
2.4  0.016632   0.129598   0.168306
2.45  0.014328   0.130828   0.149384
2.5  0.013766   0.134668   0.15155
2.55  0.011712   0.130014   0.15511
2.6  0.012964   0.115716   0.149102
2.65  0.010904   0.115016   0.141604
2.7  0.0124   0.122256   0.143788
2.75  0.009814   0.114858   0.142842
2.8  0.007084   0.118036   0.137228
2.85  0.006404   0.116174   0.136974
2.9  0.00586   0.111214   0.137242
2.95  0.006268   0.105776   0.13025
3  0.005862   0.114602   0.12799
3.05  0.006128   0.103316   0.128518
3.1  0.005318   0.102092   0.120228
3.15  0.004082   0.105116   0.117492
3.2  0.004494   0.104008   0.126744
3.25  0.003676   0.09679   0.116662
3.3  0.003136   0.096738   0.116386
3.35  0.002452   0.097988   0.106894
3.4  0.003002   0.101952   0.114228
3.45  0.001636   0.088196   0.117798
3.5  0.001634   0.10117   0.10783
3.55  0.002726   0.087672   0.113832
3.6  0.002452   0.092236   0.10729
3.65  0.001638   0.090508   0.108348
3.7  0.0015   0.083986   0.104266
3.75  0.001362   0.079856   0.107162
3.8  0.001634   0.080292   0.095824
3.85  0.00109   0.079752   0.098296
3.9  0.001096   0.08438   0.093774
3.95  0.00068   0.07864   0.089958
4  0.000408   0.08229   0.087908
4.05  0.00109   0.087646   0.08531
4.1  0.000682   0.076044   0.08898
4.15  0.00068   0.074388   0.091848
4.2  0.00068   0.07947   0.082448
4.25  0.000544   0.078226   0.080968
4.3  0.000816   0.068136   0.08788
4.35  0.00041   0.073036   0.089796
4.4  0.000272   0.071156   0.083
4.45  0.000136   0.074822   0.078122
4.5  0.000408   0.068418   0.085416
4.55  0.000408   0.068848   0.075366
4.6  0   0.063506   0.082304
4.65  0.000546   0.070344   0.072106
4.7  0.00041   0.062538   0.077132
4.75  0   0.0657   0.07525
4.8  0   0.064328   0.077424
4.85  0.000272   0.065828   0.074142
4.9  0.000272   0.058196   0.072768
4.95  0   0.063898   0.0695
5  0   0.06079   0.069218
5.05  0.00041   0.060096   0.067726
5.1  0.000272   0.063952   0.068968
5.15  0   0.060514   0.065816
5.2  0   0.061606   0.061734
5.25  0.000136   0.05781   0.059984
5.3  0   0.055186   0.061448
5.35  0   0.056016   0.065164
5.4  0   0.05331   0.059998
5.45  0   0.053022   0.064602
5.5  0   0.052072   0.060684
5.55  0   0.051372   0.05738
5.6  0   0.05192   0.058344
5.65  0   0.048246   0.058066
5.7  0   0.047984   0.056568
5.75  0   0.047568   0.054256
5.8  0   0.04975   0.056828
5.85  0   0.050956   0.056006
5.9  0   0.048908   0.051384
5.95  0   0.045922   0.054808
6  0   0.046488   0.050844
6.05  0   0.04117   0.054662
6.1  0   0.045242   0.053268
6.15  0   0.045514   0.047962
6.2  0   0.040922   0.051666
6.25  0   0.038018   0.050146
6.3  0   0.042384   0.046054
6.35  0   0.037056   0.050144
6.4  0   0.042388   0.044858
6.45  0   0.03924   0.045238
6.5  0   0.040354   0.05152
6.55  0   0.041022   0.040464
6.6  0   0.03572   0.049072
6.65  0   0.039532   0.047428
6.7  0   0.037208   0.039676
6.75  0   0.035024   0.043464
6.8  0   0.035014   0.03967
6.85  0   0.034368   0.043618
6.9  0   0.03298   0.040608
6.95  0   0.035154   0.039384
7  0   0.033804   0.038286
7.05  0   0.029984   0.038572
7.1  0   0.033126   0.037622
7.15  0   0.028754   0.034068
7.2  0   0.027672   0.034354
7.25  0   0.032694   0.037884
7.3  0   0.0308   0.034482
7.35  0   0.033108   0.033394
7.4  0   0.028502   0.035586
7.45  0   0.026838   0.030944
7.5  0   0.031222   0.029578
7.55  0   0.027534   0.033918
7.6  0   0.023986   0.031762
7.65  0   0.024538   0.031052
7.7  0   0.028488   0.029994
7.75  0   0.02618   0.030262
7.8  0   0.027688   0.027962
7.85  0   0.028594   0.030546
7.9  0   0.02522   0.031756
7.95  0   0.026856   0.03013
8  0   0.024262   0.029832
8.05  0   0.02684   0.027662
8.1  0   0.023984   0.024408
8.15  0   0.024402   0.029578
8.2  0   0.020992   0.02959
8.25  0   0.018526   0.025762
8.3  0   0.024536   0.025892
8.35  0   0.021392   0.02821
8.4  0   0.023032   0.02454
8.45  0   0.021796   0.02399
8.5  0   0.023334   0.026854
8.55  0   0.020316   0.02673
8.6  0   0.018416   0.022768
8.65  0   0.022074   0.021538
8.7  0   0.021824   0.023306
8.75  0   0.018542   0.02072
8.8  0   0.019082   0.02454
8.85  0   0.015806   0.019218
8.9  0   0.019358   0.02193
8.95  0   0.018934   0.023572
9  0   0.019776   0.02249
9.05  0   0.020574   0.01936
9.1  0   0.017306   0.020984
9.15  0   0.018802   0.022202
9.2  0   0.01691   0.021266
9.25  0   0.01771   0.018546
9.3  0   0.014992   0.019608
9.35  0   0.014184   0.019092
9.4  0   0.015682   0.017862
9.45  0   0.016354   0.019768
9.5  0   0.016218   0.018544
9.55  0   0.013094   0.017986
9.6  0   0.012256   0.020036
9.65  0   0.015672   0.014852
9.7  0   0.015124   0.016632
9.75  0   0.014048   0.01513
9.8  0   0.015406   0.015534
9.85  0   0.015808   0.01459
9.9  0   0.014992   0.01432
9.95  0   0.92475   1.07099


==> MANUSCRIPT(arxiv)/casea_2m5_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   69847.4
0  20.9396   0   0
7.8125e-05  19.5935   0   0
0.00015625  18.3694   0   0
0.000234375  17.2562   0   0
0.0003125  16.372   0   0
0.000390625  15.5584   0   0
0.00046875  14.8411   0   0
0.000546875  14.2227   0   0
0.000625  13.5681   0   0
0.000703125  13.1291   0   0
0.00078125  12.5971   0   0
0.000859375  12.198   0   0
0.0009375  11.8739   0   0
0.00101563  11.5438   0   0
0.00109375  11.1767   0   0
0.00117187  10.9193   0   0
0.00125  10.6831   0   0
0.00132813  10.3881   0   0
0.00140625  10.1459   0   0
0.00148438  9.99206   0   0
0.0015625  9.73786   0   0
0.00164062  9.58157   0   0
0.00171875  9.35398   0   0
0.00179688  9.20486   0   0
0.001875  9.09274   0   0
0.00195312  8.96026   0   0
0.00203125  8.74701   0   0
0.00210938  8.71859   0   0
0.0021875  8.50842   0   0
0.00226562  8.33254   0   0
0.00234375  8.31309   0   0
0.00242187  8.208   0   0
0.0025  7.99795   0   0
0.00257813  7.9168   0   0
0.00265625  7.88838   0   0
0.00273438  7.71315   0   0
0.0028125  7.67693   0   0
0.00289062  7.54931   0   0
0.00296875  7.50349   0   0
0.00304688  7.43846   0   0
0.003125  7.296   0   0
0.00320313  7.2064   0   0
0.00328125  7.16941   0   0
0.00335937  7.05459   0   0
0.0034375  6.99174   0   0
0.00351563  6.96589   0   0
0.00359375  6.88461   0   0
0.00367188  6.84954   0   0
0.00375  6.79629   0   0
0.00382812  6.76544   0   0
0.00390625  6.62195   0   0
0.00398438  6.60646   0   0
0.0040625  6.55872   0   0
0.00414063  6.46605   0   0
0.00421875  6.42982   0   0
0.00429688  6.3735   0   0
0.004375  6.33254   0   0
0.00445313  6.27366   0   0
0.00453125  6.23066   0   0
0.00460937  6.19213   0   0
0.0046875  6.16102   0   0
0.00476562  6.09357   0   0
0.00484375  6.07283   0   0
0.00492188  5.99744   0   0
0.005  5.98912   0   0
0.00507813  5.97146   0   0
0.00515625  5.8935   0   0
0.00523438  5.86355   0   0
0.0053125  5.85306   0   0
0.00539063  5.83488   0   0
0.00546875  5.82682   0   0
0.00554687  5.74157   0   0
0.005625  5.71392   0   0
0.00570312  5.67168   0   0
0.00578125  5.6247   0   0
0.00585938  5.63891   0   0
0.0059375  5.57491   0   0
0.00601563  5.56557   0   0
0.00609375  5.4729   0   0
0.00617188  5.53152   0   0
0.00625  5.46176   0   0
0.00632813  5.43347   0   0
0.00640625  5.40723   0   0
0.00648438  5.36576   0   0
0.0065625  5.40915   0   0
0.00664062  5.30522   0   0
0.00671875  5.28627   0   0
0.00679687  5.27206   0   0
0.006875  5.29741   0   0
0.00695313  5.21293   0   0
0.00703125  5.26118   0   0
0.00710938  5.16211   0   0
0.0071875  5.17594   0   0
0.00726563  5.12819   0   0
0.00734375  5.13523   0   0
0.00742188  5.11949   0   0
0.0075  5.10643   0   0
0.00757812  5.10797   0   0
0.00765625  4.99802   0   0
0.00773437  5.0231   0   0
0.0078125  4.97203   0   0
0.00789063  5.01197   0   0
0.00796875  4.90522   0   0
0.00804688  4.93811   0   0
0.008125  4.90368   0   0
0.00820313  4.91174   0   0
0.00828125  4.87411   0   0
0.00835938  4.85581   0   0
0.0084375  4.81434   0   0
0.00851563  4.8329   0   0
0.00859375  4.81242   0   0
0.00867188  4.78426   0   0
0.00875  4.78835   0   0
0.00882813  4.7904   0   0
0.00890625  4.67635   0   0
0.00898438  4.70477   0   0
0.0090625  4.71782   0   0
0.00914062  4.65574   0   0
0.00921875  4.67507   0   0
0.00929687  4.67661   0   0
0.009375  4.58714   0   0
0.00945312  4.64678   0   0
0.00953125  4.57446   0   0
0.00960937  4.57702   0   0
0.0096875  4.57267   0   0
0.00976562  4.53606   0   0
0.00984375  4.55066   0   0
0.00992188  4.54554   0   0
0.01  4.53568   0   0
0.0100781  4.53414   0   0
0.0101563  4.4544   0   0
0.0102344  4.4928   0   0
0.0103125  4.4448   0   0
0.0103906  4.42701   0   0
0.0104688  4.42906   0   0
0.0105469  4.40166   0   0
0.010625  4.40205   0   0
0.0107031  4.3753   0   0
0.0107813  4.37837   0   0
0.0108594  4.33715   0   0
0.0109375  4.35302   0   0
0.0110156  4.3575   0   0
0.0110937  4.32256   0   0
0.0111719  4.32678   0   0
0.01125  4.27699   0   0
0.0113281  4.28262   0   0
0.0114062  4.29043   0   0
0.0114844  4.24128   0   0
0.0115625  4.22029   0   0
0.0116406  4.22413   0   0
0.0117188  4.22733   0   0
0.0117969  4.19558   0   0
0.011875  4.1856   0   0
0.0119531  4.14298   0   0
0.0120313  4.13197   0   0
0.0121094  4.16218   0   0
0.0121875  4.17562   0   0
0.0122656  4.13389   0   0
0.0123438  4.14374   0   0
0.0124219  4.14515   0   0
0.0125  4.09485   0   0
0.0125781  4.06131   0   0
0.0126563  4.09293   0   0
0.0127344  4.08397   0   0
0.0128125  4.04954   0   0
0.0128906  4.03213   0   0
0.0129688  4.05901   0   0
0.0130469  4.02112   0   0
0.013125  4.01933   0   0
0.0132031  4.03891   0   0
0.0132812  3.96992   0   0
0.0133594  4.00064   0   0
0.0134375  3.9895   0   0
0.0135156  3.99501   0   0
0.0135937  4.01408   0   0
0.0136719  3.96339   0   0
0.01375  3.91155   0   0
0.0138281  3.91437   0   0
0.0139063  3.94765   0   0
0.0139844  3.90042   0   0
0.0140625  3.88083   0   0
0.0141406  3.91398   0   0
0.0142188  3.8985   0   0
0.0142969  3.9031   0   0
0.014375  3.89235   0   0
0.0144531  3.83245   0   0
0.0145313  3.90822   0   0
0.0146094  3.84205   0   0
0.0146875  3.82234   0   0
0.0147656  3.84742   0   0
0.0148438  3.83091   0   0
0.0149219  3.79686   0   0
0.015  3.8153   0   0
0.0150781  3.80531   0   0
0.0151562  3.7984   0   0
0.0152344  3.77626   0   0
0.0153125  3.76858   0   0
0.0153906  3.76934   0   0
0.0154687  3.76819   0   0
0.0155469  3.80314   0   0
0.015625  3.71571   0   0
0.0157031  3.73824   0   0
0.0157813  3.70662   0   0
0.0158594  3.73709   0   0
0.0159375  3.7193   0   0
0.0160156  3.70099   0   0
0.0160938  3.66643   0   0
0.0161719  3.63533   0   0
0.01625  3.66963   0   0
0.0163281  3.68333   0   0
0.0164063  3.68512   0   0
0.0164844  3.64403   0   0
0.0165625  3.67002   0   0
0.0166406  3.66272   0   0
0.0167188  3.66042   0   0
0.0167969  3.60717   0   0
0.016875  3.63123   0   0
0.0169531  3.6439   0   0
0.0170313  3.6055   0   0
0.0171094  3.60998   0   0
0.0171875  3.60269   0   0
0.0172656  3.58554   0   0
0.0173438  3.57568   0   0
0.0174219  3.55482   0   0
0.0175  3.56672   0   0
0.0175781  3.59718   0   0
0.0176563  3.57286   0   0
0.0177344  3.56442   0   0
0.0178125  3.56634   0   0
0.0178906  3.5063   0   0
0.0179688  3.50925   0   0
0.0180469  3.52845   0   0
0.018125  3.50886   0   0
0.0182031  3.46368   0   0
0.0182812  3.50746   0   0
0.0183594  3.4775   0   0
0.0184375  3.51501   0   0
0.0185156  3.45907   0   0
0.0185937  3.45754   0   0
0.0186719  3.4793   0   0
0.01875  3.47827   0   0
0.0188281  3.44947   0   0
0.0189062  3.44115   0   0
0.0189844  3.4505   0   0
0.0190625  3.45408   0   0
0.0191406  3.40006   0   0
0.0192187  3.43232   0   0
0.0192969  3.42374   0   0
0.019375  3.40838   0   0
0.0194531  3.37254   0   0
0.0195312  3.4272   0   0
0.0196094  3.40339   0   0
0.0196875  3.39379   0   0
0.0197656  3.38829   0   0
0.0198438  3.41606   0   0
0.0199219  3.36922   0   0
0.02  3.38726   0   0
0.0200781  3.38291   0   0
0.0201563  3.36026   0   0
0.0202344  3.37242   0   0
0.0203125  3.33491   0   0
0.0203906  3.3111   0   0
0.0204688  3.34195   0   0
0.0205469  3.34938   0   0
0.020625  3.35334   0   0
0.0207031  3.28166   0   0
0.0207813  3.34246   0   0
0.0208594  3.31789   0   0
0.0209375  3.31405   0   0
0.0210156  3.29395   0   0
0.0210938  3.28384   0   0
0.0211719  3.27142   0   0
0.02125  3.26438   0   0
0.0213281  3.30726   0   0
0.0214063  3.27386   0   0
0.0214844  3.25773   0   0
0.0215625  3.26528   0   0
0.0216406  3.23405   0   0
0.0217188  3.2937   0   0
0.0217969  3.24557   0   0
0.021875  3.2745   0   0
0.0219531  3.23341   0   0
0.0220312  3.23597   0   0
0.0221094  3.23238   0   0
0.0221875  3.25261   0   0
0.0222656  3.19386   0   0
0.0223437  3.21728   0   0
0.0224219  3.21792   0.000128   0
0.0225  3.17658   0   0
0.0225781  3.21101   0   0
0.0226562  3.23648   0   0
0.0227344  3.23584   0   0
0.0228125  3.19014   0   0
0.0228906  3.184   0   0
0.0229687  3.18579   0   0
0.0230469  3.17939   0   0
0.023125  3.19232   0   0
0.0232031  3.15776   0   0
0.0232812  3.17888   0   0
0.0233594  3.15891   0   0
0.0234375  3.15648   0   0
0.0235156  3.13037   0   0
0.0235938  3.16096   0   0
0.0236719  3.1191   0.000128   0
0.02375  3.14355   0   0
0.0238281  3.0999   0.000128   0
0.0239063  3.09491   0   0
0.0239844  3.14854   0   0
0.0240625  3.11283   0   0
0.0241406  3.10221   0   0
0.0242188  3.11885   0   0
0.0242969  3.09594   0   0
0.024375  3.1031   0   0
0.0244531  3.0711   0   0
0.0245313  3.04435   0   0
0.0246094  3.10643   0   0
0.0246875  3.06074   0   0
0.0247656  3.06368   0   0
0.0248438  3.04998   0   0
0.0249219  3.06867   0   0
0.025  3.09376   0   0
0.0250781  3.04896   0   0
0.0251563  3.04717   0   0
0.0252344  3.05446   0   0
0.0253125  3.06138   0   0
0.0253906  3.04474   0   0
0.0254688  3.02323   0   0
0.0255469  3.04781   0   0
0.025625  3.06138   0   0
0.0257031  3.04384   0   0
0.0257813  3.03731   0   0
0.0258594  3.02784   0   0
0.0259375  3.03539   0   0
0.0260156  3.0048   0   0
0.0260937  3.04755   0   0
0.0261719  3.00237   0   0
0.02625  3.00493   0   0
0.0263281  2.98854   0   0
0.0264062  3.0057   0.000128   0
0.0264844  2.9719   0   0
0.0265625  2.95629   0   0
0.0266406  2.96845   0   0
0.0267187  3.01978   0   0
0.0267969  2.94528   0   0
0.026875  2.9815   0   0
0.0269531  2.96678   0   0
0.0270312  2.95962   0   0
0.0271094  2.98227   0.000128   0
0.0271875  2.97101   0   0
0.0272656  2.97178   0   0
0.0273438  2.96256   0.000128   0
0.0274219  2.93709   0   0
0.0275  2.96691   0   0
0.0275781  2.95078   0   0
0.0276563  2.92506   0   0
0.0277344  2.97728   0.000256   0
0.0278125  2.93914   0   0
0.0278906  2.93402   0.000128   0
0.0279688  2.93248   0   0
0.0280469  2.93146   0   0
0.028125  2.92186   0   0
0.0282031  2.91648   0.000256   0
0.0282813  2.8951   0   0
0.0283594  2.89293   0   0
0.0284375  2.93146   0.000128   0
0.0285156  2.89011   0.000128   0
0.0285938  2.87744   0   0
0.0286719  2.86438   0   0
0.02875  2.89702   0   0
0.0288281  2.87142   0   0
0.0289063  2.87872   0   0
0.0289844  2.88499   0   0
0.0290625  2.85235   0   0
0.0291406  2.84749   0   0
0.0292188  2.85184   0   0
0.0292969  2.86848   0   0
0.029375  2.84224   0.000384   0
0.0294531  2.8745   0   0
0.0295313  2.86221   0   0
0.0296094  2.85747   0   0
0.0296875  2.88128   0.000128   0
0.0297656  2.85261   0   0
0.0298438  2.85094   0.000256   0
0.0299219  2.81677   0   0
0.03  2.84954   0.000128   0
0.0300781  2.81933   0   0
0.0301562  2.8512   0.000256   0
0.0302344  2.85082   0.000128   0
0.0303125  2.83302   0.000256   0
0.0303906  2.80563   0   0
0.0304687  2.84301   0   0
0.0305469  2.81139   0   0
0.030625  2.80294   0.000128   0
0.0307031  2.79642   0   0
0.0307812  2.79398   0.000128   0
0.0308594  2.78694   0   0
0.0309375  2.77978   0   0
0.0310156  2.7657   0   0
0.0310937  2.76442   0.000256   0
0.0311719  2.79475   0   0
0.03125  2.77261   0.000128   0
0.0313281  2.7968   0.000128   0
0.0314063  2.80115   0.000384   0
0.0314844  2.77683   0   0
0.0315625  2.77824   0.000256   0
0.0316406  2.74611   0.000384   0
0.0317188  2.74752   0.000128   0
0.0317969  2.7593   0.000128   0
0.031875  2.73882   0   0
0.0319531  2.75123   0   0
0.0320312  2.74176   0.000128   0
0.0321094  2.72704   0   0
0.0321875  2.73907   0   0
0.0322656  2.73485   0.000384   0
0.0323437  2.70182   0.000128   0
0.0324219  2.72909   0.000512   0
0.0325  2.74701   0.000128   0
0.0325781  2.74163   0.000256   0
0.0326562  2.74048   0   0
0.0327344  2.72474   0.000384   0
0.0328125  2.74842   0.000128   0
0.0328906  2.75226   0   0
0.0329687  2.71245   0.000256   0
0.0330469  2.70387   0   0
0.033125  2.70554   0.000384   0
0.0332031  2.70643   0.000384   0
0.0332812  2.71411   0   0
0.0333594  2.68493   0.000256   0
0.0334375  2.67354   0.000256   0
0.0335156  2.69133   0.000512   0
0.0335937  2.69107   0.000128   0
0.0336719  2.68365   0.000256   0
0.03375  2.6889   0.000512   0
0.0338281  2.67354   0.000128   0
0.0339062  2.67789   0.000256   0
0.0339844  2.69338   0   0
0.0340625  2.65357   0.000384   0
0.0341406  2.66496   0   0
0.0342187  2.70234   0.00064   0
0.0342969  2.70694   0.000512   0
0.034375  2.6615   0.000384   0
0.0344531  2.65216   0.000384   0
0.0345312  2.64358   0.000384   0
0.0346094  2.63603   0.000128   0
0.0346875  2.63475   0.000384   0
0.0347656  2.64896   0.000256   0
0.0348437  2.6487   0.000384   0
0.0349219  2.65997   0.000128   0
0.035  2.61632   0.000512   0
0.0350781  2.61696   0.000384   0
0.0351562  2.63066   0.000512   0
0.0352344  2.6528   0.000256   0
0.0353125  2.63795   0.000896   0
0.0353906  2.62746   0.000256   0
0.0354688  2.63347   0.000128   0
0.0355469  2.6505   0.000256   0
0.035625  2.6121   0.000384   0
0.0357031  2.59878   0.001024   0
0.0357813  2.61619   0.000512   0
0.0358594  2.61888   0.000384   0
0.0359375  2.59174   0.000256   0
0.0360156  2.63181   0.000128   0
0.0360938  2.61453   0.000128   0
0.0361719  2.57037   0.000512   0
0.03625  2.57434   0.000128   0
0.0363281  2.608   0.000512   0
0.0364063  2.58586   0.001152   0
0.0364844  2.59238   0.00064   0
0.0365625  2.61402   0.000512   0
0.0366406  2.55347   0.00064   0
0.0367188  2.60429   0.00064   0
0.0367969  2.58675   0.00064   0
0.036875  2.58816   0.00064   0
0.0369531  2.58586   0.00064   0
0.0370313  2.59853   0.000384   0
0.0371094  2.55539   0.000768   0
0.0371875  2.62541   0.00064   0
0.0372656  2.57446   0.000768   0
0.0373438  2.57075   0.000512   0
0.0374219  2.5527   0.000768   0
0.0375  2.57011   0.000768   0
0.0375781  2.56781   0.001024   0
0.0376563  2.56192   0.000384   0
0.0377344  2.5783   0.000384   0
0.0378125  2.55398   0.000896   0
0.0378906  2.55808   0.000256   0
0.0379688  2.52634   0.000896   0
0.0380469  2.53261   0.000384   0
0.038125  2.52288   0.000768   0
0.0382031  2.57638   0.00064   0
0.0382813  2.51955   0.00064   0
0.0383594  2.54182   0.000384   0
0.0384375  2.55514   0.001536   0
0.0385156  2.51443   0.000512   0
0.0385938  2.54733   0.00064   0
0.0386719  2.5568   0.000768   0
0.03875  2.48922   0.00064   0
0.0388281  2.52915   0.00064   0
0.0389063  2.50816   0.00064   0
0.0389844  2.49562   0.000768   0
0.0390625  2.52723   0.001024   0
0.0391406  2.52646   0.00128   0
0.0392188  2.47974   0.000896   0
0.0392969  2.51277   0.001408   0
0.039375  2.51302   0.001152   0
0.0394531  2.49562   0.000896   0
0.0395313  2.51584   0.000896   0
0.0396094  2.46592   0.001024   0
0.0396875  2.50944   0.001152   0
0.0397656  2.49536   0.000384   0
0.0398438  2.48922   0.001024   0
0.0399219  2.45402   0.001024   0
0.04  2.46093   0.00064   0
0.0400781  2.47219   0.00064   0
0.0401562  2.49485   0.00128   0
0.0402344  2.46822   0.00064   0
0.0403125  2.48704   0.001664   0
0.0403906  2.4521   0.00128   0
0.0404687  2.47654   0.001024   0
0.0405469  2.48666   0.001152   0
0.040625  2.47027   0.001408   0
0.0407031  2.45555   0.000896   0
0.0407812  2.46362   0.001408   0
0.0408594  2.47142   0.001792   0
0.0409375  2.4535   0.00128   0
0.0410156  2.46682   0.000896   0
0.0410937  2.44378   0.001664   0
0.0411719  2.4297   0.001408   0
0.04125  2.46822   0.000768   0
0.0413281  2.44877   0.00128   0
0.0414062  2.39462   0.001024   0
0.0414844  2.42662   0.001152   0
0.0415625  2.42957   0.001152   0
0.0416406  2.42803   0.000768   0
0.0417187  2.42432   0.001024   0
0.0417969  2.44493   0.001536   0
0.041875  2.43648   0.00192   0
0.0419531  2.44365   0.001408   0
0.0420312  2.42611   0.002432   0
0.0421094  2.42829   0.001152   0
0.0421875  2.40576   0.002176   0
0.0422656  2.4105   0.002176   0
0.0423437  2.43827   0.001664   0
0.0424219  2.42803   0.001152   0
0.0425  2.4041   0.001536   0
0.0425781  2.40614   0.001408   0
0.0426562  2.39974   0.001536   0
0.0427344  2.39488   0.002048   0
0.0428125  2.43904   0.00192   0
0.0428906  2.39002   0.002176   0
0.0429688  2.39117   0.001536   0
0.0430469  2.39501   0.001536   0
0.043125  2.37069   0.001408   0
0.0432031  2.39885   0.001664   0
0.0432813  2.38349   0.001024   0
0.0433594  2.39744   0.00192   0
0.0434375  2.39706   0.001152   0
0.0435156  2.33626   0.002176   0
0.0435938  2.41114   0.001792   0
0.0436719  2.39603   0.002432   0
0.04375  2.36237   0.00192   0
0.0438281  2.35904   0.00192   0
0.0439063  2.40678   0.002816   0
0.0439844  2.37043   0.002432   0
0.0440625  2.3831   0.002688   0
0.0441406  2.36826   0.002944   0
0.0442188  2.35686   0.00192   0
0.0442969  2.38157   0.002048   0
0.044375  2.38618   0.002048   0
0.0444531  2.39053   0.002176   0
0.0445313  2.34381   0.001664   0
0.0446094  2.35917   0.002944   0
0.0446875  2.33536   0.001408   0
0.0447656  2.35597   0.00128   0
0.0448438  2.34163   0.002304   0
0.0449219  2.36186   0.00256   0
0.045  2.31821   0.001408   0
0.0450781  2.33613   0.002176   0
0.0451563  2.31322   0.00256   0
0.0452344  2.37747   0.001024   0
0.0453125  2.3648   0.002432   0
0.0453906  2.33638   0.00192   0
0.0454688  2.31795   0.003072   0
0.0455469  2.34278   0.002304   0
0.045625  2.31322   0.002432   0
0.0457031  2.34867   0.002432   0
0.0457813  2.3575   0.002688   0
0.0458594  2.35098   0.002816   0
0.0459375  2.3328   0.003072   0
0.0460156  2.33626   0.003072   0
0.0460938  2.31488   0.002688   0
0.0461719  2.30259   0.002432   0
0.04625  2.33242   0.0032   0
0.0463281  2.30566   0.003072   0
0.0464063  2.33075   0.003456   0
0.0464844  2.30579   0.003328   0
0.0465625  2.31526   0.002176   0
0.0466406  2.30438   0.002944   0
0.0467188  2.30976   0.002432   0
0.0467969  2.3017   0.002688   0
0.046875  2.27955   0.002816   0
0.0469531  2.27968   0.003072   0
0.0470313  2.31309   0.003072   0
0.0471094  2.26982   0.002816   0
0.0471875  2.3177   0.002176   0
0.0472656  2.28672   0.003968   0
0.0473438  2.28186   0.002816   0
0.0474219  2.31974   0.002944   0
0.0475  2.28928   0.003456   0
0.0475781  2.30912   0.002944   0
0.0476563  2.29005   0.002688   0
0.0477344  2.27456   0.003712   0
0.0478125  2.28979   0.002688   0
0.0478906  2.27558   0.004352   0
0.0479688  2.27789   0.003584   0
0.0480469  2.28019   0.004608   0
0.048125  2.25882   0.002816   0
0.0482031  2.2647   0.003712   0
0.0482812  2.28454   0.004864   0
0.0483594  2.2752   0.003328   0
0.0484375  2.26611   0.00384   0
0.0485156  2.28902   0.003328   0
0.0485937  2.28902   0.003456   0
0.0486719  2.24832   0.004352   0
0.04875  2.24538   0.005376   0
0.0488281  2.28083   0.00384   0
0.0489062  2.25523   0.002432   0
0.0489844  2.22374   0.003968   0
0.0490625  2.26893   0.002944   0
0.0491406  2.28992   0.003328   0
0.0492187  2.2409   0.003968   0
0.0492969  2.27123   0.003968   0
0.049375  2.22912   0.0032   0
0.0494531  2.2473   0.003456   0
0.0495312  2.2176   0.00448   0
0.0496094  2.20339   0.004736   0
0.0496875  2.23552   0.00448   0
0.0497656  2.24448   0.00512   0
0.0498437  2.22976   0.003712   0
0.0499219  2.22835   0.004096   0
0.05  2.26278   0.004864   0
0.0500781  2.23437   0.003328   0
0.0501562  2.26893   0.003968   0
0.0502344  2.25178   0.003712   0
0.0503125  2.22477   0.005248   0
0.0503906  2.20582   0.004352   0
0.0504687  2.23987   0.005376   0
0.0505469  2.22477   0.00448   0
0.050625  2.19597   0.004096   0
0.0507031  2.18611   0.003584   0
0.0507812  2.23462   0.004736   0
0.0508594  2.20518   0.004096   0
0.0509375  2.21862   0.005248   0
0.0510156  2.22246   0.006272   0
0.0510938  2.22029   0.006272   0
0.0511719  2.18829   0.006272   0
0.05125  2.19648   0.004352   0
0.0513281  2.21773   0.00448   0
0.0514063  2.20147   0.006528   0
0.0514844  2.1815   0.00448   0
0.0515625  2.18893   0.005376   0
0.0516406  2.19405   0.00576   0
0.0517188  2.21888   0.004352   0
0.0517969  2.21261   0.005376   0
0.051875  2.1993   0.007936   0
0.0519531  2.20826   0.004864   0
0.0520313  2.19341   0.004608   0
0.0521094  2.20723   0.004864   0
0.0521875  2.20442   0.005248   0
0.0522656  2.17894   0.006016   0
0.0523438  2.21376   0.006784   0
0.0524219  2.19942   0.005248   0
0.0525  2.17037   0.00576   0
0.0525781  2.15386   0.00576   0
0.0526563  2.18816   0.005888   0
0.0527344  2.17446   0.006144   0
0.0528125  2.19379   0.0064   0
0.0528906  2.18061   0.007552   0
0.0529688  2.1833   0.006912   0
0.0530469  2.1527   0.00576   0
0.053125  2.17229   0.005376   0
0.0532031  2.17318   0.006656   0
0.0532813  2.17626   0.005632   0
0.0533594  2.16243   0.008704   0
0.0534375  2.15949   0.006656   0
0.0535156  2.16486   0.00576   0
0.0535938  2.1527   0.00576   0
0.0536719  2.15194   0.006912   0
0.05375  2.14912   0.00704   0
0.0538281  2.17715   0.005376   0
0.0539063  2.14848   0.005504   0
0.0539844  2.15411   0.005632   0
0.0540625  2.15014   0.006656   0
0.0541406  2.13517   0.00704   0
0.0542188  2.17139   0.00704   0
0.0542969  2.13184   0.006784   0
0.054375  2.17114   0.009088   0
0.0544531  2.15296   0.008448   0
0.0545313  2.13389   0.008192   0
0.0546094  2.13325   0.008192   0
0.0546875  2.1175   0.009216   0
0.0547656  2.18624   0.00704   0
0.0548438  2.14131   0.008192   0
0.0549219  2.10112   0.00832   0
0.055  2.14285   0.006656   0
0.0550781  2.11968   0.00768   0
0.0551563  2.13786   0.008064   0
0.0552344  2.14592   0.00832   0
0.0553125  2.1417   0.009856   0
0.0553906  2.1065   0.008576   0
0.0554688  2.10458   0.00704   0
0.0555469  2.12083   0.007808   0
0.055625  2.12122   0.00704   0
0.0557031  2.13133   0.007552   0
0.0557813  2.11622   0.011776   0
0.0558594  2.13274   0.009216   0
0.0559375  2.11123   0.009344   0
0.0560156  2.12992   0.010112   0
0.0560937  2.12685   0.007808   0
0.0561719  2.09907   0.009472   0
0.05625  2.11661   0.006272   0
0.0563281  2.08346   0.008064   0
0.0564062  2.09011   0.006272   0
0.0564844  2.11814   0.010752   0
0.0565625  2.08896   0.008064   0
0.0566406  2.12083   0.008832   0
0.0567187  2.08499   0.008064   0
0.0567969  2.08755   0.008192   0
0.056875  2.10701   0.007936   0
0.0569531  2.10086   0.012416   0
0.0570312  2.1015   0.01024   0
0.0571094  2.10765   0.0096   0
0.0571875  2.0905   0.008832   0
0.0572656  2.09152   0.009472   0
0.0573437  2.11008   0.010112   0
0.0574219  2.07424   0.009856   0
0.0575  2.11802   0.011904   0
0.0575781  2.10598   0.011392   0
0.0576562  2.06502   0.009088   0.000128
0.0577344  2.06438   0.009984   0
0.0578125  2.07834   0.009472   0
0.0578906  2.06694   0.010112   0
0.0579687  2.08781   0.009216   0
0.0580469  2.08563   0.008576   0
0.058125  2.06874   0.009216   0
0.0582031  2.07757   0.010496   0
0.0582812  2.0503   0.010368   0
0.0583594  2.08781   0.011264   0
0.0584375  2.05965   0.01024   0
0.0585156  2.04646   0.010752   0
0.0585938  2.0864   0.01088   0
0.0586719  2.04685   0.014208   0
0.05875  2.07027   0.01024   0
0.0588281  2.09958   0.010112   0
0.0589063  2.0695   0.009728   0
0.0589844  2.05389   0.010624   0
0.0590625  2.04506   0.011264   0
0.0591406  2.03942   0.009088   0
0.0592188  2.05069   0.010112   0
0.0592969  2.05056   0.011392   0
0.059375  2.03955   0.012672   0
0.0594531  2.05248   0.011264   0
0.0595313  2.06835   0.01216   0
0.0596094  2.08166   0.014208   0
0.0596875  2.06758   0.013312   0
0.0597656  2.07539   0.013824   0
0.0598438  2.02714   0.013056   0
0.0599219  2.04749   0.011904   0
0.06  2.05299   0.012544   0
0.0600781  2.02982   0.009856   0
0.0601563  2.06938   0.011392   0
0.0602344  2.03405   0.010752   0
0.0603125  2.04774   0.011904   0
0.0603906  2.0192   0.013312   0
0.0604688  2.04378   0.013696   0
0.0605469  2.02893   0.013952   0
0.060625  2.07526   0.013184   0
0.0607031  2.01101   0.015232   0
0.0607813  2.03341   0.012288   0
0.0608594  2.01344   0.013312   0
0.0609375  2.02931   0.016256   0
0.0610156  2.01792   0.013568   0
0.0610938  2.01754   0.013824   0
0.0611719  2.01523   0.013184   0
0.06125  1.99642   0.013184   0
0.0613281  2.02598   0.012288   0
0.0614063  2.00896   0.014848   0
0.0614844  2.04211   0.013184   0
0.0615625  1.99718   0.0128   0
0.0616406  2.02138   0.014208   0
0.0617188  2.0032   0.011648   0
0.0617969  2.00077   0.016512   0
0.061875  2.02662   0.015488   0
0.0619531  2.01946   0.01344   0
0.0620313  2.00154   0.016512   0
0.0621094  1.99232   0.01472   0
0.0621875  1.99411   0.016   0
0.0622656  2.01779   0.016768   0
0.0623438  1.99027   0.0128   0
0.0624219  2.01933   0.014208   0
0.0625  2.02739   0.014848   0
0.0625781  2.00102   0.013952   0
0.0626562  2.0023   0.013312   0
0.0627344  1.98566   0.016512   0
0.0628125  1.99667   0.016256   0
0.0628906  2.00525   0.014592   0
0.0629688  1.9648   0.016896   0
0.0630469  2.00102   0.015744   0
0.063125  2.0064   0.018304   0
0.0632031  1.97952   0.014848   0
0.0632812  1.9977   0.013696   0
0.0633594  1.98541   0.015616   0
0.0634375  2.01254   0.014464   0
0.0635156  2.01011   0.015232   0
0.0635938  1.96083   0.015872   0
0.0636719  1.96877   0.015488   0
0.06375  1.98925   0.01792   0
0.0638281  1.95558   0.017024   0
0.0639062  1.97555   0.014208   0
0.0639844  1.99424   0.018432   0
0.0640625  2.00448   0.01792   0
0.0641406  1.94906   0.014464   0
0.0642188  1.99667   0.019968   0
0.0642969  1.97555   0.015488   0
0.064375  1.97427   0.016512   0
0.0644531  1.97478   0.01856   0
0.0645312  1.99667   0.0192   0
0.0646094  1.96966   0.017152   0
0.0646875  1.9607   0.016896   0
0.0647656  1.9511   0.017408   0
0.0648438  1.9639   0.01728   0
0.0649219  1.98349   0.018688   0
0.065  1.95802   0.019072   0
0.0650781  1.9561   0.022784   0
0.0651562  1.95072   0.01536   0
0.0652344  1.95187   0.018432   0
0.0653125  1.97274   0.015744   0
0.0653906  1.94957   0.019968   0
0.0654688  1.95149   0.020992   0
0.0655469  1.96454   0.020608   0
0.065625  1.9735   0.022272   0
0.0657031  1.9543   0.017536   0
0.0657812  1.93613   0.020224   0
0.0658594  1.95494   0.020096   0
0.0659375  1.94918   0.019456   0
0.0660156  1.94483   0.018304   0
0.0660938  1.97069   0.020352   0
0.0661719  1.91283   0.020736   0
0.06625  1.94368   0.019328   0
0.0663281  1.92883   0.019328   0
0.0664062  1.95379   0.022528   0
0.0664844  1.93715   0.022272   0
0.0665625  1.95418   0.021248   0
0.0666406  1.93741   0.02176   0
0.0667188  1.92717   0.021376   0
0.0667969  1.92525   0.022656   0
0.066875  1.93933   0.019968   0.000128
0.0669531  1.96544   0.020096   0
0.0670313  1.92934   0.020736   0
0.0671094  1.91757   0.023808   0
0.0671875  1.92909   0.024448   0
0.0672656  1.90374   0.024832   0
0.0673438  1.91104   0.024832   0
0.0674219  1.91386   0.02112   0
0.0675  1.94304   0.02048   0
0.0675781  1.9479   0.022656   0
0.0676563  1.9328   0.02112   0
0.0677344  1.9479   0.0224   0
0.0678125  1.92909   0.020736   0
0.0678906  1.90349   0.022528   0
0.0679688  1.9209   0.021632   0
0.0680469  1.88326   0.024704   0
0.068125  1.90438   0.0224   0
0.0682031  1.90528   0.022272   0
0.0682813  1.93459   0.02176   0
0.0683594  1.89632   0.022528   0
0.0684375  1.90886   0.021504   0
0.0685156  1.91526   0.02496   0
0.0685937  1.9209   0.023936   0.000128
0.0686719  1.90208   0.023936   0
0.06875  1.9223   0.024576   0
0.0688281  1.89312   0.023168   0
0.0689063  1.90886   0.02816   0
0.0689844  1.89491   0.024448   0
0.0690625  1.89901   0.024064   0
0.0691406  1.89197   0.024832   0
0.0692187  1.91424   0.024448   0
0.0692969  1.87379   0.02752   0
0.069375  1.91296   0.02368   0
0.0694531  1.87712   0.023936   0
0.0695313  1.89248   0.023808   0
0.0696094  1.9328   0.023936   0
0.0696875  1.88685   0.024576   0.000128
0.0697656  1.90515   0.026624   0.000128
0.0698437  1.89747   0.02624   0
0.0699219  1.88685   0.03264   0
0.07  1.9127   0.024704   0
0.0700781  1.91066   0.029952   0
0.0701563  1.88403   0.027776   0
0.0702344  1.88864   0.02432   0.000128
0.0703125  1.85933   0.025856   0
0.0703906  1.89184   0.024064   0
0.0704687  1.88672   0.027392   0
0.0705469  1.86048   0.027392   0
0.070625  1.88698   0.024448   0
0.0707031  1.86061   0.030208   0
0.0707813  1.87584   0.0288   0
0.0708594  1.8912   0.029056   0
0.0709375  1.87443   0.025344   0
0.0710156  1.89901   0.03072   0
0.0710937  1.90157   0.025728   0
0.0711719  1.8455   0.031488   0
0.07125  1.8807   0.029696   0
0.0713281  1.87942   0.025472   0.000128
0.0714063  1.87533   0.028288   0
0.0714844  1.86893   0.026496   0
0.0715625  1.8528   0.0288   0
0.0716406  1.85421   0.029184   0
0.0717187  1.87251   0.027776   0.000128
0.0717969  1.87661   0.033664   0.000128
0.071875  1.86842   0.031232   0.000128
0.0719531  1.86202   0.030336   0
0.0720313  1.87162   0.031744   0
0.0721094  1.83488   0.032512   0
0.0721875  1.84973   0.027008   0
0.0722656  1.84051   0.032384   0
0.0723437  1.83923   0.030464   0
0.0724219  1.81862   0.030208   0
0.0725  1.84077   0.027776   0
0.0725781  1.84038   0.028544   0.000128
0.0726563  1.87853   0.030208   0
0.0727344  1.83731   0.030464   0.000128
0.0728125  1.83578   0.032128   0.000128
0.0728906  1.85178   0.027392   0
0.0729687  1.8537   0.030976   0
0.0730469  1.84205   0.03136   0
0.073125  1.84883   0.030464   0
0.0732031  1.86586   0.03008   0.000256
0.0732813  1.85498   0.032384   0
0.0733594  1.84934   0.030336   0
0.0734375  1.84845   0.03328   0.000256
0.0735156  1.82848   0.033792   0.000128
0.0735937  1.84205   0.034048   0
0.0736719  1.84909   0.034688   0
0.07375  1.83514   0.033408   0.000128
0.0738281  1.83782   0.036864   0
0.0739063  1.84   0.032256   0.000128
0.0739844  1.83859   0.032   0.000128
0.0740625  1.83603   0.031232   0.000256
0.0741406  1.85216   0.034048   0
0.0742188  1.82912   0.035456   0.000128
0.0742969  1.84576   0.035584   0
0.074375  1.83514   0.036224   0
0.0744531  1.82221   0.031232   0
0.0745313  1.84973   0.033792   0
0.0746094  1.86406   0.03456   0
0.0746875  1.84205   0.033536   0
0.0747656  1.81427   0.032896   0
0.0748438  1.81939   0.03584   0
0.0749219  1.81338   0.034944   0
0.075  1.82208   0.03456   0
0.0750781  1.81824   0.032896   0
0.0751563  1.81965   0.035584   0.000128
0.0752344  1.82643   0.033152   0
0.0753125  1.82656   0.03648   0.000128
0.0753906  1.80058   0.04032   0.000128
0.0754688  1.8199   0.035328   0
0.0755469  1.84371   0.03328   0
0.075625  1.78458   0.0352   0.000128
0.0757031  1.81427   0.03392   0
0.0757813  1.83219   0.041344   0.000128
0.0758594  1.79085   0.038784   0
0.0759375  1.80467   0.033792   0
0.0760156  1.82605   0.038144   0
0.0760938  1.83181   0.033536   0
0.0761719  1.82976   0.033664   0
0.07625  1.79469   0.041472   0
0.0763281  1.8249   0.035968   0
0.0764062  1.81005   0.039808   0.000128
0.0764844  1.77843   0.0384   0
0.0765625  1.80326   0.036992   0.000256
0.0766406  1.80045   0.034304   0.000128
0.0767188  1.77843   0.040704   0
0.0767969  1.77779   0.040192   0
0.076875  1.792   0.037376   0
0.0769531  1.79162   0.038016   0.000128
0.0770312  1.80045   0.041728   0
0.0771094  1.79507   0.041344   0
0.0771875  1.81338   0.037632   0
0.0772656  1.79507   0.041472   0
0.0773438  1.7911   0.0384   0
0.0774219  1.84742   0.038144   0
0.0775  1.7879   0.0384   0.000128
0.0775781  1.81414   0.03904   0
0.0776562  1.77549   0.039936   0.000128
0.0777344  1.78522   0.037504   0
0.0778125  1.80582   0.043648   0
0.0778906  1.78611   0.043136   0
0.0779688  1.78266   0.040448   0
0.0780469  1.78586   0.042368   0
0.078125  1.77843   0.039424   0
0.0782031  1.79008   0.04288   0
0.0782812  1.79546   0.039808   0
0.0783594  1.79533   0.040448   0
0.0784375  1.77728   0.042496   0.000128
0.0785156  1.79533   0.03904   0.000256
0.0785938  1.78931   0.038016   0.000128
0.0786719  1.79981   0.041344   0
0.07875  1.77382   0.042496   0
0.0788281  1.78842   0.04416   0
0.0789062  1.78637   0.041472   0
0.0789844  1.77715   0.04352   0
0.0790625  1.78867   0.041088   0
0.0791406  1.77536   0.042752   0
0.0792188  1.78112   0.042752   0.000256
0.0792969  1.78765   0.0448   0
0.079375  1.78458   0.044544   0.000128
0.0794531  1.76077   0.047616   0.000128
0.0795312  1.77434   0.046464   0
0.0796094  1.74963   0.045056   0
0.0796875  1.77306   0.045824   0
0.0797656  1.7929   0.041344   0.000128
0.0798438  1.76934   0.04672   0.000256
0.0799219  1.78048   0.044288   0.000128
0.08  1.76422   0.045696   0.000256
0.0800781  1.73811   0.044288   0
0.0801562  1.73325   0.044672   0
0.0802344  1.78099   0.049152   0
0.0803125  1.77523   0.044672   0.000256
0.0803906  1.74349   0.04672   0.000384
0.0804688  1.76397   0.052608   0
0.0805469  1.76563   0.046208   0.000128
0.080625  1.77011   0.047104   0
0.0807031  1.76909   0.045696   0.000128
0.0807812  1.78803   0.045184   0
0.0808594  1.7568   0.053888   0
0.0809375  1.73696   0.050176   0.000128
0.0810156  1.75488   0.048384   0
0.0810938  1.74733   0.045824   0.000128
0.0811719  1.76474   0.050816   0.000128
0.08125  1.75168   0.045568   0.000128
0.0813281  1.75629   0.047744   0.000128
0.0814062  1.7673   0.049408   0
0.0814844  1.74874   0.047104   0
0.0815625  1.71021   0.048   0.000128
0.0816406  1.75002   0.0512   0
0.0817188  1.7559   0.043776   0
0.0817969  1.73184   0.04992   0.000384
0.081875  1.73581   0.04672   0
0.0819531  1.7568   0.048256   0
0.0820312  1.72915   0.053888   0
0.0821094  1.75104   0.050688   0.000128
0.0821875  1.73107   0.053888   0.000128
0.0822656  1.7481   0.051072   0
0.0823438  1.74771   0.056192   0.000384
0.0824219  1.74054   0.052352   0.000128
0.0825  1.70509   0.050688   0
0.0825781  1.73043   0.049024   0
0.0826563  1.73568   0.055552   0
0.0827344  1.72992   0.049024   0
0.0828125  1.74861   0.054272   0.000256
0.0828906  1.72109   0.052736   0.000128
0.0829688  1.72954   0.054016   0.000128
0.0830469  1.71635   0.054144   0
0.083125  1.72314   0.05568   0
0.0832031  1.69882   0.049536   0.000256
0.0832813  1.73312   0.05184   0
0.0833594  1.72621   0.051584   0
0.0834375  1.74003   0.055296   0.000128
0.0835156  1.74669   0.057728   0
0.0835938  1.73414   0.053504   0
0.0836719  1.71533   0.056576   0.000128
0.08375  1.71904   0.056832   0
0.0838281  1.69395   0.056704   0.000256
0.0839063  1.70637   0.055552   0.000128
0.0839844  1.72518   0.055168   0
0.0840625  1.70022   0.0544   0.000128
0.0841406  1.71584   0.055296   0.000256
0.0842187  1.6951   0.06144   0.000128
0.0842969  1.70854   0.059776   0
0.084375  1.72352   0.052224   0
0.0844531  1.71546   0.05376   0.000128
0.0845313  1.7399   0.056448   0
0.0846094  1.72134   0.055936   0
0.0846875  1.72698   0.056448   0.000128
0.0847656  1.69485   0.055168   0.000128
0.0848437  1.69088   0.05888   0.000128
0.0849219  1.72608   0.054528   0.000256
0.085  1.69869   0.05696   0
0.0850781  1.72864   0.058496   0.000128
0.0851563  1.72992   0.057856   0.000256
0.0852344  1.70534   0.059392   0.000384
0.0853125  1.72173   0.05696   0.000128
0.0853906  1.69408   0.05568   0
0.0854687  1.66989   0.06144   0.000256
0.0855469  1.68128   0.055296   0.000256
0.085625  1.70547   0.057472   0
0.0857031  1.69421   0.056832   0.000512
0.0857813  1.68256   0.063232   0.000128
0.0858594  1.68909   0.06464   0
0.0859375  1.70061   0.060032   0.000256
0.0860156  1.70035   0.057984   0
0.0860937  1.69498   0.055552   0.000256
0.0861719  1.69587   0.05952   0
0.08625  1.67859   0.06144   0.000256
0.0863281  1.6855   0.058496   0
0.0864063  1.73491   0.06272   0.000128
0.0864844  1.69882   0.065408   0.000128
0.0865625  1.69421   0.060288   0.000256
0.0866406  1.68614   0.064384   0.000512
0.0867187  1.69587   0.062976   0.000128
0.0867969  1.69331   0.059904   0.000256
0.086875  1.68973   0.062208   0.000128
0.0869531  1.68333   0.061952   0.000256
0.0870313  1.69459   0.060544   0.000256
0.0871094  1.69216   0.062464   0.000384
0.0871875  1.71571   0.060416   0.000384
0.0872656  1.68653   0.066688   0.000128
0.0873437  1.67744   0.057472   0.000384
0.0874219  1.64326   0.064512   0
0.0875  1.67667   0.060032   0.000128
0.0875781  1.66477   0.063104   0
0.0876563  1.6736   0.06208   0
0.0877344  1.70202   0.06272   0.000384
0.0878125  1.67309   0.061056   0.000128
0.0878906  1.664   0.06464   0.000256
0.0879687  1.70432   0.064   0.000256
0.0880469  1.69843   0.061056   0.000128
0.088125  1.67258   0.064512   0.000512
0.0882031  1.67808   0.064   0.000256
0.0882813  1.67526   0.06464   0.000384
0.0883594  1.66016   0.066176   0.000384
0.0884375  1.63162   0.061696   0
0.0885156  1.66784   0.06848   0
0.0885937  1.68115   0.064384   0.000128
0.0886719  1.67296   0.064768   0.000384
0.08875  1.66157   0.06336   0.000128
0.0888281  1.6736   0.061952   0.00064
0.0889063  1.66566   0.066944   0
0.0889844  1.64634   0.063744   0.000128
0.0890625  1.66157   0.06592   0.000256
0.0891406  1.68115   0.069888   0.000128
0.0892187  1.66643   0.065408   0
0.0892969  1.66886   0.063232   0.000256
0.089375  1.66822   0.070528   0
0.0894531  1.62662   0.063488   0.000256
0.0895313  1.66848   0.06912   0.000256
0.0896094  1.67488   0.069248   0
0.0896875  1.67514   0.06528   0.00064
0.0897656  1.68422   0.063616   0.000128
0.0898438  1.64186   0.071168   0.000128
0.0899219  1.6599   0.06976   0.000128
0.09  1.65888   0.066816   0
0.0900781  1.66669   0.070272   0.000128
0.0901563  1.62739   0.071552   0.000384
0.0902344  1.64083   0.074624   0.000768
0.0903125  1.67347   0.06976   0.000128
0.0903906  1.66118   0.071552   0.000128
0.0904688  1.63315   0.06848   0.000256
0.0905469  1.6352   0.072192   0
0.090625  1.65862   0.068608   0.000256
0.0907031  1.65286   0.06912   0
0.0907813  1.64544   0.066432   0.000384
0.0908594  1.67194   0.0768   0.000128
0.0909375  1.6512   0.071936   0.000128
0.0910156  1.65555   0.071808   0.000256
0.0910938  1.64608   0.06912   0.000128
0.0911719  1.64262   0.073728   0.000256
0.09125  1.62816   0.072576   0
0.0913281  1.65683   0.073984   0.000256
0.0914063  1.64096   0.076032   0.000256
0.0914844  1.66822   0.067328   0
0.0915625  1.64096   0.071296   0.000128
0.0916406  1.66669   0.07232   0.000128
0.0917188  1.64966   0.068352   0.000128
0.0917969  1.63802   0.072192   0.000128
0.091875  1.64352   0.077568   0.000384
0.0919531  1.64672   0.079104   0.000256
0.0920312  1.65414   0.077056   0.000512
0.0921094  1.63648   0.069248   0.000384
0.0921875  1.65325   0.073856   0.00064
0.0922656  1.63814   0.070784   0
0.0923438  1.63392   0.076928   0.000256
0.0924219  1.64454   0.074624   0
0.0925  1.63034   0.070016   0
0.0925781  1.60819   0.07808   0.000128
0.0926562  1.66042   0.075776   0.000512
0.0927344  1.63136   0.08128   0.000384
0.0928125  1.64467   0.081664   0.000256
0.0928906  1.62496   0.079232   0.000768
0.0929688  1.64416   0.075008   0.000256
0.0930469  1.64045   0.073984   0.000128
0.093125  1.63917   0.075648   0.000128
0.0932031  1.62739   0.075648   0.000128
0.0932812  1.65581   0.082432   0.000256
0.0933594  1.63136   0.08512   0.000256
0.0934375  1.63021   0.081792   0.000256
0.0935156  1.60909   0.08064   0
0.0935938  1.63917   0.07616   0.000256
0.0936719  1.62432   0.081024   0.000256
0.09375  1.63162   0.07744   0.000128
0.0938281  1.60589   0.079232   0.000256
0.0939062  1.63789   0.077056   0.000768
0.0939844  1.63008   0.085888   0.000384
0.0940625  1.62906   0.084352   0.000128
0.0941406  1.65325   0.077952   0.000512
0.0942188  1.62726   0.082304   0.000384
0.0942969  1.65222   0.078976   0.000512
0.094375  1.62573   0.082304   0.000256
0.0944531  1.60832   0.080512   0.000384
0.0945312  1.62534   0.077696   0.000128
0.0946094  1.6192   0.080128   0
0.0946875  1.65197   0.083328   0.000512
0.0947656  1.6   0.08832   0.000768
0.0948438  1.60755   0.07936   0.000512
0.0949219  1.61677   0.081536   0.000384
0.095  1.62829   0.09088   0.000256
0.0950781  1.59808   0.084352   0.000128
0.0951562  1.61216   0.08128   0.000896
0.0952344  1.61216   0.082048   0.000512
0.0953125  1.58694   0.083712   0
0.0953906  1.62688   0.080896   0.000128
0.0954688  1.62534   0.081536   0.000256
0.0955469  1.60704   0.085504   0.000512
0.095625  1.59091   0.077696   0.000512
0.0957031  1.61075   0.088704   0.000128
0.0957812  1.60627   0.089216   0.000512
0.0958594  1.64237   0.084736   0.000384
0.0959375  1.61613   0.082304   0.00064
0.0960156  1.60026   0.081792   0.000512
0.0960938  1.60563   0.083968   0.000128
0.0961719  1.61472   0.080384   0.000768
0.09625  1.60486   0.087936   0.000384
0.0963281  1.62022   0.088576   0.000512
0.0964062  1.5977   0.092544   0.000512
0.0964844  1.58054   0.09664   0.000384
0.0965625  1.59475   0.089856   0.000128
0.0966406  1.61101   0.088704   0.000512
0.0967188  1.59936   0.093056   0.000512
0.0967969  1.59181   0.08896   0
0.096875  1.59923   0.088832   0.001152
0.0969531  1.60691   0.087168   0.000384
0.0970312  1.56326   0.090112   0.000768
0.0971094  1.60205   0.088576   0.000256
0.0971875  1.60768   0.088192   0.001408
0.0972656  1.57658   0.088576   0.000768
0.0973438  1.6169   0.08896   0.000256
0.0974219  1.56851   0.09152   0.00064
0.0975  1.56838   0.08704   0.000896
0.0975781  1.57914   0.096256   0.000384
0.0976562  1.59718   0.088448   0.000768
0.0977344  1.59398   0.090496   0.00064
0.0978125  1.58195   0.092032   0.00064
0.0978906  1.59027   0.085504   0.000384
0.0979688  1.58618   0.09152   0.00064
0.0980469  1.61165   0.090752   0.000128
0.098125  1.60461   0.090112   0.000256
0.0982031  1.5712   0.09216   0.000512
0.0982813  1.63366   0.095744   0.00064
0.0983594  1.58874   0.089856   0.001024
0.0984375  1.57811   0.0896   0.000512
0.0985156  1.59424   0.088704   0.000128
0.0985938  1.59206   0.095744   0.000256
0.0986719  1.56749   0.089344   0.000384
0.09875  1.59194   0.09472   0.001024
0.0988281  1.57594   0.095744   0.000512
0.0989063  1.58771   0.095872   0.000256
0.0989844  1.58042   0.094848   0.000768
0.0990625  1.59859   0.094848   0.000384
0.0991406  1.60397   0.091008   0.000512
0.0992188  1.58835   0.098688   0.00064
0.0992969  1.57158   0.095488   0.000512
0.099375  1.5639   0.095488   0.00064
0.0994531  1.56058   0.092928   0.00064
0.0995313  1.58221   0.100992   0.00064
0.0996094  1.58182   0.098304   0.000768
0.0996875  1.57722   0.096768   0.001152
0.0997656  1.57875   0.095872   0.00064
0.0998438  1.55443   0.096128   0.00064
0.0999219  1.56877   0.096   0.000768
0.1  1.58259   0.094464   0.000512

==> MANUSCRIPT(arxiv)/casea_lambdaproblem_delta0.015625_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2    18.1109     0.8430     780097     0.1106     0.5981     1.0050     0.2719     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4    37.2673     1.7649    1559553     0.1173     0.6393     1.0025     0.2894     0.5505     0.5542     0.4595     0.5545     0.0067     0.0412     0.0025     0.0175
         8   178.7540     7.4310    3118465     0.1209     0.6621     1.0013     0.2990     0.5204     0.5233     0.5981     0.5232     0.0037     0.0228     0.0012     0.0097
        16   866.0857   155.7400    6236289     0.1229     0.6741     1.0007     0.3041     0.0000     0.0000     0.0000     0.0000     0.0019     0.0119     0.0007     0.0051


==> MANUSCRIPT(arxiv)/casea_lambdaproblem_delta0.03125_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     3.5217     0.1888     195489     0.1157     0.6001     1.0101     0.2733     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     7.5609     0.4404     390657     0.1221     0.6423     1.0054     0.2900     0.5363     0.5495     0.5533     0.5495     0.0064     0.0422     0.0047     0.0167
         8    15.3468     0.7809     780993     0.1256     0.6655     1.0028     0.2992     0.5155     0.5238     0.5410     0.5237     0.0034     0.0232     0.0026     0.0092
        16    30.9361     1.5705    1561665     0.1273     0.6776     1.0014     0.3040     0.5078     0.5129     0.5070     0.5130     0.0018     0.0121     0.0014     0.0048
        32   103.5260     4.5547    3123009     0.1282     0.6839     1.0007     0.3065     0.5101     0.5124     0.4283     0.5132     0.0009     0.0062     0.0007     0.0025
        64   664.2931   105.3138    6245697     0.1287     0.6871     1.0004     0.3078  -279.9728  -215.2234  3290.6170  -243.2274     0.0005     0.0032     0.0003     0.0013
       


==> MANUSCRIPT(arxiv)/casea_lambdaproblem_delta0.0625_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.8156     0.0432      49105     0.1261     0.6051     1.0201     0.2768     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     1.6098     0.0870      98049     0.1320     0.6485     1.0107     0.2915     0.5100     0.5480     0.5481     0.5487     0.0059     0.0434     0.0094     0.0148
         8     2.9718     0.1729     195937     0.1350     0.6723     1.0055     0.2996     0.4969     0.5234     0.5271     0.5235     0.0030     0.0238     0.0052     0.0081
        16     6.2985     0.3418     391713     0.1365     0.6847     1.0028     0.3038     0.4960     0.5123     0.5083     0.5126     0.0015     0.0124     0.0027     0.0042
        32    12.6911     0.6503     783265     0.1373     0.6911     1.0014     0.3060     0.4939     0.5054     0.5087     0.5054     0.0007     0.0064     0.0014     0.0022
        64    25.4978     1.2715    1566369     0.1376     0.6943     1.0007     0.3071     0.5120     0.5130     0.4366     0.5160     0.0004     0.0032     0.0007     0.0011
       128    73.3945     2.9201    3132577     0.1378     0.6960     1.0004     0.3077     0.4506     0.4761     0.6978     0.4688     0.0002     0.0017     0.0003     0.0006
       256   339.1606    18.7908    6264993     0.1379     0.6968     1.0002     0.3079     0.5257     0.5171     0.4140     0.5223     0.0001     0.0008     0.0002     0.0003
       512  1645.4706   329.2975   12529825     0.1379     0.6972     1.0001     0.3081     0.0000     0.0000     0.0000     0.0000     0.0000     0.0004     0.0001     0.0001


==> MANUSCRIPT(arxiv)/casea_lambdaproblem_delta0.125_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.2227     0.0072      12393     0.1479     0.6171     1.0396     0.2846     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.3403     0.0245      24705     0.1528     0.6618     1.0210     0.2948     0.4334     0.5443     0.5469     0.5495     0.0049     0.0448     0.0186     0.0103
         8     0.7250     0.0357      49329     0.1549     0.6862     1.0108     0.3005     0.4258     0.5215     0.5226     0.5236     0.0021     0.0244     0.0102     0.0056
        16     1.4196     0.0720      98577     0.1558     0.6989     1.0055     0.3034     0.4336     0.5090     0.5159     0.5086     0.0009     0.0127     0.0053     0.0029
        32     2.7175     0.1504     197073     0.1561     0.7054     1.0027     0.3049     0.4721     0.5097     0.4901     0.5140     0.0004     0.0065     0.0027     0.0015
        64     5.5232     0.2852     394065     0.1563     0.7087     1.0014     0.3057     0.4607     0.5000     0.5113     0.4981     0.0002     0.0033     0.0013     0.0008
       128    10.9644     0.5429     788049     0.1564     0.7104     1.0007     0.3061     0.4861     0.5027     0.4966     0.5040     0.0001     0.0016     0.0007     0.0004
       256    23.1312     1.0689    1576017     0.1564     0.7112     1.0003     0.3063     0.4431     0.4905     0.5350     0.4821     0.0000     0.0008     0.0003     0.0002
       512    54.8054     2.1323    3151953     0.1565     0.7116     1.0002     0.3063     0.4866     0.4992     0.5039     0.4982     0.0000     0.0004     0.0002     0.0001
      1024   220.5599     7.9604    6303825     0.1565     0.7118     1.0001     0.3064     0.1085     0.4233     0.7381     0.3557     0.0000     0.0002     0.0001     0.0000
      2048   931.4919   139.6674   12607569     0.1565     0.7119     1.0000     0.3064     0.0000     0.0000     0.0000     0.0000     0.0000     0.0001     0.0001     0.0000


==> MANUSCRIPT(arxiv)/casea_lambdaproblem_delta0.25_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.0510     0.0045       3157     0.1950     0.6440     1.0771     0.3015     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.0879     0.0194       6273     0.1977     0.6895     1.0405     0.3014     0.0434     0.5371     0.5390    -1.7773     0.0026     0.0456     0.0367     0.0001
         8     0.1692     0.0056      12505     0.1978     0.7140     1.0207     0.3016    -3.5035     0.5169     0.5181     0.7990     0.0001     0.0245     0.0198     0.0002
        16     0.3070     0.0179      24969     0.1974     0.7266     1.0105     0.3017     0.8538     0.5080     0.5084     0.5889     0.0004     0.0126     0.0102     0.0002
        32     0.6187     0.0293      49897     0.1970     0.7331     1.0053     0.3018     0.6142     0.5040     0.5038     0.5392     0.0003     0.0064     0.0052     0.0001
        64     1.2822     0.0638      99753     0.1968     0.7363     1.0026     0.3019     0.5492     0.5019     0.5020     0.5161     0.0002     0.0032     0.0026     0.0001
       128     2.5625     0.1196     199465     0.1967     0.7379     1.0013     0.3019     0.5209     0.5014     0.5001     0.5207     0.0001     0.0016     0.0013     0.0000
       256     5.3744     0.2163     398889     0.1966     0.7388     1.0007     0.3019     0.5019     0.5029     0.4964     0.5645     0.0001     0.0008     0.0007     0.0000
       512     9.9597     0.4577     797737     0.1966     0.7392     1.0003     0.3019     0.5041     0.5006     0.4997     0.5091     0.0000     0.0004     0.0003     0.0000
      1024    20.4183     0.9637    1595433     0.1966     0.7394     1.0002     0.3019     0.6483     0.4598     0.5687    -0.3740     0.0000     0.0002     0.0002     0.0000
      2048    46.5035     1.6085    3190825     0.1966     0.7395     1.0001     0.3019     0.8339     0.3700     0.6787     3.9645     0.0000     0.0001     0.0001     0.0000
      4096   106.1082     4.7778    6381609     0.1966     0.7395     1.0000     0.3019    -0.4096     1.3009    -0.0998    -1.4921     0.0000     0.0000     0.0001     0.0000
      8192   345.5990    41.1274   12763177     0.1966     0.7395     1.0000     0.3019     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000


==> MANUSCRIPT(arxiv)/casea_lambdaproblem_delta0.5_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.0120     0.0002        819     0.2968     0.7014     1.1426     0.3333     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.0266     0.0006       1617     0.2978     0.7440     1.0740     0.3102    -2.3099     0.5304     0.5309     0.4814     0.0010     0.0426     0.0686     0.0231
         8     0.0388     0.0008       3213     0.2955     0.7666     1.0376     0.2991     1.0212     0.5125     0.5126     0.4878     0.0024     0.0226     0.0364     0.0111
        16     0.0741     0.0043       6405     0.2930     0.7782     1.0189     0.2937     0.6857     0.5051     0.5050     0.4924     0.0024     0.0116     0.0187     0.0054
        32     0.1571     0.0041      12789     0.2914     0.7840     1.0095     0.2910     0.5869     0.5020     0.5021     0.4957     0.0017     0.0058     0.0094     0.0027
        64     0.2966     0.0110      25557     0.2904     0.7869     1.0047     0.2897     0.5430     0.5009     0.5009     0.4976     0.0010     0.0029     0.0047     0.0013
       128     0.5982     0.0229      51093     0.2899     0.7884     1.0024     0.2890     0.5215     0.5004     0.5004     0.4987     0.0005     0.0015     0.0024     0.0007
       256     1.2133     0.0431     102165     0.2896     0.7892     1.0012     0.2887     0.5096     0.5014     0.4992     0.4983     0.0003     0.0007     0.0012     0.0003
       512     2.5413     0.0835     204309     0.2894     0.7895     1.0006     0.2885     0.5010     0.5048     0.4964     0.4958     0.0001     0.0004     0.0006     0.0002
      1024     4.6109     0.1603     408597     0.2894     0.7897     1.0003     0.2884     0.5018     0.5010     0.4993     0.4990     0.0001     0.0002     0.0003     0.0001
      2048     9.2208     0.3090     817173     0.2893     0.7898     1.0002     0.2884     0.5991     0.3987     0.5816     0.5851     0.0000     0.0001     0.0001     0.0000
      4096    18.3667     0.5818    1634325     0.2893     0.7898     1.0001     0.2884     0.6562     0.2575     0.6338     0.6389     0.0000     0.0000     0.0001     0.0000
      8192    39.5864     1.1543    3268629     0.2893     0.7898     1.0000     0.2884     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0001     0.0000


==> MANUSCRIPT(arxiv)/casea_pdmp_friction_data5.txt <==
#N =   100000 compute the fours statistics wrt delta 
0.5   4.77376  0.0102332  0.290785       0.289204       0.292372       0.7902       0.786916       0.793498       0.999293       0.99379       1.00482       0.288184       0.286029       0.290349       0.683261
0.25   4.07703  0.010125  0.19597       0.194814       0.197131       0.740249       0.736802       0.743713       0.996749       0.99029       1.00324       0.299847       0.297338       0.302369       2.25157
0.125   3.7787  0.0102763  0.155953       0.15498       0.156932       0.711712       0.708124       0.715319       1.00166       0.994584       1.00877       0.306227       0.303492       0.308976       8.3516
0.0625   3.63837  0.0104122  0.138007       0.137117       0.138901       0.69822       0.694535       0.701926       0.998803       0.991417       1.00623       0.307146       0.3043       0.310009       31.8678
0.03125   3.56995  0.0104922  0.128866       0.128022       0.129714       0.690603       0.686867       0.694361       0.998777       0.991218       1.00638       0.308264       0.305354       0.311191       120.734
0.015625   3.5159  0.010427  0.125922       0.125092       0.126757       0.687702       0.683957       0.691469       0.996399       0.988748       1.00409       0.307633       0.304677       0.310607       420.51
0.0078125   3.4979  0.01045  0.12377       0.122956       0.124589       0.686412       0.682651       0.690196       0.999721       0.992001       1.00749       0.309353       0.30638       0.312343       1656.8
0.00390625   3.51841  0.0108047  0.124658       0.123829       0.125491       0.686706       0.682837       0.690598       0.998694       0.990824       1.00661       0.310936       0.307919       0.313971       5936.48


==> MANUSCRIPT(arxiv)/casea_pdmp_friction_data6.txt <==
#N =   1000000 compute the fours statistics wrt delta 
0.5   4.78448  0.00325581  0.288685       0.288187       0.289184       0.789574       0.788532       0.790618       1.00115       0.999402       1.0029       0.289148       0.288465       0.289833       4.85946
0.25   4.07701  0.00320444  0.19669       0.196322       0.197058       0.739578       0.738486       0.740671       0.999964       0.997908       1.00202       0.301791       0.30099       0.302594       16.4989
0.125   3.77604  0.00324734  0.156638       0.156328       0.156948       0.711982       0.710846       0.71312       1.00061       0.998372       1.00286       0.307045       0.306174       0.307918       59.6298
0.0625   3.64157  0.00328986  0.137872       0.137591       0.138153       0.697638       0.696474       0.698805       0.99993       0.997591       1.00227       0.308083       0.30718       0.308988       232.873
0.03125   3.57215  0.00330382  0.128859       0.128593       0.129126       0.690422       0.689244       0.691601       0.999319       0.996932       1.00171       0.308592       0.307672       0.309513       1196.33
0.015625   3.51328  0.0032924  0.126234       0.125971       0.126498       0.687987       0.686801       0.689175       0.995669       0.993248       0.998095       0.307269       0.306333       0.308206       4852.67
0.0078125   3.50081  0.0033076  0.123658       0.123401       0.123916       0.686261       0.685069       0.687455       1.00002       0.997578       1.00247       0.309579       0.308637       0.310523       16377.6
0.00390625   3.51885  0.00341766  0.124636       0.124374       0.124899       0.686687       0.685461       0.687915       0.99875       0.996256       1.00125       0.310971       0.310014       0.311929       58413.4


==> MANUSCRIPT(arxiv)/caseb_0.015625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.526439 1.69719 2.22363
#0.271149 3.84503 3.99504
0  1.913   0.0656   0
0.05  1.455   0.6024   0.0024
0.1  1.4626   0.8934   0.0242
0.15  1.3328   0.8868   0.0734
0.2  1.2406   0.8484   0.1378
0.25  1.1866   0.7758   0.2128
0.3  1.038   0.7168   0.256
0.35  0.9472   0.6534   0.325
0.4  0.8406   0.5518   0.3746
0.45  0.7982   0.5198   0.4066
0.5  0.734   0.4914   0.397
0.55  0.6734   0.472   0.4378
0.6  0.5886   0.4244   0.44
0.65  0.499   0.4012   0.4484
0.7  0.4706   0.3604   0.4416
0.75  0.4264   0.3424   0.4444
0.8  0.4064   0.3326   0.397
0.85  0.3626   0.3218   0.437
0.9  0.345   0.2964   0.4426
0.95  0.2938   0.276   0.4162
1  0.2762   0.2572   0.392
1.05  0.2558   0.2682   0.3898
1.1  0.2214   0.2478   0.3866
1.15  0.2054   0.2442   0.3666
1.2  0.1832   0.2288   0.3554
1.25  0.1712   0.2298   0.3468
1.3  0.1448   0.2044   0.3284
1.35  0.1488   0.2036   0.3062
1.4  0.1222   0.1962   0.297
1.45  0.1174   0.189   0.3064
1.5  0.1006   0.1986   0.2846
1.55  0.0928   0.1866   0.2722
1.6  0.0846   0.178   0.256
1.65  0.0786   0.173   0.2502
1.7  0.0808   0.1738   0.2638
1.75  0.0554   0.158   0.2432
1.8  0.0576   0.1536   0.2364
1.85  0.0518   0.1518   0.2422
1.9  0.0512   0.143   0.2154
1.95  0.0484   0.1402   0.2102
2  0.0484   0.1284   0.1978
2.05  0.0408   0.1426   0.2002
2.1  0.037   0.138   0.2148
2.15  0.0268   0.108   0.1864
2.2  0.0258   0.1246   0.1924
2.25  0.0278   0.1344   0.1854
2.3  0.0208   0.119   0.1778
2.35  0.0168   0.1086   0.1542
2.4  0.017   0.1114   0.1474
2.45  0.0182   0.1126   0.1554
2.5  0.013   0.1086   0.1454
2.55  0.014   0.1042   0.1486
2.6  0.014   0.1054   0.1408
2.65  0.01   0.1064   0.1342
2.7  0.0092   0.0894   0.1252
2.75  0.0122   0.1008   0.1194
2.8  0.0074   0.0968   0.1386
2.85  0.0106   0.0928   0.1296
2.9  0.0042   0.0798   0.123
2.95  0.0086   0.0948   0.1214
3  0.004   0.0786   0.1156
3.05  0.0038   0.0906   0.1076
3.1  0.004   0.084   0.1056
3.15  0.0036   0.0898   0.1112
3.2  0.0034   0.0708   0.1028
3.25  0.003   0.082   0.0994
3.3  0.0014   0.0668   0.1074
3.35  0.003   0.0736   0.094
3.4  0.0028   0.0668   0.0938
3.45  0.004   0.0796   0.1046
3.5  0.0008   0.0772   0.09
3.55  0.0014   0.0624   0.0836
3.6  0.0014   0.0608   0.0872
3.65  0.0008   0.0618   0.0876
3.7  0.002   0.0618   0.0902
3.75  0.0006   0.0628   0.0768
3.8  0.001   0.056   0.0874
3.85  0.0022   0.0616   0.0814
3.9  0.0004   0.0622   0.0754
3.95  0.0008   0.0526   0.0624
4  0.0008   0.046   0.0728
4.05  0.001   0.0466   0.0716
4.1  0.0006   0.049   0.0652
4.15  0.0004   0.0524   0.0628
4.2  0.0008   0.0476   0.0674
4.25  0.0008   0.0514   0.0638
4.3  0.0006   0.0498   0.059
4.35  0.0008   0.0482   0.0504
4.4  0.0006   0.0422   0.0556
4.45  0   0.0448   0.0578
4.5  0.0004   0.0418   0.0538
4.55  0   0.039   0.0554
4.6  0.0002   0.0374   0.0546
4.65  0.0006   0.0366   0.0474
4.7  0.0004   0.0394   0.0456
4.75  0.0008   0.0332   0.0402
4.8  0.001   0.028   0.0438
4.85  0   0.0304   0.0512
4.9  0   0.0352   0.047
4.95  0   0.0328   0.046
5  0   0.0318   0.045
5.05  0   0.0364   0.048
5.1  0   0.0318   0.0368
5.15  0   0.0334   0.0436
5.2  0.0004   0.0306   0.046
5.25  0   0.0332   0.0394
5.3  0   0.028   0.0306
5.35  0   0.0234   0.035
5.4  0   0.0252   0.0358
5.45  0   0.0308   0.0368
5.5  0   0.0252   0.0304
5.55  0   0.0294   0.031
5.6  0   0.0278   0.0312
5.65  0   0.0224   0.0326
5.7  0   0.0234   0.0256
5.75  0   0.0276   0.0322
5.8  0.0002   0.026   0.027
5.85  0   0.0228   0.027
5.9  0   0.0248   0.0336
5.95  0   0.0246   0.0288
6  0   0.0158   0.034
6.05  0   0.0182   0.0264
6.1  0   0.018   0.0304
6.15  0   0.0188   0.0254
6.2  0   0.018   0.0278
6.25  0   0.018   0.0266
6.3  0   0.022   0.0236
6.35  0   0.0148   0.0202
6.4  0   0.019   0.0218
6.45  0   0.018   0.0182
6.5  0   0.0142   0.0184
6.55  0   0.0148   0.0218
6.6  0   0.0142   0.0182
6.65  0   0.013   0.0254
6.7  0   0.0132   0.019
6.75  0   0.0124   0.0204
6.8  0   0.0142   0.0178
6.85  0   0.0098   0.016
6.9  0   0.0098   0.0172
6.95  0   0.0132   0.0148
7  0   0.0102   0.015
7.05  0   0.0114   0.0106
7.1  0   0.0158   0.0156
7.15  0   0.0152   0.0108
7.2  0   0.0092   0.0134
7.25  0   0.0112   0.0156
7.3  0   0.0116   0.012
7.35  0   0.0112   0.0152
7.4  0   0.008   0.014
7.45  0   0.0072   0.0144
7.5  0   0.0106   0.0142
7.55  0   0.0092   0.012
7.6  0   0.0094   0.0116
7.65  0   0.007   0.008
7.7  0   0.0112   0.0148
7.75  0   0.0044   0.0122
7.8  0   0.0062   0.014
7.85  0   0.006   0.0078
7.9  0   0.0084   0.0106
7.95  0   0.01   0.0068
8  0   0.0072   0.0106
8.05  0   0.0072   0.0098
8.1  0   0.01   0.0062
8.15  0   0.0048   0.0086
8.2  0   0.0082   0.0074
8.25  0   0.007   0.008
8.3  0   0.0076   0.006
8.35  0   0.0088   0.0078
8.4  0   0.008   0.0102
8.45  0   0.0072   0.0108
8.5  0   0.0034   0.0058
8.55  0   0.0056   0.0088
8.6  0   0.0068   0.0068
8.65  0   0.0056   0.0074
8.7  0   0.0066   0.0066
8.75  0   0.007   0.0098
8.8  0   0.0068   0.0058
8.85  0   0.0056   0.009
8.9  0   0.0054   0.0092
8.95  0   0.0024   0.0056
9  0   0.006   0.0056
9.05  0   0.0072   0.0078
9.1  0   0.0056   0.0076
9.15  0   0.0062   0.0066
9.2  0   0.0044   0.0058
9.25  0   0.0052   0.007
9.3  0   0.0052   0.0056
9.35  0   0.0036   0.007
9.4  0   0.005   0.0056
9.45  0   0.0032   0.0042
9.5  0   0.0042   0.0058
9.55  0   0.0056   0.0064
9.6  0   0.0038   0.0076
9.65  0   0.0022   0.0062
9.7  0   0.0062   0.0048
9.75  0   0.0022   0.0042
9.8  0   0.0028   0.0036
9.85  0   0.0034   0.0052
9.9  0   0.0032   0.0042
9.95  0   0.1234   0.163


==> MANUSCRIPT(arxiv)/caseb_0.03125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.543799 1.72854 2.27234
#0.289973 3.86824 4.04327
0  1.8342   0.0548   0
0.05  1.4412   0.5292   0.0016
0.1  1.3922   0.8236   0.0144
0.15  1.3678   0.8426   0.0536
0.2  1.227   0.7976   0.1206
0.25  1.112   0.7488   0.2002
0.3  1.0354   0.6824   0.2482
0.35  0.9668   0.6366   0.3006
0.4  0.8432   0.5716   0.346
0.45  0.7684   0.534   0.359
0.5  0.7032   0.4894   0.4112
0.55  0.644   0.4666   0.3966
0.6  0.589   0.4176   0.4058
0.65  0.5416   0.422   0.4364
0.7  0.4744   0.3894   0.4322
0.75  0.4462   0.3494   0.412
0.8  0.4166   0.3486   0.4278
0.85  0.3782   0.3164   0.4148
0.9  0.3362   0.3186   0.4046
0.95  0.3154   0.2896   0.4056
1  0.2762   0.2684   0.3926
1.05  0.2646   0.2608   0.3744
1.1  0.2304   0.2544   0.3772
1.15  0.2112   0.2532   0.3594
1.2  0.1994   0.24   0.35
1.25  0.1818   0.2304   0.3248
1.3  0.1542   0.2286   0.333
1.35  0.142   0.1976   0.3376
1.4  0.1358   0.1962   0.3192
1.45  0.1304   0.2026   0.3128
1.5  0.105   0.1996   0.3026
1.55  0.107   0.186   0.2886
1.6  0.0946   0.177   0.264
1.65  0.0836   0.1772   0.269
1.7  0.0728   0.1664   0.261
1.75  0.064   0.1714   0.2612
1.8  0.0708   0.1592   0.2308
1.85  0.0582   0.1416   0.2268
1.9  0.0568   0.1526   0.2308
1.95  0.0448   0.1436   0.221
2  0.043   0.1438   0.2142
2.05  0.0418   0.1396   0.1886
2.1  0.0372   0.129   0.2072
2.15  0.033   0.1336   0.1952
2.2  0.0314   0.1302   0.1928
2.25  0.0236   0.1274   0.1852
2.3  0.0222   0.1234   0.1728
2.35  0.0214   0.1214   0.1706
2.4  0.0194   0.1174   0.1582
2.45  0.0166   0.1122   0.1454
2.5  0.0194   0.1124   0.1584
2.55  0.0162   0.1058   0.1376
2.6  0.0138   0.1104   0.1548
2.65  0.0112   0.1074   0.1636
2.7  0.011   0.1052   0.1486
2.75  0.012   0.0944   0.1404
2.8  0.0086   0.0968   0.1374
2.85  0.0086   0.0958   0.1328
2.9  0.0072   0.0932   0.1324
2.95  0.0068   0.093   0.1192
3  0.0074   0.0886   0.1214
3.05  0.006   0.0822   0.12
3.1  0.0052   0.08   0.1136
3.15  0.0036   0.0818   0.112
3.2  0.0074   0.0796   0.1028
3.25  0.0044   0.0758   0.1014
3.3  0.0058   0.0768   0.1098
3.35  0.0034   0.077   0.1012
3.4  0.004   0.067   0.0984
3.45  0.0026   0.0654   0.0912
3.5  0.0018   0.0656   0.093
3.55  0.0014   0.0692   0.0922
3.6  0.0024   0.0654   0.0876
3.65  0.0026   0.0634   0.0848
3.7  0.0006   0.0626   0.0806
3.75  0.0026   0.0594   0.0882
3.8  0.0012   0.0546   0.0752
3.85  0.0014   0.0544   0.0754
3.9  0.002   0.0552   0.0748
3.95  0.0018   0.0538   0.0696
4  0.001   0.052   0.0678
4.05  0.0008   0.0552   0.066
4.1  0.0008   0.0492   0.0636
4.15  0.0008   0.0538   0.0714
4.2  0.0008   0.0496   0.0628
4.25  0.0004   0.0542   0.0572
4.3  0.0006   0.0466   0.0606
4.35  0.0016   0.0438   0.066
4.4  0   0.0418   0.0594
4.45  0.0006   0.0438   0.053
4.5  0.0002   0.043   0.0616
4.55  0.0002   0.0416   0.058
4.6  0.0006   0.0424   0.0498
4.65  0   0.0396   0.0528
4.7  0.0004   0.0392   0.0504
4.75  0   0.0402   0.0488
4.8  0.0002   0.0352   0.0478
4.85  0.0006   0.0352   0.0482
4.9  0   0.0304   0.052
4.95  0   0.0396   0.0494
5  0   0.0292   0.042
5.05  0.0002   0.0332   0.0416
5.1  0.0002   0.032   0.0432
5.15  0.0002   0.0352   0.0394
5.2  0   0.0364   0.0406
5.25  0   0.0268   0.043
5.3  0.0004   0.027   0.0422
5.35  0.0002   0.0252   0.0352
5.4  0.0002   0.0298   0.042
5.45  0   0.026   0.032
5.5  0   0.0264   0.0336
5.55  0   0.025   0.0342
5.6  0   0.0256   0.0334
5.65  0   0.0266   0.032
5.7  0   0.0214   0.0302
5.75  0   0.0246   0.0328
5.8  0   0.0234   0.0292
5.85  0.0002   0.022   0.0282
5.9  0   0.0224   0.0276
5.95  0   0.0222   0.0312
6  0   0.0212   0.0256
6.05  0   0.0206   0.0278
6.1  0   0.0164   0.0258
6.15  0   0.0152   0.0228
6.2  0.0002   0.0176   0.025
6.25  0   0.02   0.0212
6.3  0   0.014   0.0242
6.35  0   0.0172   0.0244
6.4  0   0.019   0.0222
6.45  0   0.0172   0.0242
6.5  0   0.018   0.0202
6.55  0   0.0162   0.0224
6.6  0   0.015   0.02
6.65  0   0.015   0.022
6.7  0   0.014   0.0224
6.75  0   0.0122   0.02
6.8  0   0.013   0.02
6.85  0   0.0152   0.0202
6.9  0   0.0116   0.0152
6.95  0   0.014   0.0152
7  0   0.0128   0.0156
7.05  0   0.012   0.0194
7.1  0   0.013   0.0128
7.15  0   0.0158   0.0182
7.2  0   0.0126   0.0132
7.25  0   0.0116   0.0134
7.3  0   0.0098   0.0158
7.35  0   0.012   0.0154
7.4  0   0.0102   0.0124
7.45  0   0.0128   0.0146
7.5  0   0.0098   0.0138
7.55  0   0.0104   0.0134
7.6  0   0.0094   0.013
7.65  0   0.0096   0.012
7.7  0   0.0108   0.0144
7.75  0   0.0098   0.0106
7.8  0   0.0074   0.0124
7.85  0   0.0086   0.0086
7.9  0   0.0068   0.012
7.95  0   0.0068   0.0098
8  0   0.0078   0.009
8.05  0   0.0078   0.0136
8.1  0   0.0078   0.0086
8.15  0   0.0068   0.0084
8.2  0   0.0082   0.0096
8.25  0   0.0078   0.0094
8.3  0   0.0078   0.009
8.35  0   0.0058   0.0076
8.4  0   0.0064   0.007
8.45  0   0.0058   0.0082
8.5  0   0.0076   0.0084
8.55  0   0.0052   0.009
8.6  0   0.0068   0.0086
8.65  0   0.0062   0.01
8.7  0   0.0066   0.0096
8.75  0   0.0058   0.0074
8.8  0   0.0052   0.0074
8.85  0   0.0062   0.0078
8.9  0   0.004   0.006
8.95  0   0.0046   0.005
9  0   0.0036   0.0074
9.05  0   0.0046   0.006
9.1  0   0.0036   0.007
9.15  0   0.005   0.006
9.2  0   0.0044   0.007
9.25  0   0.004   0.007
9.3  0   0.0038   0.005
9.35  0   0.0042   0.0052
9.4  0   0.0038   0.0046
9.45  0   0.0048   0.0042
9.5  0   0.0044   0.0048
9.55  0   0.003   0.0044
9.6  0   0.0056   0.006
9.65  0   0.002   0.0044
9.7  0   0.005   0.0046
9.75  0   0.0034   0.0058
9.8  0   0.0032   0.004
9.85  0   0.0036   0.0038
9.9  0   0.0036   0.0056
9.95  0   0.137   0.1792


==> MANUSCRIPT(arxiv)/caseb_0.0625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.586165 1.77918 2.36534
#0.335653 3.92034 4.13101
0  1.6916   0.0364   0
0.05  1.354   0.4136   0.0008
0.1  1.342   0.6864   0.0096
0.15  1.2504   0.8112   0.0418
0.2  1.1444   0.7506   0.0912
0.25  1.1036   0.7432   0.1438
0.3  1.0196   0.6804   0.1982
0.35  0.915   0.6188   0.2438
0.4  0.8268   0.5854   0.299
0.45  0.7766   0.5294   0.3248
0.5  0.7078   0.5144   0.3602
0.55  0.6446   0.4616   0.356
0.6  0.6068   0.43   0.3918
0.65  0.5632   0.4064   0.394
0.7  0.5052   0.386   0.4084
0.75  0.4454   0.3632   0.3944
0.8  0.4192   0.341   0.4096
0.85  0.3908   0.3234   0.4086
0.9  0.3558   0.3104   0.4
0.95  0.3396   0.308   0.3858
1  0.3062   0.2836   0.381
1.05  0.2656   0.2752   0.3786
1.1  0.2402   0.2694   0.3608
1.15  0.2348   0.2556   0.3646
1.2  0.2148   0.234   0.3632
1.25  0.1912   0.2282   0.3516
1.3  0.1692   0.2164   0.3244
1.35  0.1564   0.2072   0.3266
1.4  0.1504   0.2062   0.3288
1.45  0.1328   0.2084   0.303
1.5  0.1276   0.2018   0.2842
1.55  0.1142   0.187   0.2714
1.6  0.1056   0.1834   0.2792
1.65  0.0984   0.1828   0.2628
1.7  0.098   0.1792   0.255
1.75  0.0768   0.1812   0.259
1.8  0.075   0.1584   0.245
1.85  0.0684   0.1642   0.2468
1.9  0.0648   0.1574   0.2338
1.95  0.0598   0.1452   0.224
2  0.059   0.1562   0.2206
2.05  0.049   0.1408   0.2248
2.1  0.0436   0.1388   0.2086
2.15  0.04   0.14   0.2172
2.2  0.038   0.132   0.1904
2.25  0.04   0.1232   0.1834
2.3  0.0278   0.128   0.187
2.35  0.0314   0.1258   0.1874
2.4  0.027   0.1172   0.1816
2.45  0.0254   0.1192   0.177
2.5  0.0186   0.1148   0.1618
2.55  0.0218   0.1128   0.1654
2.6  0.0174   0.1084   0.1604
2.65  0.0172   0.1066   0.1522
2.7  0.0168   0.1026   0.1446
2.75  0.0146   0.1124   0.149
2.8  0.015   0.0972   0.1416
2.85  0.012   0.0952   0.14
2.9  0.0082   0.0956   0.1266
2.95  0.0092   0.0878   0.1366
3  0.0082   0.0906   0.1228
3.05  0.0098   0.0928   0.1152
3.1  0.0106   0.083   0.1186
3.15  0.0096   0.0838   0.1136
3.2  0.007   0.0834   0.1186
3.25  0.0066   0.081   0.1138
3.3  0.0044   0.0788   0.112
3.35  0.0046   0.0728   0.0978
3.4  0.0056   0.0704   0.1054
3.45  0.0048   0.0714   0.1048
3.5  0.005   0.0724   0.0902
3.55  0.004   0.0716   0.098
3.6  0.002   0.0716   0.0922
3.65  0.0024   0.0718   0.086
3.7  0.0028   0.0638   0.0858
3.75  0.002   0.0622   0.0898
3.8  0.003   0.0614   0.0854
3.85  0.0014   0.055   0.0862
3.9  0.0012   0.0608   0.0824
3.95  0.0022   0.0544   0.0852
4  0.0026   0.0538   0.0782
4.05  0.0008   0.0526   0.0734
4.1  0.0016   0.053   0.074
4.15  0.001   0.0492   0.074
4.2  0.001   0.0498   0.0738
4.25  0.0008   0.0512   0.0632
4.3  0.001   0.0532   0.071
4.35  0.0008   0.05   0.0654
4.4  0.0008   0.0504   0.0644
4.45  0.0002   0.0442   0.0672
4.5  0.0004   0.038   0.0582
4.55  0.0004   0.0446   0.0644
4.6  0   0.0436   0.0556
4.65  0.0004   0.044   0.0554
4.7  0.001   0.0406   0.0564
4.75  0.0008   0.0346   0.0598
4.8  0.0004   0.039   0.0522
4.85  0   0.0346   0.049
4.9  0.001   0.0408   0.0454
4.95  0.0004   0.0346   0.0462
5  0.0004   0.032   0.0456
5.05  0.0002   0.0344   0.04
5.1  0.0002   0.0322   0.0434
5.15  0.001   0.0314   0.04
5.2  0   0.0322   0.042
5.25  0   0.0304   0.039
5.3  0.0002   0.0324   0.0404
5.35  0   0.028   0.0398
5.4  0   0.0336   0.041
5.45  0   0.0266   0.0384
5.5  0   0.0258   0.0342
5.55  0   0.0306   0.0376
5.6  0   0.021   0.0394
5.65  0.0002   0.0252   0.0322
5.7  0   0.024   0.0356
5.75  0.0002   0.0228   0.0306
5.8  0   0.0228   0.0324
5.85  0   0.0232   0.0346
5.9  0   0.0228   0.0302
5.95  0   0.0216   0.0284
6  0   0.0184   0.0262
6.05  0   0.0224   0.0334
6.1  0   0.0174   0.032
6.15  0   0.0202   0.0286
6.2  0   0.0206   0.0276
6.25  0   0.0154   0.0236
6.3  0   0.0184   0.0268
6.35  0   0.0188   0.0252
6.4  0.0002   0.0178   0.0234
6.45  0   0.0188   0.0226
6.5  0   0.0176   0.026
6.55  0   0.0172   0.0204
6.6  0   0.0146   0.0214
6.65  0   0.0192   0.017
6.7  0   0.0158   0.0198
6.75  0   0.0176   0.0216
6.8  0   0.0118   0.0202
6.85  0   0.0178   0.0206
6.9  0.0002   0.0138   0.02
6.95  0   0.0122   0.0178
7  0   0.0126   0.0178
7.05  0   0.013   0.0164
7.1  0   0.0098   0.0178
7.15  0   0.0116   0.0196
7.2  0   0.0128   0.0148
7.25  0   0.0102   0.016
7.3  0   0.0132   0.0132
7.35  0   0.012   0.0154
7.4  0   0.0154   0.0172
7.45  0   0.0102   0.015
7.5  0   0.011   0.0142
7.55  0   0.008   0.0146
7.6  0   0.0102   0.0146
7.65  0   0.0102   0.0128
7.7  0   0.0126   0.0122
7.75  0   0.0092   0.0136
7.8  0   0.0074   0.0128
7.85  0   0.0078   0.0114
7.9  0   0.0102   0.0138
7.95  0   0.0086   0.0098
8  0   0.0082   0.011
8.05  0   0.0094   0.0112
8.1  0   0.0082   0.0106
8.15  0   0.0064   0.0112
8.2  0   0.0096   0.009
8.25  0   0.008   0.0122
8.3  0   0.0056   0.0098
8.35  0   0.0068   0.0114
8.4  0   0.0066   0.0086
8.45  0   0.006   0.008
8.5  0   0.0072   0.0108
8.55  0   0.0074   0.0082
8.6  0   0.0062   0.0078
8.65  0   0.0048   0.009
8.7  0   0.0054   0.0072
8.75  0   0.006   0.009
8.8  0   0.005   0.0082
8.85  0   0.0054   0.0086
8.9  0   0.0068   0.0074
8.95  0   0.0072   0.006
9  0   0.0048   0.0072
9.05  0   0.0046   0.006
9.1  0   0.004   0.0062
9.15  0   0.0034   0.0058
9.2  0   0.0046   0.005
9.25  0   0.0032   0.007
9.3  0   0.0032   0.0054
9.35  0   0.0044   0.0056
9.4  0   0.0042   0.006
9.45  0   0.0042   0.0076
9.5  0   0.0046   0.0056
9.55  0   0.0044   0.0052
9.6  0   0.0032   0.0036
9.65  0   0.0036   0.0036
9.7  0   0.0028   0.0048
9.75  0   0.0068   0.0048
9.8  0   0.0038   0.0046
9.85  0   0.0042   0.0056
9.9  0   0.0036   0.0038
9.95  0   0.1374   0.1866


==> MANUSCRIPT(arxiv)/caseb_0.125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.678987 1.86321 2.54219
#0.453169 3.92003 4.2515
0  1.435   0.0216   0
0.05  1.204   0.241   0
0.1  1.1692   0.5112   0.0034
0.15  1.1412   0.6382   0.0206
0.2  1.094   0.6856   0.047
0.25  0.9732   0.6694   0.0932
0.3  0.9318   0.6368   0.1402
0.35  0.8866   0.6008   0.169
0.4  0.785   0.5722   0.2096
0.45  0.756   0.5342   0.2508
0.5  0.6812   0.5076   0.2808
0.55  0.654   0.4778   0.2996
0.6  0.5934   0.4484   0.3126
0.65  0.554   0.4114   0.3354
0.7  0.525   0.3906   0.3596
0.75  0.4828   0.3796   0.3502
0.8  0.422   0.3576   0.3454
0.85  0.4092   0.3498   0.3678
0.9  0.3808   0.316   0.352
0.95  0.3516   0.3054   0.364
1  0.3154   0.3072   0.3626
1.05  0.3088   0.2862   0.3576
1.1  0.2908   0.2588   0.3428
1.15  0.2648   0.2724   0.3458
1.2  0.2424   0.2528   0.3344
1.25  0.228   0.2432   0.329
1.3  0.2066   0.2422   0.3146
1.35  0.1982   0.2352   0.3182
1.4  0.1836   0.2332   0.3192
1.45  0.1662   0.2236   0.3102
1.5  0.154   0.22   0.3124
1.55  0.1462   0.2056   0.2962
1.6  0.1318   0.1918   0.2794
1.65  0.1286   0.1946   0.2814
1.7  0.111   0.1798   0.2686
1.75  0.1114   0.1628   0.2608
1.8  0.1018   0.1776   0.2562
1.85  0.0888   0.1756   0.2408
1.9  0.0756   0.1648   0.2446
1.95  0.09   0.162   0.2452
2  0.0772   0.17   0.232
2.05  0.0678   0.1574   0.2256
2.1  0.067   0.147   0.2364
2.15  0.0638   0.1402   0.2188
2.2  0.0524   0.147   0.212
2.25  0.0556   0.1412   0.2118
2.3  0.047   0.1472   0.2068
2.35  0.0386   0.1328   0.1944
2.4  0.0402   0.1334   0.194
2.45  0.04   0.1166   0.1914
2.5  0.0326   0.1166   0.1846
2.55  0.0278   0.1166   0.1798
2.6  0.0296   0.1234   0.1652
2.65  0.0298   0.112   0.1788
2.7  0.0246   0.1134   0.1716
2.75  0.02   0.0982   0.1674
2.8  0.022   0.1056   0.1552
2.85  0.0202   0.1008   0.1518
2.9  0.0174   0.102   0.143
2.95  0.0168   0.1026   0.1548
3  0.0168   0.093   0.1454
3.05  0.0152   0.0926   0.1324
3.1  0.013   0.0984   0.1384
3.15  0.0128   0.0892   0.1342
3.2  0.0116   0.0864   0.1222
3.25  0.0102   0.0768   0.1296
3.3  0.0112   0.087   0.1248
3.35  0.0074   0.0808   0.1194
3.4  0.0088   0.0764   0.1116
3.45  0.0104   0.075   0.1158
3.5  0.009   0.0794   0.1104
3.55  0.0058   0.0758   0.1058
3.6  0.0054   0.0724   0.1082
3.65  0.0062   0.0688   0.1028
3.7  0.0076   0.0676   0.1034
3.75  0.0056   0.0662   0.0898
3.8  0.0062   0.0662   0.091
3.85  0.0066   0.0578   0.0924
3.9  0.0042   0.0618   0.087
3.95  0.0056   0.068   0.0948
4  0.0056   0.0636   0.088
4.05  0.0042   0.0548   0.0854
4.1  0.004   0.0584   0.0804
4.15  0.0038   0.0556   0.0782
4.2  0.0018   0.0514   0.0812
4.25  0.0022   0.0612   0.076
4.3  0.0014   0.0564   0.0812
4.35  0.0028   0.0504   0.076
4.4  0.0024   0.0542   0.0758
4.45  0.0012   0.052   0.071
4.5  0.0016   0.0466   0.0718
4.55  0.001   0.045   0.069
4.6  0.0022   0.047   0.0664
4.65  0.0018   0.042   0.065
4.7  0.0022   0.042   0.0646
4.75  0.0018   0.0412   0.0572
4.8  0.0014   0.0424   0.062
4.85  0.002   0.0388   0.0546
4.9  0.0004   0.0362   0.0682
4.95  0.0006   0.0352   0.0562
5  0.0014   0.0326   0.0462
5.05  0.0008   0.039   0.051
5.1  0.0008   0.033   0.0536
5.15  0.0008   0.038   0.0514
5.2  0.0004   0.0286   0.0522
5.25  0.0004   0.032   0.0448
5.3  0.0002   0.0302   0.0486
5.35  0.0004   0.0304   0.0476
5.4  0.0004   0.0304   0.0466
5.45  0.0002   0.0354   0.0418
5.5  0.0004   0.0276   0.0398
5.55  0.0004   0.0272   0.0388
5.6  0.0002   0.0246   0.0372
5.65  0.0002   0.029   0.0406
5.7  0.0006   0.0226   0.0448
5.75  0.0004   0.0228   0.0378
5.8  0.0002   0.022   0.0302
5.85  0   0.0224   0.0342
5.9  0.0004   0.0236   0.033
5.95  0   0.0252   0.0312
6  0.0002   0.025   0.0346
6.05  0.0002   0.0202   0.0328
6.1  0.0006   0.0212   0.0294
6.15  0.0004   0.021   0.0318
6.2  0.0002   0.02   0.0304
6.25  0   0.0216   0.0254
6.3  0   0.018   0.0268
6.35  0   0.0222   0.0326
6.4  0   0.0166   0.0234
6.45  0.0002   0.0192   0.0254
6.5  0   0.0166   0.0282
6.55  0.0002   0.0158   0.0218
6.6  0   0.0144   0.027
6.65  0   0.0188   0.0254
6.7  0   0.0168   0.0216
6.75  0.0002   0.0146   0.0224
6.8  0.0002   0.0182   0.0208
6.85  0   0.0168   0.0204
6.9  0   0.0128   0.0234
6.95  0   0.0116   0.0226
7  0   0.015   0.0202
7.05  0   0.0154   0.0138
7.1  0   0.013   0.0192
7.15  0   0.0134   0.0196
7.2  0   0.013   0.0158
7.25  0   0.0126   0.0158
7.3  0   0.0108   0.0176
7.35  0   0.012   0.0198
7.4  0   0.0122   0.017
7.45  0   0.0114   0.0154
7.5  0   0.0114   0.0136
7.55  0   0.0092   0.0166
7.6  0   0.0102   0.0172
7.65  0   0.0088   0.0168
7.7  0   0.0086   0.0154
7.75  0.0002   0.0078   0.0142
7.8  0   0.0086   0.0124
7.85  0   0.012   0.0168
7.9  0.0002   0.009   0.0142
7.95  0   0.0096   0.0128
8  0   0.0086   0.0126
8.05  0   0.0066   0.0126
8.1  0   0.0074   0.0104
8.15  0   0.007   0.0122
8.2  0   0.0092   0.0116
8.25  0   0.0068   0.015
8.3  0   0.0076   0.0084
8.35  0   0.0076   0.0108
8.4  0   0.0054   0.0106
8.45  0.0002   0.0066   0.0082
8.5  0   0.0054   0.0098
8.55  0   0.0082   0.0092
8.6  0   0.0066   0.0082
8.65  0   0.0072   0.0086
8.7  0   0.0072   0.0106
8.75  0   0.0058   0.008
8.8  0   0.0046   0.0086
8.85  0   0.0068   0.0078
8.9  0   0.0054   0.0064
8.95  0   0.0064   0.0086
9  0   0.0066   0.0066
9.05  0   0.006   0.0074
9.1  0   0.0052   0.0062
9.15  0   0.0054   0.007
9.2  0   0.0056   0.0058
9.25  0   0.0048   0.006
9.3  0   0.0032   0.0076
9.35  0   0.0046   0.0048
9.4  0   0.005   0.0068
9.45  0   0.0044   0.006
9.5  0   0.0036   0.0062
9.55  0   0.0036   0.0064
9.6  0   0.0024   0.0086
9.65  0   0.0026   0.0048
9.7  0   0.004   0.0054
9.75  0   0.0042   0.0042
9.8  0   0.0044   0.0042
9.85  0   0.0036   0.0046
9.9  0   0.0038   0.0038
9.95  0   0.136   0.2034


==> MANUSCRIPT(arxiv)/caseb_2m4_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.586979 1.77417 2.36114
#0.339434 3.89495 4.11493
0  1.68168   0.033802   0
0.05  1.35359   0.40465   0.000834
0.1  1.33573   0.706822   0.010238
0.15  1.27233   0.790926   0.040796
0.2  1.17527   0.774806   0.089232
0.25  1.08197   0.719656   0.15202
0.3  1.00032   0.6734   0.201668
0.35  0.911858   0.626038   0.256242
0.4  0.851346   0.585434   0.292836
0.45  0.77065   0.538128   0.327848
0.5  0.70744   0.499716   0.352822
0.55  0.648438   0.46545   0.374706
0.6  0.592678   0.437396   0.387068
0.65  0.542486   0.413008   0.39573
0.7  0.505488   0.384406   0.397982
0.75  0.45918   0.36612   0.405262
0.8  0.420278   0.347448   0.403682
0.85  0.387288   0.326556   0.394904
0.9  0.35387   0.31714   0.397338
0.95  0.329714   0.301934   0.386596
1  0.301862   0.290346   0.37943
1.05  0.273078   0.272656   0.376126
1.1  0.250402   0.25628   0.367602
1.15  0.229282   0.249322   0.354026
1.2  0.211586   0.247574   0.347118
1.25  0.193682   0.23264   0.339318
1.3  0.1783   0.225722   0.331088
1.35  0.160446   0.216994   0.327856
1.4  0.150754   0.210234   0.317588
1.45  0.139216   0.20639   0.304112
1.5  0.12735   0.196272   0.295038
1.55  0.116714   0.188474   0.285406
1.6  0.106414   0.1867   0.285324
1.65  0.099472   0.18082   0.27112
1.7  0.087088   0.175388   0.2648
1.75  0.08052   0.169906   0.25872
1.8  0.075336   0.16282   0.251176
1.85  0.068628   0.159364   0.240402
1.9  0.062512   0.15407   0.235292
1.95  0.05839   0.150588   0.22805
2  0.05293   0.14675   0.22312
2.05  0.048876   0.147652   0.218122
2.1  0.04546   0.141462   0.208806
2.15  0.041224   0.13605   0.20533
2.2  0.037928   0.134372   0.194966
2.25  0.036826   0.12905   0.193592
2.3  0.0301   0.126824   0.185974
2.35  0.02935   0.124806   0.18344
2.4  0.025572   0.119898   0.175698
2.45  0.024928   0.11763   0.172038
2.5  0.022792   0.114478   0.161832
2.55  0.020648   0.109712   0.162174
2.6  0.019184   0.110532   0.154918
2.65  0.017254   0.104586   0.15361
2.7  0.015818   0.10346   0.147382
2.75  0.014814   0.10239   0.145144
2.8  0.012952   0.095218   0.142922
2.85  0.011442   0.09649   0.137352
2.9  0.010876   0.09576   0.134794
2.95  0.010526   0.093782   0.131646
3  0.009068   0.089756   0.12906
3.05  0.008588   0.08608   0.123506
3.1  0.00793   0.08596   0.125346
3.15  0.00743   0.085332   0.12091
3.2  0.00733   0.080998   0.113996
3.25  0.006574   0.080216   0.110472
3.3  0.005574   0.077916   0.10848
3.35  0.004836   0.076762   0.107018
3.4  0.004914   0.075768   0.104248
3.45  0.004806   0.075638   0.101154
3.5  0.003942   0.07118   0.099624
3.55  0.003994   0.071228   0.100062
3.6  0.003224   0.06721   0.09515
3.65  0.003434   0.066874   0.090612
3.7  0.002796   0.065504   0.09042
3.75  0.002782   0.062864   0.087856
3.8  0.002154   0.059676   0.083786
3.85  0.00239   0.057954   0.08154
3.9  0.002128   0.057518   0.080746
3.95  0.002292   0.059008   0.076744
4  0.001696   0.054366   0.077676
4.05  0.001474   0.053304   0.073212
4.1  0.00155   0.05326   0.072026
4.15  0.001528   0.052654   0.07201
4.2  0.0016   0.04939   0.072234
4.25  0.00121   0.048448   0.067836
4.3  0.000844   0.04828   0.064892
4.35  0.001068   0.04832   0.063504
4.4  0.000814   0.045522   0.063602
4.45  0.000678   0.04437   0.061792
4.5  0.000698   0.044774   0.058896
4.55  0.000794   0.043998   0.061526
4.6  0.000602   0.04115   0.05744
4.65  0.00063   0.039338   0.055942
4.7  0.000452   0.039688   0.053762
4.75  0.000538   0.03954   0.053292
4.8  0.000448   0.038066   0.049398
4.85  0.00036   0.03694   0.050246
4.9  0.00041   0.036468   0.048314
4.95  0.000408   0.03386   0.047936
5  0.00034   0.033646   0.047866
5.05  0.000312   0.03369   0.046592
5.1  0.000248   0.033106   0.043906
5.15  0.000178   0.031114   0.04346
5.2  0.000292   0.032054   0.043716
5.25  0.0002   0.03087   0.04185
5.3  0.0002   0.029796   0.03956
5.35  0.000114   0.027748   0.039594
5.4  9e-05   0.028358   0.037588
5.45  9.2e-05   0.026774   0.037324
5.5  0.00016   0.02678   0.037624
5.55  0.000202   0.026748   0.036588
5.6  0.000136   0.026162   0.034878
5.65  0.000158   0.025088   0.034096
5.7  9.2e-05   0.024494   0.033818
5.75  7.2e-05   0.025122   0.033032
5.8  0.000134   0.024772   0.03227
5.85  6.8e-05   0.02333   0.031584
5.9  4.4e-05   0.021938   0.029948
5.95  0.000136   0.021842   0.029312
6  2.4e-05   0.020562   0.028824
6.05  6.8e-05   0.020744   0.027768
6.1  0.00014   0.020814   0.02799
6.15  2.2e-05   0.020418   0.026728
6.2  2.2e-05   0.019916   0.0269
6.25  4.4e-05   0.019168   0.02436
6.3  4.4e-05   0.018352   0.02579
6.35  4.4e-05   0.018762   0.025378
6.4  0   0.017092   0.024634
6.45  2.2e-05   0.017022   0.022948
6.5  0   0.017756   0.023116
6.55  0   0.016954   0.021318
6.6  2.2e-05   0.015616   0.022282
6.65  2.4e-05   0.01635   0.021486
6.7  2.4e-05   0.015598   0.020842
6.75  0   0.014762   0.02027
6.8  0   0.014256   0.019242
6.85  0   0.014238   0.020394
6.9  0   0.014368   0.019084
6.95  0   0.01382   0.018914
7  4.4e-05   0.01334   0.017996
7.05  0   0.012958   0.018086
7.1  0   0.0133   0.01787
7.15  0   0.011348   0.015522
7.2  0   0.012306   0.016332
7.25  2.2e-05   0.01192   0.015786
7.3  0   0.011562   0.016396
7.35  4.6e-05   0.011148   0.016572
7.4  0   0.010798   0.014314
7.45  0   0.011042   0.013288
7.5  0   0.010076   0.013968
7.55  0   0.00992   0.014214
7.6  0   0.009974   0.013146
7.65  0   0.008968   0.013334
7.7  0   0.010144   0.012786
7.75  0   0.00886   0.012652
7.8  0   0.009216   0.012282
7.85  0   0.009496   0.012074
7.9  0   0.007894   0.011318
7.95  0   0.008948   0.012224
8  0   0.008318   0.010696
8.05  0   0.007768   0.011566
8.1  0   0.007384   0.011168
8.15  0   0.007584   0.010786
8.2  0   0.007816   0.00983
8.25  0   0.007482   0.00924
8.3  0   0.007118   0.010182
8.35  0   0.00771   0.00974
8.4  0   0.006912   0.00927
8.45  0   0.006202   0.009018
8.5  0   0.00555   0.008494
8.55  0   0.006516   0.008504
8.6  0   0.006248   0.008864
8.65  0   0.00559   0.00757
8.7  0   0.006406   0.007146
8.75  0   0.005884   0.008666
8.8  0   0.005788   0.00752
8.85  0   0.005016   0.007258
8.9  0   0.00567   0.00764
8.95  0   0.00454   0.00673
9  0   0.00525   0.007154
9.05  0   0.004996   0.006468
9.1  0   0.005194   0.006526
9.15  0   0.004712   0.00591
9.2  0   0.004524   0.006694
9.25  0   0.004186   0.006798
9.3  0   0.004536   0.006066
9.35  0   0.004436   0.00613
9.4  0   0.004342   0.005812
9.45  0   0.003192   0.004538
9.5  0   0.004098   0.005174
9.55  0   0.003814   0.005234
9.6  0   0.004058   0.004872
9.65  0   0.00348   0.005122
9.7  0   0.003144   0.004804
9.75  0   0.003508   0.004826
9.8  0   0.003512   0.004584
9.85  0   0.00334   0.004708
9.9  0   0.003772   0.004536
9.95  0   0.13571   0.1846


==> MANUSCRIPT(arxiv)/caseb_2m4_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   28383.9
0  4.0983   0   0
7.8125e-05  4.07565   0   0
0.00015625  3.98554   0   0
0.000234375  3.92691   0   0
0.0003125  3.88864   0   0
0.000390625  3.82566   0   0
0.00046875  3.80685   0   0
0.000546875  3.74144   0   0
0.000625  3.71622   0   0
0.000703125  3.66029   0   0
0.00078125  3.61958   0   0
0.000859375  3.62803   0   0
0.0009375  3.61664   0   0
0.00101563  3.50656   0   0
0.00109375  3.47315   0   0
0.00117187  3.46726   0   0
0.00125  3.42285   0   0
0.00132813  3.38688   0   0
0.00140625  3.3239   0   0
0.00148438  3.31136   0   0
0.0015625  3.28   0   0
0.00164062  3.2457   0   0
0.00171875  3.18413   0   0
0.00179688  3.14214   0   0
0.001875  3.07354   0   0
0.00195312  3.06662   0   0
0.00203125  3.05216   0   0
0.00210938  3.00198   0   0
0.0021875  2.95859   0   0
0.00226562  2.92582   0   0
0.00234375  2.8928   0   0
0.00242187  2.88371   0   0
0.0025  2.85568   0   0
0.00257813  2.83699   0   0
0.00265625  2.82458   0   0
0.00273438  2.76544   0   0
0.0028125  2.76966   0   0
0.00289062  2.74547   0   0
0.00296875  2.70822   0   0
0.00304688  2.69171   0   0
0.003125  2.70733   0   0
0.00320313  2.63526   0   0
0.00328125  2.63552   0   0
0.00335937  2.62566   0   0
0.0034375  2.60006   0   0
0.00351563  2.61773   0   0
0.00359375  2.5833   0   0
0.00367188  2.57638   0   0
0.00375  2.54413   0   0
0.00382812  2.54886   0   0
0.00390625  2.49498   0   0
0.00398438  2.4681   0   0
0.0040625  2.47078   0   0
0.00414063  2.46195   0   0
0.00421875  2.44915   0   0
0.00429688  2.43661   0   0
0.004375  2.37786   0   0
0.00445313  2.44365   0   0
0.00453125  2.40998   0   0
0.00460937  2.36723   0   0
0.0046875  2.40614   0   0
0.00476562  2.3383   0   0
0.00484375  2.3383   0   0
0.00492188  2.32474   0   0
0.005  2.33882   0   0
0.00507813  2.30374   0   0
0.00515625  2.29056   0   0
0.00523438  2.30323   0   0
0.0053125  2.29363   0   0
0.00539063  2.30208   0   0
0.00546875  2.25818   0   0
0.00554687  2.25728   0   0
0.005625  2.23411   0   0
0.00570312  2.25715   0   0
0.00578125  2.21786   0   0
0.00585938  2.22106   0   0
0.0059375  2.19226   0   0
0.00601563  2.16448   0   0
0.00609375  2.19341   0   0
0.00617188  2.17062   0   0
0.00625  2.16499   0   0
0.00632813  2.16371   0   0
0.00640625  2.17677   0   0
0.00648438  2.14925   0   0
0.0065625  2.15539   0   0
0.00664062  2.14656   0   0
0.00671875  2.11251   0   0
0.00679687  2.1216   0   0
0.006875  2.09587   0   0
0.00695313  2.11238   0   0
0.00703125  2.1097   0   0
0.00710938  2.08205   0   0
0.0071875  2.10624   0   0
0.00726563  2.05133   0   0
0.00734375  2.04659   0   0
0.00742188  2.07987   0   0
0.0075  2.06746   0   0
0.00757812  2.04442   0   0
0.00765625  2.06784   0   0
0.00773437  2.03392   0   0
0.0078125  2.00845   0   0
0.00789063  2.03622   0   0
0.00796875  2.02624   0   0
0.00804688  2.02125   0   0
0.008125  2.01613   0   0
0.00820313  1.97427   0   0
0.00828125  2.02112   0   0
0.00835938  1.97018   0   0
0.0084375  1.96198   0   0
0.00851563  1.9671   0   0
0.00859375  1.97389   0   0
0.00867188  1.97453   0   0
0.00875  1.95366   0   0
0.00882813  1.97696   0.000128   0
0.00890625  1.93037   0   0
0.00898438  1.91654   0   0
0.0090625  1.91398   0   0
0.00914062  1.92717   0   0
0.00921875  1.9095   0   0
0.00929687  1.89696   0   0
0.009375  1.90618   0   0
0.00945312  1.93382   0   0
0.00953125  1.91347   0.000128   0
0.00960937  1.89914   0   0
0.0096875  1.90387   0   0
0.00976562  1.92282   0   0
0.00984375  1.8793   0   0
0.00992188  1.87814   0   0
0.01  1.86061   0   0
0.0100781  1.8857   0   0
0.0101563  1.87622   0   0
0.0102344  1.88979   0   0
0.0103125  1.83091   0   0
0.0103906  1.85459   0   0
0.0104688  1.85126   0   0
0.0105469  1.83565   0   0
0.010625  1.83872   0   0
0.0107031  1.82694   0   0
0.0107813  1.86202   0   0
0.0108594  1.84614   0   0
0.0109375  1.8185   0   0
0.0110156  1.82042   0   0
0.0110937  1.77165   0   0
0.0111719  1.8071   0   0
0.01125  1.80979   0   0
0.0113281  1.82093   0   0
0.0114062  1.78406   0   0
0.0114844  1.85011   0   0
0.0115625  1.7911   0   0
0.0116406  1.79546   0   0
0.0117188  1.78202   0   0
0.0117969  1.80262   0.000256   0
0.011875  1.78458   0.000128   0
0.0119531  1.81389   0   0
0.0120313  1.76474   0   0
0.0121094  1.78483   0.000128   0
0.0121875  1.75667   0.000128   0
0.0122656  1.77779   0   0
0.0123438  1.76474   0.000256   0
0.0124219  1.76218   0.000128   0
0.0125  1.7527   0   0
0.0125781  1.77178   0.000256   0
0.0126563  1.75578   0.000128   0
0.0127344  1.76576   0   0
0.0128125  1.74054   0   0
0.0128906  1.74541   0.000128   0
0.0129688  1.74426   0   0
0.0130469  1.73299   0   0
0.013125  1.7568   0.000128   0
0.0132031  1.73043   0   0
0.0132812  1.71802   0   0
0.0133594  1.68858   0   0
0.0134375  1.74054   0.000128   0
0.0135156  1.72122   0.000128   0
0.0135937  1.72198   0.000128   0
0.0136719  1.73683   0.000128   0
0.01375  1.70202   0.000128   0
0.0138281  1.67002   0.000256   0
0.0139063  1.71443   0.000128   0
0.0139844  1.71802   0.000512   0
0.0140625  1.69958   0   0
0.0141406  1.70176   0.000256   0
0.0142188  1.68819   0.000384   0
0.0142969  1.67667   0.000256   0
0.014375  1.69203   0.000256   0
0.0144531  1.70214   0   0
0.0145313  1.66502   0.000256   0
0.0146094  1.68806   0   0
0.0146875  1.69216   0.000128   0
0.0147656  1.6649   0.000256   0
0.0148438  1.72736   0.000512   0
0.0149219  1.65632   0.000128   0
0.015  1.68563   0.000256   0
0.0150781  1.67245   0.000256   0
0.0151562  1.66848   0.000512   0
0.0152344  1.67501   0.00064   0
0.0153125  1.67194   0.000256   0
0.0153906  1.6393   0.000256   0
0.0154687  1.65709   0.000128   0
0.0155469  1.62957   0.000128   0
0.015625  1.65952   0.00064   0
0.0157031  1.63392   0.000384   0
0.0157813  1.6233   0.000128   0
0.0158594  1.64544   0.000384   0
0.0159375  1.65926   0.000384   0
0.0160156  1.65568   0.000768   0
0.0160938  1.64685   0.000512   0
0.0161719  1.62509   0.000896   0
0.01625  1.64352   0.000256   0
0.0163281  1.62253   0.000768   0
0.0164063  1.62867   0.000896   0
0.0164844  1.64813   0.000512   0
0.0165625  1.63302   0.000896   0
0.0166406  1.62547   0.000512   0
0.0167188  1.62918   0.000512   0
0.0167969  1.61472   0.00128   0
0.016875  1.62547   0.000384   0
0.0169531  1.61101   0.000896   0
0.0170313  1.59219   0.00064   0
0.0171094  1.60512   0.000384   0
0.0171875  1.62227   0.000896   0
0.0172656  1.6233   0.000768   0
0.0173438  1.62534   0.001024   0
0.0174219  1.61574   0.000512   0
0.0175  1.57389   0.00128   0
0.0175781  1.57568   0.001536   0
0.0176563  1.59194   0.001152   0
0.0177344  1.59181   0.001024   0
0.0178125  1.57363   0.00128   0
0.0178906  1.56877   0.001408   0
0.0179688  1.60371   0.000768   0
0.0180469  1.59949   0.00064   0
0.018125  1.5767   0.000512   0
0.0182031  1.59309   0.000768   0
0.0182812  1.58605   0.001536   0
0.0183594  1.55725   0.001408   0
0.0184375  1.59104   0.001024   0
0.0185156  1.57133   0.000896   0
0.0185937  1.5657   0.001408   0
0.0186719  1.57632   0.000384   0
0.01875  1.57926   0.001792   0
0.0188281  1.57952   0.001792   0
0.0189062  1.5721   0.001792   0
0.0189844  1.55994   0.003072   0
0.0190625  1.57914   0.00128   0
0.0191406  1.54944   0.002432   0
0.0192187  1.55264   0.001536   0
0.0192969  1.58298   0.001664   0
0.019375  1.57197   0.002048   0
0.0194531  1.55827   0.00128   0
0.0195312  1.55277   0.002176   0
0.0196094  1.53997   0.002432   0
0.0196875  1.54304   0.001152   0
0.0197656  1.54445   0.003072   0
0.0198438  1.54662   0.003328   0
0.0199219  1.55418   0.002304   0
0.02  1.52934   0.002816   0
0.0200781  1.55226   0.003456   0
0.0201563  1.54714   0.0032   0
0.0202344  1.5264   0.002688   0
0.0203125  1.5351   0.0032   0
0.0203906  1.53062   0.003456   0
0.0204688  1.54138   0.002432   0
0.0205469  1.53037   0.002944   0
0.020625  1.52294   0.002688   0
0.0207031  1.54534   0.002816   0
0.0207813  1.51654   0.00384   0
0.0208594  1.52448   0.003072   0
0.0209375  1.50426   0.003328   0
0.0210156  1.52115   0.004096   0
0.0210938  1.49709   0.002816   0
0.0211719  1.49658   0.003328   0
0.02125  1.51757   0.00448   0
0.0213281  1.50157   0.005632   0
0.0214063  1.50694   0.003712   0
0.0214844  1.50093   0.00384   0
0.0215625  1.51578   0.003072   0
0.0216406  1.5072   0.003456   0
0.0217188  1.51462   0.00576   0
0.0217969  1.52435   0.004224   0
0.021875  1.50003   0.003712   0
0.0219531  1.52627   0.003584   0
0.0220312  1.52154   0.004608   0
0.0221094  1.52883   0.003968   0
0.0221875  1.51987   0.003328   0
0.0222656  1.50874   0.0032   0
0.0223437  1.49414   0.004864   0
0.0224219  1.49453   0.004864   0
0.0225  1.48608   0.007168   0
0.0225781  1.51258   0.005632   0
0.0226562  1.4976   0.006912   0
0.0227344  1.49555   0.005632   0
0.0228125  1.48365   0.004608   0
0.0228906  1.49581   0.00576   0
0.0229687  1.48173   0.00448   0
0.0230469  1.48621   0.005888   0
0.023125  1.49299   0.005248   0
0.0232031  1.49389   0.005888   0
0.0232812  1.46304   0.005504   0
0.0233594  1.48365   0.00512   0
0.0234375  1.49082   0.006784   0
0.0235156  1.50515   0.00512   0
0.0235938  1.47904   0.007296   0
0.0236719  1.4935   0.008448   0
0.02375  1.49747   0.005632   0
0.0238281  1.47072   0.009216   0
0.0239063  1.49414   0.008192   0
0.0239844  1.50656   0.009856   0
0.0240625  1.49709   0.007296   0
0.0241406  1.50195   0.00896   0
0.0242188  1.45638   0.009856   0
0.0242969  1.46893   0.008448   0
0.024375  1.48774   0.008832   0
0.0244531  1.48301   0.008192   0
0.0245313  1.47853   0.0096   0
0.0246094  1.47789   0.008576   0
0.0246875  1.45997   0.00832   0
0.0247656  1.45318   0.009088   0
0.0248438  1.44742   0.010112   0
0.0249219  1.4807   0.011136   0
0.025  1.48826   0.012544   0
0.0250781  1.45126   0.009472   0
0.0251563  1.49018   0.006528   0
0.0252344  1.49478   0.013056   0
0.0253125  1.46586   0.011776   0
0.0253906  1.46854   0.011008   0
0.0254688  1.45306   0.013952   0
0.0255469  1.44717   0.011776   0
0.025625  1.47149   0.011904   0
0.0257031  1.43475   0.011264   0
0.0257813  1.44909   0.013952   0
0.0258594  1.46368   0.01088   0
0.0259375  1.45741   0.013312   0
0.0260156  1.45933   0.011904   0
0.0260937  1.46842   0.015488   0
0.0261719  1.45203   0.013056   0
0.02625  1.46406   0.01152   0
0.0263281  1.48352   0.015488   0
0.0264062  1.48198   0.0128   0
0.0264844  1.44269   0.017792   0
0.0265625  1.4871   0.015488   0
0.0266406  1.43283   0.01472   0
0.0267187  1.46291   0.016   0
0.0267969  1.46458   0.012032   0
0.026875  1.44525   0.017152   0
0.0269531  1.45126   0.017152   0
0.0270312  1.44294   0.017536   0
0.0271094  1.44538   0.015872   0
0.0271875  1.43642   0.018432   0
0.0272656  1.46189   0.014976   0
0.0273438  1.44512   0.016   0
0.0274219  1.44755   0.018176   0
0.0275  1.47392   0.0192   0
0.0275781  1.45203   0.018304   0
0.0276563  1.45677   0.016768   0
0.0277344  1.43373   0.016768   0
0.0278125  1.44858   0.018688   0
0.0278906  1.44653   0.020992   0
0.0279688  1.42592   0.01984   0
0.0280469  1.44806   0.018432   0
0.028125  1.43974   0.022272   0
0.0282031  1.44768   0.018944   0
0.0282813  1.44589   0.01792   0
0.0283594  1.4167   0.019712   0
0.0284375  1.45344   0.020608   0
0.0285156  1.4455   0.024448   0
0.0285938  1.42912   0.021632   0
0.0286719  1.46202   0.023552   0
0.02875  1.44358   0.021888   0
0.0288281  1.3975   0.018944   0
0.0289063  1.43552   0.022144   0
0.0289844  1.41722   0.024704   0
0.0290625  1.42157   0.021888   0
0.0291406  1.45024   0.024192   0
0.0292188  1.4199   0.023552   0
0.0292969  1.43168   0.026496   0
0.029375  1.41965   0.024192   0
0.0294531  1.41005   0.02176   0
0.0295313  1.42131   0.023168   0
0.0296094  1.42182   0.026752   0
0.0296875  1.43373   0.025472   0
0.0297656  1.42042   0.029184   0
0.0298438  1.41965   0.026624   0
0.0299219  1.41018   0.028416   0
0.03  1.44384   0.025728   0
0.0300781  1.43616   0.02752   0
0.0301562  1.41197   0.029952   0
0.0302344  1.37536   0.027904   0
0.0303125  1.42195   0.028416   0
0.0303906  1.41965   0.034176   0
0.0304687  1.40365   0.029184   0
0.0305469  1.39533   0.02688   0
0.030625  1.41683   0.029568   0
0.0307031  1.40544   0.030336   0
0.0307812  1.4208   0.032128   0
0.0308594  1.43731   0.030848   0
0.0309375  1.42925   0.032128   0
0.0310156  1.39008   0.031488   0
0.0310937  1.42605   0.03072   0
0.0311719  1.42438   0.031872   0
0.03125  1.40275   0.035072   0
0.0313281  1.42822   0.036096   0
0.0314063  1.39917   0.032256   0
0.0314844  1.4208   0.035328   0
0.0315625  1.42541   0.034688   0
0.0316406  1.408   0.03776   0
0.0317188  1.4048   0.036992   0
0.0317969  1.43245   0.03392   0
0.031875  1.42413   0.036864   0
0.0319531  1.42502   0.039808   0
0.0320312  1.43104   0.035328   0
0.0321094  1.39571   0.033792   0
0.0321875  1.40608   0.035968   0
0.0322656  1.41005   0.040832   0
0.0323437  1.41581   0.038144   0
0.0324219  1.41466   0.040064   0
0.0325  1.40198   0.037504   0
0.0325781  1.43834   0.03904   0
0.0326562  1.42477   0.044928   0
0.0327344  1.39507   0.041344   0
0.0328125  1.3952   0.045824   0
0.0328906  1.40608   0.041344   0
0.0329687  1.39853   0.043008   0
0.0330469  1.40813   0.043904   0
0.033125  1.40378   0.04224   0
0.0332031  1.408   0.048   0
0.0332812  1.40122   0.044288   0
0.0333594  1.42682   0.045952   0
0.0334375  1.38163   0.046208   0
0.0335156  1.42259   0.045568   0
0.0335937  1.37152   0.046208   0
0.0336719  1.38534   0.051328   0
0.03375  1.38765   0.04544   0
0.0338281  1.41107   0.052096   0
0.0339062  1.39648   0.046592   0
0.0339844  1.38547   0.048256   0
0.0340625  1.38086   0.04672   0
0.0341406  1.41184   0.050176   0
0.0342187  1.40736   0.051072   0
0.0342969  1.3545   0.04992   0
0.034375  1.39392   0.054784   0
0.0344531  1.3993   0.052224   0
0.0345312  1.40173   0.049664   0
0.0346094  1.38995   0.053376   0
0.0346875  1.38176   0.052608   0
0.0347656  1.38611   0.050176   0
0.0348437  1.42054   0.054784   0
0.0349219  1.39597   0.050816   0
0.035  1.38458   0.050048   0
0.0350781  1.39622   0.05568   0
0.0351562  1.39712   0.053632   0
0.0352344  1.38701   0.054784   0
0.0353125  1.39686   0.055808   0
0.0353906  1.42221   0.063872   0
0.0354688  1.38957   0.055552   0
0.0355469  1.37395   0.0608   0
0.035625  1.40032   0.060544   0
0.0357031  1.4121   0.058752   0
0.0357813  1.40902   0.060928   0
0.0358594  1.39366   0.067968   0
0.0359375  1.38342   0.062848   0
0.0360156  1.37613   0.062848   0
0.0360938  1.39354   0.062336   0
0.0361719  1.38176   0.063488   0
0.03625  1.39533   0.063616   0
0.0363281  1.40531   0.065152   0
0.0364063  1.37933   0.061184   0
0.0364844  1.38381   0.06528   0
0.0365625  1.41133   0.06848   0
0.0366406  1.41389   0.07232   0
0.0367188  1.3929   0.06528   0
0.0367969  1.38355   0.067328   0
0.036875  1.3783   0.064384   0
0.0369531  1.37165   0.075776   0
0.0370313  1.3952   0.068864   0
0.0371094  1.37843   0.068224   0
0.0371875  1.39085   0.064256   0
0.0372656  1.4007   0.07424   0
0.0373438  1.37331   0.080896   0
0.0374219  1.35424   0.0736   0
0.0375  1.3952   0.074496   0
0.0375781  1.39686   0.077568   0
0.0376563  1.38227   0.075776   0
0.0377344  1.36653   0.07936   0
0.0378125  1.39034   0.074496   0
0.0378906  1.36998   0.0768   0
0.0379688  1.36   0.078592   0
0.0380469  1.39738   0.078464   0
0.038125  1.40301   0.078976   0
0.0382031  1.37434   0.07296   0
0.0382813  1.3632   0.080768   0
0.0383594  1.35616   0.081152   0
0.0384375  1.37331   0.082432   0
0.0385156  1.37882   0.08064   0
0.0385938  1.36179   0.081536   0
0.0386719  1.38854   0.079232   0
0.03875  1.36512   0.078592   0
0.0388281  1.37843   0.083968   0
0.0389063  1.37139   0.092288   0
0.0389844  1.37139   0.081536   0
0.0390625  1.37126   0.084864   0
0.0391406  1.39622   0.086016   0
0.0392188  1.36883   0.086912   0
0.0392969  1.35219   0.090368   0
0.039375  1.36589   0.087296   0
0.0394531  1.37242   0.08512   0
0.0395313  1.37741   0.084352   0
0.0396094  1.39558   0.09408   0
0.0396875  1.38483   0.083968   0
0.0397656  1.37139   0.092032   0
0.0398438  1.36346   0.090368   0
0.0399219  1.3801   0.092544   0
0.04  1.38035   0.089472   0
0.0400781  1.38803   0.098176   0
0.0401562  1.38598   0.092928   0
0.0402344  1.36768   0.095616   0
0.0403125  1.37894   0.094208   0
0.0403906  1.36832   0.0896   0
0.0404687  1.37536   0.094848   0
0.0405469  1.37523   0.08896   0
0.040625  1.37754   0.098432   0
0.0407031  1.36269   0.096128   0
0.0407812  1.37408   0.100352   0
0.0408594  1.36128   0.094976   0
0.0409375  1.38637   0.097408   0
0.0410156  1.38074   0.099968   0
0.0410937  1.37702   0.102784   0
0.0411719  1.36653   0.103424   0
0.04125  1.38048   0.10432   0
0.0413281  1.36115   0.103808   0
0.0414062  1.37382   0.101888   0
0.0414844  1.36525   0.106368   0
0.0415625  1.37011   0.105472   0
0.0416406  1.35987   0.108416   0
0.0417187  1.34259   0.111744   0
0.0417969  1.35578   0.1056   0
0.041875  1.36934   0.112   0
0.0419531  1.3527   0.11776   0
0.0420312  1.35078   0.114048   0
0.0421094  1.36934   0.10304   0
0.0421875  1.36973   0.108032   0
0.0422656  1.37101   0.10752   0
0.0423437  1.3801   0.107392   0
0.0424219  1.36064   0.11264   0
0.0425  1.37434   0.114816   0
0.0425781  1.37178   0.113408   0
0.0426562  1.38534   0.116352   0
0.0427344  1.34925   0.113792   0
0.0428125  1.36141   0.116864   0
0.0428906  1.36934   0.114688   0
0.0429688  1.37165   0.12032   0
0.0430469  1.37997   0.124928   0
0.043125  1.36486   0.114432   0
0.0432031  1.37856   0.12032   0
0.0432813  1.35296   0.124672   0
0.0433594  1.3655   0.12224   0
0.0434375  1.3728   0.125824   0
0.0435156  1.3783   0.12608   0
0.0435938  1.37818   0.120192   0
0.0436719  1.35718   0.132864   0
0.04375  1.37011   0.129024   0
0.0438281  1.34643   0.11904   0
0.0439063  1.34566   0.126976   0
0.0439844  1.36384   0.130816   0
0.0440625  1.37203   0.126208   0
0.0441406  1.34566   0.13056   0
0.0442188  1.35706   0.127744   0
0.0442969  1.36141   0.131328   0
0.044375  1.3545   0.127488   0
0.0444531  1.37741   0.131456   0
0.0445313  1.35885   0.135936   0.000128
0.0446094  1.3737   0.135424   0
0.0446875  1.3303   0.132736   0
0.0447656  1.34746   0.127104   0
0.0448438  1.37178   0.128896   0
0.0449219  1.3335   0.13504   0
0.045  1.32826   0.141568   0
0.0450781  1.36422   0.141056   0
0.0451563  1.35603   0.139136   0
0.0452344  1.3417   0.146944   0
0.0453125  1.36077   0.137216   0
0.0453906  1.37613   0.141312   0
0.0454688  1.3513   0.142976   0
0.0455469  1.36998   0.137472   0
0.045625  1.3568   0.14592   0
0.0457031  1.37421   0.137984   0
0.0457813  1.36115   0.14336   0
0.0458594  1.37434   0.14336   0
0.0459375  1.36525   0.14528   0
0.0460156  1.38637   0.14784   0
0.0460938  1.34874   0.142976   0
0.0461719  1.34618   0.147968   0
0.04625  1.37869   0.155904   0
0.0463281  1.36781   0.153728   0
0.0464063  1.37485   0.150272   0
0.0464844  1.35117   0.155648   0
0.0465625  1.38035   0.151808   0
0.0466406  1.35834   0.15808   0
0.0467188  1.36115   0.154624   0
0.0467969  1.3673   0.156672   0
0.046875  1.37254   0.161536   0
0.0469531  1.37626   0.161024   0
0.0470313  1.34349   0.166016   0
0.0471094  1.35398   0.155904   0
0.0471875  1.37293   0.161664   0
0.0472656  1.35526   0.161664   0
0.0473438  1.33338   0.162176   0
0.0474219  1.36051   0.161664   0
0.0475  1.34298   0.153728   0
0.0475781  1.35245   0.159616   0
0.0476563  1.36077   0.158208   0
0.0477344  1.36422   0.161792   0
0.0478125  1.37024   0.156288   0
0.0478906  1.34502   0.165248   0
0.0479688  1.37728   0.172288   0
0.0480469  1.36218   0.172288   0
0.048125  1.34362   0.176256   0
0.0482031  1.38176   0.173568   0
0.0482812  1.35373   0.171264   0
0.0483594  1.36768   0.164096   0.000128
0.0484375  1.33978   0.1632   0
0.0485156  1.36909   0.167424   0
0.0485937  1.36794   0.173056   0
0.0486719  1.34003   0.171904   0
0.04875  1.34387   0.182272   0
0.0488281  1.33965   0.169472   0
0.0489062  1.34195   0.175872   0
0.0489844  1.3568   0.1792   0
0.0490625  1.35168   0.181376   0
0.0491406  1.33619   0.175616   0
0.0492187  1.35194   0.182784   0
0.0492969  1.36589   0.180096   0
0.049375  1.344   0.17856   0
0.0494531  1.34349   0.179712   0
0.0495312  1.35219   0.189312   0
0.0496094  1.34003   0.181248   0
0.0496875  1.34477   0.180096   0
0.0497656  1.36486   0.18752   0
0.0498437  1.37024   0.191488   0
0.0499219  1.35834   0.194432   0
0.05  1.35565   0.1792   0
0.0500781  1.34042   0.193152   0
0.0501562  1.34938   0.18432   0
0.0502344  1.35078   0.182272   0
0.0503125  1.37331   0.186112   0
0.0503906  1.35322   0.194816   0
0.0504687  1.33939   0.19072   0
0.0505469  1.35757   0.195968   0
0.050625  1.36858   0.200832   0
0.0507031  1.33773   0.198144   0
0.0507812  1.33773   0.187776   0
0.0508594  1.34861   0.20032   0.000128
0.0509375  1.37024   0.199808   0
0.0510156  1.35706   0.208   0
0.0510938  1.3481   0.197248   0
0.0511719  1.36384   0.199552   0
0.05125  1.37178   0.199296   0
0.0513281  1.3408   0.187648   0
0.0514063  1.33862   0.198784   0
0.0514844  1.3632   0.200448   0
0.0515625  1.35091   0.199808   0
0.0516406  1.36051   0.19712   0
0.0517188  1.34067   0.205824   0
0.0517969  1.35718   0.210432   0.000128
0.051875  1.36691   0.201216   0
0.0519531  1.34298   0.211328   0
0.0520313  1.33952   0.211328   0
0.0521094  1.35334   0.19776   0
0.0521875  1.3545   0.205184   0
0.0522656  1.35923   0.205568   0
0.0523438  1.34144   0.196992   0.000128
0.0524219  1.35078   0.208128   0
0.0525  1.36691   0.20864   0
0.0525781  1.36614   0.208896   0
0.0526563  1.36768   0.217984   0
0.0527344  1.34336   0.212224   0.000256
0.0528125  1.36986   0.217856   0
0.0528906  1.34515   0.215424   0
0.0529688  1.3344   0.21184   0
0.0530469  1.34464   0.219648   0
0.053125  1.35578   0.217472   0
0.0532031  1.34157   0.221952   0
0.0532813  1.36294   0.220416   0
0.0533594  1.34694   0.214912   0
0.0534375  1.3664   0.224384   0
0.0535156  1.35744   0.218112   0
0.0535938  1.37293   0.21952   0
0.0536719  1.33939   0.22592   0
0.05375  1.35949   0.22528   0.000128
0.0538281  1.35859   0.221568   0.000128
0.0539063  1.35002   0.225408   0
0.0539844  1.35642   0.22592   0.000128
0.0540625  1.34758   0.229376   0
0.0541406  1.3664   0.237184   0
0.0542188  1.3495   0.239232   0
0.0542969  1.36525   0.233088   0
0.054375  1.34438   0.224512   0
0.0544531  1.3609   0.231296   0
0.0545313  1.36384   0.236416   0
0.0546094  1.36461   0.238336   0
0.0546875  1.36922   0.223616   0
0.0547656  1.3481   0.231296   0
0.0548438  1.36243   0.233856   0
0.0549219  1.36538   0.244992   0.000128
0.055  1.35654   0.237568   0.000128
0.0550781  1.35104   0.238848   0
0.0551563  1.37101   0.238848   0
0.0552344  1.33901   0.240512   0
0.0553125  1.34566   0.243584   0
0.0553906  1.3751   0.239616   0
0.0554688  1.35104   0.243456   0
0.0555469  1.36768   0.24   0
0.055625  1.36115   0.250624   0
0.0557031  1.35027   0.24896   0
0.0557813  1.33414   0.237952   0
0.0558594  1.35629   0.247168   0
0.0559375  1.33312   0.250112   0
0.0560156  1.34374   0.245504   0.000128
0.0560937  1.36576   0.240512   0
0.0561719  1.34234   0.256768   0
0.05625  1.35949   0.248832   0
0.0563281  1.38278   0.243968   0
0.0564062  1.37997   0.25024   0.000128
0.0564844  1.33542   0.257408   0
0.0565625  1.38202   0.259456   0
0.0566406  1.36896   0.250368   0
0.0567187  1.3344   0.248064   0
0.0567969  1.3559   0.251648   0.000128
0.056875  1.35885   0.259712   0
0.0569531  1.36115   0.25856   0
0.0570312  1.37242   0.241664   0
0.0571094  1.33466   0.25792   0
0.0571875  1.37856   0.25792   0
0.0572656  1.36704   0.25728   0
0.0573437  1.35155   0.267776   0
0.0574219  1.36   0.262272   0.000128
0.0575  1.35142   0.26624   0
0.0575781  1.33645   0.263168   0.000128
0.0576562  1.34157   0.261376   0
0.0577344  1.35962   0.265856   0
0.0578125  1.36154   0.258048   0
0.0578906  1.35078   0.270464   0.000128
0.0579687  1.34451   0.268288   0
0.0580469  1.35309   0.274176   0
0.058125  1.35347   0.281472   0
0.0582031  1.36858   0.273536   0
0.0582812  1.33286   0.263552   0
0.0583594  1.34848   0.258432   0
0.0584375  1.36704   0.27584   0
0.0585156  1.3449   0.27392   0
0.0585938  1.35462   0.281088   0
0.0586719  1.33632   0.276352   0
0.05875  1.3481   0.266752   0
0.0588281  1.35334   0.268416   0
0.0589063  1.33274   0.268672   0
0.0589844  1.37242   0.275712   0
0.0590625  1.34579   0.27776   0
0.0591406  1.35053   0.290688   0
0.0592188  1.34259   0.266496   0
0.0592969  1.3495   0.291072   0
0.059375  1.38163   0.284928   0.000128
0.0594531  1.34285   0.270976   0
0.0595313  1.34118   0.29184   0
0.0596094  1.33056   0.28352   0
0.0596875  1.33478   0.2816   0
0.0597656  1.35885   0.285312   0
0.0598438  1.36909   0.285056   0
0.0599219  1.35629   0.28608   0
0.06  1.33389   0.292352   0
0.0600781  1.35002   0.284032   0.000128
0.0601563  1.36051   0.283776   0.000128
0.0602344  1.3367   0.299264   0
0.0603125  1.36666   0.290432   0
0.0603906  1.35898   0.296064   0
0.0604688  1.36269   0.294912   0
0.0605469  1.35462   0.2912   0
0.060625  1.36013   0.297472   0
0.0607031  1.35219   0.302336   0
0.0607813  1.3559   0.302336   0.000128
0.0608594  1.34784   0.29568   0.000128
0.0609375  1.33235   0.303616   0
0.0610156  1.36563   0.290304   0
0.0610938  1.34656   0.30976   0
0.0611719  1.37101   0.30208   0.000128
0.06125  1.34886   0.307968   0
0.0613281  1.36883   0.304896   0
0.0614063  1.35654   0.307456   0
0.0614844  1.33478   0.304   0
0.0615625  1.34592   0.3072   0.000128
0.0616406  1.3577   0.311936   0.000128
0.0617188  1.33747   0.316544   0
0.0617969  1.36192   0.31616   0.000128
0.061875  1.35526   0.30592   0.000128
0.0619531  1.35974   0.321408   0
0.0620313  1.36973   0.315776   0
0.0621094  1.36205   0.31296   0
0.0621875  1.36294   0.30528   0.000128
0.0622656  1.35629   0.31424   0
0.0623438  1.33734   0.31104   0.000128
0.0624219  1.35424   0.310144   0
0.0625  1.35757   0.3264   0
0.0625781  1.36576   0.312832   0
0.0626562  1.35462   0.316544   0.000128
0.0627344  1.35283   0.315008   0.000256
0.0628125  1.35398   0.311936   0
0.0628906  1.37626   0.321024   0.000128
0.0629688  1.3399   0.31744   0
0.0630469  1.33888   0.315648   0
0.063125  1.35744   0.323712   0.000128
0.0632031  1.34912   0.32512   0.000128
0.0632812  1.35014   0.321024   0
0.0633594  1.344   0.331008   0
0.0634375  1.34874   0.323712   0
0.0635156  1.34822   0.318208   0.000256
0.0635938  1.35027   0.326144   0
0.0636719  1.34464   0.32064   0
0.06375  1.34886   0.329472   0
0.0638281  1.34669   0.326912   0.000128
0.0639062  1.34938   0.314112   0.000128
0.0639844  1.35347   0.332288   0.000256
0.0640625  1.36166   0.337152   0
0.0641406  1.38598   0.328576   0.000256
0.0642188  1.3705   0.337792   0.000256
0.0642969  1.33338   0.331008   0.000128
0.064375  1.35168   0.326656   0.000256
0.0644531  1.344   0.3232   0.000128
0.0645312  1.35616   0.336128   0
0.0646094  1.3536   0.332544   0
0.0646875  1.33798   0.338688   0
0.0647656  1.3408   0.34112   0
0.0648438  1.36678   0.342912   0
0.0649219  1.3632   0.33856   0.000256
0.065  1.35117   0.342528   0.000128
0.0650781  1.35706   0.343808   0.000512
0.0651562  1.33478   0.34688   0.000128
0.0652344  1.37037   0.339584   0.000128
0.0653125  1.3559   0.340608   0.000128
0.0653906  1.35078   0.338688   0.000128
0.0654688  1.34912   0.342016   0.000128
0.0655469  1.32045   0.354304   0.000256
0.065625  1.34016   0.345344   0.000128
0.0657031  1.37395   0.347264   0.000256
0.0657812  1.34336   0.360064   0
0.0658594  1.35283   0.342144   0.000128
0.0659375  1.35373   0.338944   0
0.0660156  1.34413   0.344704   0.000256
0.0660938  1.35642   0.350976   0.000128
0.0661719  1.37728   0.354432   0
0.06625  1.35296   0.353536   0.000256
0.0663281  1.34387   0.349312   0.000128
0.0664062  1.35078   0.355328   0.000128
0.0664844  1.35731   0.350208   0
0.0665625  1.36371   0.35648   0.000256
0.0666406  1.36192   0.354816   0.000384
0.0667188  1.34221   0.347264   0.000128
0.0667969  1.35258   0.367488   0.000128
0.066875  1.36563   0.363136   0.000384
0.0669531  1.35744   0.349568   0.000128
0.0670313  1.34144   0.35456   0
0.0671094  1.36896   0.362624   0
0.0671875  1.35475   0.363008   0.000128
0.0672656  1.34349   0.366976   0
0.0673438  1.33094   0.361472   0.000128
0.0674219  1.36832   0.35648   0
0.0675  1.33824   0.361856   0.000384
0.0675781  1.35693   0.36544   0.000128
0.0676563  1.35283   0.365568   0
0.0677344  1.3559   0.362112   0.000512
0.0678125  1.36986   0.370688   0.000128
0.0678906  1.36166   0.376832   0
0.0679688  1.37101   0.378368   0.000128
0.0680469  1.36307   0.372608   0.000384
0.068125  1.33939   0.355072   0.000128
0.0682031  1.33978   0.375808   0.000256
0.0682813  1.33568   0.376064   0.000128
0.0683594  1.32058   0.364544   0.000512
0.0684375  1.3673   0.367232   0.000128
0.0685156  1.3577   0.375296   0.000256
0.0685937  1.34451   0.36096   0.000128
0.0686719  1.36038   0.378496   0
0.06875  1.36   0.381056   0.000128
0.0688281  1.36589   0.379392   0
0.0689063  1.35731   0.361472   0.000256
0.0689844  1.34067   0.385408   0
0.0690625  1.33082   0.384896   0.000256
0.0691406  1.344   0.37632   0.000384
0.0692187  1.36038   0.38656   0.00064
0.0692969  1.35258   0.383744   0.000128
0.069375  1.37178   0.379776   0.000512
0.0694531  1.3207   0.377088   0.000128
0.0695313  1.33261   0.390272   0.000256
0.0696094  1.37523   0.367872   0.000128
0.0696875  1.34963   0.378112   0.000128
0.0697656  1.34912   0.377984   0.000512
0.0698437  1.3408   0.38656   0.000256
0.0699219  1.35744   0.3936   0.00064
0.07  1.3632   0.396032   0.000256
0.0700781  1.35923   0.38336   0.000256
0.0701563  1.32966   0.395008   0.000384
0.0702344  1.36602   0.386944   0.000512
0.0703125  1.3463   0.391808   0.000256
0.0703906  1.3527   0.387712   0
0.0704687  1.3344   0.3936   0.000256
0.0705469  1.34707   0.3936   0
0.070625  1.33939   0.388736   0.000128
0.0707031  1.34886   0.392192   0.000128
0.0707813  1.34106   0.406784   0.000256
0.0708594  1.35066   0.395264   0.000384
0.0709375  1.33619   0.3968   0
0.0710156  1.33261   0.394496   0.000384
0.0710937  1.34694   0.3936   0.000512
0.0711719  1.36384   0.402816   0.000128
0.07125  1.36346   0.398464   0.000256
0.0713281  1.34221   0.393856   0
0.0714063  1.3527   0.388608   0.000128
0.0714844  1.35514   0.40384   0.000256
0.0715625  1.35526   0.400512   0.000384
0.0716406  1.34886   0.397312   0.000256
0.0717187  1.37536   0.404352   0.000512
0.0717969  1.36333   0.408448   0.000256
0.071875  1.38253   0.402688   0.000384
0.0719531  1.3463   0.413696   0.000256
0.0720313  1.36627   0.409984   0.000256
0.0721094  1.34758   0.411264   0.000128
0.0721875  1.33158   0.399488   0.000128
0.0722656  1.34835   0.410368   0.000256
0.0723437  1.35974   0.40192   0
0.0724219  1.36486   0.404352   0.000384
0.0725  1.36013   0.399104   0.00064
0.0725781  1.34733   0.407424   0.000256
0.0726563  1.34886   0.409728   0.000128
0.0727344  1.34029   0.41088   0.000256
0.0728125  1.35834   0.41024   0.000512
0.0728906  1.3449   0.41024   0.000384
0.0729687  1.3527   0.40704   0.00064
0.0730469  1.35027   0.414464   0.000256
0.073125  1.34707   0.398592   0
0.0732031  1.35872   0.416768   0.00064
0.0732813  1.35629   0.419328   0.000256
0.0733594  1.35757   0.423296   0.000512
0.0734375  1.35168   0.424576   0.000384
0.0735156  1.37382   0.426368   0.000256
0.0735937  1.34541   0.425856   0.000128
0.0736719  1.34976   0.430208   0.000256
0.07375  1.3536   0.417408   0.000256
0.0738281  1.35334   0.408704   0.000512
0.0739063  1.36525   0.420992   0.000384
0.0739844  1.35578   0.436096   0.000384
0.0740625  1.34861   0.425088   0.00064
0.0741406  1.32672   0.436352   0.000128
0.0742188  1.35501   0.439424   0.000256
0.0742969  1.3431   0.430976   0
0.074375  1.37434   0.427392   0.000256
0.0744531  1.37344   0.424064   0.000512
0.0745313  1.34323   0.435072   0.000256
0.0746094  1.35142   0.433664   0.000128
0.0746875  1.37626   0.433152   0.000512
0.0747656  1.35795   0.41856   0.00064
0.0748438  1.36064   0.452608   0.000256
0.0749219  1.35578   0.428928   0.000128
0.075  1.32467   0.430208   0.000384
0.0750781  1.36512   0.431232   0.000768
0.0751563  1.36333   0.42432   0.000512
0.0752344  1.33555   0.446592   0.000896
0.0753125  1.37203   0.436864   0.00064
0.0753906  1.36666   0.428544   0.000256
0.0754688  1.3449   0.43648   0.000384
0.0755469  1.36589   0.438784   0.000128
0.075625  1.36973   0.435456   0.00064
0.0757031  1.36973   0.441216   0.000512
0.0757813  1.37587   0.42816   0.000384
0.0758594  1.38406   0.430208   0.000128
0.0759375  1.3623   0.440704   0.000256
0.0760156  1.33978   0.441216   0.001536
0.0760938  1.35411   0.438272   0.000256
0.0761719  1.34451   0.445696   0.00064
0.07625  1.36192   0.45504   0.000384
0.0763281  1.35245   0.43456   0.000512
0.0764062  1.37037   0.45184   0.000384
0.0764844  1.34016   0.436096   0.000512
0.0765625  1.37818   0.441984   0.000768
0.0766406  1.34618   0.450432   0.000256
0.0767188  1.35347   0.460544   0.000384
0.0767969  1.35155   0.447744   0.000384
0.076875  1.3472   0.44736   0.000256
0.0769531  1.34221   0.44288   0.000384
0.0770312  1.32416   0.466432   0.000512
0.0771094  1.34861   0.448   0.000512
0.0771875  1.3751   0.46016   0.000128
0.0772656  1.35078   0.458624   0.000512
0.0773438  1.35501   0.46528   0.000256
0.0774219  1.33965   0.45888   0.000384
0.0775  1.34374   0.446976   0.000256
0.0775781  1.35078   0.465536   0.001024
0.0776562  1.37139   0.465408   0.000768
0.0777344  1.36294   0.461696   0.00064
0.0778125  1.35808   0.468224   0.000768
0.0778906  1.35949   0.460416   0.000896
0.0779688  1.35181   0.454144   0.000512
0.0780469  1.35411   0.453376   0.00064
0.078125  1.37395   0.46528   0.001152
0.0782031  1.36218   0.450944   0.000256
0.0782812  1.33466   0.465664   0.000896
0.0783594  1.35539   0.463744   0.000256
0.0784375  1.35424   0.471296   0.000768
0.0785156  1.38214   0.462208   0.00064
0.0785938  1.33619   0.454528   0.001024
0.0786719  1.33466   0.464   0.000768
0.07875  1.36013   0.460416   0.001024
0.0788281  1.3248   0.466304   0.001152
0.0789062  1.36781   0.46976   0.001024
0.0789844  1.35565   0.470912   0.000384
0.0790625  1.33555   0.467456   0.000768
0.0791406  1.3504   0.46528   0.00064
0.0792188  1.33005   0.476288   0.000768
0.0792969  1.34246   0.474752   0.001024
0.079375  1.38138   0.474496   0.00064
0.0794531  1.3719   0.4736   0.000384
0.0795312  1.37728   0.469504   0.00064
0.0796094  1.35974   0.472064   0.00064
0.0796875  1.3655   0.474368   0.001024
0.0797656  1.34963   0.466176   0.000384
0.0798438  1.36563   0.4736   0.000512
0.0799219  1.33504   0.473216   0.000256
0.08  1.34694   0.47296   0.00064
0.0800781  1.37638   0.483712   0.000768
0.0801562  1.36986   0.47808   0.000896
0.0802344  1.33363   0.47104   0.00064
0.0803125  1.35168   0.465792   0.000256
0.0803906  1.3536   0.486912   0.000896
0.0804688  1.34029   0.484352   0.000896
0.0805469  1.34938   0.478336   0.000384
0.080625  1.34771   0.486912   0.000768
0.0807031  1.37984   0.467072   0.00128
0.0807812  1.3568   0.48128   0.000768
0.0808594  1.34259   0.479744   0.00064
0.0809375  1.36294   0.466816   0.000896
0.0810156  1.33594   0.477184   0.00128
0.0810938  1.34989   0.492288   0.000512
0.0811719  1.34118   0.479488   0.000768
0.08125  1.35501   0.48192   0.001024
0.0813281  1.36192   0.500864   0.001152
0.0814062  1.34336   0.495488   0.000384
0.0814844  1.36102   0.475264   0.001792
0.0815625  1.35795   0.503936   0.000384
0.0816406  1.35078   0.48576   0.001152
0.0817188  1.37728   0.495232   0.001024
0.0817969  1.36934   0.4928   0.000896
0.081875  1.35744   0.486144   0.001152
0.0819531  1.34541   0.492416   0.001408
0.0820312  1.35334   0.495232   0.000384
0.0821094  1.34605   0.491904   0.00128
0.0821875  1.33069   0.489344   0.000768
0.0822656  1.34605   0.492544   0.000896
0.0823438  1.34925   0.498688   0.000896
0.0824219  1.33594   0.488704   0.001024
0.0825  1.3431   0.513792   0.001024
0.0825781  1.34464   0.493952   0.00128
0.0826563  1.34758   0.486656   0.001024
0.0827344  1.36115   0.503168   0.00064
0.0828125  1.35194   0.510848   0.001024
0.0828906  1.3641   0.496768   0.00128
0.0829688  1.34298   0.492672   0.001792
0.0830469  1.37024   0.5152   0.000896
0.083125  1.34874   0.491264   0.000512
0.0832031  1.3545   0.509312   0.00064
0.0832813  1.34298   0.502016   0.00128
0.0833594  1.36538   0.487168   0.001152
0.0834375  1.35974   0.514048   0.001408
0.0835156  1.34349   0.492672   0.001024
0.0835938  1.33184   0.488192   0.000768
0.0836719  1.35565   0.497408   0.000768
0.08375  1.34054   0.509952   0.00128
0.0838281  1.34502   0.505472   0.001664
0.0839063  1.36435   0.51648   0.00128
0.0839844  1.36294   0.510336   0.000768
0.0840625  1.35347   0.495616   0.000768
0.0841406  1.36192   0.5184   0.000512
0.0842187  1.34848   0.50944   0.001408
0.0842969  1.35053   0.521216   0.000896
0.084375  1.35974   0.494336   0.001024
0.0844531  1.35245   0.504448   0.001024
0.0845313  1.38048   0.509824   0.00128
0.0846094  1.33299   0.519936   0.001024
0.0846875  1.34502   0.507264   0.000896
0.0847656  1.31021   0.512896   0.000768
0.0848437  1.33862   0.523904   0.001408
0.0849219  1.37395   0.516096   0.00128
0.085  1.35488   0.527616   0.00128
0.0850781  1.3495   0.526336   0.001792
0.0851563  1.35539   0.524416   0.00128
0.0852344  1.36307   0.523904   0.001792
0.0853125  1.35411   0.525184   0.001536
0.0853906  1.36243   0.515968   0.00128
0.0854687  1.36051   0.512256   0.000512
0.0855469  1.35923   0.53184   0.001536
0.085625  1.35718   0.512   0.001152
0.0857031  1.35667   0.512512   0.002176
0.0857813  1.35091   0.525696   0.000896
0.0858594  1.33338   0.517632   0.001024
0.0859375  1.33696   0.517504   0.00192
0.0860156  1.34682   0.51648   0.001024
0.0860937  1.35488   0.536064   0.001664
0.0861719  1.35066   0.52288   0.001408
0.08625  1.34989   0.524288   0.001024
0.0863281  1.36013   0.527744   0.001024
0.0864063  1.36486   0.53248   0.001024
0.0864844  1.3431   0.523776   0.001152
0.0865625  1.33184   0.527232   0.000768
0.0866406  1.35309   0.530816   0.000768
0.0867187  1.3728   0.513152   0.001024
0.0867969  1.3591   0.516864   0.00128
0.086875  1.3495   0.527488   0.000768
0.0869531  1.33478   0.530304   0.001792
0.0870313  1.35731   0.527872   0.000896
0.0871094  1.35309   0.530048   0.001536
0.0871875  1.34515   0.535808   0.001152
0.0872656  1.36064   0.532224   0.001024
0.0873437  1.35091   0.537344   0.000896
0.0874219  1.35654   0.530176   0.00128
0.0875  1.35539   0.536576   0.000896
0.0875781  1.36563   0.538752   0.000768
0.0876563  1.33786   0.536448   0.001792
0.0877344  1.36627   0.530304   0.00128
0.0878125  1.34694   0.53056   0.001664
0.0878906  1.36256   0.534912   0.002048
0.0879687  1.35194   0.54208   0.001024
0.0880469  1.34707   0.524288   0.00256
0.088125  1.34707   0.521088   0.000896
0.0882031  1.33773   0.518528   0.002048
0.0882813  1.34874   0.540928   0.001664
0.0883594  1.3504   0.541952   0.002176
0.0884375  1.32826   0.526848   0.001792
0.0885156  1.35718   0.53888   0.001792
0.0885937  1.33888   0.551168   0.00192
0.0886719  1.3513   0.546048   0.00128
0.08875  1.3609   0.55168   0.001408
0.0888281  1.32019   0.5312   0.001408
0.0889063  1.33952   0.537344   0.001792
0.0889844  1.35245   0.534784   0.000896
0.0890625  1.34349   0.531712   0.001024
0.0891406  1.35872   0.541952   0.002048
0.0892187  1.35757   0.54272   0.001024
0.0892969  1.32928   0.535936   0.001408
0.089375  1.36666   0.551424   0.001536
0.0894531  1.35757   0.566656   0.001408
0.0895313  1.37152   0.538368   0.002048
0.0896094  1.33043   0.540928   0.00128
0.0896875  1.33581   0.543232   0.001792
0.0897656  1.36819   0.548096   0.002048
0.0898438  1.33888   0.542592   0.000896
0.0899219  1.35501   0.555392   0.002176
0.09  1.34758   0.562944   0.001536
0.0900781  1.34182   0.543104   0.002816
0.0901563  1.34349   0.551936   0.002176
0.0902344  1.3568   0.558464   0.001664
0.0903125  1.35539   0.547968   0.001152
0.0903906  1.34899   0.555008   0.001536
0.0904688  1.34298   0.56448   0.001408
0.0905469  1.35437   0.54976   0.002048
0.090625  1.32339   0.551296   0.00192
0.0907031  1.3801   0.553216   0.00192
0.0907813  1.35309   0.559744   0.00192
0.0908594  1.36858   0.556928   0.001536
0.0909375  1.34707   0.55744   0.002048
0.0910156  1.36614   0.544512   0.00192
0.0910938  1.3609   0.561152   0.00128
0.0911719  1.32902   0.55168   0.002176
0.09125  1.34746   0.563584   0.00256
0.0913281  1.36742   0.547456   0.001408
0.0914063  1.36858   0.573056   0.00256
0.0914844  1.36691   0.561664   0.001408
0.0915625  1.36563   0.557184   0.002176
0.0916406  1.35565   0.55424   0.002176
0.0917188  1.35885   0.55104   0.002048
0.0917969  1.33786   0.54272   0.002304
0.091875  1.34285   0.564736   0.002176
0.0919531  1.33491   0.549504   0.001792
0.0920312  1.35219   0.553472   0.002048
0.0921094  1.35475   0.570752   0.001664
0.0921875  1.35002   0.573184   0.002304
0.0922656  1.3431   0.557056   0.001664
0.0923438  1.34234   0.56896   0.002304
0.0924219  1.33875   0.567808   0.002048
0.0925  1.35424   0.566528   0.002048
0.0925781  1.38227   0.57536   0.002048
0.0926562  1.35821   0.56512   0.001792
0.0927344  1.35053   0.561792   0.001536
0.0928125  1.33888   0.571648   0.00192
0.0928906  1.35808   0.566016   0.001408
0.0929688  1.32864   0.555648   0.001792
0.0930469  1.33914   0.567936   0.001792
0.093125  1.35373   0.571008   0.001664
0.0932031  1.34477   0.57792   0.00192
0.0932812  1.33542   0.5664   0.002176
0.0933594  1.35027   0.578048   0.001792
0.0934375  1.36563   0.562176   0.002048
0.0935156  1.33696   0.563712   0.002176
0.0935938  1.3449   0.566784   0.002048
0.0936719  1.37203   0.568832   0.002048
0.09375  1.35795   0.567552   0.002816
0.0938281  1.33107   0.57408   0.001664
0.0939062  1.35885   0.564864   0.002304
0.0939844  1.37856   0.569088   0.002688
0.0940625  1.3632   0.585344   0.001664
0.0941406  1.34502   0.571008   0.00192
0.0942188  1.3399   0.58496   0.00256
0.0942969  1.34144   0.585088   0.002688
0.094375  1.34298   0.578048   0.002432
0.0944531  1.35334   0.5792   0.00256
0.0945312  1.35603   0.589056   0.002304
0.0946094  1.32979   0.582656   0.001536
0.0946875  1.36141   0.564864   0.002432
0.0947656  1.36435   0.568832   0.002304
0.0948438  1.33504   0.575744   0.002048
0.0949219  1.34707   0.588416   0.002048
0.095  1.33837   0.591488   0.003072
0.0950781  1.37178   0.5792   0.002176
0.0951562  1.38573   0.609152   0.002176
0.0952344  1.34976   0.570112   0.001024
0.0953125  1.36064   0.590592   0.001792
0.0953906  1.35834   0.585984   0.00192
0.0954688  1.35693   0.594048   0.001792
0.0955469  1.34515   0.571392   0.002944
0.095625  1.33043   0.58176   0.00256
0.0957031  1.35334   0.594688   0.00256
0.0957812  1.3472   0.59264   0.003584
0.0958594  1.35616   0.573696   0.00256
0.0959375  1.33338   0.59648   0.002688
0.0960156  1.36077   0.5888   0.002944
0.0960938  1.37408   0.591616   0.001792
0.0961719  1.35232   0.579712   0.002432
0.09625  1.36538   0.595072   0.003072
0.0963281  1.3559   0.58496   0.002816
0.0964062  1.37382   0.5856   0.002944
0.0964844  1.34387   0.587904   0.002176
0.0965625  1.33363   0.593408   0.003712
0.0966406  1.34362   0.604288   0.00256
0.0967188  1.35616   0.587648   0.003328
0.0967969  1.36704   0.592128   0.002688
0.096875  1.32698   0.606848   0.002688
0.0969531  1.34387   0.595712   0.002432
0.0970312  1.3623   0.609024   0.003072
0.0971094  1.36179   0.609664   0.002816
0.0971875  1.34451   0.603904   0.002688
0.0972656  1.35462   0.587008   0.003584
0.0973438  1.33466   0.603136   0.003072
0.0974219  1.37459   0.5824   0.002816
0.0975  1.35962   0.59776   0.0032
0.0975781  1.34067   0.600832   0.003456
0.0976562  1.3568   0.601472   0.003328
0.0977344  1.3303   0.595712   0.00256
0.0978125  1.34541   0.589696   0.003584
0.0978906  1.34131   0.59392   0.003072
0.0979688  1.36166   0.59392   0.003712
0.0980469  1.34733   0.619904   0.002432
0.098125  1.34822   0.615552   0.002816
0.0982031  1.36883   0.591616   0.002944
0.0982813  1.35078   0.615296   0.00256
0.0983594  1.34771   0.589056   0.002944
0.0984375  1.3408   0.58176   0.003456
0.0985156  1.35488   0.592384   0.002688
0.0985938  1.36845   0.598144   0.002432
0.0986719  1.35808   0.595712   0.003328
0.09875  1.34464   0.59648   0.00384
0.0988281  1.37101   0.604032   0.003328
0.0989063  1.34195   0.621312   0.00256
0.0989844  1.35539   0.588928   0.001792
0.0990625  1.33926   0.599168   0.003328
0.0991406  1.34362   0.608896   0.003328
0.0992188  1.34912   0.616192   0.003584
0.0992969  1.34938   0.596608   0.004224
0.099375  1.36922   0.60416   0.002944
0.0994531  1.34694   0.605952   0.002432
0.0995313  1.3376   0.615168   0.0032
0.0996094  1.34669   0.608896   0.003712
0.0996875  1.35424   0.61888   0.003968
0.0997656  1.35552   0.6048   0.003072
0.0998438  1.35066   0.607232   0.002432
0.0999219  1.3408   0.616448   0.003456
0.1  1.32032   0.613248   0.00256

==> MANUSCRIPT(arxiv)/caseb_2m5_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.545948 1.73162 2.27756
#0.294198 3.88601 4.06545
0  1.83394   0.054834   0
0.05  1.43904   0.523934   0.001826
0.1  1.41382   0.823874   0.015896
0.15  1.33519   0.856086   0.057796
0.2  1.22923   0.800146   0.118488
0.25  1.1181   0.745858   0.192254
0.3  1.02935   0.687754   0.248728
0.35  0.931142   0.635382   0.302034
0.4  0.84593   0.57317   0.344144
0.45  0.783036   0.53956   0.364492
0.5  0.720232   0.487872   0.401686
0.55  0.650232   0.456694   0.404844
0.6  0.58435   0.425464   0.415916
0.65  0.544192   0.410462   0.423254
0.7  0.477024   0.382648   0.433686
0.75  0.450446   0.360858   0.422916
0.8  0.410988   0.3492   0.424184
0.85  0.375632   0.319822   0.41859
0.9  0.338144   0.304774   0.405024
0.95  0.31122   0.284002   0.399112
1  0.27751   0.271962   0.395278
1.05  0.258532   0.256308   0.374804
1.1  0.227838   0.257258   0.364538
1.15  0.21078   0.247732   0.360122
1.2  0.193148   0.23923   0.355678
1.25  0.180894   0.228434   0.338974
1.3  0.154584   0.220716   0.331674
1.35  0.144828   0.200848   0.327614
1.4  0.133898   0.200434   0.309398
1.45  0.127116   0.201192   0.305206
1.5  0.114644   0.195134   0.293288
1.55  0.104682   0.179924   0.280906
1.6  0.093438   0.18327   0.25799
1.65  0.082314   0.173952   0.266614
1.7  0.075028   0.168822   0.257192
1.75  0.067324   0.16662   0.25423
1.8  0.067774   0.160402   0.236948
1.85  0.060354   0.145962   0.228916
1.9  0.054812   0.151108   0.226044
1.95  0.044852   0.145868   0.218784
2  0.045054   0.139766   0.21757
2.05  0.042036   0.13563   0.19977
2.1  0.036276   0.132618   0.206224
2.15  0.03589   0.136386   0.190788
2.2  0.031286   0.130924   0.193856
2.25  0.025884   0.128464   0.183618
2.3  0.024244   0.124086   0.177316
2.35  0.022078   0.1236   0.172118
2.4  0.021288   0.11385   0.164728
2.45  0.01945   0.112354   0.156874
2.5  0.018318   0.114054   0.155026
2.55  0.015402   0.09991   0.14859
2.6  0.01608   0.107854   0.15152
2.65  0.014072   0.104248   0.149998
2.7  0.010952   0.098702   0.140576
2.75  0.011136   0.09915   0.139218
2.8  0.010182   0.097232   0.137614
2.85  0.008948   0.096226   0.125478
2.9  0.0073   0.094818   0.130988
2.95  0.007824   0.094728   0.123974
3  0.00756   0.088592   0.1196
3.05  0.006948   0.087466   0.121594
3.1  0.005638   0.081962   0.114194
3.15  0.004774   0.081678   0.111878
3.2  0.005914   0.08207   0.107248
3.25  0.00348   0.076296   0.106138
3.3  0.005832   0.076354   0.10297
3.35  0.00338   0.076478   0.1055
3.4  0.004   0.07053   0.098584
3.45  0.002964   0.066658   0.09463
3.5  0.00269   0.065424   0.093046
3.55  0.002254   0.068308   0.091516
3.6  0.00226   0.066658   0.08529
3.65  0.002012   0.067252   0.087272
3.7  0.00113   0.06233   0.086054
3.75  0.002004   0.05729   0.087514
3.8  0.001744   0.05812   0.078928
3.85  0.00122   0.056868   0.077892
3.9  0.00166   0.055618   0.071904
3.95  0.001476   0.054626   0.073888
4  0.001122   0.054648   0.068568
4.05  0.000868   0.0519   0.06952
4.1  0.00078   0.050988   0.06613
4.15  0.000868   0.052422   0.06849
4.2  0.000952   0.04886   0.065684
4.25  0.00043   0.049458   0.060748
4.3  0.000258   0.047912   0.059262
4.35  0.000694   0.046814   0.065802
4.4  0.00026   0.044152   0.061676
4.45  0.000346   0.04624   0.053636
4.5  0.000692   0.039106   0.058708
4.55  0.000258   0.039118   0.057184
4.6  0.000608   0.041704   0.051122
4.65  0.00026   0.040386   0.05173
4.7  0.000434   0.0403   0.049186
4.75  0   0.038438   0.052114
4.8  0.00026   0.038898   0.045974
4.85  0.000346   0.03597   0.05002
4.9  0.000174   0.03378   0.050998
4.95  0   0.035974   0.0479
5  0.000176   0.030664   0.04368
5.05  0.00035   0.03632   0.044804
5.1  0.000262   0.033198   0.043692
5.15  0.000174   0.033202   0.039352
5.2  0.000174   0.034438   0.04137
5.25  0   0.02748   0.043352
5.3  0.00026   0.028518   0.041894
5.35  0.000172   0.025758   0.03764
5.4  8.6e-05   0.026948   0.040592
5.45  0   0.025538   0.03435
5.5  0   0.026238   0.03564
5.55  0   0.026058   0.033456
5.6  8.8e-05   0.025296   0.034568
5.65  0   0.023408   0.029794
5.7  0   0.023682   0.03391
5.75  0   0.0251   0.033092
5.8  0   0.0239   0.030292
5.85  0.000174   0.021998   0.027112
5.9  0   0.021714   0.02755
5.95  0   0.0218   0.028822
6  8.8e-05   0.024168   0.025968
6.05  8.8e-05   0.01912   0.026674
6.1  0   0.01849   0.026764
6.15  0   0.017478   0.022874
6.2  8.8e-05   0.01791   0.02422
6.25  0   0.019818   0.022872
6.3  0   0.016408   0.024156
6.35  0   0.016342   0.023992
6.4  0   0.018766   0.024074
6.45  0   0.016258   0.024062
6.5  0   0.016002   0.021086
6.55  0   0.014934   0.019818
6.6  0   0.014262   0.018774
6.65  0   0.014764   0.02033
6.7  0   0.0133   0.020528
6.75  0   0.01235   0.020134
6.8  0   0.013738   0.021038
6.85  0   0.014344   0.017742
6.9  0   0.014506   0.01755
6.95  0   0.013552   0.017302
7  0   0.013876   0.016684
7.05  0   0.011034   0.01714
7.1  0   0.013174   0.013456
7.15  0   0.01278   0.016598
7.2  0   0.012012   0.013622
7.25  0   0.010522   0.013836
7.3  0   0.009488   0.0133
7.35  0   0.011404   0.015038
7.4  0   0.010092   0.013386
7.45  0   0.01244   0.013566
7.5  0   0.009844   0.013838
7.55  0   0.011036   0.01304
7.6  0   0.009718   0.013212
7.65  0   0.010184   0.011628
7.7  0   0.00912   0.01189
7.75  0   0.0093   0.01088
7.8  0   0.008868   0.01183
7.85  0   0.008256   0.00991
7.9  0   0.008252   0.011558
7.95  0   0.007642   0.009908
8  0   0.008694   0.011024
8.05  0   0.007216   0.011462
8.1  0   0.006344   0.009826
8.15  0   0.007558   0.00931
8.2  0   0.00731   0.00896
8.25  0   0.007374   0.009464
8.3  0   0.00748   0.008956
8.35  0   0.005822   0.007468
8.4  0   0.00547   0.007816
8.45  0   0.005138   0.008618
8.5  0   0.00627   0.00774
8.55  0   0.005222   0.00782
8.6  0   0.00591   0.008188
8.65  0   0.006006   0.007414
8.7  0   0.006256   0.007828
8.75  0   0.005126   0.007734
8.8  0   0.005648   0.00677
8.85  0   0.005826   0.00704
8.9  0   0.004874   0.005992
8.95  0   0.00486   0.005824
9  0   0.005224   0.007736
9.05  0   0.005556   0.005916
9.1  0   0.00471   0.006512
9.15  0   0.005398   0.006618
9.2  0   0.004344   0.007128
9.25  0   0.004002   0.006618
9.3  0   0.004596   0.00662
9.35  0   0.00471   0.00617
9.4  0   0.003558   0.005112
9.45  0   0.00462   0.005292
9.5  0   0.005022   0.005572
9.55  0   0.002688   0.004084
9.6  0   0.004346   0.005374
9.65  0   0.003558   0.005466
9.7  0   0.005214   0.00583
9.75  0   0.003122   0.005294
9.8  0   0.003386   0.003634
9.85  0   0.004598   0.004346
9.9  0   0.003384   0.004702
9.95  0   0.136934   0.182478


==> MANUSCRIPT(arxiv)/caseb_2m5_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   45664.8
0  7.98374   0   0
7.8125e-05  7.55277   0   0
0.00015625  7.08314   0   0
0.000234375  6.71258   0   0
0.0003125  6.35494   0   0
0.000390625  6.05414   0   0
0.00046875  5.73146   0   0
0.000546875  5.53894   0   0
0.000625  5.33939   0   0
0.000703125  5.11565   0   0
0.00078125  4.97907   0   0
0.000859375  4.82035   0   0
0.0009375  4.65318   0   0
0.00101563  4.53158   0   0
0.00109375  4.40218   0   0
0.00117187  4.31334   0   0
0.00125  4.23757   0   0
0.00132813  4.13018   0   0
0.00140625  4.01741   0   0
0.00148438  3.9328   0   0
0.0015625  3.87866   0   0
0.00164062  3.80621   0   0
0.00171875  3.73658   0   0
0.00179688  3.68704   0   0
0.001875  3.58323   0   0
0.00195312  3.54355   0   0
0.00203125  3.48826   0   0
0.00210938  3.46496   0   0
0.0021875  3.45242   0   0
0.00226562  3.36282   0   0
0.00234375  3.36896   0   0
0.00242187  3.264   0   0
0.0025  3.22125   0   0
0.00257813  3.21024   0   0
0.00265625  3.14598   0   0
0.00273438  3.09286   0   0
0.0028125  3.09274   0   0
0.00289062  3.07648   0   0
0.00296875  3.02298   0   0
0.00304688  3.01094   0   0
0.003125  2.94835   0   0
0.00320313  2.97779   0   0
0.00328125  2.93734   0   0
0.00335937  2.91712   0   0
0.0034375  2.88998   0   0
0.00351563  2.82714   0   0
0.00359375  2.8343   0   0
0.00367188  2.81958   0   0
0.00375  2.79834   0   0
0.00382812  2.7703   0   0
0.00390625  2.77069   0   0
0.00398438  2.72461   0   0
0.0040625  2.6967   0   0
0.00414063  2.7127   0   0
0.00421875  2.67251   0   0
0.00429688  2.6327   0   0
0.004375  2.63002   0   0
0.00445313  2.63603   0   0
0.00453125  2.5897   0   0
0.00460937  2.56922   0   0
0.0046875  2.5705   0   0
0.00476562  2.54118   0   0
0.00484375  2.5431   0   0
0.00492188  2.4791   0   0
0.005  2.53709   0   0
0.00507813  2.49907   0   0
0.00515625  2.448   0   0
0.00523438  2.44147   0   0
0.0053125  2.45312   0   0
0.00539063  2.43162   0   0
0.00546875  2.40205   0   0
0.00554687  2.41062   0   0
0.005625  2.41933   0   0
0.00570312  2.39181   0   0
0.00578125  2.3447   0   0
0.00585938  2.38234   0   0
0.0059375  2.3648   0   0
0.00601563  2.36941   0   0
0.00609375  2.34086   0   0
0.00617188  2.35738   0   0
0.00625  2.3255   0   0
0.00632813  2.27021   0   0
0.00640625  2.31078   0   0
0.00648438  2.27853   0   0
0.0065625  2.3031   0   0
0.00664062  2.2592   0   0
0.00671875  2.26278   0   0
0.00679687  2.24691   0   0
0.006875  2.22963   0   0
0.00695313  2.22221   0   0
0.00703125  2.26291   0   0
0.00710938  2.24717   0   0
0.0071875  2.21222   0   0
0.00726563  2.18662   0   0
0.00734375  2.20096   0   0
0.00742188  2.19904   0   0
0.0075  2.18074   0   0
0.00757812  2.16435   0   0
0.00765625  2.14234   0   0
0.00773437  2.13056   0   0
0.0078125  2.1385   0   0
0.00789063  2.1513   0   0
0.00796875  2.12582   0   0
0.00804688  2.1248   0   0
0.008125  2.1047   0   0
0.00820313  2.1111   0   0
0.00828125  2.12813   0   0
0.00835938  2.10867   0   0
0.0084375  2.10266   0   0
0.00851563  2.09651   0   0
0.00859375  2.06554   0   0
0.00867188  2.05734   0   0
0.00875  2.06925   0   0
0.00882813  2.06451   0   0
0.00890625  2.04544   0   0
0.00898438  2.0329   0   0
0.0090625  2.0256   0   0
0.00914062  2.04685   0   0
0.00921875  2.0599   0   0
0.00929687  2.02688   0   0
0.009375  2.00013   0   0
0.00945312  2.01754   0   0
0.00953125  2.02995   0   0
0.00960937  1.99501   0   0
0.0096875  1.98771   0   0
0.00976562  2.0096   0   0
0.00984375  1.98912   0   0
0.00992188  1.98618   0   0
0.01  1.98362   0   0
0.0100781  1.97683   0.000128   0
0.0101563  1.98707   0   0
0.0102344  1.97517   0   0
0.0103125  1.96314   0.000128   0
0.0103906  1.95904   0.000128   0
0.0104688  1.94906   0   0
0.0105469  1.94112   0   0
0.010625  1.94816   0   0
0.0107031  1.91181   0   0
0.0107813  1.95866   0   0
0.0108594  1.93203   0   0
0.0109375  1.92986   0   0
0.0110156  1.90451   0   0
0.0110937  1.92499   0   0
0.0111719  1.91987   0   0
0.01125  1.89146   0.000128   0
0.0113281  1.89926   0.000128   0
0.0114062  1.92563   0   0
0.0114844  1.88672   0.000128   0
0.0115625  1.89018   0   0
0.0116406  1.89274   0.000256   0
0.0117188  1.85805   0   0
0.0117969  1.85485   0.000256   0
0.011875  1.86611   0   0
0.0119531  1.86906   0   0
0.0120313  1.85702   0.000128   0
0.0121094  1.824   0   0
0.0121875  1.85242   0   0
0.0122656  1.86074   0.000128   0
0.0123438  1.85101   0.000128   0
0.0124219  1.84947   0.000256   0
0.0125  1.83066   0.000128   0
0.0125781  1.83603   0.000512   0
0.0126563  1.81939   0.000128   0
0.0127344  1.82349   0.000384   0
0.0128125  1.8377   0.000384   0
0.0128906  1.80288   0   0
0.0129688  1.82925   0.000128   0
0.0130469  1.81094   0.000128   0
0.013125  1.81632   0   0
0.0132031  1.80365   0.000256   0
0.0132812  1.82746   0.000256   0
0.0133594  1.79341   0.000256   0
0.0134375  1.81184   0.000256   0
0.0135156  1.8039   0.000128   0
0.0135937  1.81158   0.000256   0
0.0136719  1.80262   0.000384   0
0.01375  1.79789   0.000384   0
0.0138281  1.81376   0.000512   0
0.0139063  1.77971   0.000512   0
0.0139844  1.76525   0.000512   0
0.0140625  1.77882   0.000384   0
0.0141406  1.78278   0.00064   0
0.0142188  1.79136   0.000768   0
0.0142969  1.80339   0.000256   0
0.014375  1.76077   0.000256   0
0.0144531  1.76397   0.000768   0
0.0145313  1.77357   0.000128   0
0.0146094  1.75488   0.000512   0
0.0146875  1.75834   0.000384   0
0.0147656  1.75603   0.001024   0
0.0148438  1.75117   0.00128   0
0.0149219  1.73363   0.001408   0
0.015  1.71917   0.000256   0
0.0150781  1.75309   0.000512   0
0.0151562  1.75014   0.000768   0
0.0152344  1.7344   0.000512   0
0.0153125  1.73696   0.000256   0
0.0153906  1.74771   0.00064   0
0.0154687  1.74669   0.001024   0
0.0155469  1.74528   0.001152   0
0.015625  1.71277   0.001536   0
0.0157031  1.71789   0.00128   0
0.0157813  1.73171   0.000896   0
0.0158594  1.72646   0.000512   0
0.0159375  1.7184   0.000896   0
0.0160156  1.69766   0.001152   0
0.0160938  1.69792   0.001024   0
0.0161719  1.73299   0.001664   0
0.01625  1.69344   0.001152   0
0.0163281  1.71354   0.001408   0
0.0164063  1.71046   0.001024   0
0.0164844  1.70061   0.001664   0
0.0165625  1.69856   0.001408   0
0.0166406  1.6896   0.001024   0
0.0167188  1.72416   0.00128   0
0.0167969  1.67232   0.001024   0
0.016875  1.6887   0.00128   0
0.0169531  1.68845   0.001664   0
0.0170313  1.7015   0.002176   0
0.0171094  1.67309   0.001792   0
0.0171875  1.68614   0.001152   0
0.0172656  1.67654   0.00256   0
0.0173438  1.66362   0.001152   0
0.0174219  1.67974   0.002048   0
0.0175  1.66656   0.002048   0
0.0175781  1.67373   0.00256   0
0.0176563  1.6727   0.00256   0
0.0177344  1.65773   0.003072   0
0.0178125  1.68192   0.003072   0
0.0178906  1.65478   0.002432   0
0.0179688  1.65581   0.002688   0
0.0180469  1.6704   0.002816   0
0.018125  1.65133   0.003584   0
0.0182031  1.66182   0.003072   0
0.0182812  1.66413   0.002304   0
0.0183594  1.66618   0.003712   0
0.0184375  1.65325   0.002816   0
0.0185156  1.65197   0.003072   0
0.0185937  1.65338   0.0032   0
0.0186719  1.64045   0.003328   0
0.01875  1.65466   0.002688   0
0.0188281  1.62355   0.00192   0
0.0189062  1.65427   0.002688   0
0.0189844  1.62803   0.004736   0
0.0190625  1.63469   0.002816   0
0.0191406  1.64762   0.00448   0
0.0192187  1.64442   0.00448   0
0.0192969  1.62445   0.004096   0
0.019375  1.63558   0.00448   0
0.0194531  1.62163   0.002432   0
0.0195312  1.61139   0.004992   0
0.0196094  1.61344   0.003968   0
0.0196875  1.61869   0.004608   0
0.0197656  1.63136   0.004096   0
0.0198438  1.61856   0.005376   0
0.0199219  1.58963   0.004992   0
0.02  1.59731   0.004224   0
0.0200781  1.62829   0.00576   0
0.0201563  1.58464   0.007168   0
0.0202344  1.5991   0.00512   0
0.0203125  1.60653   0.006656   0
0.0203906  1.63238   0.005248   0
0.0204688  1.62278   0.005376   0
0.0205469  1.61267   0.007424   0
0.020625  1.59219   0.007808   0
0.0207031  1.59347   0.007168   0
0.0207813  1.58835   0.005504   0
0.0208594  1.5977   0.005504   0
0.0209375  1.58362   0.00768   0
0.0210156  1.57248   0.007296   0
0.0210938  1.58042   0.006016   0
0.0211719  1.59859   0.00832   0
0.02125  1.55994   0.00576   0
0.0213281  1.59603   0.009728   0
0.0214063  1.58592   0.00704   0
0.0214844  1.60294   0.007936   0
0.0215625  1.57658   0.008064   0
0.0216406  1.56992   0.007424   0
0.0217188  1.58195   0.006656   0
0.0217969  1.59629   0.009088   0
0.021875  1.58771   0.007168   0
0.0219531  1.59078   0.008576   0
0.0220312  1.61165   0.008832   0
0.0221094  1.57619   0.009984   0
0.0221875  1.59398   0.009984   0
0.0222656  1.58016   0.009984   0
0.0223437  1.57107   0.011136   0
0.0224219  1.58579   0.010624   0
0.0225  1.56058   0.011136   0
0.0225781  1.54688   0.010112   0
0.0226562  1.56685   0.009216   0
0.0227344  1.57222   0.011264   0
0.0228125  1.58835   0.01024   0
0.0228906  1.56672   0.010624   0
0.0229687  1.58042   0.01088   0
0.0230469  1.5735   0.011776   0
0.023125  1.53562   0.011136   0
0.0232031  1.55187   0.011776   0
0.0232812  1.57478   0.010624   0
0.0233594  1.54982   0.011008   0
0.0234375  1.57274   0.012544   0
0.0235156  1.56928   0.015104   0
0.0235938  1.56992   0.014336   0
0.0236719  1.57786   0.01344   0
0.02375  1.55059   0.01344   0
0.0238281  1.5543   0.0128   0
0.0239063  1.53318   0.017536   0
0.0239844  1.54637   0.01536   0
0.0240625  1.5392   0.01472   0
0.0241406  1.5584   0.01408   0
0.0242188  1.55034   0.017536   0
0.0242969  1.53869   0.015232   0
0.024375  1.56506   0.01472   0
0.0244531  1.53114   0.018048   0
0.0245313  1.53638   0.015744   0
0.0246094  1.54406   0.017408   0
0.0246875  1.53754   0.01664   0
0.0247656  1.53997   0.016896   0
0.0248438  1.54317   0.016512   0
0.0249219  1.52486   0.017792   0
0.025  1.52653   0.017408   0
0.0250781  1.53318   0.017536   0
0.0251563  1.53587   0.018176   0
0.0252344  1.54918   0.02176   0
0.0253125  1.50886   0.018432   0
0.0253906  1.55725   0.01856   0
0.0254688  1.53446   0.019072   0
0.0255469  1.51898   0.01984   0
0.025625  1.53805   0.019712   0
0.0257031  1.55827   0.024192   0
0.0257813  1.51987   0.023424   0
0.0258594  1.52525   0.021248   0
0.0259375  1.53818   0.020736   0
0.0260156  1.54701   0.019328   0
0.0260937  1.52371   0.020224   0
0.0261719  1.53216   0.024192   0
0.02625  1.5255   0.022528   0
0.0263281  1.53088   0.022656   0
0.0264062  1.52346   0.023424   0
0.0264844  1.52602   0.024576   0
0.0265625  1.53024   0.023808   0
0.0266406  1.51168   0.022528   0
0.0267187  1.50682   0.02688   0
0.0267969  1.49658   0.020992   0
0.026875  1.52346   0.02304   0
0.0269531  1.50374   0.026496   0
0.0270312  1.52538   0.028288   0
0.0271094  1.49299   0.028544   0
0.0271875  1.48109   0.025984   0
0.0272656  1.4953   0.02752   0
0.0273438  1.53088   0.02752   0
0.0274219  1.52   0.02688   0
0.0275  1.5072   0.029952   0
0.0275781  1.53779   0.029184   0
0.0276563  1.51194   0.027904   0
0.0277344  1.50835   0.027008   0
0.0278125  1.49696   0.030208   0
0.0278906  1.53254   0.032512   0
0.0279688  1.50182   0.031488   0
0.0280469  1.51322   0.034816   0
0.028125  1.48467   0.034304   0
0.0282031  1.50797   0.034944   0
0.0282813  1.5063   0.029312   0
0.0283594  1.48608   0.034176   0
0.0284375  1.48826   0.031872   0
0.0285156  1.49261   0.033792   0
0.0285938  1.50771   0.03456   0
0.0286719  1.51142   0.033024   0
0.02875  1.50925   0.033024   0
0.0288281  1.47827   0.033536   0
0.0289063  1.52499   0.036864   0
0.0289844  1.52179   0.040448   0
0.0290625  1.50426   0.038912   0
0.0291406  1.50259   0.039552   0
0.0292188  1.51411   0.033664   0
0.0292969  1.51334   0.041728   0
0.029375  1.49914   0.041856   0
0.0294531  1.4999   0.039424   0
0.0295313  1.48813   0.039424   0
0.0296094  1.50528   0.043008   0
0.0296875  1.49594   0.04224   0
0.0297656  1.50042   0.040448   0
0.0298438  1.47789   0.04288   0
0.0299219  1.47123   0.042368   0
0.03  1.47341   0.044544   0
0.0300781  1.48928   0.039552   0
0.0301562  1.47853   0.041472   0
0.0302344  1.48621   0.042368   0
0.0303125  1.47661   0.042368   0
0.0303906  1.49696   0.043904   0
0.0304687  1.4912   0.044928   0
0.0305469  1.49901   0.047616   0
0.030625  1.48262   0.04608   0
0.0307031  1.49952   0.047232   0
0.0307812  1.47162   0.052992   0
0.0308594  1.47866   0.051584   0
0.0309375  1.47955   0.043776   0
0.0310156  1.45408   0.049408   0
0.0310937  1.48211   0.05056   0
0.0311719  1.47494   0.048256   0
0.03125  1.49299   0.05504   0
0.0313281  1.48237   0.054272   0
0.0314063  1.51142   0.052992   0
0.0314844  1.46739   0.05504   0
0.0315625  1.48595   0.050688   0
0.0316406  1.47366   0.057088   0
0.0317188  1.50362   0.05952   0
0.0317969  1.47379   0.054912   0
0.031875  1.47238   0.057344   0
0.0319531  1.50131   0.057088   0
0.0320312  1.48813   0.056576   0
0.0321094  1.47174   0.05632   0
0.0321875  1.48813   0.059008   0
0.0322656  1.44307   0.057216   0
0.0323437  1.46829   0.056192   0
0.0324219  1.45421   0.0576   0
0.0325  1.48147   0.061952   0
0.0325781  1.46765   0.061568   0
0.0326562  1.47571   0.06208   0
0.0327344  1.48582   0.063104   0
0.0328125  1.46368   0.06912   0
0.0328906  1.46778   0.066944   0
0.0329687  1.47366   0.062976   0
0.0330469  1.48864   0.060672   0
0.033125  1.47469   0.065024   0
0.0332031  1.48442   0.065536   0
0.0332812  1.47469   0.06848   0
0.0333594  1.47494   0.066688   0
0.0334375  1.46829   0.068352   0
0.0335156  1.49786   0.065664   0
0.0335937  1.47123   0.066688   0
0.0336719  1.47302   0.073472   0
0.03375  1.4807   0.070784   0
0.0338281  1.46982   0.071552   0
0.0339062  1.47917   0.075264   0
0.0339844  1.46445   0.073472   0
0.0340625  1.47494   0.070016   0
0.0341406  1.47008   0.07616   0
0.0342187  1.47853   0.070144   0
0.0342969  1.46918   0.07552   0
0.034375  1.47379   0.071936   0
0.0344531  1.46253   0.073344   0
0.0345312  1.43411   0.073344   0
0.0346094  1.48198   0.079872   0
0.0346875  1.45958   0.081792   0
0.0347656  1.46291   0.076672   0
0.0348437  1.46701   0.08192   0
0.0349219  1.45216   0.080256   0
0.035  1.45741   0.077312   0
0.0350781  1.43386   0.08   0
0.0351562  1.44474   0.085504   0
0.0352344  1.4688   0.081536   0
0.0353125  1.47942   0.087936   0
0.0353906  1.44653   0.0864   0
0.0354688  1.4409   0.081536   0
0.0355469  1.45715   0.088192   0
0.035625  1.4656   0.084224   0
0.0357031  1.46176   0.082688   0
0.0357813  1.45702   0.086656   0
0.0358594  1.46202   0.084224   0
0.0359375  1.46662   0.089728   0
0.0360156  1.4569   0.09088   0
0.0360938  1.47418   0.087552   0
0.0361719  1.44627   0.092544   0
0.03625  1.43539   0.090368   0
0.0363281  1.47302   0.096896   0
0.0364063  1.44269   0.09856   0
0.0364844  1.48262   0.088832   0
0.0365625  1.46509   0.09152   0
0.0366406  1.45088   0.10368   0
0.0367188  1.47597   0.10048   0
0.0367969  1.47392   0.097664   0
0.036875  1.46982   0.096256   0
0.0369531  1.45702   0.095872   0
0.0370313  1.44294   0.097408   0
0.0371094  1.4624   0.09984   0
0.0371875  1.46304   0.098816   0
0.0372656  1.44845   0.09792   0
0.0373438  1.46701   0.09344   0
0.0374219  1.43859   0.097536   0
0.0375  1.46432   0.107648   0
0.0375781  1.47341   0.106112   0
0.0376563  1.44486   0.111232   0
0.0377344  1.43974   0.103936   0
0.0378125  1.45894   0.10816   0
0.0378906  1.45114   0.11392   0
0.0379688  1.4487   0.110336   0
0.0380469  1.46509   0.109184   0
0.038125  1.45613   0.110976   0
0.0382031  1.43795   0.11904   0
0.0382813  1.46842   0.110976   0
0.0383594  1.45472   0.108928   0
0.0384375  1.4551   0.116608   0
0.0385156  1.4391   0.119424   0
0.0385938  1.46726   0.11264   0
0.0386719  1.43654   0.11776   0
0.03875  1.43936   0.123264   0
0.0388281  1.44563   0.11328   0
0.0389063  1.43398   0.116992   0
0.0389844  1.43949   0.120448   0
0.0390625  1.47149   0.120576   0
0.0391406  1.46163   0.11904   0
0.0392188  1.45472   0.124672   0
0.0392969  1.45882   0.11456   0
0.039375  1.43552   0.128512   0
0.0394531  1.46624   0.125824   0
0.0395313  1.43962   0.131584   0
0.0396094  1.45229   0.122624   0
0.0396875  1.43104   0.123008   0
0.0397656  1.44128   0.128   0
0.0398438  1.46253   0.127232   0
0.0399219  1.45088   0.123264   0
0.04  1.44115   0.131072   0
0.0400781  1.43488   0.130432   0
0.0401562  1.43398   0.131456   0
0.0402344  1.43936   0.13184   0
0.0403125  1.4505   0.129024   0
0.0403906  1.4272   0.130176   0
0.0404687  1.43821   0.140032   0
0.0405469  1.45958   0.132608   0
0.040625  1.46125   0.137856   0.000128
0.0407031  1.43322   0.144128   0
0.0407812  1.45318   0.143744   0
0.0408594  1.46125   0.13696   0
0.0409375  1.44678   0.140288   0
0.0410156  1.42694   0.139392   0
0.0410937  1.45331   0.133248   0
0.0411719  1.45344   0.141696   0
0.04125  1.42912   0.148608   0
0.0413281  1.45638   0.147328   0
0.0414062  1.44026   0.145536   0
0.0414844  1.41862   0.148224   0
0.0415625  1.46278   0.147328   0
0.0416406  1.44525   0.15168   0
0.0417187  1.42413   0.144   0
0.0417969  1.43974   0.147712   0
0.041875  1.4464   0.158592   0
0.0419531  1.4263   0.152064   0
0.0420312  1.45152   0.155776   0
0.0421094  1.43219   0.157184   0
0.0421875  1.41824   0.158208   0
0.0422656  1.43834   0.147712   0
0.0423437  1.45306   0.150144   0
0.0424219  1.43744   0.154112   0
0.0425  1.4368   0.165248   0
0.0425781  1.44717   0.161408   0
0.0426562  1.44205   0.16128   0
0.0427344  1.43206   0.162304   0
0.0428125  1.4528   0.162432   0
0.0428906  1.43245   0.159872   0
0.0429688  1.43488   0.166144   0
0.0430469  1.45805   0.169344   0
0.043125  1.41978   0.16576   0
0.0432031  1.43859   0.162944   0
0.0432813  1.42643   0.166528   0
0.0433594  1.42784   0.170112   0
0.0434375  1.42835   0.168064   0
0.0435156  1.42963   0.173824   0
0.0435938  1.45165   0.168704   0
0.0436719  1.44922   0.170496   0
0.04375  1.45203   0.170496   0
0.0438281  1.43104   0.16448   0
0.0439063  1.44218   0.173568   0
0.0439844  1.41709   0.169088   0
0.0440625  1.4409   0.174848   0
0.0441406  1.43846   0.179328   0
0.0442188  1.42874   0.178176   0
0.0442969  1.43885   0.183808   0
0.044375  1.43885   0.180992   0
0.0444531  1.47021   0.181888   0
0.0445313  1.44192   0.181248   0
0.0446094  1.42746   0.180352   0
0.0446875  1.42874   0.175104   0
0.0447656  1.4272   0.18368   0
0.0448438  1.44806   0.195072   0
0.0449219  1.44077   0.189184   0
0.045  1.44435   0.182784   0
0.0450781  1.41338   0.182912   0
0.0451563  1.41261   0.185728   0
0.0452344  1.43091   0.193152   0
0.0453125  1.45536   0.190592   0
0.0453906  1.44614   0.198144   0
0.0454688  1.47763   0.198784   0
0.0455469  1.45741   0.196096   0
0.045625  1.43206   0.194304   0
0.0457031  1.45971   0.200832   0
0.0457813  1.44307   0.192   0
0.0458594  1.43565   0.19968   0
0.0459375  1.43142   0.1984   0
0.0460156  1.44282   0.209408   0
0.0460938  1.41786   0.201088   0
0.0461719  1.4432   0.204288   0
0.04625  1.43731   0.20096   0
0.0463281  1.4377   0.204416   0
0.0464063  1.408   0.20736   0
0.0464844  1.43808   0.210304   0
0.0465625  1.43462   0.209536   0
0.0466406  1.42682   0.206976   0
0.0467188  1.41184   0.206208   0
0.0467969  1.4304   0.210944   0
0.046875  1.43155   0.21184   0
0.0469531  1.43078   0.210048   0
0.0470313  1.43104   0.21504   0
0.0471094  1.43309   0.221824   0
0.0471875  1.42912   0.224   0
0.0472656  1.42042   0.209664   0
0.0473438  1.41747   0.21376   0
0.0474219  1.42298   0.216192   0.000128
0.0475  1.40109   0.21312   0
0.0475781  1.43718   0.220544   0
0.0476563  1.4281   0.201344   0.000128
0.0477344  1.43066   0.230528   0.000128
0.0478125  1.43821   0.224384   0.000128
0.0478906  1.45754   0.21888   0
0.0479688  1.43898   0.227072   0
0.0480469  1.43629   0.218496   0
0.048125  1.4569   0.227712   0
0.0482031  1.44422   0.226816   0
0.0482812  1.41594   0.23424   0
0.0483594  1.42656   0.237824   0
0.0484375  1.42707   0.224   0
0.0485156  1.43949   0.237312   0
0.0485937  1.43322   0.222464   0
0.0486719  1.42298   0.244224   0.000128
0.04875  1.42195   0.221952   0
0.0488281  1.44986   0.227712   0.000128
0.0489062  1.4345   0.245504   0.000128
0.0489844  1.41978   0.229888   0
0.0490625  1.44474   0.234368   0
0.0491406  1.43347   0.242944   0
0.0492187  1.4304   0.241024   0
0.0492969  1.43539   0.238336   0
0.049375  1.44922   0.246912   0
0.0494531  1.4473   0.249984   0
0.0495312  1.44934   0.240384   0
0.0496094  1.44243   0.258816   0
0.0496875  1.42592   0.248704   0
0.0497656  1.44358   0.252544   0
0.0498437  1.4336   0.255872   0
0.0499219  1.4519   0.24   0
0.05  1.43514   0.257792   0.000128
0.0500781  1.44512   0.248064   0
0.0501562  1.43859   0.254464   0
0.0502344  1.44678   0.256128   0.000128
0.0503125  1.41696   0.253312   0
0.0503906  1.44627   0.251136   0
0.0504687  1.44461   0.256256   0
0.0505469  1.43437   0.262144   0.000128
0.050625  1.43309   0.250624   0.000128
0.0507031  1.42042   0.25408   0
0.0507812  1.43437   0.256   0
0.0508594  1.43117   0.256384   0
0.0509375  1.43706   0.25536   0
0.0510156  1.41107   0.274432   0
0.0510938  1.43411   0.25152   0
0.0511719  1.44358   0.259328   0
0.05125  1.43782   0.266752   0.000256
0.0513281  1.44602   0.268288   0
0.0514063  1.41043   0.262528   0
0.0514844  1.44525   0.263552   0.000128
0.0515625  1.42016   0.27904   0
0.0516406  1.42656   0.272768   0.000128
0.0517188  1.41414   0.27072   0
0.0517969  1.44077   0.265344   0.000128
0.051875  1.42886   0.276864   0.000256
0.0519531  1.44128   0.268416   0
0.0520313  1.42963   0.275328   0
0.0521094  1.44294   0.271616   0
0.0521875  1.44038   0.278656   0
0.0522656  1.4185   0.273536   0
0.0523438  1.41837   0.27968   0
0.0524219  1.42144   0.279296   0
0.0525  1.46202   0.27456   0
0.0525781  1.42886   0.283392   0
0.0526563  1.45088   0.274432   0
0.0527344  1.42438   0.283264   0.000128
0.0528125  1.40429   0.295936   0.000128
0.0528906  1.46125   0.28352   0.000256
0.0529688  1.43053   0.283136   0.000128
0.0530469  1.45882   0.290304   0
0.053125  1.44026   0.289024   0
0.0532031  1.43846   0.290944   0
0.0532813  1.44448   0.29824   0
0.0533594  1.4368   0.286976   0
0.0534375  1.41338   0.293248   0
0.0535156  1.42861   0.294656   0.000128
0.0535938  1.45178   0.29696   0.000128
0.0536719  1.42963   0.29568   0.000128
0.05375  1.45958   0.300672   0
0.0538281  1.41171   0.298752   0
0.0539063  1.43603   0.299008   0
0.0539844  1.44358   0.298496   0
0.0540625  1.43206   0.311808   0
0.0541406  1.45382   0.301568   0.000128
0.0542188  1.43872   0.313088   0
0.0542969  1.44333   0.301568   0
0.054375  1.44909   0.317312   0.000128
0.0544531  1.41158   0.300544   0.000128
0.0545313  1.42118   0.30272   0
0.0546094  1.46726   0.300544   0
0.0546875  1.44934   0.299904   0.000128
0.0547656  1.44346   0.304768   0
0.0548438  1.40634   0.319744   0.000256
0.0549219  1.43283   0.30272   0
0.055  1.43693   0.305664   0.000128
0.0550781  1.43437   0.316544   0.000256
0.0551563  1.45843   0.318464   0.000128
0.0552344  1.41018   0.327168   0.000128
0.0553125  1.42669   0.316288   0
0.0553906  1.4377   0.314112   0
0.0554688  1.43731   0.319488   0
0.0555469  1.42413   0.332928   0.000128
0.055625  1.43578   0.31808   0
0.0557031  1.42976   0.320768   0.000384
0.0557813  1.44026   0.308352   0.000128
0.0558594  1.44576   0.31872   0
0.0559375  1.41402   0.320512   0.000128
0.0560156  1.42899   0.319744   0.000128
0.0560937  1.44896   0.334976   0
0.0561719  1.43654   0.330624   0
0.05625  1.41478   0.314368   0.000256
0.0563281  1.42106   0.335872   0.000128
0.0564062  1.42208   0.334976   0
0.0564844  1.43987   0.331008   0.000128
0.0565625  1.43053   0.332288   0
0.0566406  1.4153   0.349824   0
0.0567187  1.41773   0.332032   0.000256
0.0567969  1.42758   0.339584   0.000384
0.056875  1.4464   0.327424   0.000128
0.0569531  1.4368   0.336384   0
0.0570312  1.43232   0.340352   0
0.0571094  1.43962   0.335872   0.000128
0.0571875  1.44563   0.331136   0.000256
0.0572656  1.43066   0.327552   0.000384
0.0573437  1.44384   0.356864   0
0.0574219  1.43322   0.354688   0.000384
0.0575  1.43155   0.33728   0.000128
0.0575781  1.43757   0.354816   0.000128
0.0576562  1.41901   0.347776   0.000256
0.0577344  1.41683   0.351872   0.000128
0.0578125  1.43002   0.347392   0.000128
0.0578906  1.45114   0.342144   0
0.0579687  1.42592   0.358912   0
0.0580469  1.4368   0.350336   0
0.058125  1.45293   0.360832   0
0.0582031  1.44627   0.345472   0.000128
0.0582812  1.44806   0.352128   0
0.0583594  1.44986   0.35456   0.000256
0.0584375  1.41517   0.36032   0.000128
0.0585156  1.43347   0.358656   0
0.0585938  1.44346   0.351744   0
0.0586719  1.4153   0.361728   0.000384
0.05875  1.44947   0.350208   0.000128
0.0588281  1.41389   0.363136   0
0.0589063  1.44102   0.352256   0.000128
0.0589844  1.45946   0.363648   0.000128
0.0590625  1.41594   0.374656   0.000384
0.0591406  1.44026   0.363136   0
0.0592188  1.42643   0.368128   0.000256
0.0592969  1.42771   0.37824   0.000512
0.059375  1.46163   0.3808   0.000512
0.0594531  1.43245   0.380672   0.000256
0.0595313  1.4464   0.371968   0.000128
0.0596094  1.44742   0.377344   0.000384
0.0596875  1.41171   0.379264   0.000384
0.0597656  1.44384   0.36928   0.000128
0.0598438  1.44499   0.378368   0.000256
0.0599219  1.4295   0.374272   0.000128
0.06  1.43846   0.387072   0.000256
0.0600781  1.42784   0.368384   0.000128
0.0601563  1.41325   0.380032   0
0.0602344  1.43078   0.369408   0.000256
0.0603125  1.4167   0.387712   0.000128
0.0603906  1.41811   0.379904   0.000256
0.0604688  1.42016   0.381568   0.000384
0.0605469  1.44922   0.38848   0.000256
0.060625  1.43296   0.379008   0.000384
0.0607031  1.42323   0.384256   0.000128
0.0607813  1.44845   0.390656   0.000128
0.0608594  1.42771   0.380928   0.000256
0.0609375  1.43603   0.387456   0
0.0610156  1.42822   0.383872   0.000128
0.0610938  1.42758   0.380544   0
0.0611719  1.456   0.39104   0.000512
0.06125  1.43347   0.387584   0.000384
0.0613281  1.4496   0.388608   0
0.0614063  1.42438   0.407552   0.000128
0.0614844  1.43501   0.390656   0
0.0615625  1.41658   0.408064   0.000256
0.0616406  1.44576   0.391552   0.000256
0.0617188  1.43066   0.401664   0.000256
0.0617969  1.42925   0.39744   0.000128
0.061875  1.43923   0.380416   0.000256
0.0619531  1.43155   0.404096   0.000128
0.0620313  1.44563   0.39744   0.000384
0.0621094  1.4327   0.404608   0.000384
0.0621875  1.42694   0.3936   0
0.0622656  1.42118   0.403712   0.000256
0.0623438  1.44563   0.40768   0.000256
0.0624219  1.43232   0.410752   0.000128
0.0625  1.40723   0.393088   0.000128
0.0625781  1.44589   0.402304   0.000384
0.0626562  1.44154   0.400768   0
0.0627344  1.42758   0.409984   0.000128
0.0628125  1.42694   0.394624   0.000128
0.0628906  1.43411   0.406528   0.000384
0.0629688  1.43744   0.404608   0.000256
0.0630469  1.42515   0.414976   0.000256
0.063125  1.43987   0.411008   0.000128
0.0632031  1.43002   0.415744   0.000384
0.0632812  1.43488   0.418432   0
0.0633594  1.42989   0.426368   0.000256
0.0634375  1.39878   0.414336   0.000128
0.0635156  1.44   0.411392   0.000128
0.0635938  1.43142   0.43776   0.000256
0.0636719  1.44013   0.430976   0
0.06375  1.42438   0.428928   0.000256
0.0638281  1.45088   0.417536   0.000512
0.0639062  1.43334   0.421632   0.000128
0.0639844  1.44896   0.423936   0.000768
0.0640625  1.4368   0.429568   0.000256
0.0641406  1.42566   0.416   0.000256
0.0642188  1.46368   0.433024   0.000256
0.0642969  1.42797   0.425472   0.000384
0.064375  1.45395   0.436736   0.000256
0.0644531  1.40979   0.434688   0.000256
0.0645312  1.42541   0.417664   0.000384
0.0646094  1.44973   0.429952   0.000256
0.0646875  1.42797   0.433536   0.000256
0.0647656  1.42093   0.433792   0.000256
0.0648438  1.44947   0.442752   0.00064
0.0649219  1.44141   0.448768   0.00064
0.065  1.41926   0.439936   0.000512
0.0650781  1.46163   0.446464   0.000256
0.0651562  1.43552   0.434176   0.000256
0.0652344  1.43002   0.438528   0.000512
0.0653125  1.41952   0.452224   0.000128
0.0653906  1.40966   0.438528   0.000128
0.0654688  1.44934   0.44416   0.000512
0.0655469  1.42861   0.44288   0.000768
0.065625  1.43475   0.426112   0.000256
0.0657031  1.46176   0.431616   0.000384
0.0657812  1.44947   0.441728   0.000384
0.0658594  1.44538   0.453376   0.000128
0.0659375  1.44   0.4608   0.000384
0.0660156  1.42451   0.439424   0.00064
0.0660938  1.42656   0.4416   0.000512
0.0661719  1.43475   0.447488   0.000896
0.06625  1.43616   0.462336   0.000384
0.0663281  1.43053   0.45056   0.000128
0.0664062  1.41837   0.452096   0.00064
0.0664844  1.44346   0.448   0.000512
0.0665625  1.4217   0.446464   0.000256
0.0666406  1.40902   0.455424   0.000256
0.0667188  1.42925   0.454528   0.000256
0.0667969  1.43578   0.461824   0.00064
0.066875  1.45357   0.453248   0.000256
0.0669531  1.41274   0.4576   0.00064
0.0670313  1.41363   0.459648   0.000384
0.0671094  1.43347   0.468352   0.000256
0.0671875  1.45485   0.45888   0.000896
0.0672656  1.42554   0.457344   0.000256
0.0673438  1.43834   0.458624   0.000256
0.0674219  1.45306   0.4608   0.000384
0.0675  1.42656   0.45376   0.000768
0.0675781  1.44077   0.486016   0.000256
0.0676563  1.44845   0.460672   0.00064
0.0677344  1.42822   0.462208   0.00064
0.0678125  1.4336   0.462464   0
0.0678906  1.44371   0.473344   0.000512
0.0679688  1.44845   0.465536   0.000384
0.0680469  1.43078   0.478208   0.001024
0.068125  1.42963   0.472064   0.000896
0.0682031  1.44333   0.477568   0.000512
0.0682813  1.43821   0.47104   0.000256
0.0683594  1.4569   0.459776   0.000384
0.0684375  1.46061   0.480384   0.000512
0.0685156  1.46739   0.487296   0.000256
0.0685937  1.42669   0.467328   0.00064
0.0686719  1.44832   0.474752   0.00064
0.06875  1.44422   0.48704   0.001024
0.0688281  1.42938   0.487296   0.000768
0.0689063  1.43885   0.465408   0.000384
0.0689844  1.45882   0.4736   0.00064
0.0690625  1.43155   0.487296   0.00064
0.0691406  1.45421   0.497152   0.000384
0.0692187  1.42528   0.476672   0.000384
0.0692969  1.4272   0.490752   0.000512
0.069375  1.45254   0.495872   0.000512
0.0694531  1.47866   0.494336   0.000384
0.0695313  1.43757   0.481664   0.001152
0.0696094  1.4336   0.500736   0
0.0696875  1.41414   0.490368   0.000768
0.0697656  1.45664   0.49152   0.000384
0.0698437  1.44742   0.475008   0.000256
0.0699219  1.44486   0.49664   0.000128
0.07  1.39686   0.497536   0.000384
0.0700781  1.42118   0.488192   0.00064
0.0701563  1.44704   0.492928   0.000768
0.0702344  1.42054   0.487808   0.00064
0.0703125  1.44422   0.48896   0.000768
0.0703906  1.40851   0.503296   0.000768
0.0704687  1.44026   0.492928   0.00064
0.0705469  1.44666   0.49856   0.000512
0.070625  1.4496   0.499968   0.00064
0.0707031  1.44077   0.496128   0.000512
0.0707813  1.44819   0.500992   0.000512
0.0708594  1.44627   0.507648   0.00064
0.0709375  1.44794   0.501376   0.00064
0.0710156  1.45421   0.517632   0.000896
0.0710937  1.43629   0.493056   0.00064
0.0711719  1.44102   0.518784   0.000384
0.07125  1.42029   0.512896   0.00064
0.0713281  1.42835   0.50752   0.000512
0.0714063  1.45843   0.516608   0.000768
0.0714844  1.42989   0.515072   0.000768
0.0715625  1.4121   0.50368   0.001152
0.0716406  1.45805   0.511488   0.000384
0.0717187  1.45357   0.516736   0.00064
0.0717969  1.4263   0.507136   0.000512
0.071875  1.43373   0.515072   0.001024
0.0719531  1.43078   0.524416   0.001024
0.0720313  1.42746   0.503296   0.00064
0.0721094  1.4327   0.511616   0.000128
0.0721875  1.44486   0.524032   0.000768
0.0722656  1.43654   0.520064   0.000384
0.0723437  1.41248   0.51968   0.000896
0.0724219  1.44115   0.526976   0.000896
0.0725  1.45754   0.513408   0.00128
0.0725781  1.45165   0.525696   0.001024
0.0726563  1.42618   0.515456   0.00064
0.0727344  1.45907   0.506624   0.000512
0.0728125  1.45549   0.514048   0.001152
0.0728906  1.46496   0.525568   0.00064
0.0729687  1.43437   0.525568   0.000768
0.0730469  1.45139   0.523904   0.000896
0.073125  1.43181   0.522624   0.000512
0.0732031  1.4551   0.521216   0.001408
0.0732813  1.40493   0.544   0.000512
0.0733594  1.45728   0.529408   0.000512
0.0734375  1.44512   0.51584   0.001024
0.0735156  1.42259   0.5216   0.00064
0.0735937  1.42234   0.5216   0.00064
0.0736719  1.44115   0.526592   0.001024
0.07375  1.45126   0.527232   0.000896
0.0738281  1.41978   0.52096   0.001024
0.0739063  1.4391   0.543104   0.00064
0.0739844  1.41837   0.531456   0.001024
0.0740625  1.44333   0.547328   0.001152
0.0741406  1.42272   0.539136   0.000128
0.0742188  1.43744   0.520192   0.001024
0.0742969  1.43514   0.551552   0.00064
0.074375  1.42886   0.543232   0.00128
0.0744531  1.44282   0.545408   0.000768
0.0745313  1.43706   0.538752   0.00064
0.0746094  1.43002   0.545024   0.000896
0.0746875  1.43718   0.532992   0.00064
0.0747656  1.44986   0.546944   0.000128
0.0748438  1.46701   0.546688   0.001024
0.0749219  1.45101   0.52224   0.000896
0.075  1.45434   0.545664   0.000768
0.0750781  1.42886   0.545152   0.001024
0.0751563  1.4304   0.55616   0.000768
0.0752344  1.44   0.5472   0.001664
0.0753125  1.44154   0.541056   0.001536
0.0753906  1.45664   0.54784   0.001152
0.0754688  1.43539   0.551296   0.001536
0.0755469  1.4569   0.558848   0.001024
0.075625  1.45702   0.538112   0.001024
0.0757031  1.44013   0.53952   0.001152
0.0757813  1.44922   0.56256   0.001024
0.0758594  1.43744   0.546432   0.00128
0.0759375  1.44397   0.559104   0.001408
0.0760156  1.43181   0.56064   0.001408
0.0760938  1.4345   0.544512   0.000896
0.0761719  1.4377   0.562944   0.00064
0.07625  1.43258   0.549376   0.000896
0.0763281  1.42912   0.562048   0.001408
0.0764062  1.43334   0.566144   0.000896
0.0764844  1.4487   0.568448   0.000512
0.0765625  1.44922   0.567296   0.000768
0.0766406  1.43706   0.54912   0.001024
0.0767188  1.45024   0.5696   0.001408
0.0767969  1.46035   0.544   0.002048
0.076875  1.44832   0.543872   0.001408
0.0769531  1.43936   0.573696   0.000896
0.0770312  1.43232   0.548352   0.001024
0.0771094  1.44   0.564864   0.001408
0.0771875  1.41824   0.569856   0.000768
0.0772656  1.41978   0.55808   0.00128
0.0773438  1.4153   0.56192   0.000768
0.0774219  1.43731   0.582656   0.001408
0.0775  1.44179   0.571136   0.001536
0.0775781  1.45331   0.560384   0.00128
0.0776562  1.44768   0.568192   0.001024
0.0777344  1.44141   0.572032   0.00192
0.0778125  1.44077   0.580992   0.001024
0.0778906  1.44115   0.55424   0.000896
0.0779688  1.4647   0.576   0.000768
0.0780469  1.43373   0.567552   0.000384
0.078125  1.43424   0.573696   0.001152
0.0782031  1.44717   0.589696   0.000768
0.0782812  1.44666   0.575232   0.001792
0.0783594  1.4368   0.558848   0.000896
0.0784375  1.45242   0.573824   0.00192
0.0785156  1.45779   0.57344   0.001536
0.0785938  1.43168   0.596864   0.001408
0.0786719  1.43078   0.565376   0.001408
0.07875  1.44205   0.59584   0.001152
0.0788281  1.43078   0.596736   0.00128
0.0789062  1.44256   0.594048   0.00128
0.0789844  1.45037   0.581632   0.00128
0.0790625  1.43949   0.579712   0.001536
0.0791406  1.44666   0.571264   0.00064
0.0792188  1.44205   0.564224   0.001408
0.0792969  1.45024   0.574848   0.002176
0.079375  1.44307   0.596864   0.001408
0.0794531  1.44282   0.57536   0.001664
0.0795312  1.45562   0.592128   0.001152
0.0796094  1.45114   0.595456   0.002432
0.0796875  1.41901   0.608256   0.001152
0.0797656  1.42182   0.603392   0.001536
0.0798438  1.44858   0.594688   0.001152
0.0799219  1.43245   0.597376   0.001152
0.08  1.45549   0.594816   0.000768
0.0800781  1.42694   0.59264   0.001792
0.0801562  1.41478   0.593664   0.002176
0.0802344  1.42733   0.582912   0.001408
0.0803125  1.45344   0.601984   0.00192
0.0803906  1.43654   0.597248   0.001792
0.0804688  1.44576   0.595712   0.001536
0.0805469  1.47366   0.585984   0.001792
0.080625  1.44051   0.593152   0.001152
0.0807031  1.44819   0.582144   0.002304
0.0807812  1.43475   0.597376   0.00128
0.0808594  1.45165   0.608512   0.001536
0.0809375  1.44102   0.601984   0.001024
0.0810156  1.43974   0.59648   0.001536
0.0810938  1.43322   0.58688   0.00128
0.0811719  1.43654   0.598912   0.002176
0.08125  1.4263   0.596352   0.001536
0.0813281  1.4505   0.607488   0.002048
0.0814062  1.45062   0.608512   0.00192
0.0814844  1.45613   0.624768   0.000896
0.0815625  1.43693   0.605184   0.001024
0.0816406  1.47302   0.598016   0.001664
0.0817188  1.45882   0.610304   0.001024
0.0817969  1.43898   0.614784   0.00192
0.081875  1.43885   0.613632   0.001024
0.0819531  1.44128   0.623104   0.002816
0.0820312  1.43898   0.609792   0.002432
0.0821094  1.43104   0.597376   0.001792
0.0821875  1.4496   0.608128   0.002176
0.0822656  1.43757   0.604928   0.00192
0.0823438  1.43616   0.606208   0.001792
0.0824219  1.44576   0.600448   0.001792
0.0825  1.44717   0.625024   0.001536
0.0825781  1.44896   0.615296   0.00128
0.0826563  1.42144   0.63552   0.00128
0.0827344  1.45062   0.617472   0.002304
0.0828125  1.45242   0.619264   0.002048
0.0828906  1.42643   0.617216   0.002048
0.0829688  1.42618   0.623104   0.00192
0.0830469  1.44525   0.620416   0.00128
0.083125  1.4665   0.607616   0.001792
0.0832031  1.45587   0.614016   0.001024
0.0832813  1.43168   0.637952   0.00128
0.0833594  1.4345   0.618368   0.00192
0.0834375  1.45562   0.62528   0.001664
0.0835156  1.44154   0.637056   0.00192
0.0835938  1.44832   0.621696   0.001024
0.0836719  1.42349   0.624768   0.002304
0.08375  1.45344   0.615936   0.00192
0.0838281  1.4432   0.607104   0.001792
0.0839063  1.43194   0.629632   0.002688
0.0839844  1.44576   0.624896   0.002432
0.0840625  1.43987   0.628992   0.00256
0.0841406  1.42707   0.619648   0.00128
0.0842187  1.44307   0.633856   0.000896
0.0842969  1.45498   0.61952   0.002304
0.084375  1.42758   0.629888   0.002816
0.0844531  1.44538   0.630528   0.002304
0.0845313  1.43501   0.61632   0.001664
0.0846094  1.45485   0.635264   0.00192
0.0846875  1.45933   0.634752   0.002048
0.0847656  1.44346   0.637312   0.002176
0.0848437  1.46176   0.640512   0.002304
0.0849219  1.41952   0.630912   0.001792
0.085  1.43462   0.633344   0.002816
0.0850781  1.44192   0.636288   0.002176
0.0851563  1.4473   0.628224   0.001664
0.0852344  1.45242   0.616064   0.002304
0.0853125  1.4423   0.649856   0.002048
0.0853906  1.45408   0.645888   0.00192
0.0854687  1.45498   0.627584   0.001792
0.0855469  1.44243   0.631552   0.002048
0.085625  1.43987   0.6464   0.002176
0.0857031  1.45907   0.631552   0.002304
0.0857813  1.43962   0.624768   0.001024
0.0858594  1.44794   0.639616   0.00256
0.0859375  1.44243   0.646528   0.002176
0.0860156  1.41798   0.641408   0.001152
0.0860937  1.4601   0.642432   0.00192
0.0861719  1.42848   0.645632   0.002432
0.08625  1.45766   0.647424   0.002176
0.0863281  1.4592   0.634624   0.00256
0.0864063  1.43654   0.653312   0.00128
0.0864844  1.44858   0.633728   0.00192
0.0865625  1.43232   0.65088   0.002432
0.0866406  1.42438   0.646528   0.002432
0.0867187  1.41888   0.644736   0.00192
0.0867969  1.4345   0.661632   0.00192
0.086875  1.45984   0.641536   0.003712
0.0869531  1.45792   0.644992   0.001408
0.0870313  1.43501   0.636032   0.001536
0.0871094  1.43718   0.637824   0.002816
0.0871875  1.42451   0.664448   0.00192
0.0872656  1.4464   0.656128   0.00256
0.0873437  1.43347   0.650752   0.00256
0.0874219  1.4633   0.666752   0.001408
0.0875  1.45344   0.66816   0.001792
0.0875781  1.44422   0.637568   0.002304
0.0876563  1.41632   0.65664   0.002432
0.0877344  1.4423   0.663808   0.003584
0.0878125  1.43053   0.659712   0.00256
0.0878906  1.43808   0.65408   0.003072
0.0879687  1.4551   0.658304   0.003072
0.0880469  1.43757   0.65024   0.001664
0.088125  1.46368   0.669824   0.002176
0.0882031  1.42566   0.658816   0.003072
0.0882813  1.4656   0.658176   0.0032
0.0883594  1.42694   0.676096   0.002816
0.0884375  1.45024   0.654976   0.002176
0.0885156  1.44154   0.656896   0.002432
0.0885937  1.44102   0.667264   0.003072
0.0886719  1.42003   0.664192   0.00256
0.08875  1.42016   0.671616   0.002816
0.0888281  1.43219   0.672128   0.002176
0.0889063  1.44512   0.667776   0.003456
0.0889844  1.4263   0.653824   0.003584
0.0890625  1.42029   0.66368   0.00256
0.0891406  1.44973   0.665472   0.003712
0.0892187  1.44371   0.684032   0.002304
0.0892969  1.42566   0.677376   0.002944
0.089375  1.43347   0.665472   0.003584
0.0894531  1.43539   0.662784   0.003456
0.0895313  1.43603   0.648064   0.001664
0.0896094  1.45203   0.65472   0.0032
0.0896875  1.43053   0.670464   0.002944
0.0897656  1.45523   0.65536   0.00256
0.0898438  1.43923   0.662912   0.003456
0.0899219  1.45088   0.674176   0.003328
0.09  1.46355   0.68736   0.0032
0.0900781  1.44051   0.655488   0.002048
0.0901563  1.4487   0.663808   0.002688
0.0902344  1.44806   0.677248   0.00256
0.0903125  1.44371   0.662528   0.003072
0.0903906  1.42528   0.668928   0.003584
0.0904688  1.42566   0.677888   0.00128
0.0905469  1.42195   0.672   0.004352
0.090625  1.45293   0.677248   0.0032
0.0907031  1.42515   0.68416   0.0032
0.0907813  1.42771   0.688   0.002816
0.0908594  1.44717   0.7008   0.002432
0.0909375  1.44102   0.673792   0.003712
0.0910156  1.42464   0.658432   0.002688
0.0910938  1.4455   0.670592   0.00384
0.0911719  1.43872   0.681216   0.003968
0.09125  1.4464   0.696448   0.002048
0.0913281  1.44243   0.68224   0.003456
0.0914063  1.45843   0.675456   0.003072
0.0914844  1.456   0.705536   0.003584
0.0915625  1.44666   0.671232   0.004352
0.0916406  1.44678   0.67776   0.00448
0.0917188  1.42758   0.687232   0.003712
0.0917969  1.43936   0.67072   0.004736
0.091875  1.43424   0.677888   0.003968
0.0919531  1.44768   0.680704   0.003584
0.0920312  1.44832   0.699264   0.002816
0.0921094  1.45779   0.67392   0.00448
0.0921875  1.43706   0.681728   0.003968
0.0922656  1.43232   0.689408   0.003584
0.0923438  1.44691   0.686592   0.003968
0.0924219  1.43629   0.675328   0.001792
0.0925  1.45344   0.688896   0.0032
0.0925781  1.45702   0.6816   0.002816
0.0926562  1.44691   0.685056   0.003584
0.0927344  1.43168   0.698624   0.00256
0.0928125  1.42438   0.684928   0.004096
0.0928906  1.44461   0.680832   0.003712
0.0929688  1.43565   0.687104   0.004608
0.0930469  1.43885   0.696192   0.004608
0.093125  1.43347   0.696704   0.002816
0.0932031  1.46854   0.671232   0.00448
0.0932812  1.43885   0.699264   0.003712
0.0933594  1.42336   0.68928   0.003328
0.0934375  1.44832   0.687744   0.004096
0.0935156  1.45933   0.68544   0.003456
0.0935938  1.41978   0.700416   0.00384
0.0936719  1.42656   0.698368   0.004608
0.09375  1.41837   0.696064   0.0032
0.0938281  1.45395   0.702848   0.004096
0.0939062  1.43642   0.699008   0.00448
0.0939844  1.43578   0.694528   0.004352
0.0940625  1.45254   0.699904   0.0032
0.0941406  1.41197   0.704512   0.0032
0.0942188  1.424   0.678912   0.003328
0.0942969  1.45766   0.687872   0.004864
0.094375  1.42349   0.7008   0.00448
0.0944531  1.42669   0.698368   0.004352
0.0945312  1.44218   0.701312   0.0032
0.0946094  1.43194   0.717056   0.00384
0.0946875  1.44026   0.710656   0.004352
0.0947656  1.42861   0.706688   0.004736
0.0948438  1.42054   0.717568   0.0032
0.0949219  1.43424   0.69568   0.004608
0.095  1.45216   0.697472   0.0032
0.0950781  1.4336   0.712448   0.004608
0.0951562  1.4313   0.726016   0.005376
0.0952344  1.40621   0.722816   0.003328
0.0953125  1.42835   0.715904   0.004736
0.0953906  1.45523   0.700288   0.00384
0.0954688  1.43462   0.723584   0.004608
0.0955469  1.44717   0.712064   0.003328
0.095625  1.4455   0.708096   0.003328
0.0957031  1.41466   0.70208   0.00448
0.0957812  1.4313   0.726656   0.0032
0.0958594  1.43782   0.698368   0.003072
0.0959375  1.44358   0.694912   0.005888
0.0960156  1.45984   0.713728   0.002944
0.0960938  1.42566   0.713856   0.00512
0.0961719  1.43155   0.71744   0.003712
0.09625  1.44986   0.734336   0.00448
0.0963281  1.46816   0.724224   0.003712
0.0964062  1.45856   0.706944   0.004096
0.0964844  1.46816   0.725248   0.00256
0.0965625  1.43322   0.700288   0.004736
0.0966406  1.42886   0.699264   0.004608
0.0967188  1.43962   0.721536   0.00576
0.0967969  1.42605   0.71104   0.004864
0.096875  1.43898   0.726656   0.00448
0.0969531  1.43654   0.713344   0.0064
0.0970312  1.45075   0.731136   0.003968
0.0971094  1.43373   0.710784   0.004608
0.0971875  1.44589   0.711808   0.004736
0.0972656  1.42234   0.717824   0.004736
0.0973438  1.45101   0.717184   0.004608
0.0974219  1.44038   0.725504   0.005632
0.0975  1.44128   0.734208   0.004864
0.0975781  1.44346   0.711552   0.003968
0.0976562  1.43462   0.713088   0.00448
0.0977344  1.44166   0.719744   0.006144
0.0978125  1.44614   0.729856   0.003968
0.0978906  1.44781   0.74048   0.005504
0.0979688  1.44026   0.73344   0.004992
0.0980469  1.44294   0.725376   0.0064
0.098125  1.44858   0.707712   0.004992
0.0982031  1.43718   0.736256   0.004608
0.0982813  1.44499   0.7232   0.004736
0.0983594  1.43501   0.719616   0.004992
0.0984375  1.42208   0.731904   0.003968
0.0985156  1.44627   0.72512   0.003968
0.0985938  1.43539   0.70528   0.004864
0.0986719  1.45882   0.714752   0.006016
0.09875  1.44166   0.722688   0.005504
0.0988281  1.4263   0.72896   0.005632
0.0989063  1.41248   0.714496   0.005888
0.0989844  1.4519   0.737152   0.005888
0.0990625  1.43693   0.716032   0.004096
0.0991406  1.43091   0.722432   0.004864
0.0992188  1.43296   0.727168   0.005504
0.0992969  1.44102   0.727424   0.004608
0.099375  1.43104   0.731776   0.005376
0.0994531  1.42797   0.725632   0.004864
0.0995313  1.42938   0.721024   0.004096
0.0996094  1.43936   0.730624   0.00384
0.0996875  1.46189   0.739712   0.005504
0.0997656  1.44358   0.724864   0.004608
0.0998438  1.42067   0.738944   0.005632
0.0999219  1.424   0.741632   0.006016
0.1  1.45088   0.723584   0.004992

==> MANUSCRIPT(arxiv)/caseb_pdmp_friction_data5.txt <==
#N =   100000 compute the fours statistics wrt delta 
0.5   3.7818  0.00777582  0.392307       0.390283       0.394338       0.789995       0.786804       0.7932       0.998768       0.99331       1.00425       0.168416       0.166994       0.169843       0.479924
0.25   2.91628  0.0067399  0.307777       0.30611       0.309453       0.740229       0.737038       0.743433       0.996327       0.989834       1.00285       0.174583       0.17288       0.176294       1.37975
0.125   2.53608  0.00650814  0.268297       0.266771       0.26983       0.712242       0.70893       0.715572       1.00147       0.994173       1.00881       0.178537       0.176632       0.180451       4.85896
0.0625   2.36058  0.00639933  0.250511       0.249048       0.251982       0.69907       0.695672       0.702488       0.995128       0.987476       1.00282       0.177647       0.175667       0.179636       17.3065
0.03125   2.27594  0.00637375  0.240107       0.238686       0.241536       0.690597       0.687158       0.694056       0.999968       0.992029       1.00795       0.179338       0.17729       0.181397       70.7255
0.015625   2.23251  0.00631698  0.234343       0.23295       0.235744       0.685335       0.681893       0.688798       1.00297       0.994922       1.01106       0.180342       0.178261       0.182435       281.36
0.0078125   2.2078  0.00631947  0.233703       0.232304       0.235109       0.685481       0.681997       0.688984       0.995006       0.986933       1.00313       0.17813       0.176037       0.180234       1042.45
0.00390625   2.22884  0.00646046  0.234666       0.233232       0.236108       0.68402       0.680523       0.687538       1.00484       0.996544       1.01319       0.183254       0.181079       0.185443       3801.64


==> MANUSCRIPT(arxiv)/caseb_pdmp_friction_data6.txt <==
#N =   1000000 compute the fours statistics wrt delta 
0.5   3.78595  0.00245818  0.391865       0.391226       0.392506       0.79003       0.78902       0.79104       0.999558       0.997826       1.00129       0.16869       0.168238       0.169142       3.78278
0.25   2.91689  0.00214867  0.307385       0.306856       0.307915       0.739661       0.738646       0.740679       0.999896       0.997816       1.00198       0.17571       0.175165       0.176256       11.1005
0.125   2.54493  0.00206851  0.26707       0.266589       0.267552       0.711617       0.710567       0.712668       1.00129       0.998972       1.00361       0.178558       0.177954       0.179163       38.2167
0.0625   2.36041  0.00202856  0.248612       0.248152       0.249073       0.697777       0.696702       0.698854       0.999453       0.997009       1.0019       0.178645       0.178012       0.17928       143.746
0.03125   2.27578  0.00202244  0.239626       0.239175       0.240078       0.69011       0.689017       0.691205       1.00048       0.997954       1.00301       0.179577       0.178923       0.180232       729.754
0.015625   2.22033  0.00199636  0.237015       0.236568       0.237463       0.687877       0.686778       0.688977       0.996971       0.994409       0.999538       0.178931       0.178264       0.179599       3045.63
0.0078125   2.21204  0.00200425  0.231813       0.231376       0.232251       0.685534       0.684428       0.686641       1.00062       0.998059       1.00319       0.179428       0.178765       0.180093       10601.8
0.00390625   2.15906  0.00196829  0.240543       0.240084       0.241004       0.690142       0.689027       0.69126       0.987419       0.984843       0.99       0.178076       0.177417       0.178737       36374.4


==> MANUSCRIPT(arxiv)/casec_0.015625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.53104 0.913102 1.44414
#0.27019 1.61616 1.88377
0  1.3718   1.9   0.0452
0.05  1.721   2.345   0.3456
0.1  1.566   1.6482   0.4986
0.15  1.4408   1.2158   0.5304
0.2  1.2506   0.9978   0.5544
0.25  1.1678   0.8152   0.5694
0.3  1.0436   0.6558   0.586
0.35  0.9572   0.579   0.5694
0.4  0.8774   0.5364   0.571
0.45  0.791   0.4936   0.5382
0.5  0.7154   0.4314   0.5708
0.55  0.6734   0.3604   0.565
0.6  0.5826   0.3584   0.5328
0.65  0.5302   0.3362   0.5232
0.7  0.4886   0.3004   0.497
0.75  0.4474   0.3026   0.5158
0.8  0.3918   0.2666   0.4732
0.85  0.3754   0.2596   0.4536
0.9  0.333   0.2428   0.452
0.95  0.3096   0.2304   0.4338
1  0.268   0.2028   0.4086
1.05  0.2414   0.1976   0.383
1.1  0.2182   0.1928   0.3778
1.15  0.2054   0.183   0.3686
1.2  0.191   0.1748   0.3248
1.25  0.1756   0.1686   0.3204
1.3  0.151   0.152   0.3148
1.35  0.1316   0.153   0.3102
1.4  0.1306   0.1516   0.292
1.45  0.1136   0.1412   0.2638
1.5  0.1002   0.1388   0.2702
1.55  0.1002   0.1264   0.2476
1.6  0.0866   0.1228   0.2332
1.65  0.0788   0.1216   0.2172
1.7  0.0702   0.1178   0.228
1.75  0.0598   0.1106   0.2112
1.8  0.0608   0.1154   0.2036
1.85  0.0562   0.099   0.1924
1.9  0.047   0.1   0.192
1.95  0.0408   0.0962   0.1816
2  0.0346   0.093   0.1628
2.05  0.0394   0.0918   0.1626
2.1  0.034   0.0878   0.1546
2.15  0.0268   0.0924   0.1548
2.2  0.0312   0.0828   0.1382
2.25  0.0218   0.0786   0.1316
2.3  0.0234   0.0768   0.1302
2.35  0.02   0.07   0.1224
2.4  0.0166   0.079   0.1198
2.45  0.0186   0.0712   0.1198
2.5  0.0168   0.0706   0.1036
2.55  0.016   0.0616   0.1092
2.6  0.0102   0.065   0.108
2.65  0.0108   0.0598   0.1038
2.7  0.0134   0.0604   0.097
2.75  0.0098   0.055   0.0898
2.8  0.008   0.0536   0.0832
2.85  0.0112   0.0538   0.0756
2.9  0.0078   0.0474   0.0944
2.95  0.0078   0.048   0.081
3  0.0072   0.0462   0.0784
3.05  0.0036   0.0484   0.0808
3.1  0.0048   0.0444   0.0744
3.15  0.0042   0.0376   0.072
3.2  0.0044   0.0424   0.0708
3.25  0.0034   0.0464   0.0638
3.3  0.0032   0.0396   0.0624
3.35  0.0018   0.032   0.0662
3.4  0.0012   0.0396   0.0562
3.45  0.0026   0.0344   0.0594
3.5  0.003   0.0322   0.0556
3.55  0.002   0.0346   0.0534
3.6  0.001   0.0374   0.0456
3.65  0.0018   0.0334   0.048
3.7  0.0016   0.0292   0.048
3.75  0   0.0334   0.05
3.8  0.002   0.0278   0.0432
3.85  0.0004   0.0256   0.0508
3.9  0.0016   0.0264   0.0354
3.95  0.0018   0.0294   0.0368
4  0.001   0.0252   0.0366
4.05  0.0008   0.0234   0.0422
4.1  0.0006   0.018   0.0322
4.15  0.0006   0.0296   0.0326
4.2  0.0012   0.023   0.0352
4.25  0.0004   0.0224   0.0346
4.3  0.0002   0.019   0.032
4.35  0.0002   0.016   0.0258
4.4  0   0.021   0.0286
4.45  0   0.0154   0.0252
4.5  0   0.0182   0.0254
4.55  0.0002   0.0182   0.0218
4.6  0   0.0128   0.0268
4.65  0.0004   0.0164   0.0266
4.7  0.0002   0.0152   0.0254
4.75  0.0006   0.012   0.0228
4.8  0.0002   0.0156   0.0212
4.85  0.0004   0.0172   0.0218
4.9  0.0002   0.0176   0.0174
4.95  0   0.0142   0.0194
5  0   0.01   0.02
5.05  0   0.0116   0.0198
5.1  0.0002   0.0116   0.0144
5.15  0.0004   0.011   0.0174
5.2  0.0002   0.012   0.0162
5.25  0   0.0122   0.0186
5.3  0   0.009   0.0158
5.35  0   0.0092   0.0178
5.4  0   0.0094   0.0162
5.45  0   0.0096   0.0162
5.5  0   0.0096   0.014
5.55  0   0.0098   0.0144
5.6  0   0.009   0.0136
5.65  0.0004   0.0078   0.0136
5.7  0   0.007   0.012
5.75  0   0.005   0.0138
5.8  0   0.0074   0.0116
5.85  0   0.0074   0.0102
5.9  0   0.0064   0.008
5.95  0   0.008   0.0096
6  0   0.008   0.0114
6.05  0   0.0076   0.0102
6.1  0   0.008   0.0104
6.15  0   0.0048   0.007
6.2  0   0.0078   0.007
6.25  0   0.0058   0.0062
6.3  0   0.0058   0.0088
6.35  0   0.0042   0.0118
6.4  0   0.0036   0.008
6.45  0   0.0032   0.0064
6.5  0   0.0032   0.007
6.55  0   0.004   0.0074
6.6  0   0.003   0.0062
6.65  0   0.0022   0.0062
6.7  0   0.004   0.0032
6.75  0   0.0036   0.0058
6.8  0   0.004   0.0058
6.85  0   0.0036   0.0062
6.9  0   0.0032   0.0048
6.95  0   0.0048   0.0046
7  0   0.002   0.007
7.05  0   0.0038   0.0052
7.1  0   0.004   0.0058
7.15  0   0.0034   0.0044
7.2  0   0.0032   0.0038
7.25  0   0.0018   0.0036
7.3  0   0.0028   0.0046
7.35  0   0.0018   0.0028
7.4  0   0.002   0.0038
7.45  0   0.0024   0.003
7.5  0   0.002   0.0046
7.55  0   0.001   0.0022
7.6  0   0.002   0.0046
7.65  0   0.002   0.0048
7.7  0   0.0006   0.0028
7.75  0   0.0016   0.0042
7.8  0   0.0016   0.0026
7.85  0   0.0014   0.0032
7.9  0   0.0014   0.0006
7.95  0   0.0014   0.0026
8  0   0.0014   0.002
8.05  0   0.0014   0.0018
8.1  0   0.002   0.0016
8.15  0   0.0014   0.0036
8.2  0   0.0014   0.0028
8.25  0   0.0008   0.0022
8.3  0   0.0014   0.0028
8.35  0   0.001   0.001
8.4  0   0.0018   0.0012
8.45  0   0.0012   0.0008
8.5  0   0.001   0.001
8.55  0   0.0006   0.0012
8.6  0   0.0012   0.002
8.65  0   0.0008   0.0016
8.7  0   0.0006   0.0012
8.75  0   0.0004   0.002
8.8  0   0.0004   0.0002
8.85  0   0.0012   0.0014
8.9  0.0002   0.0004   0.0014
8.95  0   0.0006   0.0016
9  0   0.0012   0.0008
9.05  0   0.0016   0.001
9.1  0   0.0004   0.0012
9.15  0   0.001   0.001
9.2  0   0.0016   0.0002
9.25  0   0.0004   0.0006
9.3  0   0.0014   0.001
9.35  0   0.0014   0.0002
9.4  0   0.0004   0.001
9.45  0   0.001   0.0012
9.5  0   0.001   0.0022
9.55  0   0   0.0008
9.6  0   0.0012   0.0008
9.65  0   0.0002   0.0016
9.7  0   0.0008   0.002
9.75  0   0.0002   0.001
9.8  0   0.0008   0.0012
9.85  0   0.0006   0.0012
9.9  0   0.0002   0.0004
9.95  0   0.013   0.0198


==> MANUSCRIPT(arxiv)/casec_0.03125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.555342 0.943989 1.49933
#0.293838 1.64395 1.92461
0  1.246   1.611   0.029
0.05  1.621   2.2538   0.2806
0.1  1.5178   1.6658   0.416
0.15  1.4122   1.2138   0.4742
0.2  1.2404   0.995   0.5158
0.25  1.141   0.8228   0.5114
0.3  1.0542   0.703   0.545
0.35  0.9806   0.6066   0.5488
0.4  0.8534   0.5282   0.5746
0.45  0.7926   0.4728   0.5622
0.5  0.7402   0.4334   0.558
0.55  0.6696   0.4062   0.5408
0.6  0.5882   0.361   0.5444
0.65  0.5552   0.3352   0.5016
0.7  0.484   0.3164   0.5012
0.75  0.4386   0.2984   0.4854
0.8  0.4054   0.284   0.4626
0.85  0.3884   0.2472   0.4664
0.9  0.3426   0.2328   0.4388
0.95  0.3142   0.2296   0.4358
1  0.2764   0.2278   0.4038
1.05  0.252   0.2074   0.3976
1.1  0.2484   0.2012   0.3448
1.15  0.2128   0.1892   0.3696
1.2  0.1976   0.174   0.3586
1.25  0.1818   0.1728   0.3358
1.3  0.157   0.1648   0.3308
1.35  0.1336   0.1576   0.3154
1.4  0.135   0.164   0.2896
1.45  0.122   0.1432   0.2906
1.5  0.1158   0.139   0.2772
1.55  0.0988   0.1386   0.2632
1.6  0.1   0.131   0.2426
1.65  0.0872   0.133   0.2366
1.7  0.078   0.1192   0.2264
1.75  0.0698   0.119   0.2194
1.8  0.0684   0.1102   0.2008
1.85  0.06   0.1058   0.1928
1.9  0.0526   0.109   0.1952
1.95  0.0454   0.102   0.181
2  0.0438   0.1006   0.1766
2.05  0.0418   0.0962   0.159
2.1  0.04   0.0912   0.1656
2.15  0.0352   0.0872   0.1578
2.2  0.0326   0.0928   0.1552
2.25  0.0286   0.0814   0.1456
2.3  0.0268   0.0742   0.142
2.35  0.0252   0.0806   0.1284
2.4  0.0192   0.0718   0.1306
2.45  0.023   0.0722   0.118
2.5  0.0154   0.0694   0.117
2.55  0.0158   0.0692   0.1134
2.6  0.0184   0.0632   0.1088
2.65  0.0118   0.0618   0.1
2.7  0.0134   0.063   0.0954
2.75  0.01   0.0654   0.1042
2.8  0.0102   0.0594   0.0928
2.85  0.0078   0.0498   0.0944
2.9  0.0112   0.0524   0.0924
2.95  0.0098   0.0556   0.0894
3  0.0082   0.0488   0.0874
3.05  0.005   0.052   0.0882
3.1  0.0072   0.0478   0.0716
3.15  0.0044   0.0436   0.0722
3.2  0.0048   0.0464   0.0762
3.25  0.004   0.0428   0.072
3.3  0.0038   0.0412   0.065
3.35  0.004   0.0376   0.066
3.4  0.0046   0.0408   0.0588
3.45  0.0026   0.0436   0.0634
3.5  0.002   0.0396   0.061
3.55  0.0038   0.0374   0.0568
3.6  0.0036   0.0312   0.0566
3.65  0.002   0.0328   0.046
3.7  0.0024   0.0292   0.0548
3.75  0.0012   0.0272   0.0542
3.8  0.0014   0.0248   0.0444
3.85  0.0016   0.0248   0.0446
3.9  0.0024   0.0276   0.0426
3.95  0.001   0.0214   0.0484
4  0   0.0276   0.0366
4.05  0.0018   0.0244   0.0414
4.1  0.0008   0.0222   0.0374
4.15  0.0006   0.024   0.039
4.2  0.001   0.0264   0.034
4.25  0.0012   0.0216   0.0364
4.3  0.0002   0.0224   0.0342
4.35  0.0002   0.0184   0.0344
4.4  0.0004   0.0228   0.0296
4.45  0.0004   0.0206   0.0306
4.5  0.0008   0.019   0.0282
4.55  0.001   0.017   0.0278
4.6  0   0.0186   0.0274
4.65  0.0006   0.0162   0.026
4.7  0.0004   0.0172   0.0236
4.75  0   0.015   0.0258
4.8  0.0002   0.0148   0.0252
4.85  0.0002   0.016   0.0276
4.9  0   0.0118   0.023
4.95  0.0004   0.0102   0.0188
5  0.0002   0.0122   0.0228
5.05  0   0.013   0.0228
5.1  0.0002   0.013   0.0228
5.15  0   0.0126   0.0198
5.2  0.0002   0.0146   0.014
5.25  0.0002   0.01   0.0218
5.3  0   0.011   0.0144
5.35  0   0.0136   0.0188
5.4  0   0.0114   0.0122
5.45  0.0004   0.0104   0.017
5.5  0.0002   0.0102   0.015
5.55  0   0.009   0.0146
5.6  0   0.0106   0.0126
5.65  0   0.0058   0.0126
5.7  0.0002   0.0066   0.0124
5.75  0   0.0062   0.0126
5.8  0   0.0104   0.0134
5.85  0   0.0102   0.011
5.9  0   0.0052   0.013
5.95  0   0.0058   0.0082
6  0   0.0056   0.0098
6.05  0   0.0054   0.0094
6.1  0   0.0064   0.0096
6.15  0   0.0066   0.0102
6.2  0   0.006   0.0064
6.25  0   0.0058   0.0094
6.3  0   0.006   0.0084
6.35  0   0.0048   0.0072
6.4  0   0.0052   0.0086
6.45  0   0.0038   0.0062
6.5  0   0.0044   0.0074
6.55  0   0.0044   0.0052
6.6  0   0.0044   0.0076
6.65  0   0.004   0.0094
6.7  0   0.0036   0.007
6.75  0   0.003   0.0064
6.8  0   0.0028   0.0078
6.85  0   0.0036   0.004
6.9  0   0.0044   0.005
6.95  0   0.0038   0.005
7  0   0.002   0.0054
7.05  0   0.003   0.0048
7.1  0   0.002   0.0032
7.15  0   0.0022   0.0046
7.2  0   0.0026   0.0046
7.25  0   0.0024   0.003
7.3  0   0.0028   0.004
7.35  0   0.0034   0.0032
7.4  0   0.0022   0.0038
7.45  0   0.0026   0.004
7.5  0   0.0016   0.0028
7.55  0   0.0032   0.0032
7.6  0   0.002   0.0032
7.65  0   0.0026   0.004
7.7  0   0.0012   0.0028
7.75  0   0.0026   0.003
7.8  0   0.0018   0.0042
7.85  0   0.002   0.0028
7.9  0   0.0018   0.004
7.95  0   0.0018   0.0022
8  0   0.0016   0.004
8.05  0   0.0028   0.0036
8.1  0   0.002   0.0018
8.15  0   0.002   0.002
8.2  0   0.0022   0.0018
8.25  0   0.0004   0.002
8.3  0   0.001   0.002
8.35  0   0.0012   0.0008
8.4  0   0.0016   0.0026
8.45  0   0.0016   0.0034
8.5  0   0.0012   0.0026
8.55  0   0.0008   0.0016
8.6  0   0.0004   0.0016
8.65  0   0.001   0.0014
8.7  0   0.0012   0.0006
8.75  0   0.0008   0.0018
8.8  0   0.0018   0.0014
8.85  0   0.0004   0.002
8.9  0   0.0006   0.0018
8.95  0   0.0014   0.0018
9  0   0.0012   0.0012
9.05  0   0.0006   0.0008
9.1  0   0.001   0.0016
9.15  0   0.0004   0.0004
9.2  0   0.001   0.0024
9.25  0   0.0006   0.001
9.3  0   0.0006   0.0016
9.35  0   0.0014   0.001
9.4  0   0.0002   0.0022
9.45  0   0   0.0012
9.5  0   0.0006   0.001
9.55  0   0.0002   0.0014
9.6  0   0.0004   0.0004
9.65  0   0   0.0002
9.7  0   0.0006   0
9.75  0   0.0006   0.0004
9.8  0   0.0006   0.001
9.85  0   0.0012   0.001
9.9  0   0   0.0006
9.95  0   0.0112   0.0172


==> MANUSCRIPT(arxiv)/casec_0.0625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.609219 0.99226 1.60148
#0.345548 1.68608 2.01099
0  1.0292   1.178   0.0152
0.05  1.4112   2.0344   0.1602
0.1  1.4116   1.5842   0.3062
0.15  1.311   1.2634   0.3746
0.2  1.2194   1.0118   0.4098
0.25  1.1106   0.8448   0.4408
0.3  1.038   0.7264   0.4864
0.35  0.9524   0.6204   0.4912
0.4  0.8576   0.5684   0.517
0.45  0.7996   0.5016   0.5144
0.5  0.7284   0.4504   0.5212
0.55  0.644   0.4232   0.5144
0.6  0.6264   0.3842   0.5072
0.65  0.5664   0.3536   0.5152
0.7  0.5276   0.3336   0.505
0.75  0.4638   0.3272   0.488
0.8  0.4292   0.2828   0.46
0.85  0.3956   0.2762   0.457
0.9  0.3624   0.2668   0.4308
0.95  0.3452   0.2398   0.4246
1  0.3078   0.242   0.4202
1.05  0.2824   0.2248   0.4016
1.1  0.2502   0.2138   0.3942
1.15  0.2462   0.1998   0.3716
1.2  0.2134   0.1988   0.3584
1.25  0.1938   0.1902   0.357
1.3  0.1878   0.1864   0.347
1.35  0.1716   0.161   0.3302
1.4  0.1578   0.1524   0.3188
1.45  0.1428   0.1546   0.284
1.5  0.1372   0.1474   0.2816
1.55  0.1204   0.1482   0.2948
1.6  0.1112   0.15   0.2648
1.65  0.0982   0.1326   0.249
1.7  0.0908   0.1302   0.2472
1.75  0.0878   0.1234   0.2314
1.8  0.0876   0.1158   0.2246
1.85  0.0764   0.1114   0.2132
1.9  0.0648   0.1128   0.1974
1.95  0.066   0.1096   0.2
2  0.0558   0.1056   0.2042
2.05  0.0494   0.0946   0.1856
2.1  0.0444   0.0996   0.1778
2.15  0.042   0.0884   0.1728
2.2  0.0432   0.0894   0.1782
2.25  0.0358   0.0898   0.1552
2.3  0.0346   0.0892   0.166
2.35  0.029   0.08   0.1416
2.4  0.028   0.0778   0.1494
2.45  0.0234   0.0762   0.1396
2.5  0.023   0.08   0.1252
2.55  0.0274   0.0744   0.124
2.6  0.0172   0.0686   0.1246
2.65  0.0164   0.074   0.1182
2.7  0.0156   0.0602   0.1156
2.75  0.015   0.0584   0.1226
2.8  0.0128   0.061   0.1092
2.85  0.016   0.0642   0.1016
2.9  0.0108   0.053   0.0952
2.95  0.0086   0.0574   0.0986
3  0.0102   0.05   0.0912
3.05  0.0106   0.054   0.0874
3.1  0.008   0.0502   0.0864
3.15  0.0086   0.0468   0.0826
3.2  0.0082   0.0462   0.0876
3.25  0.0074   0.0424   0.077
3.3  0.0064   0.036   0.071
3.35  0.0046   0.0412   0.069
3.4  0.0042   0.0422   0.0644
3.45  0.0056   0.0408   0.065
3.5  0.0042   0.0402   0.0632
3.55  0.0044   0.0368   0.0586
3.6  0.0034   0.0342   0.0614
3.65  0.0028   0.0278   0.0578
3.7  0.0028   0.0356   0.0584
3.75  0.002   0.0324   0.0474
3.8  0.0026   0.0316   0.0514
3.85  0.0018   0.0242   0.047
3.9  0.0018   0.0312   0.0432
3.95  0.0014   0.026   0.0458
4  0.0012   0.031   0.0472
4.05  0.0024   0.0296   0.039
4.1  0.0016   0.0218   0.042
4.15  0.0012   0.027   0.0404
4.2  0.0016   0.0182   0.0452
4.25  0.0014   0.0236   0.0366
4.3  0.0006   0.0208   0.0398
4.35  0.0014   0.022   0.0396
4.4  0.001   0.0216   0.0284
4.45  0.0018   0.0204   0.0312
4.5  0.0014   0.0196   0.0308
4.55  0.0008   0.0192   0.0294
4.6  0.0008   0.0196   0.0266
4.65  0.0006   0.0206   0.0326
4.7  0.0006   0.0162   0.0318
4.75  0.001   0.0148   0.0282
4.8  0.0006   0.0128   0.0254
4.85  0.0002   0.0164   0.0276
4.9  0.0002   0.016   0.0242
4.95  0.0002   0.013   0.0236
5  0   0.0134   0.0252
5.05  0.0006   0.013   0.023
5.1  0.0008   0.014   0.0258
5.15  0.0006   0.0154   0.0176
5.2  0.0004   0.011   0.0176
5.25  0.0004   0.0132   0.0172
5.3  0.0002   0.0124   0.0202
5.35  0.0002   0.0116   0.0172
5.4  0   0.009   0.0216
5.45  0.0004   0.0086   0.0172
5.5  0   0.0108   0.0164
5.55  0.0002   0.0102   0.0172
5.6  0.0002   0.0082   0.0124
5.65  0.0002   0.0096   0.0136
5.7  0.0004   0.0082   0.0138
5.75  0.0002   0.0082   0.0136
5.8  0.0004   0.0102   0.0156
5.85  0.0002   0.0076   0.0144
5.9  0   0.0092   0.0124
5.95  0   0.008   0.0124
6  0   0.0058   0.0108
6.05  0   0.008   0.012
6.1  0.0002   0.007   0.0106
6.15  0   0.0048   0.0094
6.2  0.0002   0.005   0.0116
6.25  0.0002   0.0056   0.0086
6.3  0   0.0052   0.0108
6.35  0   0.0038   0.0082
6.4  0   0.0044   0.0068
6.45  0   0.0054   0.0088
6.5  0   0.0052   0.0052
6.55  0   0.0056   0.0088
6.6  0.0002   0.0048   0.008
6.65  0   0.0032   0.0074
6.7  0   0.0042   0.007
6.75  0   0.0032   0.0056
6.8  0   0.006   0.007
6.85  0   0.0022   0.006
6.9  0   0.0042   0.0072
6.95  0   0.0026   0.007
7  0   0.0032   0.0046
7.05  0   0.0034   0.004
7.1  0   0.003   0.004
7.15  0   0.0018   0.0046
7.2  0   0.0042   0.0076
7.25  0   0.0028   0.0038
7.3  0   0.0018   0.0058
7.35  0   0.0016   0.0042
7.4  0   0.0022   0.0044
7.45  0   0.0024   0.0036
7.5  0   0.0016   0.0046
7.55  0   0.004   0.0054
7.6  0   0.0012   0.0054
7.65  0   0.0018   0.0036
7.7  0   0.0024   0.0022
7.75  0   0.0024   0.0034
7.8  0   0.0032   0.0042
7.85  0   0.002   0.004
7.9  0   0.0016   0.0028
7.95  0   0.0006   0.0036
8  0   0.0012   0.0032
8.05  0   0.001   0.0024
8.1  0   0.0024   0.0012
8.15  0   0.0016   0.0028
8.2  0   0.0012   0.0026
8.25  0   0.002   0.0028
8.3  0   0.0016   0.0038
8.35  0   0.0026   0.0024
8.4  0   0.002   0.0028
8.45  0   0.001   0.003
8.5  0   0.0012   0.002
8.55  0   0.0008   0.0022
8.6  0   0.0014   0.0022
8.65  0   0.0008   0.002
8.7  0   0.0008   0.0024
8.75  0   0.0008   0.0012
8.8  0   0.0016   0.0018
8.85  0   0.0012   0.0008
8.9  0   0.0008   0.0008
8.95  0   0.001   0.0014
9  0   0.0006   0.0016
9.05  0   0.0012   0.0016
9.1  0   0.0008   0.0012
9.15  0   0.001   0.0006
9.2  0   0.0006   0.0012
9.25  0   0.0004   0.0006
9.3  0   0.001   0.0018
9.35  0   0.0008   0.002
9.4  0   0.0006   0.0006
9.45  0   0.001   0.001
9.5  0   0.0006   0.0006
9.55  0   0.001   0.0014
9.6  0   0.0002   0.0002
9.65  0   0.0004   0.0016
9.7  0   0.0002   0.0006
9.75  0   0.0008   0.0012
9.8  0   0.0002   0.001
9.85  0   0   0.0008
9.9  0   0   0.001
9.95  0   0.0142   0.0218


==> MANUSCRIPT(arxiv)/casec_0.125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.713355 1.08982 1.80317
#0.460994 1.75535 2.18135
0  0.7468   0.604   0.003
0.05  1.1216   1.5108   0.0512
0.1  1.2036   1.432   0.1438
0.15  1.148   1.2496   0.2172
0.2  1.1072   1.0106   0.2846
0.25  1.0478   0.8742   0.3214
0.3  0.9792   0.7612   0.3522
0.35  0.9126   0.6754   0.3974
0.4  0.852   0.6124   0.412
0.45  0.782   0.529   0.4422
0.5  0.7152   0.4928   0.4424
0.55  0.668   0.4572   0.4436
0.6  0.6354   0.4374   0.4608
0.65  0.586   0.3944   0.4582
0.7  0.5428   0.3588   0.4548
0.75  0.4846   0.3542   0.446
0.8  0.4622   0.3206   0.4312
0.85  0.44   0.3018   0.4602
0.9  0.3998   0.2892   0.444
0.95  0.375   0.2816   0.4238
1  0.3324   0.2644   0.426
1.05  0.3158   0.2584   0.408
1.1  0.2914   0.2214   0.3922
1.15  0.2732   0.2296   0.3692
1.2  0.2502   0.2164   0.3644
1.25  0.232   0.2058   0.3542
1.3  0.2184   0.1926   0.348
1.35  0.2082   0.184   0.3228
1.4  0.1794   0.1936   0.3322
1.45  0.1888   0.1704   0.3162
1.5  0.1688   0.173   0.3164
1.55  0.1492   0.176   0.3178
1.6  0.1366   0.1542   0.2968
1.65  0.1328   0.1554   0.2842
1.7  0.1218   0.1444   0.2608
1.75  0.1142   0.1436   0.2574
1.8  0.1012   0.1294   0.268
1.85  0.1016   0.1322   0.247
1.9  0.089   0.1238   0.237
1.95  0.0858   0.108   0.2206
2  0.0772   0.113   0.2198
2.05  0.0694   0.108   0.2142
2.1  0.0662   0.1102   0.2178
2.15  0.0672   0.1046   0.1992
2.2  0.0584   0.1088   0.1936
2.25  0.0522   0.0978   0.1838
2.3  0.0462   0.1026   0.1824
2.35  0.0492   0.0936   0.1774
2.4  0.0374   0.0904   0.171
2.45  0.0424   0.0874   0.1542
2.5  0.0322   0.0864   0.157
2.55  0.0312   0.0714   0.1504
2.6  0.03   0.0766   0.1428
2.65  0.0304   0.0788   0.1366
2.7  0.026   0.0742   0.1438
2.75  0.0272   0.0658   0.1284
2.8  0.026   0.0702   0.1308
2.85  0.0248   0.0746   0.121
2.9  0.023   0.0602   0.115
2.95  0.0196   0.056   0.1214
3  0.0192   0.0608   0.113
3.05  0.0192   0.0586   0.1002
3.1  0.0162   0.0592   0.1026
3.15  0.0164   0.0554   0.1032
3.2  0.0144   0.0552   0.1044
3.25  0.0138   0.045   0.0974
3.3  0.0114   0.0434   0.0938
3.35  0.0102   0.0478   0.0852
3.4  0.0112   0.0408   0.086
3.45  0.0102   0.04   0.0808
3.5  0.01   0.0418   0.0832
3.55  0.0082   0.0402   0.0768
3.6  0.0064   0.0418   0.0734
3.65  0.0066   0.0388   0.074
3.7  0.0068   0.0358   0.0694
3.75  0.0052   0.0362   0.0706
3.8  0.0048   0.0326   0.0674
3.85  0.0028   0.0338   0.0636
3.9  0.0064   0.0346   0.0594
3.95  0.0048   0.0276   0.0574
4  0.0044   0.0288   0.0594
4.05  0.0038   0.029   0.0516
4.1  0.0038   0.0248   0.0534
4.15  0.004   0.0302   0.0528
4.2  0.0028   0.024   0.0476
4.25  0.003   0.0216   0.0444
4.3  0.0028   0.0284   0.0488
4.35  0.0032   0.022   0.0394
4.4  0.0028   0.0216   0.0452
4.45  0.003   0.0258   0.045
4.5  0.0018   0.0182   0.0366
4.55  0.0022   0.0192   0.0376
4.6  0.002   0.0172   0.0378
4.65  0.0014   0.0194   0.0334
4.7  0.0014   0.017   0.037
4.75  0.0008   0.0166   0.0332
4.8  0.0004   0.0152   0.0312
4.85  0.0014   0.0156   0.0298
4.9  0.001   0.0174   0.0276
4.95  0.001   0.0138   0.0254
5  0.0006   0.0144   0.0312
5.05  0.0006   0.0134   0.026
5.1  0.0012   0.0162   0.0268
5.15  0.0014   0.0118   0.0224
5.2  0.001   0.0144   0.0244
5.25  0.0002   0.0102   0.0184
5.3  0.0008   0.0112   0.0206
5.35  0.0004   0.012   0.0226
5.4  0.0004   0.0132   0.0176
5.45  0.0002   0.0132   0.0228
5.5  0.0004   0.0118   0.0206
5.55  0.0004   0.0098   0.021
5.6  0.0002   0.01   0.0176
5.65  0.0006   0.008   0.019
5.7  0.0002   0.0082   0.0172
5.75  0.0006   0.0092   0.018
5.8  0   0.0078   0.015
5.85  0   0.01   0.0162
5.9  0   0.008   0.0168
5.95  0   0.0074   0.0146
6  0.0002   0.0102   0.0114
6.05  0.0002   0.0066   0.0142
6.1  0   0.0084   0.0158
6.15  0.0002   0.0074   0.0124
6.2  0   0.0068   0.0132
6.25  0.0002   0.0052   0.0116
6.3  0   0.0072   0.0086
6.35  0.0002   0.0058   0.0126
6.4  0.0002   0.008   0.013
6.45  0   0.0066   0.0112
6.5  0   0.006   0.009
6.55  0.0004   0.0052   0.0084
6.6  0   0.006   0.0074
6.65  0.0002   0.0046   0.0102
6.7  0   0.0046   0.009
6.75  0.0002   0.0052   0.0082
6.8  0   0.0048   0.0084
6.85  0   0.0042   0.008
6.9  0   0.0054   0.0072
6.95  0.0002   0.0036   0.0086
7  0   0.0038   0.006
7.05  0.0002   0.0032   0.0064
7.1  0   0.0034   0.0064
7.15  0   0.0042   0.0072
7.2  0   0.0028   0.006
7.25  0   0.0032   0.0066
7.3  0   0.0036   0.0072
7.35  0   0.0044   0.0068
7.4  0   0.0026   0.0076
7.45  0   0.0022   0.006
7.5  0   0.0028   0.0032
7.55  0   0.002   0.0046
7.6  0   0.0028   0.0064
7.65  0   0.0028   0.0044
7.7  0   0.002   0.0044
7.75  0   0.0018   0.0038
7.8  0   0.0024   0.0048
7.85  0.0002   0.0022   0.0036
7.9  0   0.0012   0.005
7.95  0   0.0014   0.003
8  0   0.0024   0.0032
8.05  0   0.0006   0.0044
8.1  0   0.0012   0.0044
8.15  0   0.003   0.0044
8.2  0   0.0018   0.0028
8.25  0   0.0016   0.0028
8.3  0   0.001   0.004
8.35  0   0.0014   0.0032
8.4  0   0.0012   0.0018
8.45  0   0.0012   0.0028
8.5  0   0.0014   0.002
8.55  0   0.0006   0.0024
8.6  0   0.001   0.0024
8.65  0   0.002   0.0022
8.7  0   0.0016   0.002
8.75  0   0.0008   0.0016
8.8  0   0.0012   0.0024
8.85  0   0.0012   0.0012
8.9  0.0002   0.0008   0.0016
8.95  0   0.0012   0.0014
9  0   0.001   0.0018
9.05  0   0.0014   0.0026
9.1  0   0.001   0.0008
9.15  0   0.0008   0.0016
9.2  0   0.0012   0.0026
9.25  0   0.0008   0.0012
9.3  0   0.0006   0.0014
9.35  0   0.001   0.0012
9.4  0   0.0002   0.0016
9.45  0   0.0014   0.0012
9.5  0   0.001   0.0014
9.55  0   0.0014   0.001
9.6  0   0.0012   0.0014
9.65  0   0.0004   0.0016
9.7  0   0   0.0008
9.75  0   0.0002   0.0014
9.8  0   0.0002   0.0012
9.85  0   0.0002   0.0014
9.9  0   0.001   0.0016
9.95  0   0.0114   0.0238


==> MANUSCRIPT(arxiv)/casec_2m4_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.606302 0.990634 1.59694
#0.339117 1.69162 2.00792
0  1.02861   1.1703   0.013204
0.05  1.42697   2.04798   0.15931
0.1  1.40045   1.60763   0.31021
0.15  1.31907   1.24785   0.381144
0.2  1.21634   1.00482   0.420348
0.25  1.11575   0.849188   0.452958
0.3  1.02729   0.72151   0.472536
0.35  0.95119   0.634516   0.497222
0.4  0.864302   0.566286   0.509428
0.45  0.79462   0.502808   0.512762
0.5  0.733504   0.4585   0.518438
0.55  0.669598   0.421828   0.518376
0.6  0.614136   0.386106   0.512478
0.65  0.565116   0.355712   0.504278
0.7  0.517122   0.335358   0.495428
0.75  0.475216   0.311742   0.4903
0.8  0.432124   0.294192   0.473558
0.85  0.397638   0.276678   0.462466
0.9  0.371394   0.260886   0.450758
0.95  0.336412   0.246714   0.430742
1  0.308606   0.236284   0.417114
1.05  0.283898   0.223302   0.406546
1.1  0.263618   0.211242   0.394496
1.15  0.23701   0.20159   0.37499
1.2  0.215128   0.192766   0.357234
1.25  0.199872   0.181366   0.350948
1.3  0.184502   0.17617   0.336742
1.35  0.168414   0.169326   0.320914
1.4  0.154248   0.160994   0.311526
1.45  0.142304   0.153968   0.295882
1.5  0.133436   0.152236   0.2882
1.55  0.12164   0.146364   0.275236
1.6  0.110334   0.140722   0.268094
1.65  0.1   0.13342   0.256662
1.7  0.09297   0.128392   0.244308
1.75  0.085046   0.123002   0.23652
1.8  0.077146   0.118502   0.229314
1.85  0.071884   0.115018   0.21507
1.9  0.0665   0.112638   0.2117
1.95  0.059694   0.105976   0.20219
2  0.055602   0.101966   0.193798
2.05  0.049066   0.099244   0.188566
2.1  0.04598   0.095574   0.176028
2.15  0.04122   0.093406   0.173908
2.2  0.039286   0.093728   0.16249
2.25  0.036908   0.086694   0.158334
2.3  0.033874   0.085358   0.15178
2.35  0.030338   0.080802   0.149154
2.4  0.026958   0.077864   0.140752
2.45  0.02527   0.076812   0.135366
2.5  0.022782   0.073514   0.132058
2.55  0.02157   0.071342   0.126766
2.6  0.019342   0.06802   0.1213
2.65  0.017632   0.06732   0.115072
2.7  0.016382   0.064644   0.112272
2.75  0.015168   0.063918   0.109154
2.8  0.013728   0.062146   0.107162
2.85  0.013068   0.058646   0.102372
2.9  0.011778   0.055024   0.099198
2.95  0.010232   0.056832   0.094358
3  0.009668   0.05286   0.091212
3.05  0.009308   0.0509   0.087616
3.1  0.007838   0.050528   0.085898
3.15  0.006912   0.04758   0.081746
3.2  0.00741   0.045412   0.081434
3.25  0.006388   0.044408   0.076558
3.3  0.0057   0.043762   0.0729
3.35  0.00566   0.041038   0.071854
3.4  0.005178   0.039736   0.067862
3.45  0.004354   0.039364   0.065206
3.5  0.00417   0.037806   0.06408
3.55  0.004318   0.036286   0.06281
3.6  0.00348   0.03494   0.060358
3.65  0.00319   0.034848   0.057004
3.7  0.003098   0.032278   0.055646
3.75  0.002808   0.032224   0.05347
3.8  0.002482   0.030838   0.052214
3.85  0.002384   0.029038   0.048448
3.9  0.002128   0.030492   0.049846
3.95  0.00216   0.027638   0.047286
4  0.001684   0.027646   0.046568
4.05  0.001866   0.026002   0.043732
4.1  0.001584   0.02524   0.042356
4.15  0.001262   0.024332   0.039362
4.2  0.001178   0.02422   0.040096
4.25  0.001462   0.02265   0.038402
4.3  0.001202   0.021378   0.03587
4.35  0.001092   0.020686   0.035804
4.4  0.000988   0.020672   0.033948
4.45  0.00091   0.019598   0.034392
4.5  0.000804   0.018838   0.033946
4.55  0.000618   0.017754   0.030718
4.6  0.000552   0.017486   0.030132
4.65  0.000434   0.017544   0.028912
4.7  0.000518   0.016896   0.027466
4.75  0.000446   0.016524   0.026794
4.8  0.000346   0.016092   0.025742
4.85  0.000394   0.014998   0.025192
4.9  0.000516   0.015026   0.023292
4.95  0.00029   0.014154   0.023578
5  0.000242   0.013698   0.0232
5.05  0.000366   0.01242   0.021806
5.1  0.000264   0.012558   0.021556
5.15  0.00029   0.01224   0.019584
5.2  0.000214   0.012094   0.020564
5.25  0.00018   0.011662   0.018832
5.3  0.000234   0.011548   0.01776
5.35  0.00017   0.011204   0.017566
5.4  0.000154   0.010234   0.016798
5.45  0.00019   0.010358   0.016648
5.5  9e-05   0.009202   0.016288
5.55  0.00014   0.009046   0.015596
5.6  9e-05   0.00852   0.014756
5.65  3.2e-05   0.008226   0.014434
5.7  0.000122   0.007876   0.013028
5.75  0.000142   0.008562   0.013732
5.8  6.4e-05   0.00815   0.013554
5.85  3e-05   0.007232   0.012324
5.9  3.2e-05   0.007194   0.012388
5.95  0.00015   0.007506   0.011826
6  0.00011   0.007092   0.011
6.05  7.8e-05   0.006446   0.011132
6.1  0.00012   0.0059   0.011688
6.15  0   0.00595   0.00991
6.2  9.4e-05   0.006128   0.009626
6.25  4.4e-05   0.006386   0.010216
6.3  0   0.005778   0.008896
6.35  3e-05   0.005352   0.008872
6.4  3.2e-05   0.005576   0.009064
6.45  1.4e-05   0.004762   0.008632
6.5  0   0.004736   0.008318
6.55  3.2e-05   0.004062   0.007664
6.6  4.6e-05   0.004892   0.007116
6.65  0   0.004168   0.007684
6.7  1.4e-05   0.003796   0.006618
6.75  0   0.004252   0.006404
6.8  0   0.003572   0.00651
6.85  3e-05   0.003706   0.006448
6.9  0   0.004166   0.005616
6.95  0   0.003482   0.005968
7  0   0.003714   0.005
7.05  1.4e-05   0.00321   0.00567
7.1  0   0.003216   0.006228
7.15  0   0.003272   0.0049
7.2  0   0.002804   0.004816
7.25  0   0.002874   0.005012
7.3  0   0.002882   0.004676
7.35  1.6e-05   0.00285   0.004474
7.4  0   0.002774   0.00427
7.45  0   0.002522   0.004292
7.5  0   0.002468   0.00396
7.55  0   0.002392   0.004028
7.6  1.6e-05   0.002352   0.003474
7.65  1.4e-05   0.002158   0.003752
7.7  0   0.0024   0.003678
7.75  0   0.00219   0.003518
7.8  0   0.002028   0.003186
7.85  0   0.002208   0.00334
7.9  0   0.00214   0.00316
7.95  0   0.001912   0.003128
8  0   0.00179   0.002916
8.05  0   0.001878   0.003088
8.1  0   0.001824   0.003056
8.15  0   0.00159   0.002472
8.2  0   0.001476   0.002482
8.25  0   0.001436   0.002126
8.3  0   0.001122   0.002472
8.35  0   0.00132   0.002406
8.4  0   0.001074   0.002202
8.45  0   0.001322   0.00242
8.5  0   0.001188   0.00179
8.55  1.4e-05   0.00116   0.001932
8.6  0   0.001066   0.00197
8.65  0   0.00104   0.001558
8.7  0   0.001018   0.001702
8.75  0   0.00083   0.001448
8.8  0   0.001102   0.001698
8.85  0   0.001224   0.001624
8.9  0   0.000802   0.001684
8.95  1.6e-05   0.00082   0.001774
9  0   0.001038   0.001512
9.05  0   0.00083   0.001364
9.1  0   0.000748   0.001516
9.15  0   0.000754   0.001382
9.2  0   0.000816   0.00166
9.25  0   0.000724   0.001044
9.3  0   0.000688   0.001296
9.35  0   0.00057   0.000992
9.4  0   0.000544   0.001178
9.45  0   0.00064   0.001152
9.5  0   0.000554   0.001138
9.55  0   0.000742   0.000952
9.6  0   0.00048   0.001014
9.65  0   0.000608   0.000792
9.7  0   0.000592   0.000716
9.75  0   0.000686   0.000864
9.8  0   0.000346   0.000898
9.85  0   0.000518   0.00079
9.9  0   0.000366   0.000804
9.95  0   0.014122   0.022664


==> MANUSCRIPT(arxiv)/casec_2m4_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   8692.89
0  1.17376   0   0
7.8125e-05  1.15187   0   0
0.00015625  1.13626   0   0
0.000234375  1.13293   0   0
0.0003125  1.12333   0   0
0.000390625  1.13907   0   0
0.00046875  1.09926   0   0
0.000546875  1.08787   0   0
0.000625  1.07686   0   0
0.000703125  1.08314   0   0
0.00078125  1.07328   0   0
0.000859375  1.07123   0   0
0.0009375  1.05459   0   0
0.00101563  1.04448   0   0
0.00109375  1.03795   0   0
0.00117187  1.03565   0   0
0.00125  1.02323   0   0
0.00132813  1.01018   0   0
0.00140625  1.01389   0   0
0.00148438  0.980608   0   0
0.0015625  0.978432   0   0
0.00164062  0.978816   0.000128   0
0.00171875  0.933632   0.000256   0
0.00179688  0.94592   0.000128   0
0.001875  0.928   0.000256   0
0.00195312  0.938752   0   0
0.00203125  0.918272   0.000128   0
0.00210938  0.915584   0   0
0.0021875  0.887296   0   0
0.00226562  0.862464   0.000384   0
0.00234375  0.861952   0.000128   0
0.00242187  0.86656   0.000384   0
0.0025  0.843648   0.000512   0
0.00257813  0.86144   0.000384   0
0.00265625  0.834176   0.000512   0
0.00273438  0.832128   0.001024   0
0.0028125  0.838528   0.00064   0
0.00289062  0.841472   0.000256   0
0.00296875  0.82944   0.000512   0
0.00304688  0.825088   0.000896   0
0.003125  0.829952   0.001024   0
0.00320313  0.81408   0.001536   0
0.00328125  0.787968   0.000512   0
0.00335937  0.801792   0.001536   0
0.0034375  0.793216   0.001152   0
0.00351563  0.790144   0.002048   0
0.00359375  0.78592   0.002304   0
0.00367188  0.775168   0.00192   0
0.00375  0.775936   0.002816   0
0.00382812  0.775424   0.002176   0
0.00390625  0.777088   0.001664   0
0.00398438  0.780032   0.002688   0
0.0040625  0.76864   0.004096   0
0.00414063  0.751872   0.003712   0
0.00421875  0.755584   0.002816   0
0.00429688  0.752896   0.004224   0
0.004375  0.759296   0.004224   0
0.00445313  0.76096   0.005504   0
0.00453125  0.754432   0.004736   0
0.00460937  0.757504   0.00512   0
0.0046875  0.72768   0.006656   0
0.00476562  0.721408   0.0064   0
0.00484375  0.729856   0.007296   0
0.00492188  0.742016   0.006912   0
0.005  0.720768   0.007936   0
0.00507813  0.732288   0.007808   0
0.00515625  0.717696   0.009088   0
0.00523438  0.713088   0.008832   0
0.0053125  0.734848   0.009856   0
0.00539063  0.708608   0.01024   0
0.00546875  0.715008   0.011648   0
0.00554687  0.719744   0.013056   0
0.005625  0.731136   0.017792   0
0.00570312  0.701312   0.012288   0
0.00578125  0.692992   0.016384   0
0.00585938  0.708608   0.015104   0
0.0059375  0.708608   0.015104   0
0.00601563  0.708352   0.01856   0
0.00609375  0.699776   0.01856   0
0.00617188  0.711424   0.022272   0
0.00625  0.689024   0.018944   0
0.00632813  0.680192   0.020864   0
0.00640625  0.713216   0.022784   0
0.00648438  0.695168   0.024576   0
0.0065625  0.70016   0.028672   0
0.00664062  0.699904   0.028544   0
0.00671875  0.697088   0.029312   0
0.00679687  0.701056   0.02752   0
0.006875  0.691072   0.033152   0
0.00695313  0.67136   0.032768   0
0.00703125  0.695296   0.033664   0
0.00710938  0.69056   0.039936   0
0.0071875  0.697344   0.041472   0
0.00726563  0.701312   0.040704   0
0.00734375  0.686592   0.041728   0
0.00742188  0.679936   0.0448   0
0.0075  0.69952   0.044416   0
0.00757812  0.707328   0.051456   0
0.00765625  0.663424   0.050176   0
0.00773437  0.686592   0.05184   0
0.0078125  0.696064   0.057728   0
0.00789063  0.681088   0.05824   0
0.00796875  0.68864   0.05568   0
0.00804688  0.679936   0.05952   0
0.008125  0.694912   0.062976   0
0.00820313  0.687744   0.066304   0
0.00828125  0.692224   0.068608   0
0.00835938  0.679168   0.06848   0
0.0084375  0.689792   0.07488   0
0.00851563  0.701952   0.075136   0
0.00859375  0.690432   0.081536   0
0.00867188  0.690944   0.085376   0
0.00875  0.69632   0.089984   0
0.00882813  0.712448   0.091008   0
0.00890625  0.690304   0.097792   0
0.00898438  0.708608   0.095616   0
0.0090625  0.70912   0.089216   0
0.00914062  0.690304   0.100608   0
0.00921875  0.6848   0.104064   0
0.00929687  0.688896   0.108672   0
0.009375  0.67712   0.110336   0
0.00945312  0.677888   0.117248   0
0.00953125  0.69376   0.126208   0
0.00960937  0.70336   0.119808   0
0.0096875  0.706304   0.121472   0
0.00976562  0.7136   0.123776   0
0.00984375  0.702848   0.130176   0
0.00992188  0.696576   0.134656   0
0.01  0.694016   0.134528   0
0.0100781  0.689792   0.143872   0.000256
0.0101563  0.69696   0.148992   0
0.0102344  0.695936   0.157312   0.000128
0.0103125  0.682496   0.154752   0
0.0103906  0.70464   0.163968   0
0.0104688  0.718464   0.166528   0
0.0105469  0.720384   0.170624   0
0.010625  0.708096   0.16768   0
0.0107031  0.724096   0.171648   0
0.0107813  0.699776   0.185984   0
0.0108594  0.710784   0.192896   0
0.0109375  0.726144   0.195712   0
0.0110156  0.699648   0.203392   0
0.0110937  0.731648   0.203136   0
0.0111719  0.720128   0.202496   0
0.01125  0.721408   0.207232   0
0.0113281  0.710144   0.217216   0
0.0114062  0.718592   0.223488   0
0.0114844  0.708608   0.23296   0
0.0115625  0.720768   0.230016   0
0.0116406  0.727424   0.229504   0
0.0117188  0.708224   0.242176   0
0.0117969  0.717824   0.237056   0
0.011875  0.702336   0.256   0
0.0119531  0.715904   0.272   0
0.0120313  0.708864   0.263552   0
0.0121094  0.71552   0.267904   0.000128
0.0121875  0.721536   0.279424   0
0.0122656  0.732672   0.287616   0.000128
0.0123438  0.727552   0.274432   0
0.0124219  0.739328   0.289792   0
0.0125  0.73536   0.29248   0
0.0125781  0.729088   0.301184   0.000128
0.0126563  0.745344   0.31104   0
0.0127344  0.724992   0.31424   0
0.0128125  0.738944   0.322688   0
0.0128906  0.747904   0.331136   0
0.0129688  0.734208   0.323072   0
0.0130469  0.747392   0.335104   0.000128
0.013125  0.747392   0.34368   0
0.0132031  0.748544   0.354176   0
0.0132812  0.740224   0.364416   0
0.0133594  0.757376   0.363008   0
0.0134375  0.7424   0.374144   0
0.0135156  0.750976   0.370432   0.000128
0.0135937  0.765824   0.365056   0
0.0136719  0.767232   0.387968   0
0.01375  0.756352   0.380544   0
0.0138281  0.765184   0.40512   0
0.0139063  0.754432   0.407808   0
0.0139844  0.759424   0.42368   0.000256
0.0140625  0.776192   0.4128   0
0.0141406  0.771328   0.43328   0
0.0142188  0.776704   0.4256   0.000128
0.0142969  0.773376   0.439552   0
0.014375  0.7616   0.436096   0
0.0144531  0.779776   0.445056   0.000128
0.0145313  0.779776   0.451072   0
0.0146094  0.789888   0.471424   0.000384
0.0146875  0.777856   0.480256   0.000128
0.0147656  0.788992   0.480512   0.000256
0.0148438  0.781312   0.491008   0.000256
0.0149219  0.789888   0.47424   0.000384
0.015  0.794112   0.499968   0.000384
0.0150781  0.808576   0.511872   0
0.0151562  0.790144   0.50304   0
0.0152344  0.804096   0.50688   0
0.0153125  0.796032   0.529152   0.000384
0.0153906  0.8032   0.527872   0.000128
0.0154687  0.793856   0.534784   0
0.0155469  0.80384   0.552064   0.000256
0.015625  0.797184   0.557824   0.000128
0.0157031  0.795008   0.565504   0.000128
0.0157813  0.804608   0.569472   0.000128
0.0158594  0.797824   0.571904   0.000256
0.0159375  0.813952   0.578816   0.000128
0.0160156  0.809728   0.573184   0.000256
0.0160938  0.810112   0.608128   0
0.0161719  0.817536   0.608128   0
0.01625  0.809344   0.610304   0
0.0163281  0.821376   0.617728   0
0.0164063  0.805632   0.6176   0.000512
0.0164844  0.829184   0.621696   0.000256
0.0165625  0.837504   0.6272   0.000128
0.0166406  0.833024   0.649984   0.000128
0.0167188  0.824448   0.652672   0.000128
0.0167969  0.832768   0.662912   0.00064
0.016875  0.8352   0.672768   0
0.0169531  0.833664   0.691968   0.000256
0.0170313  0.842112   0.698368   0.000256
0.0171094  0.855168   0.69568   0.000512
0.0171875  0.830208   0.710912   0.000512
0.0172656  0.842624   0.691968   0.00064
0.0173438  0.833024   0.710656   0.000512
0.0174219  0.83328   0.711296   0.000768
0.0175  0.840192   0.713216   0.000768
0.0175781  0.838912   0.744448   0.000384
0.0176563  0.850944   0.738304   0.00064
0.0177344  0.858112   0.748928   0.000256
0.0178125  0.858752   0.755712   0.000384
0.0178906  0.847104   0.7648   0.000256
0.0179688  0.84544   0.752512   0.000896
0.0180469  0.858752   0.777984   0.000768
0.018125  0.857856   0.77632   0.000256
0.0182031  0.853248   0.795264   0.00064
0.0182812  0.854784   0.792576   0.001024
0.0183594  0.864768   0.797056   0.000512
0.0184375  0.867072   0.832896   0.000512
0.0185156  0.862848   0.801408   0.000384
0.0185937  0.85568   0.829056   0.000256
0.0186719  0.874752   0.836736   0.000384
0.01875  0.88256   0.83008   0.000384
0.0188281  0.88768   0.850304   0.000512
0.0189062  0.873984   0.851456   0.00064
0.0189844  0.883072   0.88   0.00064
0.0190625  0.883968   0.8768   0.000512
0.0191406  0.891392   0.852736   0.000512
0.0192187  0.893312   0.89088   0.000384
0.0192969  0.89728   0.91264   0.000768
0.019375  0.870656   0.91072   0.00128
0.0194531  0.893824   0.910848   0.00064
0.0195312  0.895104   0.929024   0.001024
0.0196094  0.920064   0.919936   0.001408
0.0196875  0.909696   0.94528   0.001024
0.0197656  0.9152   0.929664   0.001152
0.0198438  0.907648   0.950272   0.000512
0.0199219  0.903424   0.9568   0.00064
0.02  0.904832   0.976768   0.001152
0.0200781  0.912512   0.982656   0.00128
0.0201563  0.912768   0.981888   0.00064
0.0202344  0.917504   0.993792   0.001664
0.0203125  0.908928   0.980864   0.001408
0.0203906  0.905344   1.00096   0.001024
0.0204688  0.930944   1.0185   0.001152
0.0205469  0.927616   0.999424   0.00128
0.020625  0.930304   1.02054   0.001024
0.0207031  0.936064   1.03168   0.001408
0.0207813  0.941952   1.03501   0.000896
0.0208594  0.926848   1.05395   0.00128
0.0209375  0.923008   1.04102   0.000256
0.0210156  0.948352   1.05843   0.00064
0.0210938  0.931968   1.07021   0.001408
0.0211719  0.93248   1.07904   0.001536
0.02125  0.919552   1.07034   0.001024
0.0213281  0.935808   1.08813   0.001152
0.0214063  0.96064   1.10016   0.000512
0.0214844  0.95552   1.11974   0.00192
0.0215625  0.930688   1.11834   0.001536
0.0216406  0.944768   1.13088   0.001024
0.0217188  0.953856   1.13216   0.00128
0.0217969  0.92736   1.1479   0.00128
0.021875  0.937216   1.14278   0.000896
0.0219531  0.949632   1.11603   0.001664
0.0220312  0.949632   1.13331   0.001792
0.0221094  0.95872   1.16378   0.001152
0.0221875  0.965888   1.14829   0.001664
0.0222656  0.966528   1.16582   0.001024
0.0223437  0.969728   1.1927   0.001152
0.0224219  0.977536   1.19219   0.002048
0.0225  0.978688   1.20806   0.002176
0.0225781  0.982272   1.21165   0.001664
0.0226562  0.964608   1.19859   0.001536
0.0227344  0.956032   1.19846   0.001664
0.0228125  0.9824   1.21229   0.001408
0.0228906  0.957568   1.23571   0.001536
0.0229687  0.980736   1.22854   0.001664
0.0230469  0.99584   1.23238   0.000896
0.023125  0.972288   1.24544   0.001408
0.0232031  0.99136   1.24314   0.003072
0.0232812  0.993536   1.27347   0.001664
0.0233594  0.994176   1.27168   0.002304
0.0234375  1.01363   1.28154   0.001792
0.0235156  1.00224   1.2736   0.002304
0.0235938  0.985856   1.29446   0.00192
0.0236719  1.01389   1.29869   0.001408
0.02375  0.998016   1.29101   0.002944
0.0238281  0.999424   1.2864   0.002816
0.0239063  1.008   1.28755   0.002944
0.0239844  1.00531   1.31661   0.002048
0.0240625  1.02157   1.32941   0.002176
0.0241406  0.996352   1.33389   0.002176
0.0242188  0.993536   1.33683   0.0032
0.0242969  1.03373   1.35885   0.001792
0.024375  1.00736   1.36512   0.002432
0.0244531  1.02925   1.33325   0.0032
0.0245313  1.02899   1.37498   0.002944
0.0246094  1.00659   1.38931   0.002944
0.0246875  1.02477   1.39648   0.00256
0.0247656  1.01901   1.39341   0.002688
0.0248438  0.984576   1.38995   0.002432
0.0249219  1.02387   1.40237   0.001792
0.025  1.04422   1.39392   0.003072
0.0250781  1.0121   1.40992   0.002304
0.0251563  1.01453   1.4135   0.002304
0.0252344  1.03898   1.41952   0.003328
0.0253125  1.04691   1.4144   0.002816
0.0253906  1.01978   1.45587   0.003456
0.0254688  1.03706   1.4377   0.002432
0.0255469  1.04742   1.43693   0.002688
0.025625  1.03616   1.45101   0.003456
0.0257031  1.04525   1.45254   0.004608
0.0257813  1.05114   1.46662   0.002176
0.0258594  1.05741   1.45562   0.003328
0.0259375  1.05587   1.49248   0.002816
0.0260156  1.05395   1.48403   0.00256
0.0260937  1.04755   1.4761   0.004352
0.0261719  1.04755   1.49056   0.005248
0.02625  1.04883   1.51424   0.002816
0.0263281  1.05715   1.50502   0.002688
0.0264062  1.07354   1.51258   0.003328
0.0264844  1.06368   1.49594   0.003072
0.0265625  1.05242   1.51078   0.003328
0.0266406  1.06931   1.5552   0.003968
0.0267187  1.06022   1.54125   0.00448
0.0267969  1.07763   1.52704   0.00512
0.026875  1.07136   1.53523   0.004224
0.0269531  1.06944   1.55085   0.004864
0.0270312  1.05485   1.54547   0.004096
0.0271094  1.06611   1.5337   0.00512
0.0271875  1.08006   1.53702   0.00384
0.0272656  1.09722   1.58451   0.00384
0.0273438  1.07546   1.58144   0.004736
0.0274219  1.06995   1.56979   0.00512
0.0275  1.09274   1.57696   0.00512
0.0275781  1.08646   1.60678   0.005632
0.0276563  1.07917   1.59859   0.004224
0.0277344  1.07341   1.59642   0.005248
0.0278125  1.07878   1.6055   0.005504
0.0278906  1.1031   1.6201   0.002816
0.0279688  1.09056   1.60486   0.006784
0.0280469  1.10067   1.60909   0.004096
0.028125  1.10618   1.61549   0.004608
0.0282031  1.07814   1.6096   0.005888
0.0282813  1.09158   1.62522   0.006144
0.0283594  1.0976   1.64646   0.004224
0.0284375  1.10182   1.65069   0.005888
0.0285156  1.09709   1.648   0.004608
0.0285938  1.1113   1.6553   0.006272
0.0286719  1.1136   1.67373   0.004608
0.02875  1.10464   1.67808   0.004992
0.0288281  1.09478   1.68346   0.007168
0.0289063  1.10131   1.66362   0.006528
0.0289844  1.1113   1.68179   0.0064
0.0290625  1.10797   1.69664   0.007808
0.0291406  1.13766   1.67642   0.007168
0.0292188  1.09312   1.68627   0.006144
0.0292969  1.12051   1.70381   0.005632
0.029375  1.13562   1.69523   0.008192
0.0294531  1.14266   1.70138   0.006016
0.0295313  1.11386   1.67808   0.007424
0.0296094  1.12691   1.74042   0.006784
0.0296875  1.12883   1.72339   0.0064
0.0297656  1.13421   1.7303   0.008192
0.0298438  1.12   1.73197   0.006912
0.0299219  1.1351   1.72723   0.006656
0.03  1.11642   1.73888   0.006016
0.0300781  1.12512   1.74579   0.0064
0.0301562  1.12717   1.75091   0.008192
0.0302344  1.12691   1.77331   0.008448
0.0303125  1.14739   1.7248   0.006656
0.0303906  1.1264   1.78035   0.00832
0.0304687  1.13395   1.7472   0.008704
0.0305469  1.12653   1.78086   0.007424
0.030625  1.12896   1.74758   0.01024
0.0307031  1.12781   1.75885   0.00832
0.0307812  1.15085   1.76448   0.007424
0.0308594  1.15328   1.78611   0.007552
0.0309375  1.14022   1.75565   0.00832
0.0310156  1.10682   1.80339   0.008576
0.0310937  1.13792   1.81082   0.008448
0.0311719  1.15584   1.78547   0.009728
0.03125  1.16915   1.80314   0.009472
0.0313281  1.15149   1.79034   0.009856
0.0314063  1.16326   1.80378   0.009728
0.0314844  1.15328   1.81926   0.009088
0.0315625  1.15213   1.78125   0.008704
0.0316406  1.17747   1.8153   0.01024
0.0317188  1.16608   1.83706   0.009344
0.0317969  1.14995   1.81312   0.009856
0.031875  1.16915   1.83078   0.01088
0.0319531  1.16045   1.84371   0.012032
0.0320312  1.18528   1.82976   0.010112
0.0321094  1.17146   1.82669   0.009728
0.0321875  1.17299   1.84358   0.010368
0.0322656  1.16237   1.8519   0.009728
0.0323437  1.1584   1.80646   0.011904
0.0324219  1.15904   1.8569   0.012032
0.0325  1.20102   1.84934   0.009728
0.0325781  1.19219   1.86586   0.009856
0.0326562  1.17594   1.88096   0.010624
0.0327344  1.17325   1.88518   0.01152
0.0328125  1.17056   1.88147   0.012416
0.0328906  1.18234   1.87149   0.010368
0.0329687  1.18093   1.8423   0.01344
0.0330469  1.17504   1.86739   0.012928
0.033125  1.17018   1.88211   0.009728
0.0332031  1.16544   1.88186   0.009984
0.0332812  1.18528   1.91078   0.0128
0.0333594  1.19078   1.8839   0.012928
0.0334375  1.1776   1.92358   0.01152
0.0335156  1.1904   1.90016   0.01344
0.0335937  1.18784   1.88902   0.012544
0.0336719  1.19757   1.93728   0.011904
0.03375  1.19795   1.90899   0.012928
0.0338281  1.19757   1.91539   0.012416
0.0339062  1.20691   1.89568   0.013568
0.0339844  1.18502   1.88198   0.0128
0.0340625  1.20422   1.90413   0.010496
0.0341406  1.24416   1.92717   0.011904
0.0342187  1.19104   1.92742   0.013184
0.0342969  1.1991   1.94086   0.014976
0.034375  1.20013   1.92474   0.011904
0.0344531  1.18899   1.9136   0.014208
0.0345312  1.18797   1.93446   0.011648
0.0346094  1.1959   1.91219   0.013184
0.0346875  1.21267   1.94202   0.014592
0.0347656  1.18758   1.95238   0.015872
0.0348437  1.1863   1.93626   0.014976
0.0349219  1.2087   1.94406   0.013312
0.035  1.23622   1.97632   0.013824
0.0350781  1.20896   1.9831   0.015872
0.0351562  1.21216   1.936   0.017536
0.0352344  1.21894   1.9671   0.015744
0.0353125  1.23149   1.94739   0.015616
0.0353906  1.23021   1.93306   0.013696
0.0354688  1.24301   1.9625   0.017152
0.0355469  1.21613   1.9735   0.012544
0.035625  1.22586   1.97606   0.01536
0.0357031  1.20909   1.98618   0.017408
0.0357813  1.23725   1.9753   0.015488
0.0358594  1.24838   1.99014   0.01792
0.0359375  1.22227   1.98989   0.015232
0.0360156  1.2425   1.98746   0.016
0.0360938  1.21638   1.97184   0.018688
0.0361719  1.2233   1.99616   0.016512
0.03625  1.24096   1.9744   0.015872
0.0363281  1.21242   1.97555   0.018304
0.0364063  1.22061   1.98925   0.018944
0.0364844  1.24186   2.00678   0.017408
0.0365625  1.2343   2.0055   0.019712
0.0366406  1.23226   2.00294   0.019328
0.0367188  1.24403   1.98502   0.016768
0.0367969  1.24467   2.00678   0.020352
0.036875  1.24019   2.00256   0.017664
0.0369531  1.23776   2.00179   0.020608
0.0370313  1.2471   2.01267   0.019328
0.0371094  1.24864   2.03008   0.022528
0.0371875  1.24442   2.02803   0.019584
0.0372656  1.2311   2.04083   0.020224
0.0373438  1.26182   1.99309   0.020864
0.0374219  1.26464   2.01997   0.01984
0.0375  1.24979   2.03674   0.019712
0.0375781  1.26285   2.03661   0.01728
0.0376563  1.24531   2.0265   0.01984
0.0377344  1.25478   2.04531   0.02048
0.0378125  1.26259   2.05952   0.023424
0.0378906  1.24403   2.06029   0.018304
0.0379688  1.26861   2.05491   0.020864
0.0380469  1.26707   2.04518   0.023424
0.038125  1.2768   2.04941   0.025344
0.0382031  1.25978   2.0393   0.019584
0.0382813  1.25402   2.05875   0.023296
0.0383594  1.26106   2.05146   0.01792
0.0384375  1.27821   2.06643   0.02048
0.0385156  1.25018   2.07744   0.021376
0.0385938  1.26579   2.04096   0.020864
0.0386719  1.27078   2.0425   0.023168
0.03875  1.27168   2.04058   0.023168
0.0388281  1.25491   2.06144   0.021376
0.0389063  1.26528   2.06157   0.02176
0.0389844  1.26413   2.09523   0.023168
0.0390625  1.26989   2.06771   0.0224
0.0391406  1.25632   2.03674   0.021504
0.0392188  1.25491   2.0407   0.02496
0.0392969  1.28755   2.0713   0.021376
0.039375  1.28038   2.0503   0.02304
0.0394531  1.28614   2.09984   0.025856
0.0395313  1.2503   2.1088   0.022016
0.0396094  1.28269   2.06451   0.025216
0.0396875  1.28563   2.07066   0.022784
0.0397656  1.30035   2.08845   0.028544
0.0398438  1.30253   2.08218   0.023552
0.0399219  1.29216   2.0544   0.0256
0.04  1.26682   2.06874   0.026624
0.0400781  1.29459   2.05466   0.029056
0.0401562  1.2855   2.06874   0.027008
0.0402344  1.29267   2.11763   0.025984
0.0403125  1.30022   2.07834   0.028928
0.0403906  1.29075   2.09254   0.029696
0.0404687  1.28435   2.08026   0.027776
0.0405469  1.31622   2.08819   0.029184
0.040625  1.30291   2.11354   0.028032
0.0407031  1.31213   2.08858   0.030592
0.0407812  1.27693   2.12173   0.028288
0.0408594  1.312   2.10086   0.030848
0.0409375  1.29318   2.10547   0.027264
0.0410156  1.29011   2.11968   0.028416
0.0410937  1.27936   2.09613   0.030208
0.0411719  1.29715   2.08832   0.031872
0.04125  1.30432   2.096   0.030336
0.0413281  1.31072   2.12365   0.032512
0.0414062  1.29229   2.08934   0.032512
0.0414844  1.32902   2.11712   0.032
0.0415625  1.29574   2.11238   0.030464
0.0416406  1.31917   2.08333   0.033664
0.0417187  1.31686   2.1321   0.031872
0.0417969  1.31584   2.13312   0.031232
0.041875  1.31226   2.0896   0.032128
0.0419531  1.30445   2.1143   0.030976
0.0420312  1.30125   2.09408   0.034304
0.0421094  1.27962   2.11341   0.028928
0.0421875  1.30816   2.10598   0.030976
0.0422656  1.2855   2.11187   0.033152
0.0423437  1.30714   2.12698   0.033536
0.0424219  1.31686   2.11021   0.033408
0.0425  1.30598   2.11149   0.033792
0.0425781  1.31622   2.11674   0.035712
0.0426562  1.31354   2.08947   0.035072
0.0427344  1.31302   2.1143   0.03456
0.0428125  1.33184   2.15718   0.034304
0.0428906  1.31533   2.13862   0.034816
0.0429688  1.29549   2.16371   0.03392
0.0430469  1.31942   2.12915   0.036096
0.043125  1.31213   2.13184   0.03328
0.0432031  1.31354   2.11226   0.036736
0.0432813  1.32365   2.11482   0.036736
0.0433594  1.32186   2.14515   0.036224
0.0434375  1.33069   2.13261   0.034048
0.0435156  1.32365   2.12762   0.038144
0.0435938  1.33606   2.12403   0.035968
0.0436719  1.33811   2.14451   0.039296
0.04375  1.31187   2.13325   0.03584
0.0438281  1.32736   2.13274   0.03776
0.0439063  1.3399   2.14899   0.043008
0.0439844  1.344   2.13517   0.037632
0.0440625  1.34451   2.10662   0.036224
0.0441406  1.3312   2.16794   0.036608
0.0442188  1.3289   2.16218   0.03904
0.0442969  1.31597   2.15066   0.038528
0.044375  1.32531   2.18675   0.038272
0.0444531  1.33146   2.16294   0.041216
0.0445313  1.32134   2.10726   0.038656
0.0446094  1.3353   2.13696   0.042752
0.0446875  1.32454   2.14451   0.041472
0.0447656  1.34234   2.16794   0.041472
0.0448438  1.34118   2.14566   0.040576
0.0449219  1.35552   2.1527   0.03968
0.045  1.3344   2.14042   0.039936
0.0450781  1.33082   2.15437   0.04416
0.0451563  1.32045   2.13722   0.0384
0.0452344  1.3399   2.14682   0.040064
0.0453125  1.32698   2.16973   0.042496
0.0453906  1.34234   2.14592   0.042112
0.0454688  1.34413   2.12531   0.049408
0.0455469  1.33606   2.15424   0.044672
0.045625  1.34298   2.16845   0.044032
0.0457031  1.36678   2.17754   0.04672
0.0457813  1.33619   2.16346   0.049152
0.0458594  1.36166   2.12032   0.045184
0.0459375  1.32019   2.16909   0.048128
0.0460156  1.3463   2.21056   0.048512
0.0460938  1.35757   2.17229   0.039808
0.0461719  1.3664   2.16038   0.04608
0.04625  1.33632   2.17805   0.046336
0.0463281  1.33402   2.1577   0.0448
0.0464063  1.35514   2.15795   0.04544
0.0464844  1.36038   2.1513   0.048
0.0465625  1.31712   2.17574   0.044672
0.0466406  1.34656   2.17178   0.049024
0.0467188  1.33389   2.15885   0.045184
0.0467969  1.33978   2.16346   0.04608
0.046875  1.3449   2.18765   0.051456
0.0469531  1.37267   2.16602   0.048128
0.0470313  1.35283   2.18688   0.046336
0.0471094  1.35552   2.17754   0.048256
0.0471875  1.35731   2.20928   0.044672
0.0472656  1.35539   2.16333   0.04992
0.0473438  1.37293   2.15194   0.050432
0.0474219  1.37779   2.1408   0.047872
0.0475  1.35949   2.17651   0.045312
0.0475781  1.38086   2.14464   0.047872
0.0476563  1.36845   2.17485   0.04864
0.0477344  1.36998   2.1943   0.044928
0.0478125  1.35514   2.16346   0.054016
0.0478906  1.36563   2.1801   0.051584
0.0479688  1.35219   2.21504   0.054784
0.0480469  1.38138   2.17702   0.050048
0.048125  1.35437   2.1431   0.05248
0.0482031  1.36166   2.15974   0.05504
0.0482812  1.37114   2.18278   0.051584
0.0483594  1.35898   2.16307   0.057088
0.0484375  1.38854   2.18598   0.056704
0.0485156  1.40032   2.18317   0.052224
0.0485937  1.38074   2.16755   0.056704
0.0486719  1.36691   2.18714   0.05504
0.04875  1.3664   2.14336   0.053248
0.0488281  1.37357   2.17434   0.05504
0.0489062  1.37907   2.1664   0.050304
0.0489844  1.35642   2.18163   0.050048
0.0490625  1.36346   2.16806   0.056064
0.0491406  1.36269   2.18112   0.056064
0.0492187  1.38317   2.15552   0.055168
0.0492969  1.37984   2.1815   0.054016
0.049375  1.36909   2.20096   0.060032
0.0494531  1.37242   2.15078   0.055424
0.0495312  1.39302   2.18458   0.052224
0.0496094  1.36051   2.1879   0.062976
0.0496875  1.36934   2.2048   0.060032
0.0497656  1.3495   2.20301   0.059904
0.0498437  1.3888   2.17331   0.062464
0.0499219  1.39059   2.18598   0.05888
0.05  1.37818   2.19174   0.061056
0.0500781  1.36922   2.19533   0.063744
0.0501562  1.38637   2.16051   0.060288
0.0502344  1.39302   2.18304   0.058624
0.0503125  1.3577   2.19238   0.064768
0.0503906  1.37331   2.18163   0.058752
0.0504687  1.3728   2.17779   0.062336
0.0505469  1.38253   2.18957   0.059008
0.050625  1.40531   2.17779   0.061952
0.0507031  1.38176   2.18509   0.06144
0.0507812  1.36653   2.20634   0.061824
0.0508594  1.37587   2.19174   0.058624
0.0509375  1.3801   2.20864   0.064
0.0510156  1.40403   2.1865   0.066048
0.0510938  1.3705   2.1769   0.061568
0.0511719  1.38752   2.15974   0.06528
0.05125  1.40864   2.18278   0.066304
0.0513281  1.39866   2.20288   0.065152
0.0514063  1.38355   2.1719   0.062592
0.0514844  1.39533   2.18509   0.071424
0.0515625  1.4007   2.18048   0.066176
0.0516406  1.36614   2.23603   0.067584
0.0517188  1.38445   2.20544   0.057856
0.0517969  1.40083   2.1513   0.068864
0.051875  1.39443   2.18035   0.066304
0.0519531  1.39328   2.16883   0.069504
0.0520313  1.38957   2.18048   0.06528
0.0521094  1.36589   2.18739   0.075136
0.0521875  1.38701   2.19341   0.071552
0.0522656  1.38982   2.20403   0.060032
0.0523438  1.39674   2.19264   0.077312
0.0524219  1.40134   2.18253   0.07488
0.0525  1.39482   2.18726   0.068352
0.0525781  1.37971   2.16934   0.063232
0.0526563  1.39162   2.20723   0.072192
0.0527344  1.3815   2.1911   0.073728
0.0528125  1.39533   2.14848   0.06912
0.0528906  1.39648   2.16397   0.070528
0.0529688  1.38637   2.17779   0.075648
0.0530469  1.42298   2.1591   0.064512
0.053125  1.3856   2.19315   0.071936
0.0532031  1.39366   2.18688   0.070784
0.0532813  1.38035   2.17856   0.0704
0.0533594  1.40467   2.18483   0.070784
0.0534375  1.3815   2.17523   0.075008
0.0535156  1.40851   2.17216   0.070272
0.0535938  1.40006   2.15757   0.07424
0.0536719  1.39379   2.19136   0.072832
0.05375  1.37178   2.1655   0.077184
0.0538281  1.39853   2.1975   0.073472
0.0539063  1.42374   2.18842   0.075136
0.0539844  1.40237   2.21786   0.073856
0.0540625  1.39072   2.19981   0.077696
0.0541406  1.38765   2.18995   0.072832
0.0542188  1.38982   2.15834   0.079744
0.0542969  1.40224   2.17075   0.0768
0.054375  1.40646   2.19469   0.075392
0.0544531  1.37472   2.18918   0.082944
0.0545313  1.41197   2.18662   0.074624
0.0546094  1.41747   2.18829   0.0832
0.0546875  1.41581   2.16781   0.078848
0.0547656  1.38918   2.14528   0.076928
0.0548438  1.39635   2.19917   0.0768
0.0549219  1.42464   2.19149   0.086912
0.055  1.40275   2.15232   0.079488
0.0550781  1.41504   2.18701   0.077056
0.0551563  1.38893   2.17152   0.083712
0.0552344  1.39558   2.17779   0.075264
0.0553125  1.3984   2.1591   0.078336
0.0553906  1.41069   2.1833   0.086656
0.0554688  1.41171   2.18496   0.083584
0.0555469  1.39725   2.20518   0.086272
0.055625  1.42541   2.21722   0.082176
0.0557031  1.40941   2.19686   0.081152
0.0557813  1.39827   2.19763   0.08576
0.0558594  1.43066   2.19187   0.088832
0.0559375  1.40096   2.17702   0.081408
0.0560156  1.39059   2.17754   0.081152
0.0560937  1.41747   2.17498   0.083328
0.0561719  1.41914   2.19482   0.085376
0.05625  1.39994   2.1961   0.078336
0.0563281  1.39584   2.17101   0.084864
0.0564062  1.4263   2.18035   0.079488
0.0564844  1.41734   2.18982   0.084992
0.0565625  1.39494   2.19098   0.08384
0.0566406  1.41286   2.16512   0.077952
0.0567187  1.42042   2.16333   0.090112
0.0567969  1.41274   2.17165   0.08384
0.056875  1.40608   2.1449   0.088448
0.0569531  1.43245   2.16986   0.0864
0.0570312  1.39482   2.15462   0.089088
0.0571094  1.4272   2.17792   0.087808
0.0571875  1.40826   2.208   0.086784
0.0572656  1.40198   2.17357   0.083712
0.0573437  1.40826   2.14733   0.082432
0.0574219  1.41504   2.16922   0.09152
0.0575  1.41837   2.1673   0.089728
0.0575781  1.41248   2.17254   0.096128
0.0576562  1.4345   2.1577   0.08896
0.0577344  1.40634   2.19507   0.088832
0.0578125  1.41261   2.17613   0.095616
0.0578906  1.4039   2.15731   0.089344
0.0579687  1.3897   2.17766   0.089984
0.0580469  1.43923   2.16256   0.097152
0.058125  1.43488   2.19098   0.095616
0.0582031  1.41389   2.19328   0.091776
0.0582812  1.43181   2.1623   0.091904
0.0583594  1.42144   2.15846   0.08768
0.0584375  1.41786   2.20749   0.096128
0.0585156  1.42477   2.17754   0.093184
0.0585938  1.4208   2.15475   0.094976
0.0586719  1.41696   2.19354   0.089984
0.05875  1.4345   2.13581   0.100224
0.0588281  1.38931   2.15821   0.091648
0.0589063  1.44653   2.17126   0.094592
0.0589844  1.42221   2.12288   0.0992
0.0590625  1.42605   2.15744   0.092032
0.0591406  1.42131   2.16192   0.093056
0.0592188  1.4249   2.17357   0.100224
0.0592969  1.41107   2.19725   0.103168
0.059375  1.43462   2.1632   0.094848
0.0594531  1.41606   2.17344   0.098432
0.0595313  1.42822   2.15834   0.097792
0.0596094  1.42874   2.18816   0.098688
0.0596875  1.40736   2.18547   0.099584
0.0597656  1.41389   2.13466   0.104448
0.0598438  1.41363   2.16768   0.099712
0.0599219  1.42157   2.14195   0.094976
0.06  1.40378   2.19021   0.101248
0.0600781  1.40864   2.17946   0.107392
0.0601563  1.43795   2.18637   0.10112
0.0602344  1.41542   2.15386   0.104832
0.0603125  1.40774   2.128   0.098816
0.0603906  1.4199   2.15872   0.097536
0.0604688  1.40813   2.18061   0.096256
0.0605469  1.41594   2.1673   0.098048
0.060625  1.41363   2.14515   0.100992
0.0607031  1.44346   2.14989   0.103808
0.0607813  1.42182   2.15974   0.102016
0.0608594  1.42451   2.16435   0.101248
0.0609375  1.42029   2.12006   0.101888
0.0610156  1.44282   2.16218   0.100992
0.0610938  1.43898   2.14554   0.101888
0.0611719  1.42797   2.15821   0.098432
0.06125  1.45101   2.17126   0.108032
0.0613281  1.42579   2.14118   0.107264
0.0614063  1.43578   2.1641   0.104576
0.0614844  1.42515   2.22477   0.104064
0.0615625  1.39866   2.1513   0.10432
0.0616406  1.42515   2.13133   0.101632
0.0617188  1.43782   2.17024   0.098432
0.0617969  1.42285   2.14643   0.108032
0.061875  1.42477   2.16563   0.113792
0.0619531  1.42592   2.13402   0.111744
0.0620313  1.41747   2.17331   0.104448
0.0621094  1.42336   2.1495   0.112768
0.0621875  1.41299   2.14861   0.110976
0.0622656  1.43283   2.16115   0.110336
0.0623438  1.45421   2.15014   0.112384
0.0624219  1.42861   2.15437   0.109184
0.0625  1.43744   2.15194   0.120576
0.0625781  1.42118   2.14515   0.112256
0.0626562  1.4551   2.17395   0.112512
0.0627344  1.43808   2.15488   0.115072
0.0628125  1.44397   2.14938   0.110464
0.0628906  1.45728   2.11021   0.115456
0.0629688  1.42093   2.16525   0.110336
0.0630469  1.43693   2.14874   0.109568
0.063125  1.46291   2.1641   0.120576
0.0632031  1.41837   2.11136   0.109696
0.0632812  1.40634   2.1728   0.11392
0.0633594  1.43782   2.14208   0.110592
0.0634375  1.44742   2.14042   0.109568
0.0635156  1.43526   2.12224   0.116096
0.0635938  1.41235   2.13581   0.1088
0.0636719  1.40979   2.16461   0.113408
0.06375  1.45152   2.12762   0.108928
0.0638281  1.4359   2.1472   0.118912
0.0639062  1.4336   2.13658   0.115456
0.0639844  1.43718   2.14464   0.11392
0.0640625  1.41786   2.11059   0.118144
0.0641406  1.44256   2.14285   0.127488
0.0642188  1.40467   2.1431   0.115072
0.0642969  1.43782   2.11661   0.11648
0.064375  1.43014   2.14054   0.121088
0.0644531  1.44346   2.14528   0.119168
0.0645312  1.40582   2.14835   0.115584
0.0646094  1.43411   2.12416   0.123008
0.0646875  1.39917   2.13158   0.113792
0.0647656  1.43629   2.15488   0.116992
0.0648438  1.43936   2.11494   0.123264
0.0649219  1.4409   2.13773   0.122112
0.065  1.44   2.10906   0.127232
0.0650781  1.43859   2.14298   0.126848
0.0651562  1.43757   2.12378   0.121472
0.0652344  1.42707   2.13363   0.116736
0.0653125  1.41734   2.11341   0.125696
0.0653906  1.43283   2.09485   0.127744
0.0654688  1.43846   2.11853   0.12672
0.0655469  1.41978   2.11763   0.130304
0.065625  1.43898   2.11725   0.131328
0.0657031  1.42784   2.13926   0.124544
0.0657812  1.44806   2.14003   0.131712
0.0658594  1.4528   2.13786   0.12544
0.0659375  1.43078   2.1353   0.126848
0.0660156  1.46445   2.14182   0.125696
0.0660938  1.43642   2.11162   0.123904
0.0661719  1.43949   2.13888   0.130432
0.06625  1.43347   2.08909   0.132224
0.0663281  1.48262   2.10381   0.126208
0.0664062  1.43846   2.09574   0.132608
0.0664844  1.41286   2.128   0.128896
0.0665625  1.4217   2.09485   0.125696
0.0666406  1.41082   2.10829   0.137088
0.0667188  1.4272   2.12838   0.129792
0.0667969  1.41773   2.10982   0.130816
0.066875  1.43808   2.13146   0.130944
0.0669531  1.42797   2.14336   0.129152
0.0670313  1.42618   2.1463   0.128
0.0671094  1.4441   2.11149   0.132736
0.0671875  1.44435   2.06899   0.12736
0.0672656  1.44179   2.11994   0.130816
0.0673438  1.44525   2.10701   0.12928
0.0674219  1.46637   2.11328   0.129792
0.0675  1.45421   2.06605   0.140416
0.0675781  1.43821   2.13901   0.132608
0.0676563  1.44448   2.11392   0.1376
0.0677344  1.43578   2.07872   0.130944
0.0678125  1.4263   2.12762   0.127104
0.0678906  1.45395   2.08986   0.133248
0.0679688  1.44294   2.10355   0.13504
0.0680469  1.44282   2.12787   0.140288
0.068125  1.46202   2.08845   0.141056
0.0682031  1.44717   2.10317   0.137472
0.0682813  1.44858   2.1056   0.141056
0.0683594  1.45574   2.09958   0.14016
0.0684375  1.44794   2.0864   0.141056
0.0685156  1.44269   2.09587   0.141568
0.0685937  1.45792   2.09946   0.141952
0.0686719  1.42515   2.09267   0.143232
0.06875  1.45523   2.08704   0.138112
0.0688281  1.44179   2.14579   0.142336
0.0689063  1.44576   2.12416   0.141312
0.0689844  1.45075   2.08026   0.148992
0.0690625  1.44422   2.13837   0.146816
0.0691406  1.44589   2.12723   0.139392
0.0692187  1.43232   2.09485   0.144256
0.0692969  1.41478   2.11981   0.140032
0.069375  1.43757   2.09126   0.137344
0.0694531  1.45626   2.09805   0.147456
0.0695313  1.45984   2.08691   0.14144
0.0696094  1.4496   2.0905   0.137472
0.0696875  1.4377   2.13478   0.146304
0.0697656  1.43629   2.07667   0.1408
0.0698437  1.43962   2.09894   0.146176
0.0699219  1.44794   2.1056   0.145536
0.07  1.44973   2.11738   0.146176
0.0700781  1.44858   2.08819   0.14592
0.0701563  1.4519   2.09946   0.145152
0.0702344  1.46854   2.09741   0.142976
0.0703125  1.39123   2.07718   0.1408
0.0703906  1.43462   2.07616   0.147328
0.0704687  1.44141   2.11648   0.147712
0.0705469  1.45139   2.08307   0.145664
0.070625  1.45664   2.08525   0.145152
0.0707031  1.4551   2.07398   0.143104
0.0707813  1.46445   2.07488   0.149376
0.0708594  1.43462   2.05952   0.153728
0.0709375  1.46342   2.05478   0.157184
0.0710156  1.4327   2.09229   0.146304
0.0710937  1.42387   2.09958   0.148608
0.0711719  1.45421   2.05914   0.15104
0.07125  1.44742   2.04083   0.157184
0.0713281  1.44461   2.07936   0.14656
0.0714063  1.4583   2.08806   0.15552
0.0714844  1.4519   2.07629   0.149248
0.0715625  1.42451   2.0896   0.158592
0.0716406  1.44896   2.07654   0.14528
0.0717187  1.44627   2.08051   0.149376
0.0717969  1.43411   2.08806   0.151296
0.071875  1.43206   2.0887   0.153984
0.0719531  1.4505   2.07552   0.162176
0.0720313  1.44781   2.10368   0.151936
0.0721094  1.44371   2.08   0.157696
0.0721875  1.43322   2.05107   0.154496
0.0722656  1.43501   2.03008   0.158592
0.0723437  1.44358   2.08218   0.16448
0.0724219  1.44205   2.05952   0.157696
0.0725  1.42246   2.04634   0.157056
0.0725781  1.46432   2.09434   0.150784
0.0726563  1.45178   2.04096   0.152576
0.0727344  1.4528   2.04134   0.152064
0.0728125  1.44422   2.08858   0.153728
0.0728906  1.46522   2.07757   0.15616
0.0729687  1.43603   2.03917   0.15104
0.0730469  1.45011   2.06349   0.155648
0.073125  1.44486   2.04928   0.167296
0.0732031  1.45536   2.05427   0.153472
0.0732813  1.44742   2.05837   0.160512
0.0733594  1.43795   2.06451   0.158464
0.0734375  1.45357   2.09267   0.163328
0.0735156  1.4423   2.05952   0.157056
0.0735937  1.43949   2.0759   0.15104
0.0736719  1.46509   2.06707   0.163712
0.07375  1.46381   2.07616   0.154368
0.0738281  1.42221   2.04851   0.160256
0.0739063  1.47238   2.07501   0.155648
0.0739844  1.44589   2.04979   0.161408
0.0740625  1.41171   2.06042   0.158592
0.0741406  1.43757   2.07424   0.164736
0.0742188  1.4295   2.07834   0.171008
0.0742969  1.46074   2.04736   0.159872
0.074375  1.46125   2.02688   0.166912
0.0744531  1.45907   2.04314   0.158848
0.0745313  1.44576   2.0297   0.17088
0.0746094  1.44   2.03597   0.164736
0.0746875  1.44499   2.05094   0.16256
0.0747656  1.43488   2.06118   0.166528
0.0748438  1.45779   2.07706   0.169088
0.0749219  1.45062   2.04058   0.158848
0.075  1.43629   2.04915   0.17088
0.0750781  1.46355   2.04966   0.161664
0.0751563  1.45011   2.05645   0.166144
0.0752344  1.44038   2.06259   0.168448
0.0753125  1.45088   2.0201   0.167424
0.0753906  1.45126   2.05798   0.169344
0.0754688  1.42515   2.05312   0.170368
0.0755469  1.41568   2.03046   0.173568
0.075625  1.44909   2.04595   0.162944
0.0757031  1.42195   2.05158   0.169472
0.0757813  1.45101   2.06541   0.17216
0.0758594  1.43232   2.05658   0.169344
0.0759375  1.42912   2.03392   0.172928
0.0760156  1.43923   2.00883   0.17152
0.0760938  1.44858   2.03226   0.174464
0.0761719  1.4409   2.04941   0.174336
0.07625  1.45011   2.06298   0.174208
0.0763281  1.43309   2.04864   0.176128
0.0764062  1.43718   2.03046   0.166912
0.0764844  1.46355   2.0169   0.17152
0.0765625  1.4249   2.0233   0.178176
0.0766406  1.45818   2.02688   0.166656
0.0767188  1.45856   2.04467   0.168448
0.0767969  1.43347   2.03238   0.174592
0.076875  1.46688   2.01766   0.170752
0.0769531  1.4624   2.03238   0.17088
0.0770312  1.43373   2.02304   0.171392
0.0771094  1.44998   2.04326   0.17728
0.0771875  1.4432   2.03738   0.17984
0.0772656  1.45472   2.03494   0.181504
0.0773438  1.42618   2.00474   0.175232
0.0774219  1.45114   2.04813   0.186112
0.0775  1.43603   2.03418   0.175488
0.0775781  1.4144   2.03034   0.17728
0.0776562  1.45485   2.0361   0.173952
0.0777344  1.47059   2.04851   0.17472
0.0778125  1.46368   2.01856   0.18112
0.0778906  1.4569   2.01715   0.18496
0.0779688  1.47059   1.99846   0.168704
0.0780469  1.43923   2.01267   0.176896
0.078125  1.46944   2.02368   0.16704
0.0782031  1.44653   1.99885   0.17856
0.0782812  1.456   1.99936   0.183296
0.0783594  1.46765   2.0247   0.18176
0.0784375  1.45958   2.01805   0.179712
0.0785156  1.45088   2.02394   0.177664
0.0785938  1.46445   2.02086   0.18048
0.0786719  1.44845   2.01792   0.182912
0.07875  1.43923   2.01536   0.183296
0.0788281  1.46419   1.99962   0.184192
0.0789062  1.44806   1.99603   0.18112
0.0789844  1.46048   1.99104   0.19456
0.0790625  1.43501   1.99654   0.183936
0.0791406  1.46355   2.02406   0.17472
0.0792188  1.45574   2.00858   0.190976
0.0792969  1.47085   2.02739   0.189824
0.079375  1.4496   1.99757   0.190848
0.0794531  1.43846   2.01523   0.186368
0.0795312  1.42579   2.00474   0.187008
0.0796094  1.4528   1.99821   0.186496
0.0796875  1.43296   2.0032   0.193792
0.0797656  1.45254   1.99718   0.18496
0.0798438  1.43398   2.00986   0.192768
0.0799219  1.43859   2.00371   0.191232
0.08  1.4601   2.01869   0.18624
0.0800781  1.48147   1.9991   0.191232
0.0801562  1.45523   2.00141   0.182912
0.0802344  1.4496   2.02483   0.183936
0.0803125  1.45754   2.01933   0.187264
0.0803906  1.47546   2.01242   0.19392
0.0804688  1.44832   2.01357   0.192768
0.0805469  1.45907   1.99386   0.190848
0.080625  1.45421   1.98938   0.191616
0.0807031  1.46304   1.99142   0.181888
0.0807812  1.45216   1.99219   0.192
0.0808594  1.45075   2.00678   0.184704
0.0809375  1.46125   1.98733   0.182272
0.0810156  1.41491   2.02483   0.190208
0.0810938  1.45075   2.00909   0.18944
0.0811719  1.4391   1.96672   0.193792
0.08125  1.43757   1.98554   0.202496
0.0813281  1.44384   1.98899   0.191872
0.0814062  1.45651   1.96288   0.189184
0.0814844  1.44192   1.98221   0.194816
0.0815625  1.45408   1.98746   0.191872
0.0816406  1.45126   1.99181   0.19648
0.0817188  1.44333   1.96954   0.192128
0.0817969  1.42963   1.97018   0.19584
0.081875  1.46061   1.99974   0.19456
0.0819531  1.45293   1.98656   0.201344
0.0820312  1.44922   1.96083   0.201856
0.0821094  1.45126   1.99654   0.19712
0.0821875  1.47802   1.96902   0.201984
0.0822656  1.43642   1.96672   0.198528
0.0823438  1.47098   1.95699   0.19712
0.0824219  1.43501   1.98438   0.198272
0.0825  1.45088   1.9849   0.197376
0.0825781  1.4432   2.00205   0.20224
0.0826563  1.44064   1.99066   0.191104
0.0827344  1.43526   1.99693   0.200576
0.0828125  1.4455   1.96275   0.19392
0.0828906  1.45062   1.95661   0.194816
0.0829688  1.42566   1.99142   0.201216
0.0830469  1.44973   1.94982   0.19648
0.083125  1.45318   1.97261   0.20416
0.0832031  1.4295   1.95405   0.204672
0.0832813  1.44896   1.99168   0.193024
0.0833594  1.46317   1.97222   0.202624
0.0834375  1.4441   1.9648   0.201728
0.0835156  1.46214   1.99181   0.193408
0.0835938  1.46022   1.97632   0.201216
0.0836719  1.43603   1.94048   0.204032
0.08375  1.46931   1.96672   0.196352
0.0838281  1.45395   2.00422   0.205312
0.0839063  1.44026   1.97325   0.20288
0.0839844  1.44243   1.95021   0.207488
0.0840625  1.4583   1.95469   0.208768
0.0841406  1.43642   1.96045   0.207104
0.0842187  1.46381   1.95661   0.208
0.0842969  1.45216   1.95712   0.203136
0.084375  1.42976   1.96301   0.20416
0.0844531  1.45062   1.94522   0.20416
0.0845313  1.46637   1.95597   0.20352
0.0846094  1.46675   1.95443   0.206336
0.0846875  1.44986   1.94368   0.208512
0.0847656  1.43706   1.98234   0.205312
0.0848437  1.46688   1.95174   0.20352
0.0849219  1.44192   1.9625   0.210176
0.085  1.47123   1.95136   0.2144
0.0850781  1.45114   1.94957   0.199552
0.0851563  1.47917   1.94419   0.217984
0.0852344  1.47174   1.92192   0.20608
0.0853125  1.45037   1.95917   0.206336
0.0853906  1.45587   1.96032   0.210688
0.0854687  1.44294   1.96454   0.211712
0.0855469  1.45459   1.94304   0.203008
0.085625  1.47187   1.94547   0.207104
0.0857031  1.46701   1.9392   0.207488
0.0857813  1.44986   1.93472   0.206592
0.0858594  1.46074   1.97568   0.206208
0.0859375  1.47328   1.96032   0.210944
0.0860156  1.43974   1.96634   0.204928
0.0860937  1.43373   1.95302   0.211584
0.0861719  1.46662   1.95162   0.203776
0.08625  1.45882   1.95149   0.20608
0.0863281  1.44384   1.94099   0.219904
0.0864063  1.4583   1.94906   0.212096
0.0864844  1.44435   1.95008   0.206848
0.0865625  1.44614   1.94547   0.213632
0.0866406  1.45088   1.95046   0.215936
0.0867187  1.44205   1.92896   0.21888
0.0867969  1.45037   1.9351   0.20928
0.086875  1.44909   1.93472   0.214144
0.0869531  1.44256   1.96954   0.224128
0.0870313  1.44294   1.93242   0.2144
0.0871094  1.46125   1.9296   0.222592
0.0871875  1.45126   1.96442   0.209792
0.0872656  1.43898   1.94586   0.214016
0.0873437  1.42528   1.9351   0.21632
0.0874219  1.43514   1.92819   0.211584
0.0875  1.44346   1.91706   0.226048
0.0875781  1.46022   1.93382   0.219904
0.0876563  1.40723   1.91898   0.207232
0.0877344  1.45754   1.94214   0.21312
0.0878125  1.4569   1.94291   0.217344
0.0878906  1.46266   1.95635   0.218496
0.0879687  1.43872   1.91706   0.222208
0.0880469  1.4601   1.89952   0.216576
0.088125  1.46662   1.91194   0.213888
0.0882031  1.43962   1.94381   0.212736
0.0882813  1.44397   1.92614   0.220032
0.0883594  1.42822   1.92179   0.217344
0.0884375  1.46035   1.93677   0.22016
0.0885156  1.45498   1.91629   0.224256
0.0885937  1.44589   1.89606   0.216832
0.0886719  1.42758   1.93331   0.21568
0.08875  1.44653   1.91027   0.2144
0.0888281  1.4551   1.90554   0.217216
0.0889063  1.44589   1.92154   0.214656
0.0889844  1.45254   1.89517   0.210944
0.0890625  1.44422   1.91014   0.228608
0.0891406  1.43117   1.92358   0.214912
0.0892187  1.46637   1.91962   0.217344
0.0892969  1.47366   1.90989   0.214784
0.089375  1.47648   1.91526   0.223104
0.0894531  1.46304   1.94496   0.231936
0.0895313  1.43347   1.88877   0.225408
0.0896094  1.45165   1.90797   0.226816
0.0896875  1.45907   1.89978   0.230272
0.0897656  1.44026   1.90618   0.22848
0.0898438  1.44243   1.91411   0.219264
0.0899219  1.4304   1.9159   0.22784
0.09  1.4583   1.89875   0.228992
0.0900781  1.42938   1.91962   0.220928
0.0901563  1.46368   1.91245   0.235136
0.0902344  1.45485   1.88736   0.229248
0.0903125  1.43117   1.90323   0.226944
0.0903906  1.4537   1.9287   0.221568
0.0904688  1.45984   1.90707   0.217344
0.0905469  1.44115   1.8985   0.231936
0.090625  1.44486   1.91014   0.226944
0.0907031  1.42157   1.90963   0.225664
0.0907813  1.46522   1.87443   0.224128
0.0908594  1.44026   1.90618   0.215936
0.0909375  1.45114   1.91232   0.237184
0.0910156  1.4551   1.88122   0.225536
0.0910938  1.43757   1.89965   0.233728
0.0911719  1.44538   1.89363   0.227968
0.09125  1.45178   1.89645   0.226048
0.0913281  1.44883   1.90822   0.2368
0.0914063  1.45446   1.87558   0.23488
0.0914844  1.47277   1.88378   0.227328
0.0915625  1.44333   1.89837   0.2432
0.0916406  1.43539   1.87136   0.231296
0.0917188  1.45574   1.90067   0.234112
0.0917969  1.46586   1.87942   0.22912
0.091875  1.45971   1.88506   0.22784
0.0919531  1.4496   1.87085   0.232704
0.0920312  1.44038   1.89555   0.226688
0.0921094  1.43642   1.88774   0.23104
0.0921875  1.44832   1.86944   0.231168
0.0922656  1.43757   1.89261   0.232448
0.0923438  1.44947   1.9017   0.236672
0.0924219  1.45178   1.85485   0.228736
0.0925  1.44922   1.87379   0.229376
0.0925781  1.44794   1.87942   0.238848
0.0926562  1.43616   1.86035   0.240384
0.0927344  1.46739   1.86547   0.238464
0.0928125  1.4592   1.86496   0.2336
0.0928906  1.46534   1.89619   0.234496
0.0929688  1.4496   1.86675   0.230912
0.0930469  1.45613   1.87354   0.237952
0.093125  1.44218   1.88915   0.230272
0.0932031  1.46163   1.87418   0.23936
0.0932812  1.44128   1.87379   0.234624
0.0933594  1.45766   1.88493   0.235776
0.0934375  1.44781   1.86931   0.239232
0.0935156  1.44448   1.85587   0.24
0.0935938  1.43322   1.86074   0.241792
0.0936719  1.4231   1.87072   0.239872
0.09375  1.43898   1.8857   0.238208
0.0938281  1.42912   1.8688   0.252928
0.0939062  1.46048   1.88403   0.2272
0.0939844  1.44179   1.8633   0.23488
0.0940625  1.42643   1.89184   0.237184
0.0941406  1.4304   1.8729   0.246784
0.0942188  1.42272   1.89542   0.23552
0.0942969  1.44589   1.856   0.231168
0.094375  1.43526   1.87622   0.24256
0.0944531  1.4441   1.85203   0.252928
0.0945312  1.44691   1.84858   0.234624
0.0946094  1.43885   1.86637   0.231808
0.0946875  1.43245   1.82566   0.234752
0.0947656  1.4423   1.88429   0.245888
0.0948438  1.45408   1.87136   0.246272
0.0949219  1.42426   1.86406   0.236928
0.095  1.4432   1.85728   0.231808
0.0950781  1.43962   1.87725   0.236288
0.0951562  1.46074   1.84064   0.253696
0.0952344  1.44499   1.83232   0.245248
0.0953125  1.44589   1.86278   0.239616
0.0953906  1.43347   1.85754   0.244352
0.0954688  1.42387   1.84115   0.256896
0.0955469  1.44077   1.84256   0.239232
0.095625  1.40787   1.80992   0.24064
0.0957031  1.4601   1.84666   0.238848
0.0957812  1.43552   1.8688   0.24384
0.0958594  1.42925   1.83142   0.238848
0.0959375  1.46189   1.83462   0.249472
0.0960156  1.43923   1.82746   0.247552
0.0960938  1.42925   1.85459   0.239872
0.0961719  1.45984   1.82131   0.252928
0.09625  1.43923   1.85472   0.244736
0.0963281  1.43322   1.8359   0.250368
0.0964062  1.42925   1.84205   0.244352
0.0964844  1.46854   1.83194   0.249344
0.0965625  1.43283   1.85242   0.252544
0.0966406  1.44307   1.83462   0.238848
0.0967188  1.41427   1.83898   0.236288
0.0967969  1.43258   1.8505   0.250752
0.096875  1.4647   1.82157   0.26112
0.0969531  1.456   1.85306   0.242688
0.0970312  1.44371   1.84   0.256512
0.0971094  1.42528   1.83091   0.24576
0.0971875  1.44666   1.81773   0.244608
0.0972656  1.47021   1.80736   0.252032
0.0973438  1.4313   1.80224   0.244736
0.0974219  1.42541   1.82541   0.241664
0.0975  1.43936   1.82067   0.238976
0.0975781  1.43834   1.84294   0.253696
0.0976562  1.45792   1.8208   0.25024
0.0977344  1.44538   1.83552   0.245248
0.0978125  1.43885   1.80301   0.256128
0.0978906  1.46637   1.80813   0.25024
0.0979688  1.43949   1.81069   0.268544
0.0980469  1.44947   1.82835   0.258688
0.098125  1.44461   1.81888   0.250368
0.0982031  1.47085   1.79725   0.251776
0.0982813  1.43283   1.81466   0.25152
0.0983594  1.43347   1.8551   0.247168
0.0984375  1.42848   1.82989   0.264064
0.0985156  1.44986   1.83258   0.25728
0.0985938  1.45395   1.82592   0.239104
0.0986719  1.44102   1.82579   0.247808
0.09875  1.40826   1.8199   0.247552
0.0988281  1.46189   1.81606   0.257024
0.0989063  1.45587   1.81235   0.264192
0.0989844  1.4487   1.82336   0.254208
0.0990625  1.4377   1.82042   0.25664
0.0991406  1.42618   1.80646   0.249088
0.0992188  1.44947   1.8103   0.257024
0.0992969  1.44384   1.81286   0.246656
0.099375  1.4505   1.82362   0.251776
0.0994531  1.42886   1.83642   0.260608
0.0995313  1.4583   1.79149   0.243712
0.0996094  1.44858   1.82554   0.25024
0.0996875  1.43398   1.80531   0.251648
0.0997656  1.42694   1.81466   0.250752
0.0998438  1.42822   1.80557   0.255232
0.0999219  1.42323   1.78432   0.257536
0.1  1.43398   1.7897   0.248832

==> MANUSCRIPT(arxiv)/casec_2m5_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.555676 0.936805 1.49248
#0.291187 1.63763 1.91668
0  1.2422   1.63851   0.031106
0.05  1.60776   2.27853   0.274406
0.1  1.49807   1.63571   0.424458
0.15  1.40105   1.23772   0.473342
0.2  1.26805   0.983916   0.506554
0.25  1.14752   0.819514   0.520596
0.3  1.05868   0.697844   0.538678
0.35  0.964988   0.605648   0.55319
0.4  0.862796   0.53474   0.55848
0.45  0.790444   0.48318   0.551286
0.5  0.71356   0.43629   0.551354
0.55  0.661122   0.402742   0.551006
0.6  0.607216   0.358596   0.537548
0.65  0.537212   0.339282   0.52515
0.7  0.510914   0.314632   0.494514
0.75  0.451212   0.291314   0.500308
0.8  0.422108   0.280544   0.483126
0.85  0.372484   0.26297   0.46335
0.9  0.346796   0.242388   0.451354
0.95  0.311038   0.236796   0.42475
1  0.285244   0.223766   0.41433
1.05  0.252668   0.209038   0.393494
1.1  0.239078   0.197832   0.379072
1.15  0.215712   0.189646   0.367958
1.2  0.207234   0.176794   0.351528
1.25  0.180404   0.174186   0.339338
1.3  0.161466   0.164496   0.31681
1.35  0.147828   0.155284   0.305762
1.4  0.1298   0.154528   0.294818
1.45  0.122376   0.146204   0.288868
1.5  0.110422   0.141116   0.269974
1.55  0.104732   0.137402   0.267838
1.6  0.095014   0.130228   0.251714
1.65  0.084578   0.129432   0.231616
1.7  0.077594   0.120548   0.227946
1.75  0.072268   0.118578   0.221096
1.8  0.068558   0.1109   0.20581
1.85  0.057774   0.10752   0.1971
1.9  0.051788   0.103816   0.188582
1.95  0.05166   0.104104   0.18206
2  0.045086   0.099266   0.17698
2.05  0.040708   0.09453   0.171042
2.1  0.038444   0.095044   0.160128
2.15  0.033954   0.088036   0.158322
2.2  0.032282   0.082814   0.15154
2.25  0.031594   0.082024   0.145872
2.3  0.026632   0.076802   0.138324
2.35  0.022728   0.081972   0.133612
2.4  0.021654   0.071744   0.13015
2.45  0.019502   0.071682   0.126832
2.5  0.017846   0.06576   0.122888
2.55  0.015044   0.066106   0.114464
2.6  0.014508   0.068444   0.10725
2.65  0.011898   0.06223   0.10671
2.7  0.012118   0.056558   0.099298
2.75  0.010256   0.058258   0.104142
2.8  0.009448   0.055216   0.096056
2.85  0.009174   0.05271   0.09016
2.9  0.008156   0.053602   0.08518
2.95  0.00769   0.052116   0.085796
3  0.006558   0.049286   0.081202
3.05  0.00649   0.046318   0.077792
3.1  0.005416   0.044622   0.07677
3.15  0.005076   0.0426   0.073312
3.2  0.004452   0.042304   0.07261
3.25  0.004122   0.04446   0.068382
3.3  0.00414   0.041642   0.067008
3.35  0.002786   0.039738   0.061372
3.4  0.004672   0.035994   0.062058
3.45  0.003366   0.034954   0.06025
3.5  0.00233   0.035936   0.05542
3.55  0.003462   0.032326   0.053806
3.6  0.002562   0.03255   0.05413
3.65  0.002384   0.031168   0.050408
3.7  0.002278   0.031516   0.04801
3.75  0.00148   0.030936   0.048144
3.8  0.001822   0.030344   0.04352
3.85  0.001374   0.029244   0.043954
3.9  0.001648   0.026872   0.04505
3.95  0.001082   0.027024   0.04117
4  0.001418   0.025972   0.040706
4.05  0.000912   0.02442   0.040012
4.1  0.001078   0.021688   0.038608
4.15  0.000906   0.0228   0.033926
4.2  0.000736   0.020688   0.033092
4.25  0.000856   0.022012   0.031338
4.3  0.000628   0.022346   0.03273
4.35  0.000518   0.020472   0.032148
4.4  0.000628   0.01917   0.030182
4.45  0.0004   0.019178   0.028724
4.5  0.000506   0.018464   0.028616
4.55  0.000226   0.017876   0.029544
4.6  0.000344   0.01926   0.028118
4.65  0.000172   0.016852   0.024012
4.7  0.000172   0.016652   0.025584
4.75  0.0004   0.015562   0.024564
4.8  0.000226   0.014934   0.023714
4.85  0.00028   0.015856   0.023522
4.9  0.00017   0.012246   0.023406
4.95  0.000172   0.0113   0.02301
5  0.000114   0.012636   0.021164
5.05  0.000232   0.011548   0.019912
5.1  0.000114   0.012528   0.020066
5.15  0.000112   0.010698   0.018296
5.2  5.8e-05   0.009592   0.016424
5.25  0.000168   0.011502   0.017846
5.3  0.000114   0.010664   0.016346
5.35  5.6e-05   0.009392   0.015258
5.4  5.6e-05   0.01172   0.01459
5.45  5.6e-05   0.00933   0.014264
5.5  5.6e-05   0.009794   0.014246
5.55  5.6e-05   0.009   0.015484
5.6  5.8e-05   0.009278   0.012942
5.65  5.6e-05   0.00722   0.013672
5.7  0   0.00746   0.013096
5.75  0   0.008154   0.011048
5.8  0   0.007586   0.011164
5.85  5.6e-05   0.007682   0.011386
5.9  0   0.006784   0.012188
5.95  0   0.006676   0.012272
6  0   0.0045   0.009276
6.05  0   0.0067   0.010086
6.1  0   0.005414   0.009402
6.15  0   0.006106   0.00915
6.2  0   0.005524   0.008378
6.25  0   0.005532   0.008074
6.3  0   0.005772   0.00924
6.35  0   0.004778   0.007992
6.4  0   0.005418   0.008888
6.45  0   0.004038   0.007764
6.5  0   0.004898   0.006532
6.55  0   0.004038   0.007238
6.6  0   0.003878   0.007204
6.65  5.6e-05   0.004214   0.005688
6.7  0   0.003808   0.006076
6.75  0   0.00398   0.005304
6.8  0   0.003712   0.005636
6.85  0   0.004328   0.005296
6.9  0   0.00342   0.005694
6.95  5.8e-05   0.002962   0.005238
7  5.8e-05   0.00377   0.004616
7.05  0   0.003472   0.005464
7.1  5.8e-05   0.002786   0.004596
7.15  0   0.002616   0.004208
7.2  0   0.00257   0.004984
7.25  0   0.003406   0.00398
7.3  0   0.002792   0.004494
7.35  0   0.002672   0.003896
7.4  0   0.002512   0.004612
7.45  0   0.002782   0.003596
7.5  0   0.002114   0.00348
7.55  0   0.001656   0.003248
7.6  0   0.002846   0.003936
7.65  0   0.002694   0.004164
7.7  0   0.002272   0.00376
7.75  0   0.001706   0.003298
7.8  0   0.002166   0.003598
7.85  0   0.001654   0.002228
7.9  0   0.001762   0.002904
7.95  0   0.001826   0.00233
8  0   0.001822   0.002548
8.05  0   0.001316   0.003016
8.1  0   0.001876   0.002388
8.15  0   0.001482   0.002634
8.2  0   0.001592   0.002906
8.25  0   0.000686   0.001876
8.3  0   0.001256   0.002288
8.35  0   0.00114   0.001868
8.4  0   0.001024   0.00206
8.45  0   0.001302   0.001814
8.5  0   0.001196   0.00211
8.55  0   0.001362   0.001422
8.6  0   0.001072   0.001138
8.65  0   0.00097   0.001366
8.7  0   0.001196   0.001484
8.75  0   0.000854   0.00199
8.8  0   0.000916   0.001254
8.85  0   0.000742   0.001658
8.9  0   0.000572   0.001028
8.95  0   0.000908   0.001422
9  0   0.00068   0.001598
9.05  0   0.001026   0.000798
9.1  0   0.000968   0.0017
9.15  0   0.001088   0.001082
9.2  0   0.000286   0.001252
9.25  0   0.000572   0.000512
9.3  0   0.00069   0.001138
9.35  0   0.000682   0.00102
9.4  0   0.0004   0.001024
9.45  0   0.000748   0.000962
9.5  0   0.00102   0.001646
9.55  0   0.000854   0.00068
9.6  0   5.8e-05   0.000746
9.65  0   0.000568   0.00057
9.7  0   0.000626   0.001028
9.75  0   0.000684   0.000514
9.8  0   0.00051   0.001246
9.85  0   0.00057   0.000682
9.9  0   0.000854   0.000514
9.95  0   0.012708   0.020866


==> MANUSCRIPT(arxiv)/casec_2m5_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   28799.1
0  2.26739   0   0
7.8125e-05  2.11802   0   0
0.00015625  1.99232   0   0
0.000234375  1.90886   0   0
0.0003125  1.81594   0   0
0.000390625  1.72006   0   0
0.00046875  1.65171   0   0
0.000546875  1.56762   0   0
0.000625  1.5177   0   0
0.000703125  1.46611   0   0
0.00078125  1.42963   0   0
0.000859375  1.38432   0   0
0.0009375  1.33107   0   0
0.00101563  1.30816   0   0
0.00109375  1.25619   0   0
0.00117187  1.20678   0   0
0.00125  1.21946   0   0
0.00132813  1.19808   0   0
0.00140625  1.18106   0   0
0.00148438  1.14944   0   0
0.0015625  1.13907   0   0
0.00164062  1.1017   0   0
0.00171875  1.09338   0   0
0.00179688  1.08378   0   0
0.001875  1.06163   0   0
0.00195312  1.0112   0   0
0.00203125  1.02093   0   0
0.00210938  1.02374   0   0
0.0021875  1.01312   0   0
0.00226562  0.978432   0   0
0.00234375  0.991872   0   0
0.00242187  0.966144   0   0
0.0025  0.942848   0   0
0.00257813  0.939904   0   0
0.00265625  0.940928   0   0
0.00273438  0.919168   0.000128   0
0.0028125  0.92736   0.000128   0
0.00289062  0.905984   0.000256   0
0.00296875  0.891904   0   0
0.00304688  0.893184   0.000384   0
0.003125  0.88   0.000384   0
0.00320313  0.875008   0.000384   0
0.00328125  0.876544   0.000256   0
0.00335937  0.86336   0.000256   0
0.0034375  0.859776   0.00064   0
0.00351563  0.847232   0.000384   0
0.00359375  0.86208   0.000384   0
0.00367188  0.841984   0.000384   0
0.00375  0.852096   0.00128   0
0.00382812  0.810496   0.00128   0
0.00390625  0.826112   0.001664   0
0.00398438  0.806528   0.001408   0
0.0040625  0.820736   0.002688   0
0.00414063  0.797952   0.00256   0
0.00421875  0.807296   0.002048   0
0.00429688  0.78848   0.002816   0
0.004375  0.799104   0.003456   0
0.00445313  0.7872   0.004352   0
0.00453125  0.778112   0.003968   0
0.00460937  0.798464   0.00576   0
0.0046875  0.78976   0.006272   0
0.00476562  0.770048   0.004864   0
0.00484375  0.770816   0.005888   0
0.00492188  0.791936   0.007168   0
0.005  0.78144   0.009856   0
0.00507813  0.767104   0.009856   0
0.00515625  0.769024   0.011264   0
0.00523438  0.777088   0.014208   0
0.0053125  0.765056   0.011008   0
0.00539063  0.773632   0.014976   0
0.00546875  0.750848   0.015488   0
0.00554687  0.762496   0.019328   0
0.005625  0.76224   0.02176   0
0.00570312  0.739584   0.01792   0
0.00578125  0.765696   0.02176   0
0.00585938  0.752896   0.023296   0
0.0059375  0.731008   0.025088   0
0.00601563  0.75008   0.03008   0
0.00609375  0.757888   0.029568   0
0.00617188  0.7552   0.02944   0
0.00625  0.752256   0.037632   0
0.00632813  0.758528   0.03968   0
0.00640625  0.759936   0.041728   0
0.00648438  0.749568   0.0448   0
0.0065625  0.775936   0.050304   0
0.00664062  0.746112   0.046464   0
0.00671875  0.75328   0.050048   0
0.00679687  0.760192   0.061312   0
0.006875  0.744064   0.060672   0
0.00695313  0.752384   0.065792   0
0.00703125  0.765056   0.066048   0
0.00710938  0.747904   0.073472   0
0.0071875  0.756096   0.073344   0
0.00726563  0.748032   0.079744   0
0.00734375  0.75328   0.080128   0
0.00742188  0.749952   0.08576   0
0.0075  0.757632   0.099456   0
0.00757812  0.771712   0.0992   0
0.00765625  0.752768   0.099584   0
0.00773437  0.783744   0.11072   0
0.0078125  0.73664   0.112512   0
0.00789063  0.754816   0.123776   0
0.00796875  0.772224   0.124416   0
0.00804688  0.770944   0.125312   0
0.008125  0.778496   0.13632   0
0.00820313  0.770048   0.140544   0
0.00828125  0.755456   0.15488   0
0.00835938  0.76992   0.1632   0
0.0084375  0.756992   0.155136   0
0.00851563  0.75392   0.1792   0
0.00859375  0.762624   0.1824   0
0.00867188  0.760192   0.182784   0
0.00875  0.779392   0.184704   0
0.00882813  0.788096   0.194688   0
0.00890625  0.757248   0.20928   0
0.00898438  0.778496   0.210048   0
0.0090625  0.799232   0.2112   0
0.00914062  0.78912   0.22272   0
0.00921875  0.78976   0.233472   0
0.00929687  0.782208   0.24128   0
0.009375  0.804992   0.256512   0
0.00945312  0.790144   0.246272   0
0.00953125  0.807552   0.259072   0
0.00960937  0.788864   0.276096   0
0.0096875  0.801408   0.2848   0
0.00976562  0.784896   0.288128   0
0.00984375  0.8032   0.291328   0
0.00992188  0.796416   0.312704   0
0.01  0.818432   0.316544   0
0.0100781  0.820864   0.337152   0
0.0101563  0.792832   0.32832   0
0.0102344  0.824192   0.342016   0
0.0103125  0.824448   0.359936   0
0.0103906  0.831872   0.365056   0
0.0104688  0.8256   0.371968   0
0.0105469  0.810112   0.376576   0
0.010625  0.825472   0.397952   0
0.0107031  0.813184   0.399104   0
0.0107813  0.82752   0.410112   0
0.0108594  0.826752   0.427776   0.000128
0.0109375  0.83264   0.41856   0
0.0110156  0.823936   0.44864   0
0.0110937  0.823168   0.446848   0
0.0111719  0.85888   0.458496   0
0.01125  0.845952   0.463872   0.000128
0.0113281  0.839552   0.480896   0
0.0114062  0.8608   0.494592   0.000256
0.0114844  0.870016   0.496896   0
0.0115625  0.864512   0.512128   0
0.0116406  0.875136   0.518656   0
0.0117188  0.858624   0.51904   0
0.0117969  0.857856   0.5312   0
0.011875  0.859392   0.562816   0
0.0119531  0.866944   0.542592   0.000128
0.0120313  0.875136   0.567936   0
0.0121094  0.859904   0.592384   0
0.0121875  0.870272   0.578432   0
0.0122656  0.874368   0.595328   0
0.0123438  0.880256   0.611456   0
0.0124219  0.895872   0.630016   0
0.0125  0.877696   0.6368   0
0.0125781  0.881664   0.653568   0
0.0126563  0.8992   0.651392   0
0.0127344  0.914176   0.674944   0
0.0128125  0.89216   0.681344   0
0.0128906  0.885376   0.697984   0.000128
0.0129688  0.907776   0.699776   0
0.0130469  0.927744   0.722688   0
0.013125  0.922368   0.720128   0.000128
0.0132031  0.924928   0.750336   0.000128
0.0132812  0.903296   0.739456   0
0.0133594  0.919936   0.742784   0.000128
0.0134375  0.932608   0.758144   0.000128
0.0135156  0.928512   0.778624   0.000128
0.0135937  0.919168   0.795648   0.000256
0.0136719  0.936576   0.823168   0
0.01375  0.948992   0.813184   0
0.0138281  0.930944   0.820736   0
0.0139063  0.94848   0.838016   0
0.0139844  0.952704   0.88128   0.000128
0.0140625  0.933248   0.84544   0.000128
0.0141406  0.950144   0.886016   0.000128
0.0142188  0.960128   0.882688   0.000256
0.0142969  0.950656   0.89664   0.000384
0.014375  0.9408   0.893312   0.00064
0.0144531  0.965888   0.922112   0.000128
0.0145313  0.975872   0.915712   0.000128
0.0146094  0.951808   0.938112   0.000128
0.0146875  0.985984   0.936064   0.000512
0.0147656  0.969472   0.945664   0
0.0148438  0.98688   0.954624   0.000384
0.0149219  0.96896   0.967936   0.000128
0.015  0.971648   0.981888   0.000384
0.0150781  0.993792   0.998784   0
0.0151562  0.992512   0.997632   0
0.0152344  0.995328   1.00749   0.000256
0.0153125  0.978304   1.00941   0.000384
0.0153906  0.997504   1.03834   0.000128
0.0154687  1.00634   1.06138   0.000128
0.0155469  1.01402   1.05024   0.000256
0.015625  1.01082   1.08147   0.000256
0.0157031  1.01619   1.07098   0.000256
0.0157813  1.00826   1.1127   0.00064
0.0158594  0.980864   1.10234   0.000256
0.0159375  1.00979   1.12205   0.000128
0.0160156  1.03398   1.12051   0.000128
0.0160938  1.00954   1.13344   0.000256
0.0161719  1.02579   1.15443   0.000384
0.01625  1.04397   1.1753   0.000768
0.0163281  1.05408   1.15776   0.000384
0.0164063  1.03437   1.19808   0.00064
0.0164844  1.03232   1.17568   0.000256
0.0165625  1.04525   1.2087   0.000384
0.0166406  1.06522   1.21203   0.000384
0.0167188  1.04627   1.23712   0.000512
0.0167969  1.05638   1.23507   0.000384
0.016875  1.04538   1.22778   0.000256
0.0169531  1.03168   1.24314   0.000768
0.0170313  1.0423   1.2503   0.00064
0.0171094  1.06086   1.28038   0.000512
0.0171875  1.06125   1.2832   0.000896
0.0172656  1.0615   1.30714   0.000128
0.0173438  1.0729   1.29677   0.000768
0.0174219  1.09709   1.31712   0.00064
0.0175  1.09082   1.30227   0.000512
0.0175781  1.07904   1.35539   0.001024
0.0176563  1.07853   1.33542   0.000896
0.0177344  1.07059   1.32787   0.000896
0.0178125  1.06931   1.3559   0.001024
0.0178906  1.07686   1.3824   0.001152
0.0179688  1.08429   1.37075   0.000896
0.0180469  1.1008   1.37178   0.001152
0.018125  1.0999   1.4144   0.001152
0.0182031  1.10912   1.38022   0.001152
0.0182812  1.10451   1.43296   0.00128
0.0183594  1.11411   1.4144   0.001024
0.0184375  1.1145   1.4473   0.001024
0.0185156  1.10528   1.44755   0.001408
0.0185937  1.09722   1.46778   0.001024
0.0186719  1.11526   1.46496   0.001024
0.01875  1.10157   1.48275   0.002048
0.0188281  1.11526   1.49261   0.001792
0.0189062  1.10963   1.49491   0.001664
0.0189844  1.10618   1.49734   0.00256
0.0190625  1.12397   1.50963   0.001536
0.0191406  1.13139   1.51488   0.001664
0.0192187  1.104   1.54099   0.002304
0.0192969  1.15008   1.55776   0.001664
0.019375  1.14342   1.54189   0.002048
0.0194531  1.13331   1.56621   0.001792
0.0195312  1.14778   1.56698   0.001536
0.0196094  1.1424   1.6032   0.00192
0.0196875  1.16646   1.58554   0.002432
0.0197656  1.12461   1.57901   0.002688
0.0198438  1.16442   1.60038   0.00256
0.0199219  1.13715   1.63571   0.002688
0.02  1.15418   1.62253   0.00128
0.0200781  1.17504   1.63507   0.001536
0.0201563  1.13984   1.6256   0.002688
0.0202344  1.14701   1.65952   0.001536
0.0203125  1.17555   1.6704   0.003072
0.0203906  1.15878   1.66746   0.002304
0.0204688  1.15738   1.66912   0.002048
0.0205469  1.16224   1.69165   0.00384
0.020625  1.16966   1.69434   0.004864
0.0207031  1.18618   1.67872   0.003584
0.0207813  1.17018   1.67782   0.004096
0.0208594  1.19398   1.70803   0.002048
0.0209375  1.20896   1.72429   0.0032
0.0210156  1.17734   1.71405   0.003328
0.0210938  1.15942   1.73069   0.00384
0.0211719  1.19642   1.744   0.002944
0.02125  1.17811   1.72544   0.003328
0.0213281  1.2096   1.7632   0.003584
0.0214063  1.20269   1.77779   0.00448
0.0214844  1.19885   1.7952   0.003584
0.0215625  1.20576   1.79712   0.00384
0.0216406  1.20486   1.77011   0.004992
0.0217188  1.17683   1.79725   0.004224
0.0217969  1.20858   1.80595   0.003712
0.021875  1.2201   1.7952   0.004352
0.0219531  1.2201   1.83949   0.003584
0.0220312  1.22445   1.81453   0.00384
0.0221094  1.20896   1.85062   0.003072
0.0221875  1.23456   1.82874   0.0064
0.0222656  1.2201   1.85549   0.00512
0.0223437  1.19168   1.86048   0.002944
0.0224219  1.24275   1.8441   0.004352
0.0225  1.23046   1.88134   0.005504
0.0225781  1.23866   1.90093   0.007296
0.0226562  1.23162   1.89363   0.005376
0.0227344  1.21792   1.89542   0.004608
0.0228125  1.23802   1.89734   0.006272
0.0228906  1.24749   1.90784   0.004864
0.0229687  1.23661   1.89363   0.00512
0.0230469  1.25414   1.90182   0.006272
0.023125  1.25901   1.95584   0.00512
0.0232031  1.2416   1.91373   0.0064
0.0232812  1.23904   1.95238   0.006784
0.0233594  1.2576   1.97504   0.005888
0.0234375  1.25248   1.96698   0.005504
0.0235156  1.25158   1.93805   0.005632
0.0235938  1.26464   1.98579   0.007168
0.0236719  1.23866   1.99718   0.006656
0.02375  1.25606   1.97978   0.006912
0.0238281  1.25914   1.98131   0.007168
0.0239063  1.29677   2.00256   0.006528
0.0239844  1.27488   2.00781   0.007424
0.0240625  1.29638   1.99322   0.007936
0.0241406  1.24966   2.01715   0.007424
0.0242188  1.24493   1.99334   0.0064
0.0242969  1.27347   2.01741   0.008064
0.024375  1.24275   2.03558   0.006528
0.0244531  1.29677   2.01216   0.006656
0.0245313  1.29843   2.0279   0.008064
0.0246094  1.26899   2.04275   0.008832
0.0246875  1.27962   2.06669   0.00576
0.0247656  1.30931   2.06387   0.008832
0.0248438  1.28858   2.09408   0.010112
0.0249219  1.30842   2.07258   0.007552
0.025  1.31379   2.06374   0.009856
0.0250781  1.29894   2.08934   0.009728
0.0251563  1.3024   2.06605   0.008832
0.0252344  1.29229   2.09523   0.011008
0.0253125  1.28154   2.0855   0.011264
0.0253906  1.30739   2.10253   0.01024
0.0254688  1.30266   2.11827   0.013184
0.0255469  1.27578   2.11072   0.009856
0.025625  1.31917   2.12224   0.009216
0.0257031  1.30125   2.08666   0.013696
0.0257813  1.31635   2.1184   0.011136
0.0258594  1.30957   2.12915   0.011648
0.0259375  1.34541   2.12979   0.008832
0.0260156  1.29958   2.16179   0.01216
0.0260937  1.33453   2.11187   0.011392
0.0261719  1.31827   2.13734   0.0128
0.02625  1.33338   2.16947   0.011008
0.0263281  1.32378   2.19584   0.013568
0.0264062  1.30931   2.16333   0.012288
0.0264844  1.33824   2.21286   0.011776
0.0265625  1.33158   2.18624   0.012928
0.0266406  1.33709   2.18074   0.009472
0.0267187  1.3449   2.19571   0.013312
0.0267969  1.34899   2.21146   0.013824
0.026875  1.32493   2.18918   0.013312
0.0269531  1.3303   2.18419   0.0128
0.0270312  1.31174   2.20109   0.017408
0.0271094  1.32531   2.22656   0.01664
0.0271875  1.3408   2.19712   0.014336
0.0272656  1.3545   2.22502   0.017024
0.0273438  1.35334   2.24922   0.014592
0.0274219  1.33222   2.19571   0.016896
0.0275  1.35603   2.23053   0.017536
0.0275781  1.32838   2.24717   0.01472
0.0276563  1.35373   2.26509   0.016896
0.0277344  1.38112   2.26893   0.01536
0.0278125  1.37856   2.26419   0.017792
0.0278906  1.35565   2.23654   0.013312
0.0279688  1.36563   2.27174   0.017408
0.0280469  1.36422   2.25037   0.015488
0.028125  1.3641   2.26086   0.015872
0.0282031  1.36128   2.27763   0.017792
0.0282813  1.37638   2.28237   0.017536
0.0283594  1.38394   2.27648   0.019328
0.0284375  1.37242   2.28531   0.017792
0.0285156  1.36563   2.29402   0.019712
0.0285938  1.35155   2.28006   0.020992
0.0286719  1.3952   2.31859   0.02048
0.02875  1.36064   2.30784   0.018944
0.0288281  1.37472   2.31411   0.016896
0.0289063  1.38291   2.31155   0.021376
0.0289844  1.39482   2.33434   0.01664
0.0290625  1.37894   2.33677   0.021248
0.0291406  1.37562   2.30374   0.020736
0.0292188  1.376   2.33267   0.020096
0.0292969  1.39162   2.34522   0.020608
0.029375  1.39213   2.33869   0.022144
0.0294531  1.40403   2.30477   0.022272
0.0295313  1.39328   2.29978   0.021504
0.0296094  1.38586   2.34778   0.021376
0.0296875  1.39251   2.3209   0.022016
0.0297656  1.40557   2.32448   0.022912
0.0298438  1.39571   2.36582   0.023936
0.0299219  1.39661   2.38182   0.023808
0.03  1.40736   2.38067   0.022656
0.0300781  1.38586   2.37491   0.02368
0.0301562  1.38778   2.39386   0.023424
0.0302344  1.4103   2.38541   0.022784
0.0303125  1.40326   2.36979   0.023424
0.0303906  1.38701   2.36992   0.024832
0.0304687  1.40416   2.40243   0.025088
0.0305469  1.40173   2.384   0.024448
0.030625  1.42272   2.37043   0.02368
0.0307031  1.44397   2.38362   0.026496
0.0307812  1.41427   2.41293   0.02752
0.0308594  1.40032   2.3936   0.032
0.0309375  1.40173   2.40128   0.025856
0.0310156  1.43667   2.38643   0.027776
0.0310937  1.42528   2.39962   0.025344
0.0311719  1.41914   2.41933   0.027136
0.03125  1.43514   2.4343   0.028288
0.0313281  1.43475   2.42509   0.028672
0.0314063  1.43552   2.41971   0.027904
0.0314844  1.42272   2.45133   0.03136
0.0315625  1.40224   2.40998   0.03008
0.0316406  1.43078   2.42688   0.029824
0.0317188  1.43411   2.45427   0.032512
0.0317969  1.43232   2.41651   0.029824
0.031875  1.41786   2.43456   0.033792
0.0319531  1.41952   2.44109   0.034048
0.0320312  1.44986   2.43968   0.033536
0.0321094  1.43872   2.44826   0.036096
0.0321875  1.43974   2.45363   0.033536
0.0322656  1.44512   2.45581   0.030592
0.0323437  1.45408   2.45696   0.031744
0.0324219  1.45114   2.4695   0.032256
0.0325  1.41158   2.45606   0.036864
0.0325781  1.4528   2.4567   0.034816
0.0326562  1.45741   2.45069   0.036736
0.0327344  1.46752   2.48141   0.035456
0.0328125  1.43514   2.49114   0.030976
0.0328906  1.45075   2.47155   0.035712
0.0329687  1.45203   2.48819   0.03712
0.0330469  1.45971   2.48448   0.036096
0.033125  1.47059   2.47667   0.030592
0.0332031  1.44397   2.47795   0.034176
0.0332812  1.45843   2.50061   0.03392
0.0333594  1.44166   2.48307   0.037504
0.0334375  1.44013   2.47219   0.039168
0.0335156  1.44422   2.48038   0.035328
0.0335937  1.46099   2.48781   0.038912
0.0336719  1.48211   2.49741   0.037632
0.03375  1.44819   2.4855   0.038912
0.0338281  1.47699   2.4864   0.040704
0.0339062  1.47277   2.48512   0.040064
0.0339844  1.47482   2.51046   0.04224
0.0340625  1.47174   2.50842   0.043136
0.0341406  1.45626   2.53197   0.039936
0.0342187  1.45037   2.5152   0.04096
0.0342969  1.46944   2.50982   0.041728
0.034375  1.47162   2.51354   0.041344
0.0344531  1.49235   2.53043   0.040704
0.0345312  1.48813   2.51661   0.045184
0.0346094  1.48109   2.48115   0.041984
0.0346875  1.49555   2.54605   0.04416
0.0347656  1.47213   2.52173   0.038912
0.0348437  1.48378   2.50189   0.040576
0.0349219  1.47571   2.50726   0.043776
0.035  1.47942   2.5143   0.048
0.0350781  1.49146   2.52096   0.043904
0.0351562  1.47981   2.54272   0.041728
0.0352344  1.48314   2.5161   0.045568
0.0353125  1.50592   2.54272   0.045312
0.0353906  1.4825   2.5143   0.044928
0.0354688  1.50003   2.51277   0.0416
0.0355469  1.47469   2.52762   0.047616
0.035625  1.50234   2.55373   0.043136
0.0357031  1.48544   2.52416   0.048256
0.0357813  1.49978   2.55373   0.046336
0.0358594  1.5095   2.50637   0.046464
0.0359375  1.4953   2.51917   0.052992
0.0360156  1.44384   2.52378   0.04864
0.0360938  1.47149   2.54323   0.04992
0.0361719  1.48442   2.55488   0.048896
0.03625  1.50784   2.55834   0.04864
0.0363281  1.48096   2.56448   0.053632
0.0364063  1.50336   2.50982   0.053504
0.0364844  1.4999   2.54438   0.046208
0.0365625  1.5159   2.54605   0.051712
0.0366406  1.48774   2.5641   0.057344
0.0367188  1.46957   2.53453   0.0608
0.0367969  1.50899   2.5824   0.053632
0.036875  1.49862   2.5344   0.058752
0.0369531  1.50502   2.57779   0.052352
0.0370313  1.5095   2.58893   0.051712
0.0371094  1.50963   2.58189   0.055808
0.0371875  1.47648   2.55078   0.054144
0.0372656  1.49875   2.5801   0.057344
0.0373438  1.5209   2.55885   0.054912
0.0374219  1.50669   2.57421   0.05568
0.0375  1.50336   2.57651   0.059136
0.0375781  1.53421   2.59098   0.058112
0.0376563  1.5264   2.56614   0.059648
0.0377344  1.50157   2.56141   0.056448
0.0378125  1.53984   2.59046   0.056704
0.0378906  1.50131   2.58304   0.06528
0.0379688  1.53562   2.59533   0.059904
0.0380469  1.51987   2.56077   0.060416
0.038125  1.51219   2.58995   0.062592
0.0382031  1.52499   2.58842   0.060288
0.0382813  1.5127   2.5641   0.059648
0.0383594  1.53152   2.59878   0.062848
0.0384375  1.53818   2.57331   0.066176
0.0385156  1.50874   2.56205   0.059648
0.0385938  1.51603   2.59725   0.061568
0.0386719  1.53216   2.57242   0.066048
0.03875  1.53741   2.6089   0.059136
0.0388281  1.56186   2.56422   0.064896
0.0389063  1.53715   2.5961   0.067456
0.0389844  1.5264   2.58189   0.069376
0.0390625  1.54406   2.63616   0.067584
0.0391406  1.53664   2.57664   0.0704
0.0392188  1.5465   2.59162   0.068352
0.0392969  1.51872   2.58957   0.060288
0.039375  1.53933   2.62042   0.068992
0.0394531  1.52678   2.59686   0.070528
0.0395313  1.50797   2.59174   0.0672
0.0396094  1.55712   2.61338   0.068608
0.0396875  1.54752   2.57779   0.065408
0.0397656  1.52486   2.57856   0.071552
0.0398438  1.53293   2.59622   0.07168
0.0399219  1.5529   2.57024   0.073088
0.04  1.53958   2.6231   0.075264
0.0400781  1.54662   2.58342   0.072576
0.0401562  1.54022   2.63155   0.074368
0.0402344  1.51053   2.60915   0.068736
0.0403125  1.53728   2.61363   0.074752
0.0403906  1.53536   2.56627   0.071424
0.0404687  1.51616   2.58854   0.071424
0.0405469  1.54138   2.62976   0.074368
0.040625  1.55482   2.57856   0.073984
0.0407031  1.54509   2.6071   0.075392
0.0407812  1.53946   2.61504   0.071936
0.0408594  1.52384   2.59814   0.082432
0.0409375  1.54202   2.59187   0.08192
0.0410156  1.54458   2.61338   0.075904
0.0410937  1.56224   2.62144   0.076672
0.0411719  1.53408   2.60006   0.078208
0.04125  1.55213   2.62771   0.078848
0.0413281  1.53946   2.60544   0.079616
0.0414062  1.5616   2.62746   0.075776
0.0414844  1.53037   2.60301   0.07936
0.0415625  1.53946   2.64755   0.077056
0.0416406  1.56442   2.59213   0.082816
0.0417187  1.53779   2.61594   0.071936
0.0417969  1.54355   2.63744   0.077568
0.041875  1.57107   2.59994   0.08064
0.0419531  1.58234   2.60954   0.082816
0.0420312  1.55546   2.62106   0.08768
0.0421094  1.57018   2.60749   0.08128
0.0421875  1.57491   2.59789   0.087808
0.0422656  1.57069   2.61581   0.08384
0.0423437  1.56698   2.62042   0.084224
0.0424219  1.54125   2.62374   0.087424
0.0425  1.56352   2.64806   0.084096
0.0425781  1.54547   2.63334   0.086528
0.0426562  1.55405   2.66893   0.083584
0.0427344  1.57414   2.63603   0.090112
0.0428125  1.53779   2.61517   0.089216
0.0428906  1.568   2.62093   0.088576
0.0429688  1.55034   2.63667   0.084608
0.0430469  1.57952   2.66586   0.089856
0.043125  1.58426   2.64358   0.093952
0.0432031  1.57018   2.60851   0.079744
0.0432813  1.58925   2.6313   0.0896
0.0433594  1.58118   2.60736   0.08768
0.0434375  1.54048   2.59392   0.09152
0.0435156  1.57069   2.6167   0.099328
0.0435938  1.56723   2.60262   0.086656
0.0436719  1.58874   2.5769   0.084096
0.04375  1.55661   2.63027   0.095616
0.0438281  1.55866   2.58189   0.099456
0.0439063  1.54854   2.6016   0.09152
0.0439844  1.55482   2.62541   0.09792
0.0440625  1.59117   2.60083   0.093952
0.0441406  1.5721   2.61734   0.094336
0.0442188  1.57107   2.62541   0.100352
0.0442969  1.58157   2.63757   0.09856
0.044375  1.5735   2.61427   0.099072
0.0444531  1.56378   2.57318   0.093824
0.0445313  1.54803   2.6336   0.0992
0.0446094  1.58272   2.63936   0.094976
0.0446875  1.5616   2.6071   0.098944
0.0447656  1.57338   2.58086   0.100992
0.0448438  1.56979   2.62182   0.096768
0.0449219  1.58195   2.61824   0.102784
0.045  1.59002   2.60736   0.0992
0.0450781  1.56826   2.63168   0.103552
0.0451563  1.57299   2.64115   0.0928
0.0452344  1.58221   2.63974   0.10176
0.0453125  1.57581   2.61043   0.106496
0.0453906  1.56813   2.60646   0.09984
0.0454688  1.5831   2.6313   0.10048
0.0455469  1.57581   2.59072   0.104832
0.045625  1.56019   2.6537   0.105216
0.0457031  1.57811   2.63386   0.109184
0.0457813  1.5648   2.63104   0.103936
0.0458594  1.56224   2.61261   0.106752
0.0459375  1.57901   2.61542   0.105856
0.0460156  1.60154   2.66278   0.108416
0.0460938  1.58438   2.61248   0.105728
0.0461719  1.5863   2.61568   0.104576
0.04625  1.54893   2.61043   0.11072
0.0463281  1.56186   2.61798   0.110336
0.0464063  1.5968   2.65101   0.107392
0.0464844  1.61728   2.62643   0.10688
0.0465625  1.60064   2.6103   0.107648
0.0466406  1.58374   2.60659   0.107008
0.0467188  1.58515   2.60813   0.110336
0.0467969  1.57683   2.60403   0.118016
0.046875  1.60474   2.63283   0.120704
0.0469531  1.58976   2.60787   0.118528
0.0470313  1.59514   2.60646   0.116096
0.0471094  1.60256   2.62451   0.1152
0.0471875  1.58118   2.61978   0.119296
0.0472656  1.58733   2.60582   0.114176
0.0473438  1.57094   2.60544   0.120704
0.0474219  1.59232   2.59917   0.124544
0.0475  1.5959   2.59021   0.117504
0.0475781  1.57376   2.6039   0.116736
0.0476563  1.59667   2.59571   0.121216
0.0477344  1.58758   2.60109   0.117504
0.0478125  1.57555   2.58688   0.113536
0.0478906  1.61638   2.59674   0.122496
0.0479688  1.58976   2.60109   0.12096
0.0480469  1.59885   2.59379   0.117376
0.048125  1.62432   2.61939   0.119424
0.0482031  1.59642   2.5961   0.118528
0.0482812  1.60499   2.60621   0.118016
0.0483594  1.59821   2.58778   0.124544
0.0484375  1.60858   2.60173   0.123008
0.0485156  1.59091   2.5929   0.122368
0.0485937  1.57581   2.58982   0.1216
0.0486719  1.59629   2.62554   0.12352
0.04875  1.59565   2.59238   0.125824
0.0488281  1.60704   2.5879   0.128128
0.0489062  1.58003   2.63885   0.121344
0.0489844  1.60307   2.59008   0.123648
0.0490625  1.57709   2.60621   0.123392
0.0491406  1.59027   2.5696   0.12992
0.0492187  1.59706   2.61683   0.127488
0.0492969  1.60576   2.58227   0.126976
0.049375  1.58899   2.62246   0.124672
0.0494531  1.59974   2.59968   0.1248
0.0495312  1.59949   2.57741   0.123392
0.0496094  1.58682   2.58291   0.128896
0.0496875  1.59731   2.57894   0.131584
0.0497656  1.61498   2.63718   0.122624
0.0498437  1.59309   2.5728   0.135296
0.0499219  1.61152   2.61222   0.128768
0.05  1.60781   2.59072   0.13504
0.0500781  1.60717   2.57562   0.127232
0.0501562  1.6073   2.59226   0.129536
0.0502344  1.62598   2.59482   0.13632
0.0503125  1.56608   2.60237   0.13568
0.0503906  1.60077   2.62016   0.137472
0.0504687  1.61357   2.56768   0.138368
0.0505469  1.59962   2.58816   0.14144
0.050625  1.61766   2.60326   0.13184
0.0507031  1.60128   2.59469   0.13824
0.0507812  1.60691   2.58381   0.127488
0.0508594  1.5927   2.57126   0.14016
0.0509375  1.61126   2.59776   0.146176
0.0510156  1.59424   2.57523   0.139264
0.0510938  1.57747   2.58483   0.136576
0.0511719  1.63584   2.57894   0.14144
0.05125  1.62816   2.57613   0.141568
0.0513281  1.60435   2.58227   0.13312
0.0514063  1.6073   2.5815   0.136448
0.0514844  1.60653   2.60941   0.143872
0.0515625  1.58682   2.60659   0.137216
0.0516406  1.58426   2.61504   0.141184
0.0517188  1.60013   2.61235   0.143104
0.0517969  1.60397   2.55539   0.148096
0.051875  1.61894   2.55846   0.138368
0.0519531  1.60179   2.57728   0.147072
0.0520313  1.60819   2.59392   0.138752
0.0521094  1.58016   2.59123   0.143232
0.0521875  1.65478   2.58598   0.13888
0.0522656  1.61331   2.59213   0.141184
0.0523438  1.59603   2.55424   0.150144
0.0524219  1.62227   2.58202   0.155008
0.0525  1.61267   2.57882   0.15168
0.0525781  1.60934   2.57715   0.14976
0.0526563  1.61843   2.58112   0.15168
0.0527344  1.60973   2.60352   0.155648
0.0528125  1.59962   2.54758   0.150528
0.0528906  1.62854   2.52851   0.14592
0.0529688  1.60422   2.57421   0.146432
0.0530469  1.62714   2.55501   0.147328
0.053125  1.6279   2.53286   0.151424
0.0532031  1.6343   2.55078   0.146816
0.0532813  1.60704   2.5737   0.152192
0.0533594  1.60038   2.58675   0.154368
0.0534375  1.60474   2.57203   0.15104
0.0535156  1.59923   2.54886   0.148224
0.0535938  1.60294   2.56947   0.154368
0.0536719  1.6064   2.57626   0.155648
0.05375  1.61818   2.5664   0.158464
0.0538281  1.62726   2.58291   0.16064
0.0539063  1.61498   2.56038   0.1568
0.0539844  1.62714   2.5385   0.156672
0.0540625  1.65594   2.55859   0.163968
0.0541406  1.61549   2.53197   0.157056
0.0542188  1.61946   2.56678   0.155264
0.0542969  1.62035   2.55347   0.158592
0.054375  1.64762   2.54464   0.160256
0.0544531  1.61165   2.54656   0.154368
0.0545313  1.6247   2.55795   0.15296
0.0546094  1.63597   2.57958   0.15616
0.0546875  1.5977   2.58163   0.166784
0.0547656  1.6073   2.52941   0.167168
0.0548438  1.5927   2.55629   0.16192
0.0549219  1.6224   2.55462   0.165632
0.055  1.62419   2.53414   0.165632
0.0550781  1.61536   2.54298   0.170752
0.0551563  1.60038   2.54438   0.161152
0.0552344  1.632   2.512   0.171776
0.0553125  1.59808   2.54618   0.1664
0.0553906  1.61805   2.52954   0.16704
0.0554688  1.63392   2.57805   0.172416
0.0555469  1.62035   2.56294   0.169088
0.055625  1.63584   2.58176   0.172928
0.0557031  1.61715   2.54336   0.16512
0.0557813  1.6183   2.57523   0.15744
0.0558594  1.60397   2.56064   0.180352
0.0559375  1.6169   2.51354   0.170368
0.0560156  1.58618   2.5257   0.173184
0.0560937  1.6023   2.55219   0.16384
0.0561719  1.60883   2.53747   0.173056
0.05625  1.61997   2.5335   0.167936
0.0563281  1.61651   2.50138   0.173184
0.0564062  1.60755   2.52506   0.177664
0.0564844  1.63264   2.528   0.178304
0.0565625  1.61408   2.5632   0.169984
0.0566406  1.6288   2.54003   0.176896
0.0567187  1.65094   2.52787   0.180352
0.0567969  1.64595   2.52787   0.17536
0.056875  1.59552   2.52826   0.174208
0.0569531  1.63149   2.5143   0.188288
0.0570312  1.62035   2.52467   0.180224
0.0571094  1.59936   2.5193   0.173056
0.0571875  1.61485   2.50573   0.178688
0.0572656  1.63302   2.51392   0.17664
0.0573437  1.64275   2.53696   0.174208
0.0574219  1.6224   2.50701   0.18752
0.0575  1.65005   2.51494   0.182656
0.0575781  1.62227   2.51008   0.171648
0.0576562  1.63904   2.5216   0.183168
0.0577344  1.61459   2.5015   0.184576
0.0578125  1.61741   2.48947   0.181504
0.0578906  1.63059   2.54246   0.184064
0.0579687  1.59949   2.49869   0.182528
0.0580469  1.59808   2.52544   0.182272
0.058125  1.61216   2.5271   0.182144
0.0582031  1.648   2.51392   0.187264
0.0582812  1.60768   2.55206   0.181248
0.0583594  1.65082   2.5001   0.187008
0.0584375  1.63443   2.5271   0.18304
0.0585156  1.61728   2.48934   0.1824
0.0585938  1.6247   2.46976   0.192512
0.0586719  1.6215   2.50522   0.188544
0.05875  1.6361   2.50304   0.186112
0.0588281  1.62022   2.50355   0.187904
0.0589063  1.62982   2.50944   0.19008
0.0589844  1.58362   2.47501   0.18624
0.0590625  1.6288   2.51264   0.189056
0.0591406  1.60717   2.5257   0.187392
0.0592188  1.59552   2.47782   0.186624
0.0592969  1.60038   2.49178   0.201088
0.059375  1.6151   2.51328   0.189952
0.0594531  1.61331   2.46938   0.192512
0.0595313  1.63392   2.49178   0.190976
0.0596094  1.63635   2.51059   0.194688
0.0596875  1.62202   2.46707   0.193664
0.0597656  1.65286   2.49472   0.194944
0.0598438  1.62547   2.49818   0.198272
0.0599219  1.61011   2.46656   0.200576
0.06  1.61139   2.50982   0.183936
0.0600781  1.61536   2.45709   0.190336
0.0601563  1.64147   2.50304   0.199296
0.0602344  1.64083   2.49971   0.196224
0.0603125  1.63789   2.49216   0.196864
0.0603906  1.61024   2.46528   0.19968
0.0604688  1.63802   2.50214   0.195328
0.0605469  1.61536   2.48499   0.20224
0.060625  1.63046   2.46746   0.201728
0.0607031  1.60794   2.50931   0.192512
0.0607813  1.59974   2.49549   0.198784
0.0608594  1.61306   2.47565   0.194304
0.0609375  1.60781   2.47488   0.1984
0.0610156  1.65133   2.49933   0.196992
0.0610938  1.63162   2.46413   0.202368
0.0611719  1.60755   2.47322   0.19904
0.06125  1.616   2.44352   0.20224
0.0613281  1.58886   2.46848   0.201728
0.0614063  1.60755   2.45274   0.19968
0.0614844  1.65107   2.46707   0.203776
0.0615625  1.63712   2.48806   0.214528
0.0616406  1.61101   2.46554   0.212096
0.0617188  1.62278   2.48768   0.203904
0.0617969  1.63597   2.46438   0.201472
0.061875  1.62688   2.48986   0.210688
0.0619531  1.63213   2.46323   0.20416
0.0620313  1.62957   2.46426   0.214144
0.0621094  1.60614   2.44109   0.20928
0.0621875  1.60986   2.44915   0.20544
0.0622656  1.6215   2.46976   0.203136
0.0623438  1.61395   2.44902   0.20608
0.0624219  1.63507   2.4631   0.209536
0.0625  1.65286   2.44339   0.213376
0.0625781  1.62842   2.43686   0.210048
0.0626562  1.63661   2.43405   0.20608
0.0627344  1.58298   2.45158   0.208
0.0628125  1.61139   2.47539   0.219008
0.0628906  1.62957   2.43034   0.208896
0.0629688  1.63712   2.43635   0.215552
0.0630469  1.62176   2.45107   0.210944
0.063125  1.62061   2.45274   0.220928
0.0632031  1.64646   2.46694   0.22208
0.0632812  1.61843   2.46221   0.214912
0.0633594  1.62726   2.43674   0.222848
0.0634375  1.61229   2.44864   0.225664
0.0635156  1.61114   2.42432   0.21312
0.0635938  1.59232   2.40947   0.211456
0.0636719  1.63686   2.45798   0.216192
0.06375  1.62214   2.45965   0.214272
0.0638281  1.64045   2.45658   0.22016
0.0639062  1.61792   2.43802   0.21632
0.0639844  1.61139   2.42739   0.213376
0.0640625  1.61805   2.43776   0.226048
0.0641406  1.65005   2.47232   0.209536
0.0642188  1.60422   2.44058   0.222464
0.0642969  1.60512   2.43162   0.228992
0.064375  1.61088   2.40819   0.241792
0.0644531  1.64544   2.41254   0.215424
0.0645312  1.63354   2.42227   0.21888
0.0646094  1.60486   2.42675   0.224768
0.0646875  1.61626   2.39117   0.223616
0.0647656  1.63802   2.4361   0.224128
0.0648438  1.62202   2.39488   0.228352
0.0649219  1.61382   2.41498   0.217088
0.065  1.63648   2.41421   0.230144
0.0650781  1.62099   2.44979   0.236288
0.0651562  1.6457   2.44493   0.227968
0.0652344  1.59706   2.41984   0.214272
0.0653125  1.6023   2.43213   0.224768
0.0653906  1.64493   2.4128   0.234752
0.0654688  1.63584   2.39859   0.21952
0.0655469  1.63853   2.384   0.229504
0.065625  1.63981   2.44083   0.230912
0.0657031  1.62829   2.41075   0.241024
0.0657812  1.62522   2.40077   0.235136
0.0658594  1.63968   2.40435   0.227584
0.0659375  1.62714   2.41459   0.231808
0.0660156  1.61882   2.38746   0.225152
0.0660938  1.62662   2.40499   0.225024
0.0661719  1.63456   2.40832   0.231296
0.06625  1.62957   2.3936   0.236544
0.0663281  1.60422   2.41907   0.228352
0.0664062  1.64685   2.37939   0.241152
0.0664844  1.66131   2.39872   0.22784
0.0665625  1.62598   2.36915   0.226048
0.0666406  1.62573   2.40026   0.234112
0.0667188  1.60563   2.36224   0.24128
0.0667969  1.63046   2.3712   0.239872
0.066875  1.62074   2.36838   0.228864
0.0669531  1.62893   2.38144   0.245632
0.0670313  1.61907   2.3561   0.24832
0.0671094  1.65158   2.40282   0.244096
0.0671875  1.6416   2.41075   0.239488
0.0672656  1.6416   2.37043   0.236544
0.0673438  1.63072   2.39002   0.248448
0.0674219  1.65158   2.41165   0.248704
0.0675  1.63533   2.37658   0.241408
0.0675781  1.63098   2.36979   0.249856
0.0676563  1.62432   2.36198   0.237696
0.0677344  1.6288   2.38221   0.248448
0.0678125  1.60806   2.34906   0.237312
0.0678906  1.61843   2.36736   0.241024
0.0679688  1.61229   2.37389   0.243584
0.0680469  1.63571   2.39386   0.240256
0.068125  1.6361   2.34509   0.232576
0.0682031  1.61971   2.37197   0.23808
0.0682813  1.61549   2.34163   0.24576
0.0683594  1.65363   2.36736   0.24896
0.0684375  1.61024   2.34893   0.250368
0.0685156  1.63469   2.37734   0.241152
0.0685937  1.65056   2.39578   0.237568
0.0686719  1.62278   2.37696   0.246912
0.06875  1.63789   2.38413   0.237568
0.0688281  1.62534   2.33766   0.24256
0.0689063  1.63981   2.36045   0.246144
0.0689844  1.65235   2.34957   0.23872
0.0690625  1.61946   2.38515   0.237312
0.0691406  1.62291   2.36416   0.242048
0.0692187  1.60307   2.38259   0.24448
0.0692969  1.64621   2.34509   0.250368
0.069375  1.61958   2.37184   0.253696
0.0694531  1.60819   2.35533   0.25536
0.0695313  1.60435   2.35098   0.246144
0.0696094  1.63021   2.3552   0.251136
0.0696875  1.62598   2.34086   0.255872
0.0697656  1.64083   2.37005   0.243584
0.0698437  1.61626   2.33933   0.243456
0.0699219  1.63123   2.34112   0.25536
0.07  1.63968   2.32922   0.26048
0.0700781  1.64173   2.32691   0.259072
0.0701563  1.61958   2.32755   0.244224
0.0702344  1.62394   2.3479   0.265088
0.0703125  1.63648   2.32768   0.2368
0.0703906  1.63763   2.34138   0.256
0.0704687  1.63712   2.33907   0.244992
0.0705469  1.59334   2.33792   0.254848
0.070625  1.62483   2.3369   0.262272
0.0707031  1.63034   2.32768   0.258688
0.0707813  1.60218   2.30515   0.271744
0.0708594  1.63302   2.33357   0.2528
0.0709375  1.62355   2.30848   0.249472
0.0710156  1.64429   2.34662   0.263936
0.0710937  1.61139   2.32781   0.250112
0.0711719  1.64454   2.30886   0.257024
0.07125  1.61958   2.30067   0.262016
0.0713281  1.632   2.33395   0.270336
0.0714063  1.63341   2.3497   0.255872
0.0714844  1.6535   2.3049   0.254976
0.0715625  1.65133   2.31667   0.265344
0.0716406  1.6041   2.30758   0.267776
0.0717187  1.65491   2.35162   0.270464
0.0717969  1.6183   2.35942   0.256768
0.071875  1.62534   2.32717   0.260608
0.0719531  1.62867   2.26189   0.256896
0.0720313  1.62227   2.31565   0.263552
0.0721094  1.6064   2.27213   0.26688
0.0721875  1.63558   2.33306   0.264704
0.0722656  1.648   2.34957   0.257152
0.0723437  1.60896   2.31757   0.259584
0.0724219  1.61242   2.30131   0.28224
0.0725  1.5872   2.32192   0.269312
0.0725781  1.6489   2.2935   0.254464
0.0726563  1.61626   2.31411   0.268672
0.0727344  1.61318   2.30323   0.267264
0.0728125  1.6256   2.29939   0.2624
0.0728906  1.64416   2.30349   0.273408
0.0729687  1.62522   2.2825   0.284544
0.0730469  1.61984   2.2935   0.27968
0.073125  1.61421   2.30259   0.274816
0.0732031  1.62099   2.3159   0.267776
0.0732813  1.61446   2.25574   0.267776
0.0733594  1.6585   2.27213   0.279296
0.0734375  1.61075   2.30003   0.279424
0.0735156  1.60986   2.28749   0.270592
0.0735937  1.6384   2.26291   0.278656
0.0736719  1.6128   2.31206   0.2752
0.07375  1.61331   2.2743   0.267904
0.0738281  1.61318   2.29069   0.278784
0.0739063  1.62278   2.3095   0.278144
0.0739844  1.60141   2.28774   0.275584
0.0740625  1.65056   2.27866   0.281216
0.0741406  1.61318   2.31194   0.280832
0.0742188  1.60986   2.24525   0.281728
0.0742969  1.62061   2.29274   0.274176
0.074375  1.60947   2.26803   0.27456
0.0744531  1.60986   2.29235   0.283904
0.0745313  1.60346   2.28736   0.274944
0.0746094  1.63264   2.26381   0.27392
0.0746875  1.648   2.27046   0.275072
0.0747656  1.62304   2.29914   0.26688
0.0748438  1.61626   2.25766   0.277504
0.0749219  1.62035   2.28058   0.2752
0.075  1.61485   2.26189   0.293248
0.0750781  1.60077   2.23514   0.278144
0.0751563  1.61434   2.26458   0.28224
0.0752344  1.6329   2.28531   0.277504
0.0753125  1.62458   2.26854   0.273664
0.0753906  1.63891   2.22566   0.281728
0.0754688  1.60256   2.26598   0.28416
0.0755469  1.59386   2.25101   0.27968
0.075625  1.6215   2.26586   0.281728
0.0757031  1.63098   2.23706   0.28608
0.0757813  1.61766   2.24896   0.284672
0.0758594  1.63878   2.2729   0.278016
0.0759375  1.63776   2.25152   0.280704
0.0760156  1.60512   2.22784   0.278912
0.0760938  1.60077   2.23706   0.277632
0.0761719  1.64365   2.27059   0.281088
0.07625  1.61434   2.23667   0.283904
0.0763281  1.58912   2.22438   0.283648
0.0764062  1.62406   2.26829   0.284416
0.0764844  1.61805   2.23398   0.294912
0.0765625  1.63802   2.2377   0.277632
0.0766406  1.60922   2.26598   0.28864
0.0767188  1.60717   2.22797   0.284032
0.0767969  1.63648   2.24922   0.2848
0.076875  1.59629   2.24166   0.299136
0.0769531  1.60384   2.2231   0.289408
0.0770312  1.6073   2.23578   0.280832
0.0771094  1.61357   2.24896   0.286208
0.0771875  1.62394   2.22234   0.279424
0.0772656  1.6224   2.24307   0.281856
0.0773438  1.59014   2.24602   0.28416
0.0774219  1.63149   2.20787   0.293376
0.0775  1.61408   2.23245   0.307072
0.0775781  1.59258   2.2048   0.291456
0.0776562  1.62074   2.20877   0.294656
0.0777344  1.57773   2.20813   0.283776
0.0778125  1.60858   2.20851   0.300288
0.0778906  1.58528   2.2281   0.288768
0.0779688  1.61754   2.2007   0.29184
0.0780469  1.60947   2.21837   0.291968
0.078125  1.6151   2.24474   0.289792
0.0782031  1.62061   2.18842   0.301056
0.0782812  1.61331   2.20864   0.29632
0.0783594  1.62765   2.22413   0.31232
0.0784375  1.6055   2.19584   0.296576
0.0785156  1.62944   2.24256   0.286976
0.0785938  1.60051   2.21299   0.290688
0.0786719  1.61344   2.23027   0.300672
0.07875  1.61485   2.22298   0.307584
0.0788281  1.62086   2.18483   0.294272
0.0789062  1.60333   2.18778   0.298368
0.0789844  1.65453   2.17498   0.29632
0.0790625  1.61536   2.21094   0.309632
0.0791406  1.63418   2.19379   0.300032
0.0792188  1.61344   2.18048   0.297728
0.0792969  1.61907   2.17946   0.302848
0.079375  1.60627   2.18445   0.296448
0.0794531  1.63136   2.17651   0.302336
0.0795312  1.61395   2.21363   0.305024
0.0796094  1.61882   2.22528   0.298368
0.0796875  1.59667   2.18419   0.303104
0.0797656  1.60755   2.20083   0.309504
0.0798438  1.62509   2.19328   0.308608
0.0799219  1.61498   2.15987   0.301312
0.08  1.59578   2.17344   0.299904
0.0800781  1.62138   2.18906   0.30528
0.0801562  1.59936   2.20698   0.301312
0.0802344  1.64173   2.16704   0.305536
0.0803125  1.62496   2.15808   0.302848
0.0803906  1.60717   2.18227   0.309888
0.0804688  1.57696   2.17485   0.305792
0.0805469  1.61344   2.17139   0.312704
0.080625  1.62035   2.1792   0.300544
0.0807031  1.58618   2.19866   0.302464
0.0807812  1.58669   2.16525   0.305152
0.0808594  1.60064   2.17613   0.307072
0.0809375  1.61357   2.1847   0.298752
0.0810156  1.62458   2.17126   0.318464
0.0810938  1.60794   2.17229   0.306432
0.0811719  1.61882   2.18112   0.29696
0.08125  1.61472   2.17408   0.301312
0.0813281  1.63392   2.1975   0.29952
0.0814062  1.62163   2.16358   0.303616
0.0814844  1.59002   2.16947   0.32128
0.0815625  1.61139   2.18074   0.302464
0.0816406  1.60358   2.15078   0.323456
0.0817188  1.61318   2.1577   0.311296
0.0817969  1.61971   2.17165   0.306944
0.081875  1.60269   2.17178   0.309248
0.0819531  1.59898   2.18906   0.315264
0.0820312  1.62739   2.15974   0.310016
0.0821094  1.62253   2.1344   0.312192
0.0821875  1.61869   2.14285   0.312448
0.0822656  1.60896   2.19085   0.323584
0.0823438  1.61203   2.13709   0.314496
0.0824219  1.63699   2.14707   0.309504
0.0825  1.61907   2.15424   0.307328
0.0825781  1.59488   2.1161   0.321024
0.0826563  1.5831   2.1431   0.314368
0.0827344  1.62483   2.14016   0.312192
0.0828125  1.61344   2.16192   0.308608
0.0828906  1.59168   2.17741   0.314496
0.0829688  1.60986   2.16614   0.314624
0.0830469  1.61946   2.1385   0.328064
0.083125  1.59514   2.15258   0.317184
0.0832031  1.59526   2.16218   0.32128
0.0832813  1.61882   2.11418   0.316416
0.0833594  1.62189   2.14707   0.308352
0.0834375  1.63571   2.13722   0.318208
0.0835156  1.59565   2.13939   0.319872
0.0835938  1.59475   2.11878   0.319872
0.0836719  1.61997   2.15706   0.321152
0.08375  1.61088   2.09805   0.310784
0.0838281  1.62163   2.1513   0.320512
0.0839063  1.62022   2.14989   0.31104
0.0839844  1.61702   2.15245   0.317312
0.0840625  1.60806   2.14042   0.325888
0.0841406  1.59821   2.13722   0.325376
0.0842187  1.6041   2.11584   0.322176
0.0842969  1.60371   2.13222   0.318336
0.084375  1.60422   2.13376   0.324352
0.0844531  1.61395   2.10944   0.319744
0.0845313  1.57734   2.11405   0.322304
0.0846094  1.63059   2.1152   0.327552
0.0846875  1.62163   2.16154   0.321152
0.0847656  1.60461   2.12582   0.321408
0.0848437  1.61651   2.1289   0.3232
0.0849219  1.60576   2.12378   0.32064
0.085  1.5936   2.10867   0.31232
0.0850781  1.57376   2.1143   0.309888
0.0851563  1.61651   2.1399   0.322816
0.0852344  1.59232   2.13837   0.322688
0.0853125  1.61075   2.13824   0.32768
0.0853906  1.60179   2.12954   0.323584
0.0854687  1.57658   2.11584   0.337536
0.0855469  1.5776   2.09651   0.317696
0.085625  1.59386   2.13683   0.333696
0.0857031  1.60166   2.11904   0.32512
0.0857813  1.61472   2.10125   0.33408
0.0858594  1.57427   2.07885   0.335232
0.0859375  1.60166   2.10035   0.32832
0.0860156  1.58656   2.0887   0.320384
0.0860937  1.59027   2.08678   0.33664
0.0861719  1.62381   2.09318   0.324608
0.08625  1.59693   2.08448   0.342016
0.0863281  1.59578   2.11699   0.333056
0.0864063  1.58272   2.10842   0.335232
0.0864844  1.59373   2.08691   0.31744
0.0865625  1.6023   2.08474   0.328064
0.0866406  1.59117   2.08115   0.323968
0.0867187  1.62483   2.07642   0.318208
0.0867969  1.60755   2.0599   0.3392
0.086875  1.61357   2.08128   0.3392
0.0869531  1.6128   2.08947   0.345216
0.0870313  1.60243   2.09088   0.333184
0.0871094  1.60358   2.07283   0.337152
0.0871875  1.6   2.09165   0.337664
0.0872656  1.57645   2.08192   0.331136
0.0873437  1.58618   2.1033   0.33536
0.0874219  1.63085   2.07334   0.337408
0.0875  1.5895   2.07578   0.327296
0.0875781  1.58758   2.06093   0.333824
0.0876563  1.61165   2.08512   0.33792
0.0877344  1.60806   2.09088   0.334208
0.0878125  1.61882   2.06515   0.337408
0.0878906  1.60269   2.09165   0.326784
0.0879687  1.60358   2.06182   0.336
0.0880469  1.60525   2.08678   0.337792
0.088125  1.59296   2.05491   0.32768
0.0882031  1.59962   2.064   0.332416
0.0882813  1.58477   2.06925   0.331008
0.0883594  1.61562   2.0663   0.338304
0.0884375  1.58182   2.07142   0.33344
0.0885156  1.5785   2.06554   0.339072
0.0885937  1.59846   2.0896   0.337792
0.0886719  1.59552   2.04365   0.345088
0.08875  1.60384   2.07885   0.34816
0.0888281  1.6137   2.06426   0.350848
0.0889063  1.5927   2.10189   0.34432
0.0889844  1.60051   2.04966   0.344576
0.0890625  1.60179   2.08998   0.342272
0.0891406  1.61114   2.09613   0.345856
0.0892187  1.59526   2.06464   0.350336
0.0892969  1.56608   2.05594   0.334848
0.089375  1.5936   2.0768   0.335744
0.0894531  1.58861   2.03994   0.34944
0.0895313  1.5991   2.02496   0.344576
0.0896094  1.60307   2.07117   0.341632
0.0896875  1.62048   2.06886   0.346752
0.0897656  1.5945   2.03405   0.336
0.0898438  1.59526   2.03072   0.351616
0.0899219  1.61395   2.01843   0.345856
0.09  1.56915   2.03021   0.341632
0.0900781  1.5904   2.04826   0.341504
0.0901563  1.59782   2.03533   0.340992
0.0902344  1.58515   2.04134   0.333312
0.0903125  1.59936   2.06349   0.35456
0.0903906  1.57402   2.05914   0.336512
0.0904688  1.5913   2.0288   0.340224
0.0905469  1.57888   2.06131   0.345984
0.090625  1.57978   2.07002   0.346368
0.0907031  1.5913   2.0119   0.344832
0.0907813  1.6128   2.04698   0.340608
0.0908594  1.59206   2.03123   0.356992
0.0909375  1.59808   2.03802   0.34048
0.0910156  1.59949   2.02547   0.364032
0.0910938  1.59334   2.01856   0.340736
0.0911719  1.6064   2.03917   0.344192
0.09125  1.59181   2.04659   0.34432
0.0913281  1.5977   2.0087   0.347392
0.0914063  1.61792   2.04928   0.348928
0.0914844  1.58208   2.00691   0.336
0.0915625  1.6   2.03891   0.35072
0.0916406  1.60333   2.04838   0.358016
0.0917188  1.63392   2.02074   0.356736
0.0917969  1.58566   2.02982   0.347392
0.091875  1.59949   1.97952   0.350592
0.0919531  1.56864   2.03251   0.34048
0.0920312  1.59002   2.0023   0.350592
0.0921094  1.6265   2.03149   0.349184
0.0921875  1.59245   2.00115   0.36032
0.0922656  1.59578   2.01152   0.35392
0.0923438  1.57952   2.02355   0.352384
0.0924219  1.58707   1.98733   0.366336
0.0925  1.58694   2.00806   0.35136
0.0925781  1.5657   2.0407   0.365056
0.0926562  1.59846   2.00845   0.352128
0.0927344  1.57517   2.04058   0.358272
0.0928125  1.5808   2.02701   0.354432
0.0928906  1.59987   1.97453   0.353408
0.0929688  1.59462   2.01114   0.358272
0.0930469  1.58336   2.01126   0.352
0.093125  1.58656   1.97824   0.364288
0.0932031  1.58413   2.0073   0.358528
0.0932812  1.59206   1.99168   0.355584
0.0933594  1.5799   2.01485   0.36096
0.0934375  1.59296   1.98746   0.353536
0.0935156  1.59603   2.01139   0.35904
0.0935938  1.56646   1.99872   0.35648
0.0936719  1.56134   2.01075   0.34112
0.09375  1.58541   1.99859   0.348416
0.0938281  1.5744   2.01216   0.352128
0.0939062  1.58912   1.95469   0.363648
0.0939844  1.60294   2.00102   0.36544
0.0940625  1.56314   1.96736   0.360576
0.0941406  1.5831   1.98246   0.36096
0.0942188  1.5785   1.98118   0.360832
0.0942969  1.58912   1.98323   0.350976
0.094375  1.58886   1.99565   0.352
0.0944531  1.58822   1.98426   0.357888
0.0945312  1.58285   1.98054   0.35456
0.0946094  1.6009   1.97286   0.366592
0.0946875  1.57978   1.98515   0.372096
0.0947656  1.58848   1.99693   0.35968
0.0948438  1.59437   1.98029   0.351232
0.0949219  1.58605   1.98016   0.359296
0.095  1.57261   1.96454   0.359808
0.0950781  1.58029   1.99744   0.36032
0.0951562  1.57197   1.9735   0.360064
0.0952344  1.57542   1.98566   0.359168
0.0953125  1.58758   1.97082   0.363392
0.0953906  1.56749   1.97376   0.34944
0.0954688  1.59309   1.96314   0.368384
0.0955469  1.58259   2.00358   0.359808
0.095625  1.59194   1.95942   0.366208
0.0957031  1.58963   1.96736   0.373504
0.0957812  1.5561   1.97261   0.361984
0.0958594  1.59859   1.98195   0.368512
0.0959375  1.56186   1.97901   0.355584
0.0960156  1.58413   1.97606   0.37056
0.0960938  1.56339   1.97811   0.363648
0.0961719  1.57722   1.92499   0.355328
0.09625  1.6119   1.97299   0.368896
0.0963281  1.57952   1.95418   0.368
0.0964062  1.58976   1.94496   0.366592
0.0964844  1.56518   1.97568   0.378496
0.0965625  1.58835   1.95226   0.380032
0.0966406  1.5849   1.93152   0.372352
0.0967188  1.57453   1.94304   0.366336
0.0967969  1.56339   1.96608   0.363392
0.096875  1.57837   1.95059   0.373888
0.0969531  1.59616   1.95686   0.371712
0.0970312  1.57427   1.96019   0.363264
0.0971094  1.58566   1.94842   0.383744
0.0971875  1.59258   1.94522   0.369024
0.0972656  1.56698   1.95072   0.361984
0.0973438  1.58131   1.95584   0.361472
0.0974219  1.58925   1.95046   0.375552
0.0975  1.57043   1.95968   0.364416
0.0975781  1.57734   1.93958   0.36416
0.0976562  1.58541   1.94918   0.36672
0.0977344  1.56659   1.91117   0.363136
0.0978125  1.56326   1.96634   0.383104
0.0978906  1.57926   1.96928   0.385024
0.0979688  1.60218   1.93523   0.381184
0.0980469  1.57094   1.93702   0.374016
0.098125  1.56787   1.93472   0.357248
0.0982031  1.57594   1.89376   0.371584
0.0982813  1.58221   1.92448   0.374656
0.0983594  1.56301   1.94394   0.369408
0.0984375  1.60051   1.93498   0.381568
0.0985156  1.58016   1.93651   0.380416
0.0985938  1.58003   1.91206   0.370304
0.0986719  1.56301   1.89286   0.372224
0.09875  1.5671   1.93395   0.36928
0.0988281  1.57286   1.90413   0.372096
0.0989063  1.58298   1.9063   0.359808
0.0989844  1.58259   1.91014   0.362752
0.0990625  1.58272   1.91718   0.370816
0.0991406  1.57773   1.90413   0.3744
0.0992188  1.57926   1.92333   0.375296
0.0992969  1.59795   1.92538   0.376704
0.099375  1.55046   1.91245   0.363136
0.0994531  1.58387   1.94214   0.37824
0.0995313  1.57107   1.92653   0.372736
0.0996094  1.58682   1.96518   0.388608
0.0996875  1.60115   1.90899   0.36096
0.0997656  1.56915   1.95507   0.375168
0.0998438  1.56058   1.88966   0.372608
0.0999219  1.56275   1.90541   0.375808
0.1  1.5872   1.88506   0.377856

==> MANUSCRIPT(arxiv)/casec_pdmp_friction_data5.txt <==
#N =   100000 compute the fours statistics wrt delta 
0.5   3.09839  0.00643643  0.49705       0.494529       0.499582       0.789912       0.786615       0.793223       1.00034       0.994765       1.00595       0.0930032       0.0920703       0.0939401       0.315748
0.25   2.22045  0.00514743  0.424594       0.42236       0.426838       0.739409       0.736172       0.742661       1.00111       0.9943       1.00796       0.0958006       0.0946579       0.0969487       0.860089
0.125   1.8033  0.00470316  0.391515       0.38933       0.393711       0.710494       0.707117       0.713888       1.00376       0.995945       1.01162       0.0974194       0.0961059       0.0987398       2.73278
0.0625   1.6056  0.0045029  0.378652       0.376444       0.380872       0.696872       0.693362       0.700402       1.00221       0.993788       1.01068       0.0975525       0.0961396       0.0989734       9.46508
0.03125   1.49487  0.00437303  0.373386       0.37115       0.375635       0.691289       0.68768       0.694919       0.995794       0.98709       1.00455       0.0956975       0.0942708       0.0971325       35.7234
0.015625   1.44393  0.00433892  0.368055       0.365817       0.370307       0.686064       0.682407       0.689744       1.00034       0.991359       1.00938       0.096972       0.0954912       0.0984617       149.586
0.0078125   1.41924  0.00431265  0.365643       0.363402       0.367898       0.683786       0.680109       0.687485       0.998753       0.989661       1.0079       0.0966315       0.0951133       0.0981589       683.438
0.00390625   1.40942  0.00435757  0.369741       0.367451       0.372045       0.685081       0.681353       0.688833       1.00032       0.991038       1.00967       0.0992905       0.0977289       0.100862       2600.42


==> MANUSCRIPT(arxiv)/casec_pdmp_friction_data6.txt <==
#N =   1000000 compute the fours statistics wrt delta 
0.5   3.10617  0.0020368  0.496568       0.495772       0.497365       0.789964       0.788921       0.791008       1.00035       0.998585       1.00211       0.092884       0.0925897       0.0931786       3.74427
0.25   2.21973  0.00162597  0.425337       0.424628       0.426047       0.739449       0.738423       0.740476       1.00031       0.998158       1.00247       0.0960276       0.0956624       0.0963933       10.4258
0.125   1.80153  0.00147967  0.394031       0.393335       0.394728       0.711924       0.710855       0.712995       1.00018       0.997715       1.00264       0.096903       0.0964882       0.0973186       33.6767
0.0625   1.59857  0.00141768  0.378857       0.378158       0.379558       0.697202       0.696091       0.698316       1.00106       0.998391       1.00373       0.0974007       0.0969535       0.0978487       117.181
0.03125   1.49544  0.00138487  0.372298       0.371592       0.373005       0.690399       0.689257       0.691542       1.0003       0.997524       1.00308       0.0970162       0.0965572       0.0974761       479.69
0.015625   1.44386  0.0013709  0.367703       0.366994       0.368412       0.68587       0.684712       0.68703       1.00099       0.998145       1.00384       0.0970446       0.0965761       0.0975139       1943.68
0.0078125   1.41956  0.00136344  0.365327       0.364617       0.366037       0.683581       0.682417       0.684747       0.999233       0.996352       1.00212       0.096688       0.0962063       0.0971707       6991.98
0.00390625   1.40953  0.00137766  0.369727       0.369001       0.370454       0.685058       0.683877       0.686242       1.00038       0.997442       1.00333       0.0992934       0.0987985       0.0997891       25688.5


==> MANUSCRIPT(arxiv)/cased_0.015625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.182639 0.169996 0.352635
#0.149201 0.30112 0.557003
0  12.9254   15.3054   11.634
0.05  1.2826   0.9856   1.3274
0.1  0.7136   0.5062   0.7064
0.15  0.5386   0.3606   0.4748
0.2  0.4396   0.2684   0.378
0.25  0.3766   0.2186   0.3232
0.3  0.3416   0.169   0.2828
0.35  0.3194   0.141   0.274
0.4  0.2836   0.1304   0.2654
0.45  0.2596   0.1104   0.2336
0.5  0.2362   0.1024   0.2234
0.55  0.1998   0.0972   0.1998
0.6  0.1848   0.0844   0.1894
0.65  0.1684   0.0808   0.1828
0.7  0.1562   0.0712   0.1676
0.75  0.143   0.071   0.1652
0.8  0.1242   0.0626   0.1536
0.85  0.1154   0.0588   0.1414
0.9  0.1104   0.0544   0.1458
0.95  0.101   0.0536   0.1294
1  0.0904   0.0494   0.1188
1.05  0.0814   0.043   0.118
1.1  0.076   0.0476   0.1054
1.15  0.0612   0.0466   0.107
1.2  0.0612   0.039   0.1008
1.25  0.0482   0.0372   0.0936
1.3  0.0476   0.0314   0.0876
1.35  0.0478   0.0368   0.08
1.4  0.041   0.0354   0.078
1.45  0.0404   0.028   0.073
1.5  0.031   0.0322   0.067
1.55  0.0304   0.026   0.0602
1.6  0.03   0.0272   0.066
1.65  0.026   0.0232   0.062
1.7  0.0272   0.0262   0.0596
1.75  0.0224   0.023   0.0566
1.8  0.0208   0.0232   0.052
1.85  0.0192   0.0258   0.0456
1.9  0.0164   0.0188   0.0422
1.95  0.0152   0.019   0.0414
2  0.0122   0.018   0.0408
2.05  0.0128   0.0168   0.0422
2.1  0.014   0.0184   0.0378
2.15  0.009   0.0202   0.0358
2.2  0.0092   0.012   0.036
2.25  0.0074   0.0134   0.0362
2.3  0.0076   0.0134   0.0344
2.35  0.0056   0.0148   0.0246
2.4  0.0062   0.0152   0.0296
2.45  0.005   0.0112   0.029
2.5  0.0062   0.0124   0.0284
2.55  0.0054   0.0102   0.0202
2.6  0.0042   0.0096   0.0244
2.65  0.0034   0.011   0.0224
2.7  0.0042   0.0096   0.02
2.75  0.0026   0.0094   0.0158
2.8  0.0022   0.0082   0.018
2.85  0.003   0.01   0.0162
2.9  0.0028   0.0076   0.0186
2.95  0.0008   0.0086   0.0174
3  0.0024   0.0098   0.0174
3.05  0.0014   0.0072   0.0126
3.1  0.0022   0.0098   0.0142
3.15  0.0018   0.0048   0.0122
3.2  0.0012   0.0052   0.0122
3.25  0.001   0.0062   0.0124
3.3  0.002   0.0062   0.0122
3.35  0.0006   0.0044   0.0096
3.4  0.001   0.0046   0.0104
3.45  0.0004   0.0058   0.0126
3.5  0.0006   0.0046   0.009
3.55  0.0012   0.005   0.0094
3.6  0.0002   0.0038   0.0098
3.65  0.0004   0.0042   0.0082
3.7  0.0006   0.0046   0.0084
3.75  0.0008   0.0042   0.006
3.8  0.0004   0.0042   0.0074
3.85  0.0008   0.0056   0.0062
3.9  0.0002   0.0016   0.0056
3.95  0   0.0044   0.0064
4  0.0004   0.0034   0.007
4.05  0.0006   0.0026   0.0054
4.1  0   0.0028   0.0056
4.15  0.0002   0.002   0.005
4.2  0.0002   0.0038   0.0048
4.25  0.0002   0.0038   0.0042
4.3  0   0.0024   0.0036
4.35  0.0004   0.0024   0.0046
4.4  0   0.002   0.0052
4.45  0   0.0016   0.0048
4.5  0   0.0024   0.0044
4.55  0.0002   0.002   0.006
4.6  0   0.0008   0.004
4.65  0.0002   0.0024   0.0022
4.7  0   0.0012   0.0034
4.75  0   0.0014   0.0032
4.8  0   0.0014   0.0012
4.85  0.0002   0.002   0.0034
4.9  0   0.0022   0.0028
4.95  0   0.0024   0.0026
5  0   0.0014   0.0026
5.05  0   0.0008   0.0034
5.1  0   0.0016   0.0026
5.15  0   0.0008   0.0014
5.2  0   0.0008   0.0022
5.25  0.0002   0.0014   0.0018
5.3  0.0002   0.0014   0.0022
5.35  0   0.001   0.0022
5.4  0   0.0006   0.001
5.45  0   0.0006   0.002
5.5  0   0.0012   0.0016
5.55  0   0.0006   0.0018
5.6  0   0.0008   0.001
5.65  0   0.0006   0.0016
5.7  0   0.0006   0.0004
5.75  0   0.0012   0.001
5.8  0   0.0006   0.0014
5.85  0   0.0004   0.001
5.9  0   0.0006   0.0006
5.95  0.0002   0.0002   0.0004
6  0   0.0004   0.0016
6.05  0   0.0004   0.0012
6.1  0   0.0006   0.0006
6.15  0   0.0002   0.0014
6.2  0   0.0002   0.0006
6.25  0   0.0004   0.0014
6.3  0   0.0002   0.0002
6.35  0   0   0.0004
6.4  0   0   0.0004
6.45  0   0.0002   0.0004
6.5  0   0   0.0002
6.55  0   0.0002   0.0002
6.6  0   0   0
6.65  0   0.0006   0.0008
6.7  0   0.0002   0
6.75  0   0.0004   0.0004
6.8  0   0.0002   0.0004
6.85  0   0.0004   0.0004
6.9  0   0   0.001
6.95  0   0.0002   0.0006
7  0   0.001   0.0004
7.05  0   0.0004   0.0002
7.1  0   0   0.0004
7.15  0   0.0004   0.0006
7.2  0   0.0002   0.0006
7.25  0   0.0004   0.0002
7.3  0   0   0
7.35  0   0   0.0002
7.4  0   0.0002   0.0002
7.45  0   0.0002   0.0004
7.5  0   0.0002   0
7.55  0   0   0.0002
7.6  0   0   0.0008
7.65  0   0.0002   0
7.7  0   0   0.0002
7.75  0   0.0002   0.0004
7.8  0   0.0002   0
7.85  0   0.0004   0.0002
7.9  0   0   0.0006
7.95  0   0   0.0002
8  0   0   0.0002
8.05  0   0   0.0004
8.1  0   0   0
8.15  0   0   0.0002
8.2  0   0   0
8.25  0   0   0.0002
8.3  0   0.0002   0.0002
8.35  0   0.0002   0.0002
8.4  0   0   0
8.45  0   0.0002   0
8.5  0   0   0.0002
8.55  0   0   0
8.6  0   0.0002   0
8.65  0   0   0
8.7  0   0   0.0002
8.75  0   0.0002   0.0002
8.8  0   0.0002   0.0002
8.85  0   0   0.0002
8.9  0   0   0
8.95  0   0   0
9  0   0   0
9.05  0   0   0.0002
9.1  0   0   0
9.15  0   0   0.0002
9.2  0   0   0
9.25  0   0   0
9.3  0   0   0
9.35  0   0   0
9.4  0   0   0
9.45  0   0   0
9.5  0   0   0
9.55  0   0   0
9.6  0   0   0
9.65  0   0.0002   0
9.7  0   0   0.0002
9.75  0   0   0.0002
9.8  0   0   0
9.85  0   0   0
9.9  0   0   0
9.95  0   0.0004   0.0004


==> MANUSCRIPT(arxiv)/cased_0.03125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.260237 0.243781 0.504018
#0.201777 0.4204 0.752029
0  10.2648   13.3218   8.495
0.05  1.6664   1.3928   1.7338
0.1  0.9582   0.7298   0.9428
0.15  0.7132   0.5026   0.638
0.2  0.5952   0.3722   0.5002
0.25  0.5322   0.3052   0.4396
0.3  0.4838   0.2494   0.4
0.35  0.4248   0.2046   0.3724
0.4  0.3886   0.1834   0.3494
0.45  0.3426   0.1622   0.3024
0.5  0.3184   0.1514   0.2994
0.55  0.2938   0.1328   0.2814
0.6  0.2608   0.126   0.2594
0.65  0.2296   0.1154   0.249
0.7  0.2256   0.1044   0.2394
0.75  0.1968   0.0884   0.2178
0.8  0.186   0.089   0.2152
0.85  0.1622   0.084   0.2028
0.9  0.1482   0.0824   0.1924
0.95  0.142   0.0722   0.1788
1  0.1338   0.0698   0.1742
1.05  0.1132   0.0636   0.1644
1.1  0.104   0.0614   0.1528
1.15  0.0952   0.0634   0.1522
1.2  0.09   0.0588   0.1378
1.25  0.086   0.0514   0.1328
1.3  0.0748   0.0494   0.1248
1.35  0.0714   0.0468   0.1182
1.4  0.064   0.0482   0.1158
1.45  0.0584   0.0454   0.1084
1.5  0.0532   0.0432   0.099
1.55  0.0474   0.0432   0.0928
1.6  0.0466   0.0386   0.0964
1.65  0.0412   0.0352   0.0926
1.7  0.0336   0.0324   0.08
1.75  0.029   0.0328   0.0798
1.8  0.03   0.0354   0.0718
1.85  0.024   0.0354   0.0724
1.9  0.022   0.0318   0.0642
1.95  0.0208   0.031   0.064
2  0.019   0.0244   0.0652
2.05  0.0214   0.0226   0.055
2.1  0.017   0.024   0.0592
2.15  0.0152   0.0222   0.0548
2.2  0.0144   0.0182   0.0488
2.25  0.015   0.0176   0.0482
2.3  0.009   0.0178   0.0452
2.35  0.0114   0.018   0.0378
2.4  0.0108   0.0204   0.0396
2.45  0.0078   0.0156   0.0392
2.5  0.01   0.0206   0.0302
2.55  0.0054   0.0172   0.0372
2.6  0.0078   0.0156   0.0304
2.65  0.0044   0.0162   0.0286
2.7  0.0038   0.015   0.0294
2.75  0.0048   0.0134   0.0288
2.8  0.0036   0.015   0.026
2.85  0.004   0.0156   0.0258
2.9  0.003   0.0122   0.0244
2.95  0.0038   0.009   0.0236
3  0.0028   0.0128   0.0244
3.05  0.0036   0.0106   0.0216
3.1  0.0028   0.0104   0.0192
3.15  0.0014   0.0116   0.0218
3.2  0.0012   0.0106   0.0196
3.25  0.002   0.008   0.0182
3.3  0.0024   0.0072   0.0184
3.35  0.0026   0.0062   0.0188
3.4  0.0012   0.0104   0.0136
3.45  0.0016   0.0062   0.017
3.5  0.0016   0.006   0.016
3.55  0.0016   0.006   0.0108
3.6  0.001   0.0066   0.0138
3.65  0.001   0.007   0.0092
3.7  0.0004   0.0052   0.0088
3.75  0.0008   0.0068   0.0128
3.8  0.0004   0.0066   0.0106
3.85  0.0016   0.0058   0.0128
3.9  0.0008   0.0062   0.009
3.95  0.0008   0.0054   0.0082
4  0.001   0.0046   0.0104
4.05  0.0002   0.0046   0.0094
4.1  0.0004   0.0038   0.0092
4.15  0.0006   0.0048   0.0076
4.2  0.0004   0.0044   0.0074
4.25  0   0.0042   0.0082
4.3  0   0.0028   0.0078
4.35  0.0004   0.0028   0.0084
4.4  0.0006   0.0038   0.0072
4.45  0.0004   0.0024   0.0056
4.5  0   0.003   0.0052
4.55  0.0002   0.0026   0.0038
4.6  0   0.0032   0.0044
4.65  0   0.0032   0.0056
4.7  0   0.0016   0.0062
4.75  0.0002   0.0018   0.0038
4.8  0   0.0034   0.0042
4.85  0   0.0024   0.004
4.9  0   0.0022   0.005
4.95  0.0002   0.0016   0.0046
5  0   0.0016   0.0028
5.05  0   0.0028   0.0054
5.1  0   0.0026   0.003
5.15  0   0.002   0.0028
5.2  0   0.0012   0.0032
5.25  0   0.0014   0.0034
5.3  0   0.0028   0.0032
5.35  0   0.0012   0.0036
5.4  0   0.0006   0.0026
5.45  0.0002   0.0004   0.0012
5.5  0.0002   0.0014   0.0038
5.55  0   0.0014   0.0026
5.6  0   0.0012   0.0018
5.65  0   0.002   0.0018
5.7  0   0.0008   0.0022
5.75  0   0.0004   0.002
5.8  0   0.0004   0.0022
5.85  0   0.0008   0.002
5.9  0   0.0002   0.0014
5.95  0   0.0008   0.0024
6  0   0   0.0014
6.05  0   0.0006   0.0016
6.1  0   0.0006   0.0016
6.15  0   0.001   0.0018
6.2  0   0.0006   0.001
6.25  0   0.0002   0.0006
6.3  0   0.001   0.0022
6.35  0   0.001   0.0008
6.4  0   0.0012   0.0012
6.45  0   0.0006   0.0012
6.5  0   0.0006   0.0008
6.55  0   0.0002   0.0008
6.6  0   0.0008   0.001
6.65  0   0.0008   0.0006
6.7  0   0   0.0014
6.75  0   0.0002   0.0002
6.8  0   0.0004   0.0004
6.85  0   0   0.001
6.9  0   0.0004   0.001
6.95  0   0.0004   0.0006
7  0   0.0004   0.001
7.05  0   0   0.0006
7.1  0   0.0004   0.0004
7.15  0   0   0.0004
7.2  0   0   0.0006
7.25  0   0.0002   0.0002
7.3  0   0.0004   0.0002
7.35  0   0.0002   0.0002
7.4  0   0   0.0002
7.45  0   0.0002   0
7.5  0   0   0
7.55  0   0.0002   0.0004
7.6  0   0.0004   0
7.65  0   0.0002   0.0002
7.7  0   0.0002   0.0006
7.75  0   0   0.0002
7.8  0   0.0002   0
7.85  0   0   0.0004
7.9  0   0   0
7.95  0   0.0002   0.0004
8  0   0   0.0002
8.05  0   0.0002   0.0006
8.1  0   0   0.0002
8.15  0   0.0002   0.0004
8.2  0   0   0.0002
8.25  0   0   0
8.3  0   0   0
8.35  0   0.0004   0.0002
8.4  0   0.0002   0
8.45  0   0.0002   0.0004
8.5  0   0.0002   0.0002
8.55  0   0   0
8.6  0   0.0004   0
8.65  0   0.0002   0.0002
8.7  0   0.0002   0.0006
8.75  0   0   0.0002
8.8  0   0   0.0002
8.85  0   0   0
8.9  0   0   0
8.95  0   0   0.0004
9  0   0   0
9.05  0   0   0
9.1  0   0   0
9.15  0   0   0
9.2  0   0   0
9.25  0   0.0002   0.0002
9.3  0   0   0
9.35  0   0   0
9.4  0   0   0
9.45  0   0   0
9.5  0   0   0
9.55  0   0   0
9.6  0   0   0
9.65  0   0   0
9.7  0   0   0
9.75  0   0   0
9.8  0   0   0
9.85  0   0.0002   0
9.9  0   0   0
9.95  0   0.001   0.0016


==> MANUSCRIPT(arxiv)/cased_0.0625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.374141 0.342363 0.716504
#0.28277 0.554534 0.973757
0  6.9012   10.5206   4.7052
0.05  2.0698   1.9382   2.0244
0.1  1.25   1.0602   1.1748
0.15  0.9064   0.7256   0.8122
0.2  0.7556   0.5396   0.6634
0.25  0.6938   0.41   0.5456
0.3  0.6154   0.3728   0.4996
0.35  0.5704   0.3036   0.4776
0.4  0.524   0.2616   0.4268
0.45  0.4646   0.2296   0.4108
0.5  0.4358   0.22   0.3916
0.55  0.395   0.1908   0.371
0.6  0.375   0.174   0.3756
0.65  0.339   0.1592   0.334
0.7  0.3072   0.1512   0.3178
0.75  0.2788   0.1378   0.317
0.8  0.2574   0.1208   0.2952
0.85  0.2296   0.1228   0.2912
0.9  0.2198   0.111   0.276
0.95  0.1972   0.1006   0.2508
1  0.1774   0.0962   0.2248
1.05  0.1662   0.0966   0.2202
1.1  0.1558   0.0894   0.2244
1.15  0.143   0.0796   0.2052
1.2  0.1346   0.088   0.2008
1.25  0.1154   0.0756   0.185
1.3  0.109   0.0762   0.1768
1.35  0.0974   0.0676   0.1728
1.4  0.0846   0.0648   0.1522
1.45  0.0864   0.0642   0.154
1.5  0.077   0.056   0.1456
1.55  0.0682   0.051   0.1342
1.6  0.0744   0.0584   0.1316
1.65  0.057   0.0512   0.1268
1.7  0.0498   0.0522   0.1112
1.75  0.051   0.0454   0.1122
1.8  0.044   0.0452   0.1092
1.85  0.0416   0.0478   0.1092
1.9  0.0396   0.0448   0.104
1.95  0.033   0.0376   0.094
2  0.035   0.0328   0.08
2.05  0.0342   0.0378   0.087
2.1  0.0314   0.0316   0.0866
2.15  0.0248   0.0298   0.076
2.2  0.0206   0.0304   0.075
2.25  0.023   0.031   0.069
2.3  0.0218   0.0276   0.068
2.35  0.0176   0.0304   0.0662
2.4  0.014   0.0262   0.0654
2.45  0.0126   0.0222   0.0592
2.5  0.0122   0.0204   0.0546
2.55  0.0116   0.0254   0.0468
2.6  0.0102   0.0226   0.0482
2.65  0.0118   0.02   0.046
2.7  0.01   0.0198   0.0476
2.75  0.009   0.0192   0.0444
2.8  0.0104   0.0216   0.0416
2.85  0.0078   0.0198   0.0376
2.9  0.008   0.015   0.0392
2.95  0.007   0.019   0.0316
3  0.0048   0.015   0.0322
3.05  0.005   0.0152   0.033
3.1  0.0058   0.0146   0.0344
3.15  0.0054   0.0136   0.03
3.2  0.0042   0.013   0.03
3.25  0.0038   0.0118   0.0284
3.3  0.0036   0.014   0.0232
3.35  0.004   0.0108   0.0206
3.4  0.0034   0.0102   0.0248
3.45  0.003   0.011   0.0192
3.5  0.0034   0.0094   0.02
3.55  0.0032   0.011   0.022
3.6  0.0022   0.0096   0.0174
3.65  0.0022   0.009   0.0206
3.7  0.0014   0.0084   0.0206
3.75  0.0012   0.0088   0.0166
3.8  0.0024   0.0068   0.019
3.85  0.0012   0.0068   0.0184
3.9  0.0012   0.0086   0.0166
3.95  0.0006   0.0056   0.0116
4  0.001   0.0048   0.0162
4.05  0.0016   0.0058   0.0146
4.1  0.0012   0.0064   0.013
4.15  0.0006   0.0052   0.0134
4.2  0.0008   0.0052   0.0112
4.25  0.0004   0.0072   0.01
4.3  0.0008   0.0042   0.01
4.35  0.0006   0.005   0.0112
4.4  0   0.0056   0.0114
4.45  0.0008   0.0048   0.0092
4.5  0.0004   0.0042   0.009
4.55  0.0002   0.0038   0.008
4.6  0.0004   0.0044   0.0064
4.65  0.0004   0.0026   0.0064
4.7  0   0.0026   0.008
4.75  0.0002   0.0024   0.0054
4.8  0   0.004   0.005
4.85  0.0004   0.004   0.0064
4.9  0.0006   0.0024   0.0074
4.95  0.0002   0.0036   0.007
5  0.0004   0.0028   0.0056
5.05  0   0.0018   0.0042
5.1  0.0002   0.0018   0.0056
5.15  0   0.0024   0.005
5.2  0.0002   0.0008   0.0048
5.25  0.0002   0.0028   0.0032
5.3  0.0004   0.003   0.004
5.35  0.0002   0.0018   0.0046
5.4  0.0004   0.0012   0.0034
5.45  0.0002   0.0008   0.0044
5.5  0   0.001   0.003
5.55  0.0002   0.0018   0.004
5.6  0   0.0012   0.003
5.65  0   0.0006   0.004
5.7  0   0.0022   0.0034
5.75  0   0.0006   0.0034
5.8  0.0002   0.0008   0.0042
5.85  0   0.0016   0.002
5.9  0   0.0006   0.0018
5.95  0   0.0008   0.0034
6  0   0.0002   0.0018
6.05  0   0.0014   0.0018
6.1  0.0002   0.0014   0.0012
6.15  0   0.0014   0.0024
6.2  0.0002   0.0008   0.002
6.25  0   0.0008   0.002
6.3  0   0.0002   0.0022
6.35  0   0.001   0.0006
6.4  0   0.001   0.0012
6.45  0   0.001   0.0014
6.5  0   0.0004   0.002
6.55  0   0.001   0.001
6.6  0   0.0002   0.0006
6.65  0   0.0006   0.0008
6.7  0   0.0012   0.001
6.75  0   0.0006   0.001
6.8  0   0.0004   0.001
6.85  0   0.001   0.0014
6.9  0   0.0006   0.0016
6.95  0   0.0008   0.0002
7  0   0.0006   0.0008
7.05  0   0.0008   0.0012
7.1  0   0.0002   0.0014
7.15  0   0.0006   0.0008
7.2  0   0.0004   0.0004
7.25  0   0.0002   0.0004
7.3  0   0.0002   0.0012
7.35  0   0.0006   0.0002
7.4  0   0   0.0006
7.45  0   0.0002   0.0008
7.5  0   0   0.0006
7.55  0   0.0004   0.0016
7.6  0   0.0002   0.0004
7.65  0   0.0002   0.0006
7.7  0   0.0006   0.0008
7.75  0   0   0.0004
7.8  0   0   0.0004
7.85  0   0.0002   0.0002
7.9  0   0   0.0004
7.95  0   0.0004   0
8  0   0.0002   0.0008
8.05  0   0.0002   0.0002
8.1  0   0.0008   0.0004
8.15  0   0.0002   0.0004
8.2  0   0.0004   0.0002
8.25  0   0.0004   0
8.3  0   0.0008   0.0004
8.35  0   0   0.0008
8.4  0   0.0002   0.0004
8.45  0   0   0.0002
8.5  0   0   0.0002
8.55  0   0.0004   0
8.6  0   0   0.0004
8.65  0   0   0.0004
8.7  0   0   0.0002
8.75  0   0   0.0002
8.8  0   0   0
8.85  0   0   0.0004
8.9  0   0   0
8.95  0   0   0.0002
9  0   0   0.0002
9.05  0   0.0002   0
9.1  0   0.0002   0.0002
9.15  0   0   0.0006
9.2  0   0   0
9.25  0   0   0
9.3  0   0   0.0002
9.35  0   0.0002   0.0002
9.4  0   0   0
9.45  0   0.0002   0.0002
9.5  0   0.0002   0
9.55  0   0   0
9.6  0   0   0
9.65  0   0.0008   0
9.7  0   0.0002   0.0002
9.75  0   0   0
9.8  0   0   0.0002
9.85  0   0   0.0002
9.9  0   0   0
9.95  0   0.0004   0.002


==> MANUSCRIPT(arxiv)/cased_0.125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.553079 0.500049 1.05313
#0.41509 0.738015 1.26713
0  3.3132   6.3428   1.1952
0.05  2.0508   2.6846   1.5752
0.1  1.3686   1.4982   1.1434
0.15  1.1126   1.0468   0.8748
0.2  0.941   0.783   0.7186
0.25  0.8282   0.6094   0.6198
0.3  0.7576   0.5228   0.5928
0.35  0.7164   0.439   0.536
0.4  0.6416   0.388   0.494
0.45  0.5994   0.3398   0.4898
0.5  0.5506   0.3048   0.4692
0.55  0.5082   0.2776   0.458
0.6  0.4668   0.2614   0.4628
0.65  0.4416   0.228   0.4152
0.7  0.41   0.2132   0.4
0.75  0.3842   0.2062   0.3852
0.8  0.3574   0.194   0.3828
0.85  0.3264   0.171   0.3688
0.9  0.2976   0.151   0.3464
0.95  0.2876   0.1528   0.3388
1  0.2566   0.1398   0.319
1.05  0.2484   0.1362   0.3052
1.1  0.2204   0.1266   0.3002
1.15  0.2116   0.1248   0.2884
1.2  0.1946   0.115   0.28
1.25  0.194   0.11   0.2666
1.3  0.1616   0.1062   0.2636
1.35  0.1588   0.1094   0.2574
1.4  0.1466   0.0912   0.2212
1.45  0.1302   0.0894   0.221
1.5  0.1218   0.083   0.2252
1.55  0.1166   0.08   0.2092
1.6  0.103   0.0814   0.2002
1.65  0.0996   0.081   0.1934
1.7  0.0978   0.0718   0.1732
1.75  0.09   0.0708   0.1712
1.8  0.0798   0.069   0.1528
1.85  0.0668   0.0732   0.1642
1.9  0.071   0.0642   0.1502
1.95  0.0638   0.0562   0.1486
2  0.0604   0.0566   0.1424
2.05  0.0544   0.0528   0.1214
2.1  0.046   0.0494   0.1338
2.15  0.0496   0.0468   0.1266
2.2  0.0446   0.0468   0.1188
2.25  0.0382   0.041   0.1104
2.3  0.0352   0.0434   0.1096
2.35  0.0366   0.0428   0.1034
2.4  0.033   0.0444   0.0978
2.45  0.0276   0.0378   0.0936
2.5  0.0248   0.0362   0.087
2.55  0.0252   0.0376   0.0824
2.6  0.0222   0.0328   0.0858
2.65  0.0202   0.0336   0.0796
2.7  0.027   0.0328   0.0786
2.75  0.0172   0.033   0.0754
2.8  0.0174   0.023   0.0614
2.85  0.0166   0.0292   0.0678
2.9  0.0156   0.0222   0.0702
2.95  0.0126   0.0256   0.059
3  0.0166   0.023   0.0572
3.05  0.0168   0.0206   0.0578
3.1  0.0122   0.024   0.0476
3.15  0.0114   0.0208   0.052
3.2  0.0062   0.0242   0.0498
3.25  0.0094   0.0196   0.0486
3.3  0.0096   0.0178   0.0468
3.35  0.0088   0.0194   0.043
3.4  0.008   0.0146   0.0414
3.45  0.004   0.0162   0.0394
3.5  0.0062   0.0176   0.0326
3.55  0.0052   0.013   0.0336
3.6  0.0046   0.014   0.034
3.65  0.0042   0.0124   0.032
3.7  0.0056   0.0116   0.0282
3.75  0.0042   0.0132   0.0274
3.8  0.0034   0.011   0.0284
3.85  0.0046   0.0086   0.0252
3.9  0.0034   0.0092   0.0248
3.95  0.0034   0.0094   0.0238
4  0.0026   0.011   0.0216
4.05  0.002   0.0088   0.0226
4.1  0.0024   0.0118   0.0234
4.15  0.0026   0.0084   0.024
4.2  0.002   0.0078   0.021
4.25  0.0012   0.0078   0.019
4.3  0.0016   0.0098   0.0198
4.35  0.002   0.0068   0.0152
4.4  0.0014   0.0056   0.0162
4.45  0.0012   0.0066   0.0118
4.5  0.0004   0.005   0.0168
4.55  0.0016   0.006   0.0176
4.6  0.0014   0.0064   0.0146
4.65  0.0004   0.0058   0.014
4.7  0.001   0.004   0.013
4.75  0.001   0.0054   0.0122
4.8  0.0012   0.0044   0.0112
4.85  0.0002   0.0036   0.0112
4.9  0.0008   0.0024   0.0086
4.95  0.0006   0.0052   0.0122
5  0.001   0.0028   0.0098
5.05  0.0002   0.0046   0.0076
5.1  0.0006   0.0034   0.0118
5.15  0.0004   0.0048   0.0098
5.2  0.0006   0.0046   0.0088
5.25  0.0004   0.003   0.0084
5.3  0   0.0026   0.0068
5.35  0.0004   0.002   0.0064
5.4  0.0002   0.0038   0.007
5.45  0.0002   0.0036   0.0054
5.5  0.0002   0.002   0.0058
5.55  0.0002   0.0016   0.0044
5.6  0.0004   0.0012   0.0064
5.65  0.0002   0.0034   0.0068
5.7  0   0.0022   0.005
5.75  0.0004   0.001   0.0054
5.8  0   0.0032   0.0042
5.85  0.0002   0.0024   0.0044
5.9  0.0004   0.001   0.0054
5.95  0   0.0012   0.0024
6  0.0002   0.0014   0.0034
6.05  0   0.0018   0.0042
6.1  0.0002   0.0008   0.003
6.15  0   0.0014   0.0038
6.2  0   0.002   0.0024
6.25  0   0.0006   0.0016
6.3  0   0.0008   0.0032
6.35  0   0.001   0.0034
6.4  0.0002   0.001   0.0036
6.45  0   0.0012   0.0026
6.5  0   0.0012   0.0026
6.55  0   0.001   0.0026
6.6  0   0.0006   0.0022
6.65  0   0.001   0.0026
6.7  0   0.0004   0.0028
6.75  0   0.001   0.002
6.8  0.0002   0.0006   0.002
6.85  0   0.0004   0.0018
6.9  0.0002   0.0006   0.0022
6.95  0   0.0006   0.0018
7  0   0.0002   0.0012
7.05  0.0002   0.001   0.003
7.1  0   0.0004   0.0012
7.15  0   0.0002   0.0016
7.2  0   0.0004   0.0014
7.25  0   0   0.0002
7.3  0   0.0004   0.0012
7.35  0   0   0.0012
7.4  0   0.0004   0.0006
7.45  0.0002   0.0002   0.0006
7.5  0   0.0004   0.0008
7.55  0   0.0002   0.0004
7.6  0   0.0008   0.0006
7.65  0   0.0002   0.0008
7.7  0   0.0002   0.0006
7.75  0   0   0.0008
7.8  0   0.0002   0.0012
7.85  0   0.0006   0.0006
7.9  0   0   0
7.95  0   0.0002   0.0006
8  0   0.0002   0.0006
8.05  0   0   0.0008
8.1  0   0.0002   0.0004
8.15  0   0   0.0004
8.2  0   0.0004   0.0006
8.25  0   0.0004   0
8.3  0   0.0004   0.0006
8.35  0   0.0002   0.0004
8.4  0   0.0002   0.0004
8.45  0   0   0.0004
8.5  0   0.0002   0.0002
8.55  0   0   0.0002
8.6  0   0.0004   0.0002
8.65  0   0.0002   0.0002
8.7  0   0.0002   0.001
8.75  0   0   0.0002
8.8  0   0.0004   0.0008
8.85  0   0   0
8.9  0   0.0002   0
8.95  0   0   0.0004
9  0   0   0.0002
9.05  0   0.0002   0
9.1  0   0   0.0002
9.15  0   0   0
9.2  0   0   0
9.25  0   0   0
9.3  0   0.0002   0.0002
9.35  0   0.0002   0.0004
9.4  0   0   0.0002
9.45  0   0   0.0002
9.5  0   0.0002   0.0008
9.55  0   0.0002   0
9.6  0   0   0.0006
9.65  0   0   0.0002
9.7  0   0.0002   0.0002
9.75  0   0   0
9.8  0   0   0
9.85  0   0   0
9.9  0   0   0
9.95  0   0.0012   0.0024


==> MANUSCRIPT(arxiv)/cased_2m4_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.375084 0.346924 0.722008
#0.280748 0.558119 0.974698
0  6.85485   10.4421   4.65272
0.05  2.04667   1.96411   2.00943
0.1  1.24242   1.05982   1.1634
0.15  0.935168   0.716496   0.822496
0.2  0.785078   0.538654   0.651052
0.25  0.693576   0.432084   0.561624
0.3  0.620972   0.355988   0.505618
0.35  0.568288   0.304864   0.464936
0.4  0.514394   0.26622   0.438454
0.45  0.473838   0.237786   0.41443
0.5  0.435576   0.211358   0.39377
0.55  0.399216   0.192338   0.376326
0.6  0.363318   0.174808   0.355686
0.65  0.333756   0.159054   0.340254
0.7  0.307294   0.150124   0.326142
0.75  0.283036   0.138704   0.310558
0.8  0.258148   0.130052   0.295582
0.85  0.237542   0.120314   0.282216
0.9  0.218838   0.11277   0.266376
0.95  0.202242   0.10645   0.253286
1  0.184192   0.099336   0.242524
1.05  0.168118   0.094902   0.230094
1.1  0.155136   0.090826   0.219402
1.15  0.140188   0.085024   0.208688
1.2  0.130932   0.08059   0.198276
1.25  0.120358   0.077188   0.189374
1.3  0.10967   0.073682   0.17996
1.35  0.102056   0.070258   0.172368
1.4  0.091126   0.065006   0.163874
1.45  0.08444   0.062636   0.15394
1.5  0.077654   0.060786   0.147222
1.55  0.069788   0.057798   0.139144
1.6  0.065396   0.054976   0.133662
1.65  0.06037   0.05282   0.125972
1.7  0.055482   0.050292   0.120572
1.75  0.051012   0.048168   0.116702
1.8  0.046982   0.045758   0.108452
1.85  0.042674   0.04306   0.103428
1.9  0.038228   0.041156   0.099368
1.95  0.035876   0.04053   0.094284
2  0.032714   0.03834   0.090402
2.05  0.030076   0.037402   0.08548
2.1  0.027182   0.035602   0.082662
2.15  0.025246   0.03409   0.078188
2.2  0.022552   0.031734   0.074188
2.25  0.02124   0.030908   0.07178
2.3  0.019602   0.02966   0.066734
2.35  0.017808   0.028344   0.064544
2.4  0.016022   0.027178   0.060876
2.45  0.014644   0.026202   0.05931
2.5  0.014176   0.024418   0.054398
2.55  0.012692   0.023776   0.052346
2.6  0.011586   0.022996   0.050716
2.65  0.010338   0.021564   0.047894
2.7  0.009936   0.021168   0.046084
2.75  0.00869   0.019662   0.043758
2.8  0.008348   0.018988   0.042644
2.85  0.007574   0.01774   0.039882
2.9  0.007156   0.017262   0.038162
2.95  0.006388   0.016512   0.035806
3  0.006288   0.015938   0.034948
3.05  0.005474   0.015846   0.03308
3.1  0.005056   0.014122   0.032246
3.15  0.004682   0.013976   0.030302
3.2  0.003916   0.013454   0.028546
3.25  0.00395   0.013106   0.02732
3.3  0.00353   0.012192   0.026764
3.35  0.00305   0.011912   0.025634
3.4  0.003004   0.011366   0.023846
3.45  0.00283   0.01043   0.022486
3.5  0.002338   0.010492   0.022024
3.55  0.002466   0.009646   0.021142
3.6  0.002014   0.00907   0.019582
3.65  0.001968   0.008866   0.019574
3.7  0.00167   0.008762   0.017782
3.75  0.001692   0.008506   0.018068
3.8  0.001548   0.00779   0.016876
3.85  0.001348   0.007612   0.016326
3.9  0.001204   0.00758   0.015456
3.95  0.001016   0.006906   0.014592
4  0.001048   0.006744   0.013616
4.05  0.00096   0.006446   0.01311
4.1  0.000798   0.005896   0.012538
4.15  0.00087   0.006066   0.01206
4.2  0.000838   0.005658   0.011752
4.25  0.0007   0.005064   0.011454
4.3  0.000552   0.005184   0.010954
4.35  0.000552   0.005082   0.010296
4.4  0.000516   0.004774   0.009748
4.45  0.000598   0.004266   0.009024
4.5  0.000554   0.00454   0.00913
4.55  0.00032   0.0038   0.008208
4.6  0.000434   0.003842   0.007882
4.65  0.000356   0.003654   0.007596
4.7  0.000332   0.003596   0.007364
4.75  0.000306   0.0033   0.006856
4.8  0.000292   0.003494   0.00703
4.85  0.000266   0.002962   0.006618
4.9  0.00024   0.002902   0.00597
4.95  0.00023   0.002702   0.00603
5  0.000252   0.002632   0.005652
5.05  0.000106   0.002528   0.005654
5.1  0.000134   0.002464   0.005318
5.15  0.000154   0.00227   0.004912
5.2  0.000116   0.002522   0.004552
5.25  0.000166   0.002102   0.00459
5.3  0.000148   0.002106   0.00421
5.35  9.2e-05   0.001746   0.004192
5.4  9.4e-05   0.00192   0.004236
5.45  5.8e-05   0.001706   0.003968
5.5  6e-05   0.001668   0.003776
5.55  8.2e-05   0.00168   0.003468
5.6  5.8e-05   0.001474   0.003366
5.65  7.8e-05   0.001448   0.002936
5.7  8e-05   0.00142   0.003104
5.75  3.8e-05   0.001338   0.002768
5.8  7e-05   0.001516   0.002772
5.85  5e-05   0.00137   0.00278
5.9  4.2e-05   0.001052   0.00267
5.95  3.2e-05   0.001258   0.002536
6  4e-05   0.001008   0.002452
6.05  3e-05   0.001126   0.002406
6.1  3.8e-05   0.000996   0.00213
6.15  2.8e-05   0.000978   0.00187
6.2  3.6e-05   0.000808   0.002072
6.25  3.2e-05   0.00078   0.00184
6.3  2.2e-05   0.00081   0.001768
6.35  3.4e-05   0.000732   0.001662
6.4  8e-06   0.000706   0.001574
6.45  2.2e-05   0.00074   0.001434
6.5  2.4e-05   0.000628   0.001294
6.55  0   0.00064   0.001474
6.6  1.6e-05   0.000682   0.001388
6.65  1.4e-05   0.000648   0.00102
6.7  1.4e-05   0.000682   0.001168
6.75  0   0.000498   0.001196
6.8  8e-06   0.000496   0.001156
6.85  8e-06   0.00057   0.001044
6.9  0   0.000466   0.000952
6.95  8e-06   0.000474   0.000992
7  0   0.000454   0.000822
7.05  0   0.000408   0.000886
7.1  0   0.000366   0.00076
7.15  8e-06   0.000414   0.00076
7.2  0   0.000352   0.000866
7.25  6e-06   0.000336   0.000694
7.3  0   0.000302   0.000728
7.35  6e-06   0.000276   0.000762
7.4  0   0.00035   0.000658
7.45  0   0.000296   0.00055
7.5  6e-06   0.000322   0.0007
7.55  0   0.000282   0.000652
7.6  0   0.000206   0.000632
7.65  0   0.000236   0.00061
7.7  8e-06   0.000174   0.000398
7.75  0   0.00028   0.000458
7.8  0   0.000192   0.000508
7.85  0   0.000176   0.00028
7.9  0   0.0002   0.000422
7.95  0   0.00011   0.00044
8  0   0.000198   0.00029
8.05  0   0.00012   0.000394
8.1  0   0.000132   0.000338
8.15  0   0.000112   0.000352
8.2  0   0.000196   0.000252
8.25  0   0.00012   0.000302
8.3  0   0.000112   0.000246
8.35  6e-06   0.0001   0.000214
8.4  0   8.8e-05   0.000252
8.45  0   0.000138   0.000244
8.5  0   8.8e-05   0.000204
8.55  0   0.000124   0.00018
8.6  0   0.000104   0.000212
8.65  0   0.000102   0.000202
8.7  0   7.6e-05   0.00021
8.75  0   4.8e-05   0.000168
8.8  0   7.8e-05   0.000136
8.85  0   0.000102   0.000102
8.9  0   4.8e-05   9.2e-05
8.95  0   4.4e-05   0.000132
9  0   7.4e-05   0.000168
9.05  0   6.6e-05   0.000106
9.1  0   4.8e-05   0.000144
9.15  0   5.4e-05   0.000144
9.2  0   8e-05   0.000116
9.25  0   5.6e-05   0.000116
9.3  0   4.6e-05   0.000162
9.35  0   3.8e-05   0.000152
9.4  0   6.8e-05   0.000124
9.45  0   5.8e-05   6.2e-05
9.5  0   2.4e-05   6.4e-05
9.55  0   2e-05   7.8e-05
9.6  0   4.8e-05   5.8e-05
9.65  0   2.6e-05   0.000134
9.7  0   2e-05   5.4e-05
9.75  0   5.6e-05   5.6e-05
9.8  0   1.6e-05   0.000104
9.85  0   2e-05   4.4e-05
9.9  0   3.6e-05   2.6e-05
9.95  0   0.000626   0.001278


==> MANUSCRIPT(arxiv)/cased_2m4_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   3346.24
0  0.762368   1.00454   0.000128
7.8125e-05  1.92742   2.95296   0.000512
0.00015625  2.93619   4.82074   0.001536
0.000234375  3.89274   6.66099   0.003712
0.0003125  4.78797   8.37491   0.007808
0.000390625  5.67859   10.1124   0.017024
0.00046875  6.39898   11.7116   0.028928
0.000546875  7.16211   13.211   0.044288
0.000625  7.81299   14.7968   0.062592
0.000703125  8.47859   16.2604   0.081664
0.00078125  9.07213   17.6239   0.106496
0.000859375  9.61139   18.9887   0.139008
0.0009375  10.1478   20.2024   0.167808
0.00101563  10.7055   21.5086   0.205184
0.00109375  11.0021   22.6641   0.244352
0.00117187  11.4555   23.9324   0.296704
0.00125  11.8026   25.1   0.357376
0.00132813  12.1664   26.06   0.388608
0.00140625  12.4993   27.1169   0.454656
0.00148438  12.791   28.0461   0.509312
0.0015625  13.1594   28.9277   0.574464
0.00164062  13.3335   29.7892   0.64128
0.00171875  13.5825   30.4772   0.726016
0.00179688  13.8333   31.1063   0.799488
0.001875  13.9796   31.7111   0.87872
0.00195312  14.2126   32.2391   0.965376
0.00203125  14.4244   32.905   1.03795
0.00210938  14.5659   33.3681   1.12333
0.0021875  14.6432   33.6977   1.21677
0.00226562  14.8159   34.1752   1.31482
0.00234375  14.938   34.4137   1.41005
0.00242187  15.0335   34.7485   1.53485
0.0025  15.189   34.8244   1.60653
0.00257813  15.2095   35.1058   1.7184
0.00265625  15.2307   35.1895   1.80864
0.00273438  15.3518   35.323   1.92333
0.0028125  15.456   35.3905   1.9799
0.00289062  15.5186   35.4205   2.14515
0.00296875  15.5256   35.436   2.22554
0.00304688  15.5739   35.27   2.32013
0.003125  15.5837   35.2302   2.4329
0.00320313  15.6385   35.2186   2.56768
0.00328125  15.5757   34.9631   2.65856
0.00335937  15.5798   35.11   2.78579
0.0034375  15.5523   34.815   2.8663
0.00351563  15.6545   34.7135   2.99674
0.00359375  15.5716   34.5514   3.11667
0.00367188  15.644   34.2268   3.16109
0.00375  15.5777   34.1093   3.26797
0.00382812  15.6145   33.7541   3.45459
0.00390625  15.527   33.4831   3.50387
0.00398438  15.5629   33.4309   3.56454
0.0040625  15.5395   33.0758   3.68474
0.00414063  15.4024   32.9343   3.86624
0.00421875  15.3669   32.6212   3.90336
0.00429688  15.4102   32.3759   3.99398
0.004375  15.248   32.1057   4.07718
0.00445313  15.3256   31.8583   4.17907
0.00453125  15.3352   31.6177   4.29632
0.00460937  15.1661   31.4872   4.3863
0.0046875  15.1917   31.2137   4.49306
0.00476562  15.1278   31.0668   4.51827
0.00484375  15.0752   30.7302   4.65498
0.00492188  15.0213   30.5089   4.75469
0.005  15.0162   30.2326   4.85965
0.00507813  14.8667   29.829   4.94246
0.00515625  14.8663   29.738   5.00723
0.00523438  14.7995   29.4824   5.06099
0.0053125  14.8152   29.1684   5.1296
0.00539063  14.6803   28.9092   5.20755
0.00546875  14.6628   28.6733   5.29472
0.00554687  14.5647   28.4525   5.37894
0.005625  14.5111   28.2426   5.42272
0.00570312  14.4268   28.0154   5.47008
0.00578125  14.302   27.7938   5.63123
0.00585938  14.2711   27.4671   5.70368
0.0059375  14.2166   27.3167   5.72403
0.00601563  14.1356   27.0259   5.78893
0.00609375  14.1494   26.7953   5.85434
0.00617188  13.9973   26.6374   5.91373
0.00625  13.9969   26.4223   5.9895
0.00632813  13.9657   26.0429   6.02419
0.00640625  13.8648   25.8687   6.08525
0.00648438  13.7462   25.6832   6.11264
0.0065625  13.6879   25.4637   6.17702
0.00664062  13.6463   25.1706   6.26061
0.00671875  13.5697   25.0653   6.28672
0.00679687  13.559   24.6897   6.32768
0.006875  13.4996   24.523   6.3072
0.00695313  13.4374   24.4689   6.45043
0.00703125  13.3691   24.1329   6.44736
0.00710938  13.2559   23.9973   6.49498
0.0071875  13.2364   23.7896   6.50893
0.00726563  13.1716   23.5643   6.54054
0.00734375  13.1197   23.3016   6.60954
0.00742188  12.998   23.1469   6.6825
0.0075  12.9773   22.9647   6.68749
0.00757812  12.9244   22.7529   6.75315
0.00765625  12.8073   22.6441   6.74534
0.00773437  12.7955   22.3041   6.77261
0.0078125  12.7082   22.1225   6.81178
0.00789063  12.6313   21.8779   6.87437
0.00796875  12.5914   21.8258   6.81472
0.00804688  12.5083   21.7016   6.90227
0.008125  12.4781   21.5436   6.95936
0.00820313  12.3978   21.2735   6.94605
0.00828125  12.3306   21.0765   6.92954
0.00835938  12.3078   20.8957   6.96614
0.0084375  12.2383   20.8383   7.024
0.00851563  12.2095   20.5404   7.13037
0.00859375  12.1231   20.4349   7.09018
0.00867188  12.0307   20.2656   7.10054
0.00875  11.9941   19.9781   7.1264
0.00882813  11.8739   19.8821   7.11923
0.00890625  11.8412   19.777   7.09696
0.00898438  11.7386   19.5999   7.16378
0.0090625  11.7262   19.506   7.16224
0.00914062  11.6513   19.2769   7.23674
0.00921875  11.6063   19.077   7.18362
0.00929687  11.5588   18.9524   7.16467
0.009375  11.52   18.8947   7.19872
0.00945312  11.4738   18.6943   7.2535
0.00953125  11.4117   18.5724   7.27718
0.00960937  11.3466   18.34   7.23866
0.0096875  11.3298   18.3274   7.1904
0.00976562  11.2082   18.1247   7.26221
0.00984375  11.2157   17.9027   7.22906
0.00992188  11.1677   17.7983   7.2649
0.01  11.127   17.7297   7.32749
0.0100781  10.9591   17.609   7.2864
0.0101563  10.9924   17.4426   7.33658
0.0102344  10.969   17.3126   7.30714
0.0103125  10.859   17.1862   7.33222
0.0103906  10.8842   17.0546   7.34298
0.0104688  10.7162   16.9393   7.28832
0.0105469  10.6524   16.7825   7.32365
0.010625  10.64   16.6971   7.3376
0.0107031  10.5605   16.5462   7.36589
0.0107813  10.5747   16.3485   7.29114
0.0108594  10.5157   16.2671   7.31072
0.0109375  10.3903   16.2424   7.31725
0.0110156  10.3827   16.0229   7.26234
0.0110937  10.3126   15.9643   7.32198
0.0111719  10.3333   15.7498   7.35923
0.01125  10.3119   15.7514   7.32301
0.0113281  10.2378   15.6407   7.2809
0.0114062  10.2354   15.504   7.34426
0.0114844  10.1192   15.4716   7.26528
0.0115625  10.1326   15.3842   7.24134
0.0116406  10.0346   15.1429   7.2823
0.0117188  10.0073   14.9938   7.31277
0.0117969  9.96877   14.9481   7.29574
0.011875  9.95072   14.8899   7.26054
0.0119531  9.79328   14.6964   7.28602
0.0120313  9.83078   14.6476   7.31072
0.0121094  9.73158   14.5716   7.27629
0.0121875  9.67027   14.4823   7.21971
0.0122656  9.64378   14.3972   7.28384
0.0123438  9.65299   14.2583   7.23264
0.0124219  9.64058   14.2118   7.23866
0.0125  9.61382   14.1256   7.21843
0.0125781  9.49645   13.9677   7.23302
0.0126563  9.46598   13.9514   7.23405
0.0127344  9.40352   13.8374   7.19616
0.0128125  9.42054   13.7696   7.12614
0.0128906  9.34682   13.6617   7.12461
0.0129688  9.35475   13.6137   7.13408
0.0130469  9.26259   13.4647   7.18221
0.013125  9.2567   13.3411   7.17568
0.0132031  9.18003   13.3294   7.18605
0.0132812  9.18195   13.2294   7.15494
0.0133594  9.09683   13.0958   7.10938
0.0134375  9.07994   13.0601   7.12218
0.0135156  9.07904   12.9742   7.13293
0.0135937  9.04346   12.8771   7.08979
0.0136719  8.98406   12.8078   7.10246
0.01375  8.88717   12.7511   6.99955
0.0138281  8.91763   12.6081   7.04346
0.0139063  8.88998   12.5261   7.02042
0.0139844  8.81165   12.5172   7.05229
0.0140625  8.77798   12.3878   7.06163
0.0141406  8.79718   12.4813   7.02963
0.0142188  8.71706   12.3363   7.00403
0.0142969  8.67738   12.2033   6.96858
0.014375  8.64346   12.0888   7.01478
0.0144531  8.60045   11.9903   6.96077
0.0145313  8.5111   12.0362   6.9673
0.0146094  8.5033   11.9492   6.95718
0.0146875  8.56755   11.887   6.91546
0.0147656  8.47462   11.8966   6.90176
0.0148438  8.43622   11.7885   6.90662
0.0149219  8.36762   11.6817   6.8864
0.015  8.35942   11.5802   6.88115
0.0150781  8.38131   11.5406   6.87949
0.0151562  8.30515   11.4922   6.81971
0.0152344  8.27558   11.4657   6.76109
0.0153125  8.22336   11.4132   6.79757
0.0153906  8.23539   11.3322   6.84198
0.0154687  8.15194   11.2125   6.8137
0.0155469  8.10496   11.2188   6.81728
0.015625  8.06387   11.1214   6.77197
0.0157031  8.0896   11.1095   6.72077
0.0157813  8.07168   10.9911   6.74419
0.0158594  8   10.9102   6.70221
0.0159375  7.9831   10.9522   6.68493
0.0160156  7.95302   10.8785   6.70323
0.0160938  7.8944   10.7331   6.65997
0.0161719  7.90413   10.7293   6.76454
0.01625  7.81069   10.6821   6.65011
0.0163281  7.80045   10.5788   6.6176
0.0164063  7.83002   10.4918   6.64883
0.0164844  7.7856   10.5283   6.62899
0.0165625  7.73107   10.4438   6.60058
0.0166406  7.73133   10.39   6.58278
0.0167188  7.67552   10.3602   6.58675
0.0167969  7.71123   10.2921   6.58419
0.016875  7.60141   10.2349   6.57293
0.0169531  7.62739   10.2036   6.55898
0.0170313  7.5401   10.2039   6.51533
0.0171094  7.55277   10.0509   6.52557
0.0171875  7.51373   10.0169   6.5056
0.0172656  7.49005   9.96813   6.47309
0.0173438  7.47392   9.91782   6.40358
0.0174219  7.45165   9.85267   6.47821
0.0175  7.38355   9.82989   6.4224
0.0175781  7.41312   9.7559   6.41984
0.0176563  7.3792   9.70253   6.40422
0.0177344  7.30547   9.72275   6.38157
0.0178125  7.2288   9.67142   6.39654
0.0178906  7.248   9.54957   6.36301
0.0179688  7.26464   9.51846   6.29798
0.0180469  7.20768   9.53805   6.32358
0.018125  7.17325   9.47059   6.32538
0.0182031  7.07328   9.38931   6.3081
0.0182812  7.14726   9.33786   6.3031
0.0183594  7.08826   9.36141   6.27968
0.0184375  7.04858   9.2521   6.24141
0.0185156  7.0889   9.24608   6.26176
0.0185937  7.03834   9.16877   6.18803
0.0186719  6.96794   9.15226   6.18829
0.01875  7.0217   9.13472   6.22144
0.0188281  6.94067   9.09146   6.18458
0.0189062  6.93811   9.02157   6.18854
0.0189844  6.93645   8.9239   6.15014
0.0190625  6.86643   9.03885   6.10944
0.0191406  6.84429   8.96525   6.15142
0.0192187  6.87283   8.86656   6.0649
0.0192969  6.84326   8.83994   6.12006
0.019375  6.79642   8.80064   6.05197
0.0194531  6.78349   8.76928   6.02854
0.0195312  6.7703   8.67507   6.0585
0.0196094  6.75277   8.67776   6.03827
0.0196875  6.70912   8.67315   6.01638
0.0197656  6.6519   8.66368   6.04454
0.0198438  6.67059   8.57997   6.00819
0.0199219  6.68672   8.51494   5.95418
0.02  6.65088   8.47347   5.96749
0.0200781  6.62374   8.45965   5.92845
0.0201563  6.59597   8.44198   5.99936
0.0202344  6.55053   8.34342   5.92102
0.0203125  6.56794   8.30349   5.94291
0.0203906  6.51136   8.29747   5.85306
0.0204688  6.50752   8.22912   5.89798
0.0205469  6.46707   8.26637   5.8848
0.020625  6.45312   8.13978   5.8249
0.0207031  6.45581   8.1824   5.79661
0.0207813  6.39603   8.16307   5.8487
0.0208594  6.38438   8.11456   5.82106
0.0209375  6.37542   8.12902   5.8025
0.0210156  6.3959   8.0544   5.73965
0.0210938  6.29862   8.03661   5.79571
0.0211719  6.30195   7.98285   5.7623
0.02125  6.28326   7.92678   5.72506
0.0213281  6.26138   7.93331   5.73389
0.0214063  6.25613   7.86534   5.63994
0.0214844  6.15501   7.83654   5.71315
0.0215625  6.20147   7.8528   5.67296
0.0216406  6.17946   7.77318   5.63904
0.0217188  6.17498   7.8249   5.66835
0.0217969  6.13786   7.74157   5.61869
0.021875  6.1312   7.74349   5.64454
0.0219531  6.06528   7.67552   5.61754
0.0220312  6.04237   7.61766   5.58822
0.0221094  6.07693   7.59462   5.64634
0.0221875  6.04672   7.62739   5.5671
0.0222656  6.05325   7.57786   5.55162
0.0223437  5.99014   7.5072   5.54675
0.0224219  5.95955   7.52141   5.51795
0.0225  5.95085   7.46253   5.53293
0.0225781  5.96634   7.42528   5.53254
0.0226562  5.94022   7.39725   5.48787
0.0227344  5.97171   7.36384   5.45318
0.0228125  5.90362   7.30662   5.42989
0.0228906  5.92474   7.29997   5.46982
0.0229687  5.87213   7.27104   5.42618
0.0230469  5.82643   7.23686   5.46458
0.023125  5.88454   7.26784   5.43168
0.0232031  5.87136   7.24058   5.40467
0.0232812  5.79789   7.14496   5.39021
0.0233594  5.78957   7.1113   5.35718
0.0234375  5.76166   7.09862   5.43706
0.0235156  5.7097   7.10733   5.38086
0.0235938  5.71648   7.08314   5.33901
0.0236719  5.74605   7.0505   5.36013
0.02375  5.70534   6.98214   5.32608
0.0238281  5.69011   6.97254   5.31482
0.0239063  5.67974   6.93555   5.2663
0.0239844  5.65491   6.94387   5.28461
0.0240625  5.63827   6.95373   5.2567
0.0241406  5.63533   6.91494   5.28819
0.0242188  5.61958   6.92813   5.24928
0.0242969  5.59898   6.88589   5.26157
0.024375  5.60563   6.80205   5.23994
0.0244531  5.50656   6.75264   5.24378
0.0245313  5.5497   6.73126   5.22189
0.0246094  5.53331   6.7232   5.20704
0.0246875  5.52794   6.73805   5.1351
0.0247656  5.51488   6.68288   5.18707
0.0248438  5.4615   6.67558   5.16621
0.0249219  5.48531   6.6336   5.14189
0.025  5.43974   6.67251   5.14982
0.0250781  5.43386   6.65229   5.12013
0.0251563  5.46944   6.55731   5.08659
0.0252344  5.37702   6.58534   5.10912
0.0253125  5.37805   6.55526   5.07558
0.0253906  5.44678   6.496   5.07482
0.0254688  5.39725   6.48806   5.06317
0.0255469  5.33261   6.4681   5.04384
0.025625  5.35232   6.49613   5.02515
0.0257031  5.30662   6.42406   5.05165
0.0257813  5.28538   6.3881   5.00301
0.0258594  5.32134   6.33715   5.02656
0.0259375  5.29216   6.37811   5.01952
0.0260156  5.28448   6.33664   4.97933
0.0260937  5.2704   6.28224   4.96397
0.0261719  5.20589   6.3113   4.9783
0.02625  5.22522   6.32205   4.99789
0.0263281  5.24608   6.21862   4.91853
0.0264062  5.13651   6.23821   4.96013
0.0264844  5.22445   6.24   4.944
0.0265625  5.19206   6.17664   4.95206
0.0266406  5.1529   6.20928   4.95398
0.0267187  5.16467   6.15066   4.88243
0.0267969  5.14522   6.15334   4.9079
0.026875  5.13357   6.11328   4.88973
0.0269531  5.12333   6.06694   4.88614
0.0270312  5.12653   6.02586   4.8983
0.0271094  5.10707   6.05926   4.89024
0.0271875  5.08058   6.0727   4.81792
0.0272656  5.07238   5.98195   4.84723
0.0273438  5.02976   6.02214   4.83981
0.0274219  5.03501   5.97261   4.8343
0.0275  5.02848   5.95814   4.79565
0.0275781  5.02246   5.93229   4.79347
0.0276563  4.98074   5.90259   4.83251
0.0277344  4.98547   5.86918   4.77632
0.0278125  4.96858   5.84307   4.76314
0.0278906  4.95411   5.85421   4.7625
0.0279688  4.94605   5.86483   4.70106
0.0280469  4.96166   5.86074   4.72794
0.028125  4.91776   5.81491   4.71232
0.0282031  4.92467   5.78317   4.72141
0.0282813  4.92122   5.78701   4.73152
0.0283594  4.91251   5.69293   4.6999
0.0284375  4.83251   5.72557   4.69696
0.0285156  4.87424   5.71776   4.64614
0.0285938  4.85888   5.66054   4.68237
0.0286719  4.83482   5.67578   4.68672
0.02875  4.83891   5.66669   4.62694
0.0288281  4.82035   5.6439   4.62861
0.0289063  4.8553   5.60986   4.65178
0.0289844  4.7831   5.57862   4.65075
0.0290625  4.76902   5.5703   4.60736
0.0291406  4.79322   5.63277   4.60493
0.0292188  4.76006   5.53523   4.60954
0.0292969  4.76928   5.55034   4.56499
0.029375  4.71334   5.50899   4.58675
0.0294531  4.75904   5.53907   4.5719
0.0295313  4.70234   5.49811   4.5463
0.0296094  4.72   5.45933   4.56845
0.0296875  4.71872   5.45792   4.56333
0.0297656  4.70118   5.42298   4.51392
0.0298438  4.63808   5.39891   4.54899
0.0299219  4.71846   5.40621   4.52275
0.03  4.66227   5.39853   4.51917
0.0300781  4.68954   5.39277   4.48742
0.0301562  4.64397   5.35885   4.49318
0.0302344  4.61171   5.32902   4.48845
0.0303125  4.61952   5.3175   4.46246
0.0303906  4.61594   5.28269   4.45427
0.0304687  4.58714   5.30125   4.48922
0.0305469  4.58099   5.30662   4.46528
0.030625  4.59584   5.22534   4.42867
0.0307031  4.60429   5.2288   4.44595
0.0307812  4.59482   5.23725   4.37478
0.0308594  4.56973   5.21088   4.38733
0.0309375  4.58291   5.2448   4.43021
0.0310156  4.54899   5.2073   4.38131
0.0310937  4.54925   5.14509   4.41088
0.0311719  4.48448   5.13114   4.4393
0.03125  4.52352   5.11616   4.40883
0.0313281  4.53491   5.12026   4.34291
0.0314063  4.49395   5.09082   4.35251
0.0314844  4.45133   5.08493   4.37926
0.0315625  4.44211   5.03821   4.31424
0.0316406  4.48333   5.07392   4.35046
0.0317188  4.39104   5.04806   4.31053
0.0317969  4.45747   5.00224   4.33254
0.031875  4.43315   4.99315   4.34867
0.0319531  4.43763   5.05715   4.32154
0.0320312  4.43853   4.99034   4.26406
0.0321094  4.38477   4.96781   4.28301
0.0321875  4.38618   4.98214   4.27149
0.0322656  4.34406   4.95795   4.2688
0.0323437  4.31667   4.98278   4.26342
0.0324219  4.3593   4.95296   4.27098
0.0325  4.37107   4.93811   4.23642
0.0325781  4.32077   4.88781   4.24397
0.0326562  4.31949   4.86784   4.23475
0.0327344  4.34688   4.89779   4.27584
0.0328125  4.34112   4.87232   4.21069
0.0328906  4.36352   4.90432   4.19392
0.0329687  4.31347   4.86835   4.17216
0.0330469  4.30118   4.79859   4.21926
0.033125  4.26432   4.78195   4.1728
0.0332031  4.29222   4.82342   4.1879
0.0332812  4.21171   4.77261   4.16141
0.0333594  4.23398   4.78784   4.19878
0.0334375  4.23117   4.76045   4.1504
0.0335156  4.22502   4.73395   4.13722
0.0335937  4.26074   4.73203   4.1335
0.0336719  4.21235   4.71885   4.12173
0.03375  4.26112   4.71475   4.13325
0.0338281  4.21261   4.68634   4.11571
0.0339062  4.19597   4.66906   4.06118
0.0339844  4.22515   4.70682   4.09562
0.0340625  4.19098   4.64858   4.12275
0.0341406  4.17178   4.6048   4.09562
0.0342187  4.18534   4.58048   4.07603
0.0342969  4.1097   4.57434   4.09446
0.034375  4.14106   4.6112   4.06707
0.0344531  4.14784   4.54195   4.0713
0.0345312  4.1481   4.59418   4.02432
0.0346094  4.14669   4.5216   4.09242
0.0346875  4.08627   4.50099   4.07398
0.0347656  4.12352   4.53478   4.02675
0.0348437  4.08627   4.52288   4.03699
0.0349219  4.12659   4.51354   3.99654
0.035  4.07885   4.47834   4.01805
0.0350781  4.08742   4.52467   4.01626
0.0351562  4.08742   4.44224   3.99859
0.0352344  4.08064   4.50573   3.99194
0.0353125  4.05862   4.46285   4.01587
0.0353906  4.05107   4.43366   4.01114
0.0354688  4.04288   4.44531   3.94957
0.0355469  4.0777   4.4727   4.0151
0.035625  4.0329   4.39322   3.93165
0.0357031  4.02381   4.448   3.94893
0.0357813  4.05184   4.4105   3.97709
0.0358594  3.97952   4.35162   3.8953
0.0359375  3.96723   4.34432   3.94368
0.0360156  3.98784   4.35494   3.88224
0.0360938  3.94765   4.36134   3.93062
0.0361719  3.91757   4.34688   3.89466
0.03625  3.93434   4.32102   3.91616
0.0363281  4.01126   4.29005   3.90554
0.0364063  3.98323   4.31808   3.88582
0.0364844  3.95699   4.25997   3.90003
0.0365625  3.90797   4.29555   3.90016
0.0366406  3.89594   4.27994   3.87507
0.0367188  3.91962   4.21043   3.87379
0.0367969  3.88979   4.23168   3.85011
0.036875  3.89427   4.22234   3.84934
0.0369531  3.93997   4.20826   3.82682
0.0370313  3.90541   4.2016   3.80851
0.0371094  3.88506   4.23373   3.80595
0.0371875  3.86867   4.19008   3.82118
0.0372656  3.8592   4.18432   3.84627
0.0373438  3.87366   4.18061   3.8281
0.0374219  3.85869   4.15142   3.83014
0.0375  3.88058   4.16794   3.77114
0.0375781  3.84947   4.14925   3.79917
0.0376563  3.84064   4.11226   3.77792
0.0377344  3.84115   4.14899   3.8135
0.0378125  3.79955   4.1175   3.78278
0.0378906  3.80774   4.08576   3.81286
0.0379688  3.79418   4.06835   3.70957
0.0380469  3.79456   4.08845   3.7559
0.038125  3.78406   4.09139   3.70842
0.0382031  3.79008   4.10304   3.75155
0.0382813  3.79866   4.06618   3.70432
0.0383594  3.77446   4.03277   3.74144
0.0384375  3.74208   4.03469   3.73926
0.0385156  3.78842   4.05837   3.68051
0.0385938  3.76768   4.03622   3.75642
0.0386719  3.72634   4.00986   3.69574
0.03875  3.72608   4.00026   3.69088
0.0388281  3.75987   3.96122   3.68768
0.0389063  3.74438   3.95008   3.65683
0.0389844  3.74822   3.97248   3.60947
0.0390625  3.69818   3.95341   3.66413
0.0391406  3.6864   3.9337   3.68986
0.0392188  3.66234   3.94304   3.64813
0.0392969  3.69498   3.94547   3.65427
0.039375  3.67014   3.94266   3.63251
0.0394531  3.63008   3.89146   3.60474
0.0395313  3.66285   3.89299   3.64659
0.0396094  3.63482   3.88518   3.59898
0.0396875  3.63866   3.87354   3.62739
0.0397656  3.60576   3.89555   3.59578
0.0398438  3.67027   3.88595   3.57862
0.0399219  3.64109   3.85024   3.60269
0.04  3.65786   3.8537   3.61741
0.0400781  3.60346   3.84064   3.56211
0.0401562  3.5927   3.8711   3.56006
0.0402344  3.62112   3.87162   3.56288
0.0403125  3.58643   3.82579   3.52064
0.0403906  3.58771   3.79942   3.55251
0.0404687  3.58502   3.80787   3.52717
0.0405469  3.5785   3.7984   3.57197
0.040625  3.56608   3.81018   3.54982
0.0407031  3.61267   3.7673   3.57274
0.0407812  3.56186   3.77203   3.50528
0.0408594  3.5511   3.7993   3.50861
0.0409375  3.57261   3.76077   3.5127
0.0410156  3.59142   3.7696   3.53664
0.0410937  3.536   3.74157   3.48787
0.0411719  3.5351   3.728   3.50298
0.04125  3.52781   3.72262   3.48506
0.0413281  3.50221   3.68294   3.47149
0.0414062  3.49133   3.71558   3.50669
0.0414844  3.47072   3.67898   3.47264
0.0415625  3.51155   3.664   3.46394
0.0416406  3.53882   3.6745   3.42886
0.0417187  3.48122   3.62445   3.44998
0.0417969  3.5136   3.62752   3.45498
0.041875  3.49811   3.65274   3.45165
0.0419531  3.51398   3.62739   3.43846
0.0420312  3.4487   3.61331   3.4135
0.0421094  3.44179   3.65619   3.43898
0.0421875  3.4409   3.64672   3.40544
0.0422656  3.44064   3.61638   3.4103
0.0423437  3.47315   3.6297   3.40224
0.0424219  3.43373   3.60282   3.40518
0.0425  3.41299   3.60909   3.36998
0.0425781  3.45485   3.54688   3.39046
0.0426562  3.40019   3.56928   3.38534
0.0427344  3.43168   3.54662   3.37958
0.0428125  3.37203   3.56352   3.3705
0.0428906  3.36282   3.55648   3.36038
0.0429688  3.41235   3.55942   3.39533
0.0430469  3.36934   3.53165   3.36666
0.043125  3.3609   3.53997   3.35181
0.0432031  3.38138   3.52038   3.31187
0.0432813  3.41824   3.4921   3.37997
0.0433594  3.38918   3.48454   3.35347
0.0434375  3.3079   3.47789   3.3097
0.0435156  3.34669   3.47635   3.30918
0.0435938  3.32173   3.50784   3.3257
0.0436719  3.33606   3.46266   3.33158
0.04375  3.3335   3.4423   3.31098
0.0438281  3.32864   3.44742   3.30253
0.0439063  3.34528   3.45946   3.29408
0.0439844  3.38099   3.45242   3.2841
0.0440625  3.30125   3.45152   3.27296
0.0441406  3.30944   3.45408   3.27002
0.0442188  3.31008   3.43066   3.29958
0.0442969  3.34554   3.4304   3.26451
0.044375  3.29293   3.41274   3.26886
0.0444531  3.32736   3.40992   3.24314
0.0445313  3.30547   3.40595   3.2343
0.0446094  3.24813   3.41171   3.27104
0.0446875  3.25171   3.39392   3.25158
0.0447656  3.27002   3.3952   3.18746
0.0448438  3.24659   3.3792   3.25798
0.0449219  3.27104   3.38125   3.23917
0.045  3.22803   3.37357   3.26349
0.0450781  3.2384   3.34694   3.20307
0.0451563  3.25466   3.33248   3.20922
0.0452344  3.22509   3.34349   3.19744
0.0453125  3.24838   3.32442   3.21613
0.0453906  3.19974   3.3239   3.20346
0.0454688  3.21626   3.30048   3.21882
0.0455469  3.18451   3.27386   3.18144
0.045625  3.23085   3.34682   3.2032
0.0457031  3.17568   3.30496   3.18157
0.0457813  3.26758   3.31802   3.18387
0.0458594  3.15251   3.28589   3.15776
0.0459375  3.19232   3.27206   3.17491
0.0460156  3.19066   3.22086   3.1497
0.0460938  3.17722   3.25798   3.15789
0.0461719  3.14893   3.25197   3.1209
0.04625  3.15942   3.25248   3.1607
0.0463281  3.15866   3.26054   3.09018
0.0464063  3.17542   3.23379   3.09888
0.0464844  3.16672   3.25773   3.1433
0.0465625  3.13024   3.21203   3.12371
0.0466406  3.11411   3.19373   3.10746
0.0467188  3.08531   3.20819   3.09005
0.0467969  3.14035   3.18285   3.12883
0.046875  3.13037   3.24928   3.0921
0.0469531  3.10848   3.20602   3.10989
0.0470313  3.1168   3.18848   3.05382
0.0471094  3.08915   3.21792   3.10362
0.0471875  3.14291   3.15789   3.08339
0.0472656  3.11539   3.15955   3.06624
0.0473438  3.06931   3.19091   3.09005
0.0474219  3.10208   3.136   3.0953
0.0475  3.05779   3.15571   3.07584
0.0475781  3.07674   3.19002   3.06688
0.0476563  3.06752   3.15494   3.08186
0.0477344  3.05434   3.12038   2.99891
0.0478125  3.07571   3.12166   3.03245
0.0478906  3.08902   3.10554   3.01222
0.0479688  3.05114   3.10848   3.04602
0.0480469  3.04858   3.12845   3.02528
0.048125  3.03245   3.1136   3.00326
0.0482031  3.05203   3.10694   3.00762
0.0482812  3.05562   3.05677   2.99814
0.0483594  3.0263   3.07315   3.01619
0.0484375  3.06419   3.06368   3.02298
0.0485156  3.01274   3.07635   2.99635
0.0485937  3.01939   3.10989   2.94912
0.0486719  3.01146   3.08941   2.98714
0.04875  3.00416   3.05229   2.96013
0.0488281  3.00966   3.0647   2.95757
0.0489062  2.98138   3.04947   2.94502
0.0489844  3.0007   3.02592   2.97728
0.0490625  3.00608   3.04154   2.97382
0.0491406  2.98522   3.02515   2.97075
0.0492187  3.00992   3.03859   2.94874
0.0492969  2.98355   3.01146   2.95654
0.049375  2.99456   3.0121   2.93619
0.0494531  2.98342   3.0272   2.96461
0.0495312  2.9408   3.00826   2.95194
0.0496094  2.95718   2.99187   2.8777
0.0496875  2.93747   2.98573   2.95565
0.0497656  2.98176   2.9865   2.93632
0.0498437  2.92595   3.00198   2.90483
0.0499219  2.97229   2.99213   2.91802
0.05  2.95718   2.95142   2.91584
0.0500781  2.90074   2.94861   2.93082
0.0501562  2.91174   2.98304   2.90918
0.0502344  2.89638   2.95194   2.88973
0.0503125  2.8969   2.94298   2.89843
0.0503906  2.93453   2.9527   2.8809
0.0504687  2.89446   2.91494   2.89434
0.0505469  2.91955   2.92685   2.91328
0.050625  2.92518   2.92851   2.83674
0.0507031  2.9161   2.92621   2.88243
0.0507812  2.86682   2.91661   2.85517
0.0508594  2.9129   2.87309   2.86144
0.0509375  2.87411   2.91699   2.85338
0.0510156  2.87514   2.91366   2.83302
0.0510938  2.8777   2.85568   2.8544
0.0511719  2.87603   2.87091   2.83251
0.05125  2.87194   2.93082   2.81677
0.0513281  2.86566   2.85018   2.8439
0.0514063  2.85427   2.87885   2.832
0.0514844  2.86157   2.88026   2.82138
0.0515625  2.86835   2.89856   2.80883
0.0516406  2.83763   2.86157   2.81178
0.0517188  2.80166   2.83213   2.82509
0.0517969  2.88704   2.8608   2.80717
0.051875  2.81472   2.81357   2.75917
0.0519531  2.83814   2.83533   2.79437
0.0520313  2.83686   2.81318   2.80538
0.0521094  2.81946   2.80883   2.8064
0.0521875  2.86464   2.82829   2.81472
0.0522656  2.8425   2.80742   2.79757
0.0523438  2.7945   2.82317   2.76378
0.0524219  2.82368   2.78054   2.79718
0.0525  2.78259   2.79693   2.76224
0.0525781  2.80307   2.77402   2.7095
0.0526563  2.80128   2.77773   2.75392
0.0527344  2.79693   2.79514   2.77939
0.0528125  2.78669   2.79437   2.74317
0.0528906  2.75571   2.77824   2.76058
0.0529688  2.80499   2.74176   2.75021
0.0530469  2.75955   2.76979   2.71309
0.053125  2.77184   2.78042   2.76979
0.0532031  2.77811   2.74752   2.76877
0.0532813  2.77606   2.7145   2.72883
0.0533594  2.78438   2.76096   2.75162
0.0534375  2.75264   2.75213   2.72563
0.0535156  2.74266   2.74112   2.70784
0.0535938  2.72845   2.73958   2.688
0.0536719  2.73715   2.74381   2.71744
0.05375  2.75891   2.7337   2.68326
0.0538281  2.74778   2.74445   2.69824
0.0539063  2.70797   2.70643   2.69939
0.0539844  2.70221   2.7488   2.7008
0.0540625  2.71181   2.7488   2.69747
0.0541406  2.7113   2.72486   2.704
0.0542188  2.71501   2.67507   2.68186
0.0542969  2.69082   2.68262   2.71782
0.054375  2.72077   2.69184   2.67328
0.0544531  2.72845   2.68928   2.67085
0.0545313  2.67392   2.688   2.69261
0.0546094  2.68954   2.7049   2.6409
0.0546875  2.67558   2.66061   2.63731
0.0547656  2.69709   2.67738   2.65779
0.0548438  2.73242   2.63923   2.68557
0.0549219  2.70208   2.66253   2.67866
0.055  2.64205   2.63629   2.66061
0.0550781  2.67853   2.67942   2.64422
0.0551563  2.69325   2.6263   2.63846
0.0552344  2.69082   2.6112   2.63002
0.0553125  2.67136   2.63949   2.61286
0.0553906  2.66445   2.63206   2.59827
0.0554688  2.67315   2.65101   2.61734
0.0555469  2.66419   2.61619   2.60826
0.055625  2.6711   2.63014   2.60544
0.0557031  2.64   2.61939   2.5815
0.0557813  2.64422   2.59648   2.60365
0.0558594  2.59981   2.5952   2.59315
0.0559375  2.65741   2.58957   2.61862
0.0560156  2.65114   2.60506   2.57293
0.0560937  2.64435   2.60211   2.6231
0.0561719  2.63872   2.56986   2.58483
0.05625  2.63706   2.60992   2.59187
0.0563281  2.64077   2.57754   2.59955
0.0564062  2.61734   2.57114   2.62554
0.0564844  2.64602   2.53581   2.58944
0.0565625  2.6144   2.57114   2.56205
0.0566406  2.63795   2.56909   2.58163
0.0567187  2.60467   2.56102   2.54899
0.0567969  2.59162   2.58726   2.57306
0.056875  2.57805   2.55706   2.54912
0.0569531  2.57037   2.56717   2.58662
0.0570312  2.60186   2.54221   2.54925
0.0571094  2.58778   2.53299   2.53248
0.0571875  2.59507   2.52454   2.53338
0.0572656  2.58573   2.53773   2.51558
0.0573437  2.59827   2.56794   2.52262
0.0574219  2.5984   2.51917   2.55539
0.0575  2.53453   2.53248   2.51955
0.0575781  2.54656   2.52058   2.52902
0.0576562  2.56627   2.5129   2.53594
0.0577344  2.54592   2.49843   2.53005
0.0578125  2.52659   2.48858   2.51021
0.0578906  2.53248   2.50701   2.52134
0.0579687  2.55501   2.5129   2.53018
0.0580469  2.54669   2.47616   2.4768
0.058125  2.55424   2.51968   2.50394
0.0582031  2.52582   2.4928   2.4736
0.0582812  2.5143   2.5129   2.50662
0.0583594  2.55386   2.48064   2.52557
0.0584375  2.52058   2.4809   2.49715
0.0585156  2.54221   2.46938   2.48346
0.0585938  2.5577   2.4887   2.46003
0.0586719  2.53363   2.4407   2.46579
0.05875  2.51098   2.45427   2.46131
0.0588281  2.55462   2.4631   2.45389
0.0589063  2.53235   2.45082   2.46003
0.0589844  2.48448   2.44813   2.48077
0.0590625  2.5175   2.43546   2.47616
0.0591406  2.47744   2.44019   2.45018
0.0592188  2.51891   2.46554   2.46541
0.0592969  2.53414   2.41754   2.45568
0.059375  2.51008   2.42086   2.45594
0.0594531  2.45542   2.44019   2.46502
0.0595313  2.47782   2.44288   2.43008
0.0596094  2.46797   2.39398   2.42099
0.0596875  2.48128   2.41459   2.42496
0.0597656  2.50573   2.40128   2.41523
0.0598438  2.48256   2.44902   2.41037
0.0599219  2.48333   2.42547   2.42547
0.06  2.46771   2.37171   2.39654
0.0600781  2.47437   2.38822   2.42035
0.0601563  2.44198   2.40896   2.41382
0.0602344  2.42419   2.40832   2.41638
0.0603125  2.44173   2.40333   2.4137
0.0603906  2.44838   2.35302   2.40768
0.0604688  2.42918   2.3776   2.37504
0.0605469  2.46131   2.38861   2.39757
0.060625  2.45773   2.36915   2.41869
0.0607031  2.46067   2.35558   2.42355
0.0607813  2.38413   2.38387   2.39629
0.0608594  2.43098   2.37312   2.38426
0.0609375  2.40986   2.34675   2.39334
0.0610156  2.40806   2.36698   2.38438
0.0610938  2.44275   2.34138   2.35738
0.0611719  2.40563   2.35686   2.37146
0.06125  2.41818   2.3328   2.35622
0.0613281  2.41114   2.34842   2.3497
0.0614063  2.41651   2.36134   2.37158
0.0614844  2.38003   2.34432   2.34483
0.0615625  2.37402   2.29133   2.3767
0.0616406  2.42522   2.3127   2.34445
0.0617188  2.38707   2.31437   2.35392
0.0617969  2.36134   2.32384   2.3191
0.061875  2.37875   2.32934   2.34074
0.0619531  2.40794   2.32422   2.33446
0.0620313  2.37683   2.30899   2.33728
0.0621094  2.38848   2.30707   2.32934
0.0621875  2.36979   2.29094   2.33242
0.0622656  2.41702   2.28403   2.33088
0.0623438  2.38413   2.304   2.32435
0.0624219  2.38374   2.28122   2.32
0.0625  2.36864   2.25894   2.32115
0.0625781  2.37619   2.29542   2.31718
0.0626562  2.38746   2.26035   2.33779
0.0627344  2.34534   2.2505   2.31859
0.0628125  2.33958   2.23718   2.3351
0.0628906  2.36147   2.2688   2.31475
0.0629688  2.38912   2.28787   2.29312
0.0630469  2.38042   2.27072   2.28595
0.063125  2.36326   2.256   2.25152
0.0632031  2.31526   2.2761   2.2976
0.0632812  2.3392   2.2487   2.28762
0.0633594  2.336   2.2313   2.27328
0.0634375  2.36762   2.24973   2.25434
0.0635156  2.32448   2.26189   2.28326
0.0635938  2.35098   2.26176   2.26714
0.0636719  2.35968   2.24141   2.27891
0.06375  2.31846   2.20966   2.256
0.0638281  2.30925   2.23834   2.27891
0.0639062  2.31386   2.2295   2.28531
0.0639844  2.33818   2.21082   2.26214
0.0640625  2.3287   2.21018   2.26957
0.0641406  2.31872   2.23232   2.30451
0.0642188  2.30029   2.20365   2.23142
0.0642969  2.31283   2.19341   2.24499
0.064375  2.33408   2.17574   2.23437
0.0644531  2.25933   2.23386   2.23718
0.0645312  2.2825   2.20941   2.25011
0.0646094  2.25754   2.21568   2.25818
0.0646875  2.31066   2.22234   2.24768
0.0647656  2.26739   2.2272   2.25075
0.0648438  2.27686   2.16794   2.21466
0.0649219  2.30528   2.2048   2.224
0.065  2.25958   2.17357   2.2377
0.0650781  2.30272   2.18432   2.23885
0.0651562  2.2647   2.17408   2.2217
0.0652344  2.26189   2.15859   2.19994
0.0653125  2.26598   2.17702   2.23475
0.0653906  2.27405   2.176   2.20736
0.0654688  2.2633   2.18701   2.23987
0.0655469  2.26227   2.1632   2.19994
0.065625  2.27405   2.12365   2.2048
0.0657031  2.26214   2.10214   2.22746
0.0657812  2.23168   2.14221   2.21722
0.0658594  2.21939   2.12147   2.21517
0.0659375  2.26752   2.15962   2.22323
0.0660156  2.23949   2.1527   2.20659
0.0660938  2.23424   2.12275   2.17126
0.0661719  2.23475   2.12134   2.20723
0.06625  2.2441   2.1344   2.21568
0.0663281  2.20838   2.13453   2.1833
0.0664062  2.2455   2.1495   2.14592
0.0664844  2.23629   2.13568   2.19008
0.0665625  2.20749   2.13363   2.19328
0.0666406  2.20122   2.10035   2.16768
0.0667188  2.2199   2.1111   2.15667
0.0667969  2.24896   2.11213   2.1641
0.066875  2.23603   2.08666   2.18752
0.0669531  2.2263   2.1047   2.17152
0.0670313  2.22234   2.12019   2.17395
0.0671094  2.2025   2.0777   2.1577
0.0671875  2.21773   2.06054   2.13658
0.0672656  2.21914   2.08832   2.16858
0.0673438  2.19123   2.11853   2.15258
0.0674219  2.20864   2.12211   2.14067
0.0675  2.20621   2.11763   2.14502
0.0675781  2.19341   2.11942   2.18355
0.0676563  2.1824   2.06605   2.13965
0.0677344  2.19392   2.08947   2.1705
0.0678125  2.22502   2.0864   2.10995
0.0678906  2.17434   2.07974   2.11955
0.0679688  2.1728   2.10035   2.14003
0.0680469  2.16781   2.04877   2.12992
0.068125  2.17792   2.06144   2.09728
0.0682031  2.18637   2.04992   2.16333
0.0682813  2.20544   2.06554   2.10688
0.0683594  2.17114   2.06669   2.12864
0.0684375  2.19392   2.08205   2.16282
0.0685156  2.17229   2.05606   2.10714
0.0685937  2.18739   2.05363   2.11379
0.0686719  2.15846   2.0425   2.10867
0.06875  2.17805   2.05325   2.09894
0.0688281  2.15834   2.01421   2.12838
0.0689063  2.12826   2.04966   2.13286
0.0689844  2.15834   2.03226   2.09933
0.0690625  2.12685   2.05427   2.09882
0.0691406  2.16013   2.03802   2.07386
0.0692187  2.13786   2.02291   2.10675
0.0692969  2.16614   2.01242   2.11686
0.069375  2.1728   2.04429   2.09472
0.0694531  2.11405   2.03443   2.09882
0.0695313  2.15245   2.01421   2.09728
0.0696094  2.12659   2.04122   2.08525
0.0696875  2.12659   2.03046   2.09958
0.0697656  2.14464   2.01178   2.09651
0.0698437  2.1376   2.02982   2.08678
0.0699219  2.13875   1.99731   2.05466
0.07  2.12966   1.96173   2.08154
0.0700781  2.12134   2.01766   2.08512
0.0701563  2.13542   2.00346   2.08038
0.0702344  2.10074   2.00397   2.08474
0.0703125  2.1417   2.01088   2.06541
0.0703906  2.09331   2.02714   2.03264
0.0704687  2.11558   1.98682   2.0608
0.0705469  2.13811   1.99616   2.05824
0.070625  2.0791   2.00256   2.06528
0.0707031  2.10662   1.9575   2.06016
0.0707813  2.10778   1.97184   2.03392
0.0708594  2.08806   1.9735   2.03507
0.0709375  2.09574   1.96646   2.06349
0.0710156  2.07437   1.99552   2.04134
0.0710937  2.08128   1.98003   2.05235
0.0711719  2.07565   1.95174   2.05478
0.07125  2.08269   1.97235   2.05466
0.0713281  2.10842   1.97606   2.05235
0.0714063  2.08589   1.94419   2.02522
0.0714844  2.08742   1.95558   2.02829
0.0715625  2.0777   1.93766   2.01267
0.0716406  2.06502   1.99578   2.04634
0.0717187  2.09869   1.92832   2.04416
0.0717969  2.05658   1.9753   2.00691
0.071875  2.05978   1.93869   2.04314
0.0719531  2.03469   1.93792   2.01856
0.0720313  2.06989   1.93984   2.01037
0.0721094  2.08435   1.95507   2.01856
0.0721875  2.04544   1.93702   2.02573
0.0722656  2.06733   1.92218   2.01306
0.0723437  2.02214   1.89619   2.00653
0.0724219  2.07629   1.94893   1.98246
0.0725  2.02598   1.91782   2.01818
0.0725781  2.05389   1.92384   2.02406
0.0726563  2.05261   1.90899   1.98272
0.0727344  2.04557   1.9168   2.04518
0.0728125  2.05338   1.90285   1.98259
0.0728906  2.04173   1.9081   1.99885
0.0729687  2.01677   1.90054   1.95315
0.0730469  2.04224   1.90515   1.98144
0.073125  2.03008   1.89696   1.99155
0.0732031  2.01101   1.8679   1.99514
0.0732813  2.0489   1.88237   1.99232
0.0733594  2.02867   1.90157   1.97146
0.0734375  2.04352   1.92294   1.98758
0.0735156  2.04864   1.89094   1.98323
0.0735937  2.01574   1.88467   1.97235
0.0736719  2.00422   1.89133   1.99539
0.07375  2.04723   1.91194   1.97606
0.0738281  2.01075   1.90656   1.96301
0.0739063  2.00973   1.8729   1.94739
0.0739844  2.03379   1.89709   1.97222
0.0740625  2.02714   1.87251   1.96941
0.0741406  1.99949   1.91283   1.96595
0.0742188  1.99782   1.87443   1.95366
0.0742969  2.01408   1.87072   1.95661
0.074375  2.00794   1.85306   1.96378
0.0744531  2.00371   1.83667   1.95302
0.0745313  1.99821   1.87494   1.96787
0.0746094  2.00141   1.86253   1.95059
0.0746875  1.98797   1.84499   1.92717
0.0747656  1.97568   1.86598   1.94586
0.0748438  1.98221   1.84755   1.95302
0.0749219  2.0009   1.83373   1.9465
0.075  1.98464   1.85114   1.94189
0.0750781  1.99654   1.82054   1.94368
0.0751563  1.99194   1.85741   1.92282
0.0752344  1.98912   1.86266   1.93178
0.0753125  1.96147   1.8519   1.9392
0.0753906  1.97568   1.86304   1.93139
0.0754688  1.97018   1.81197   1.92525
0.0755469  1.95942   1.82016   1.91437
0.075625  1.97056   1.85037   1.92742
0.0757031  1.97222   1.83706   1.93728
0.0757813  1.95136   1.79059   1.93498
0.0758594  1.95277   1.85382   1.91398
0.0759375  1.96646   1.82682   1.90208
0.0760156  1.98259   1.80134   1.90106
0.0760938  1.95955   1.85024   1.93242
0.0761719  1.9671   1.8313   1.91514
0.07625  1.96608   1.82157   1.89824
0.0763281  1.93574   1.824   1.92166
0.0764062  1.96045   1.82771   1.92435
0.0764844  1.95942   1.80992   1.91002
0.0765625  1.96442   1.8007   1.92051
0.0766406  1.94918   1.80774   1.89542
0.0767188  1.94534   1.80429   1.88813
0.0767969  1.94701   1.80198   1.89171
0.076875  1.91642   1.76666   1.89005
0.0769531  1.94278   1.77946   1.88198
0.0770312  1.91923   1.78189   1.90349
0.0771094  1.93485   1.80326   1.9081
0.0771875  1.92486   1.78176   1.9049
0.0772656  1.94381   1.80147   1.87328
0.0773438  1.9095   1.76883   1.87584
0.0774219  1.91501   1.76269   1.87763
0.0775  1.91936   1.81402   1.89709
0.0775781  1.91616   1.80493   1.90874
0.0776562  1.91373   1.76653   1.89133
0.0777344  1.93101   1.77434   1.88723
0.0778125  1.91667   1.77754   1.8752
0.0778906  1.94509   1.78688   1.84154
0.0779688  1.93472   1.8016   1.8816
0.0780469  1.94266   1.75245   1.8816
0.078125  1.8999   1.74131   1.8519
0.0782031  1.88813   1.76666   1.88019
0.0782812  1.89952   1.74515   1.86381
0.0783594  1.91194   1.74349   1.8368
0.0784375  1.91616   1.78381   1.86317
0.0785156  1.91117   1.76589   1.86842
0.0785938  1.91501   1.75949   1.86266
0.0786719  1.90912   1.74899   1.87942
0.07875  1.86163   1.7353   1.82106
0.0788281  1.90285   1.74464   1.86176
0.0789062  1.90554   1.72032   1.8345
0.0789844  1.88083   1.72902   1.8272
0.0790625  1.92128   1.73952   1.86829
0.0791406  1.88531   1.73709   1.82464
0.0792188  1.88275   1.73069   1.83923
0.0792969  1.86906   1.72864   1.85152
0.079375  1.85677   1.70675   1.84627
0.0794531  1.88851   1.71686   1.85562
0.0795312  1.89274   1.7152   1.8304
0.0796094  1.87674   1.71482   1.84512
0.0796875  1.89709   1.73158   1.83194
0.0797656  1.85677   1.72877   1.81747
0.0798438  1.84422   1.72096   1.80134
0.0799219  1.85254   1.74349   1.84218
0.08  1.8688   1.74694   1.83066
0.0800781  1.87366   1.73734   1.8048
0.0801562  1.87277   1.72915   1.85638
0.0802344  1.88147   1.71238   1.82285
0.0803125  1.86522   1.70214   1.81466
0.0803906  1.85229   1.69011   1.80403
0.0804688  1.85139   1.68422   1.80454
0.0805469  1.87558   1.72774   1.83488
0.080625  1.87802   1.69254   1.82886
0.0807031  1.85075   1.69011   1.79904
0.0807812  1.83782   1.70944   1.80608
0.0808594  1.81222   1.68346   1.8039
0.0809375  1.83706   1.69446   1.80902
0.0810156  1.85958   1.6809   1.79674
0.0810938  1.80595   1.68806   1.7769
0.0811719  1.82272   1.68832   1.81018
0.08125  1.83654   1.68179   1.81325
0.0813281  1.84128   1.6905   1.77139
0.0814062  1.83974   1.68486   1.76589
0.0814844  1.82784   1.67053   1.77792
0.0815625  1.84858   1.6489   1.79392
0.0816406  1.79942   1.65389   1.77216
0.0817188  1.83398   1.69216   1.79814
0.0817969  1.83027   1.65094   1.79955
0.081875  1.8249   1.69165   1.79149
0.0819531  1.79494   1.64531   1.78138
0.0820312  1.82246   1.67757   1.79776
0.0821094  1.8112   1.65517   1.77229
0.0821875  1.82144   1.65747   1.77459
0.0822656  1.82528   1.66029   1.77126
0.0823438  1.8039   1.65069   1.77869
0.0824219  1.77446   1.66234   1.79046
0.0825  1.79635   1.64941   1.7527
0.0825781  1.80314   1.6695   1.7815
0.0826563  1.83437   1.65018   1.7751
0.0827344  1.79891   1.64877   1.7623
0.0828125  1.78125   1.68397   1.75002
0.0828906  1.78739   1.63264   1.76371
0.0829688  1.80019   1.6265   1.75334
0.0830469  1.80262   1.66182   1.75411
0.083125  1.81965   1.62624   1.77357
0.0832031  1.78675   1.64915   1.74874
0.0832813  1.78598   1.67309   1.72378
0.0833594  1.78176   1.63341   1.72326
0.0834375  1.80096   1.61024   1.75386
0.0835156  1.77242   1.63136   1.72506
0.0835938  1.77434   1.64365   1.73824
0.0836719  1.77792   1.62765   1.76691
0.08375  1.77715   1.62419   1.75117
0.0838281  1.79162   1.62445   1.74643
0.0839063  1.80198   1.62918   1.74093
0.0839844  1.74336   1.62214   1.7385
0.0840625  1.76678   1.61677   1.72646
0.0841406  1.78048   1.63469   1.75181
0.0842187  1.78419   1.59245   1.74682
0.0842969  1.78163   1.59437   1.73158
0.084375  1.73248   1.63456   1.74515
0.0844531  1.77178   1.64134   1.73248
0.0845313  1.75757   1.60486   1.74157
0.0846094  1.76179   1.59642   1.71418
0.0846875  1.77011   1.62918   1.73235
0.0847656  1.76781   1.59808   1.74451
0.0848437  1.75091   1.6055   1.71584
0.0849219  1.76141   1.5712   1.71405
0.085  1.75552   1.57914   1.7344
0.0850781  1.74067   1.62202   1.70189
0.0851563  1.75936   1.58093   1.72582
0.0852344  1.74118   1.56045   1.73568
0.0853125  1.74554   1.5913   1.71814
0.0853906  1.73581   1.59334   1.7161
0.0854687  1.73043   1.60845   1.70688
0.0855469  1.74528   1.60026   1.70829
0.085625  1.75987   1.58298   1.71853
0.0857031  1.7312   1.57478   1.69894
0.0857813  1.73261   1.59603   1.70061
0.0858594  1.73504   1.6   1.71674
0.0859375  1.72326   1.59104   1.71981
0.0860156  1.73235   1.55648   1.69626
0.0860937  1.71238   1.5584   1.69331
0.0861719  1.74886   1.56762   1.6951
0.08625  1.7344   1.56442   1.68858
0.0863281  1.72621   1.57248   1.70522
0.0864063  1.73094   1.5744   1.67526
0.0864844  1.70483   1.55238   1.68563
0.0865625  1.7193   1.55238   1.66822
0.0866406  1.7248   1.55674   1.68845
0.0867187  1.73581   1.58963   1.70547
0.0867969  1.7193   1.56595   1.7001
0.086875  1.69216   1.5593   1.71034
0.0869531  1.7175   1.56429   1.67629
0.0870313  1.73414   1.5497   1.6841
0.0871094  1.69357   1.5456   1.69139
0.0871875  1.72352   1.56288   1.6439
0.0872656  1.72326   1.57043   1.66963
0.0873437  1.73184   1.53894   1.68704
0.0874219  1.71942   1.53075   1.69203
0.0875  1.70291   1.53267   1.6503
0.0875781  1.70624   1.55597   1.66502
0.0876563  1.70445   1.55622   1.66362
0.0877344  1.69306   1.54598   1.67706
0.0878125  1.68768   1.55213   1.66899
0.0878906  1.69766   1.55584   1.64736
0.0879687  1.712   1.53536   1.66272
0.0880469  1.68358   1.55366   1.66464
0.088125  1.71725   1.53587   1.65914
0.0882031  1.70842   1.5136   1.67552
0.0882813  1.67386   1.54547   1.63827
0.0883594  1.68781   1.5351   1.64032
0.0884375  1.67411   1.53843   1.64045
0.0885156  1.6896   1.52691   1.65376
0.0885937  1.70611   1.53894   1.63597
0.0886719  1.67078   1.51245   1.64646
0.08875  1.6809   1.50144   1.65504
0.0888281  1.66976   1.51411   1.6297
0.0889063  1.70906   1.54291   1.65606
0.0889844  1.67731   1.52307   1.63904
0.0890625  1.69766   1.52653   1.62906
0.0891406  1.68998   1.5008   1.60461
0.0892187  1.68742   1.52102   1.64659
0.0892969  1.69638   1.50387   1.6361
0.089375  1.67936   1.50528   1.62688
0.0894531  1.6937   1.48109   1.63968
0.0895313  1.65734   1.50707   1.62227
0.0896094  1.67718   1.49402   1.60819
0.0896875  1.65363   1.48531   1.60256
0.0897656  1.67322   1.52474   1.60346
0.0898438  1.65952   1.50029   1.6416
0.0899219  1.6841   1.46995   1.5977
0.09  1.66938   1.48582   1.60448
0.0900781  1.648   1.51245   1.62829
0.0901563  1.6663   1.4752   1.59462
0.0902344  1.66067   1.50093   1.62778
0.0903125  1.64045   1.4944   1.61434
0.0903906  1.63354   1.49018   1.61421
0.0904688  1.64544   1.46918   1.6343
0.0905469  1.6448   1.48608   1.59552
0.090625  1.63776   1.50758   1.58541
0.0907031  1.65722   1.48198   1.62035
0.0907813  1.63661   1.48557   1.61997
0.0908594  1.65082   1.4816   1.59923
0.0909375  1.64531   1.48237   1.59296
0.0910156  1.6503   1.50272   1.61677
0.0910938  1.62739   1.46419   1.60896
0.0911719  1.65837   1.48685   1.60806
0.09125  1.64992   1.4761   1.59347
0.0913281  1.65286   1.44678   1.62739
0.0914063  1.63661   1.45946   1.61485
0.0914844  1.63725   1.46893   1.57312
0.0915625  1.64083   1.472   1.5776
0.0916406  1.6617   1.47174   1.59718
0.0917188  1.63571   1.51206   1.60563
0.0917969  1.64838   1.46957   1.59386
0.091875  1.63418   1.47187   1.60294
0.0919531  1.63123   1.48454   1.57402
0.0920312  1.61766   1.44998   1.6009
0.0921094  1.59859   1.45536   1.58566
0.0921875  1.60051   1.46048   1.60704
0.0922656  1.62893   1.48122   1.59629
0.0923438  1.64595   1.47917   1.5776
0.0924219  1.60666   1.46074   1.60154
0.0925  1.62714   1.42426   1.5712
0.0925781  1.63558   1.48173   1.58899
0.0926562  1.62176   1.43821   1.58426
0.0927344  1.61702   1.48493   1.5593
0.0928125  1.62637   1.46189   1.54829
0.0928906  1.62419   1.44179   1.56147
0.0929688  1.5977   1.45523   1.59014
0.0930469  1.59219   1.42874   1.57312
0.093125  1.60947   1.42963   1.54355
0.0932031  1.61894   1.43066   1.57043
0.0932812  1.62611   1.46573   1.58387
0.0933594  1.59296   1.46701   1.57696
0.0934375  1.60627   1.43066   1.5616
0.0935156  1.62803   1.43424   1.55571
0.0935938  1.58822   1.43245   1.56826
0.0936719  1.59706   1.45075   1.5433
0.09375  1.60205   1.44896   1.55955
0.0938281  1.59846   1.44627   1.56608
0.0939062  1.59539   1.42106   1.54138
0.0939844  1.5767   1.4409   1.55341
0.0940625  1.60998   1.43744   1.55123
0.0941406  1.5808   1.42003   1.55136
0.0942188  1.59181   1.42221   1.54534
0.0942969  1.56326   1.40672   1.53779
0.094375  1.56467   1.41376   1.53638
0.0944531  1.56826   1.42336   1.51014
0.0945312  1.57274   1.42656   1.56416
0.0946094  1.6128   1.42272   1.53779
0.0946875  1.568   1.40595   1.51603
0.0947656  1.58566   1.41478   1.52614
0.0948438  1.5735   1.42182   1.56262
0.0949219  1.56045   1.43987   1.50886
0.095  1.57952   1.42387   1.53395
0.0950781  1.57094   1.40416   1.52678
0.0951562  1.56826   1.41414   1.5191
0.0952344  1.59002   1.4217   1.54394
0.0953125  1.58438   1.40339   1.52038
0.0953906  1.56378   1.36026   1.52563
0.0954688  1.55917   1.40915   1.53613
0.0955469  1.56672   1.39686   1.54458
0.095625  1.57312   1.39725   1.53485
0.0957031  1.5904   1.42054   1.54125
0.0957812  1.55354   1.38816   1.53139
0.0958594  1.57658   1.41811   1.5072
0.0959375  1.55558   1.39661   1.54048
0.0960156  1.53421   1.40288   1.52064
0.0960938  1.5657   1.39661   1.53165
0.0961719  1.55162   1.40608   1.52205
0.09625  1.55955   1.39686   1.51642
0.0963281  1.55763   1.40672   1.49402
0.0964062  1.55482   1.3929   1.51642
0.0964844  1.57082   1.38483   1.49747
0.0965625  1.57427   1.38253   1.53805
0.0966406  1.55533   1.40838   1.47738
0.0967188  1.57402   1.39712   1.51885
0.0967969  1.54944   1.37856   1.50605
0.096875  1.5639   1.38266   1.5049
0.0969531  1.56186   1.37254   1.51027
0.0970312  1.55277   1.37126   1.48582
0.0971094  1.54867   1.36512   1.50797
0.0971875  1.54266   1.38752   1.49299
0.0972656  1.52806   1.37434   1.47238
0.0973438  1.53152   1.3623   1.50323
0.0974219  1.54112   1.35322   1.47379
0.0975  1.52192   1.35475   1.50566
0.0975781  1.55405   1.36141   1.49683
0.0976562  1.53011   1.36499   1.48378
0.0977344  1.53293   1.34963   1.4775
0.0978125  1.54726   1.36486   1.47507
0.0978906  1.53267   1.35757   1.49056
0.0979688  1.5273   1.35309   1.47507
0.0980469  1.52666   1.34067   1.44845
0.098125  1.49517   1.36358   1.4711
0.0982031  1.5351   1.36   1.48518
0.0982813  1.52742   1.36832   1.46202
0.0983594  1.50451   1.3673   1.46739
0.0984375  1.5063   1.3664   1.47443
0.0985156  1.53971   1.34541   1.49171
0.0985938  1.51155   1.34349   1.49069
0.0986719  1.50886   1.36678   1.47059
0.09875  1.51629   1.3623   1.47469
0.0988281  1.50733   1.36333   1.48774
0.0989063  1.53677   1.3472   1.47456
0.0989844  1.50016   1.3376   1.45203
0.0990625  1.51488   1.36179   1.45293
0.0991406  1.50899   1.36166   1.45792
0.0992188  1.52947   1.31802   1.46765
0.0992969  1.51834   1.32006   1.47558
0.099375  1.4985   1.35616   1.4464
0.0994531  1.49888   1.3463   1.45894
0.0995313  1.51232   1.34451   1.45229
0.0996094  1.48454   1.34182   1.45382
0.0996875  1.50694   1.36038   1.456
0.0997656  1.48224   1.33082   1.4496
0.0998438  1.50874   1.34566   1.45434
0.0999219  1.49312   1.33862   1.45741
0.1  1.53357   1.33466   1.43974

==> MANUSCRIPT(arxiv)/cased_2m5_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.260102 0.242306 0.502408
#0.20097 0.413217 0.741356
0  10.2051   13.299   8.44991
0.05  1.67495   1.38218   1.72091
0.1  0.976982   0.749548   0.943
0.15  0.72191   0.504262   0.64901
0.2  0.606898   0.375258   0.51691
0.25  0.526208   0.304002   0.43846
0.3  0.475342   0.252994   0.397154
0.35  0.431786   0.217424   0.368666
0.4  0.39133   0.188614   0.342418
0.45  0.357352   0.167942   0.320062
0.5  0.3219   0.14824   0.305494
0.55  0.290284   0.133582   0.283648
0.6  0.268382   0.121532   0.271996
0.65  0.244078   0.112474   0.253672
0.7  0.221312   0.104618   0.244018
0.75  0.204362   0.095236   0.231496
0.8  0.184398   0.09012   0.218414
0.85  0.167974   0.085664   0.204224
0.9  0.15584   0.079262   0.196008
0.95  0.13932   0.0733   0.186542
1  0.127212   0.069108   0.173248
1.05  0.114168   0.06759   0.165094
1.1  0.105292   0.062316   0.154612
1.15  0.096394   0.059476   0.148902
1.2  0.08828   0.057158   0.142386
1.25  0.080052   0.053894   0.130486
1.3  0.072748   0.052178   0.122918
1.35  0.066114   0.047232   0.11917
1.4  0.0604   0.04392   0.111092
1.45  0.054718   0.043902   0.1051
1.5  0.049704   0.041784   0.101192
1.55  0.045002   0.03844   0.095754
1.6  0.041878   0.037612   0.090938
1.65  0.03654   0.036998   0.081914
1.7  0.033824   0.035466   0.081664
1.75  0.030982   0.033998   0.078358
1.8  0.028272   0.03155   0.0724
1.85  0.027798   0.029286   0.06908
1.9  0.024212   0.029218   0.065838
1.95  0.02206   0.026942   0.06156
2  0.019988   0.026116   0.06243
2.05  0.018422   0.02415   0.0573
2.1  0.01679   0.024584   0.05257
2.15  0.015664   0.022744   0.051776
2.2  0.013304   0.022224   0.047936
2.25  0.014174   0.02074   0.045052
2.3  0.011802   0.021878   0.045016
2.35  0.010818   0.019948   0.043704
2.4  0.0101   0.01852   0.040828
2.45  0.009092   0.018434   0.039036
2.5  0.007662   0.0168   0.03702
2.55  0.007182   0.016356   0.034698
2.6  0.00637   0.01587   0.032774
2.65  0.005796   0.01529   0.032112
2.7  0.005504   0.014538   0.029648
2.75  0.004982   0.014484   0.029936
2.8  0.004456   0.012874   0.026964
2.85  0.004118   0.01243   0.02631
2.9  0.003392   0.011408   0.023962
2.95  0.00334   0.011524   0.023714
3  0.003158   0.011252   0.022218
3.05  0.00286   0.010352   0.020348
3.1  0.002702   0.01051   0.020888
3.15  0.00224   0.01047   0.019354
3.2  0.00226   0.010382   0.018184
3.25  0.001814   0.00888   0.018526
3.3  0.002004   0.00833   0.017714
3.35  0.001732   0.008224   0.015638
3.4  0.001386   0.007326   0.016036
3.45  0.001252   0.007532   0.014898
3.5  0.001096   0.007784   0.01467
3.55  0.001274   0.006536   0.013818
3.6  0.000884   0.006842   0.013308
3.65  0.00107   0.006214   0.01241
3.7  0.000826   0.005664   0.01239
3.75  0.000822   0.005706   0.011672
3.8  0.0007   0.00533   0.009962
3.85  0.000716   0.005106   0.010106
3.9  0.000544   0.004722   0.009478
3.95  0.000626   0.004572   0.009652
4  0.000652   0.004546   0.009266
4.05  0.000446   0.004464   0.00925
4.1  0.00031   0.004094   0.008328
4.15  0.00046   0.003934   0.006888
4.2  0.000386   0.003636   0.007046
4.25  0.000292   0.003778   0.006882
4.3  0.00019   0.003324   0.00692
4.35  0.000206   0.003612   0.006762
4.4  0.000272   0.00351   0.006508
4.45  0.000296   0.003254   0.00589
4.5  0.000114   0.002986   0.005724
4.55  0.000212   0.00282   0.005056
4.6  0.000138   0.002258   0.004754
4.65  0.000172   0.002256   0.004314
4.7  0.00021   0.00267   0.004812
4.75  0.000154   0.001996   0.004818
4.8  5.6e-05   0.00181   0.004658
4.85  7.6e-05   0.002146   0.003812
4.9  9.8e-05   0.001962   0.004254
4.95  0.000132   0.001822   0.003642
5  8e-05   0.002088   0.00331
5.05  7.6e-05   0.001948   0.003222
5.1  2e-05   0.002114   0.003458
5.15  8e-05   0.001762   0.003632
5.2  1.8e-05   0.001788   0.003234
5.25  3.8e-05   0.001244   0.00275
5.3  7.8e-05   0.0017   0.002856
5.35  4e-05   0.001316   0.002842
5.4  3.8e-05   0.001232   0.0026
5.45  3.6e-05   0.001132   0.002498
5.5  4e-05   0.001108   0.00242
5.55  2e-05   0.001006   0.002622
5.6  4e-05   0.001176   0.002126
5.65  2e-05   0.00115   0.00193
5.7  0   0.0011   0.001816
5.75  0   0.001008   0.001636
5.8  4e-05   0.000628   0.001894
5.85  0   0.00094   0.001916
5.9  0   0.000868   0.001734
5.95  3.8e-05   0.000864   0.00172
6  1.8e-05   0.000776   0.001336
6.05  5.8e-05   0.000824   0.00123
6.1  0   0.000796   0.001266
6.15  0   0.000752   0.001016
6.2  0   0.000572   0.001222
6.25  0   0.000462   0.001212
6.3  0   0.000412   0.001328
6.35  0   0.000464   0.00095
6.4  0   0.000456   0.00101
6.45  0   0.0005   0.000918
6.5  0   0.00075   0.00103
6.55  0   0.000436   0.00075
6.6  0   0.000472   0.000894
6.65  0   0.000438   0.000748
6.7  0   0.000232   0.000756
6.75  0   0.000286   0.000538
6.8  0   0.000306   0.000632
6.85  0   0.000426   0.000846
6.9  0   0.000442   0.000548
6.95  0   0.00023   0.000648
7  0   0.000296   0.000494
7.05  3.6e-05   0.000378   0.000668
7.1  0   0.000342   0.000662
7.15  1.8e-05   0.00032   0.000482
7.2  0   0.000228   0.000342
7.25  0   0.000154   0.000504
7.3  0   0.00019   0.000636
7.35  0   0.000304   0.000344
7.4  0   0.000114   0.00063
7.45  0   8e-05   0.000404
7.5  0   0.000314   0.000518
7.55  0   0.000264   0.000274
7.6  0   0.000174   0.000276
7.65  0   0.000136   0.000348
7.7  0   9.6e-05   0.000324
7.75  0   0.000114   0.000484
7.8  0   0.000112   0.000266
7.85  0   7.6e-05   9.4e-05
7.9  0   0.00019   0.000236
7.95  0   0.000116   0.000262
8  0   9.8e-05   0.000158
8.05  0   0.000134   0.000264
8.1  0   2e-05   0.00019
8.15  0   0.00015   0.000168
8.2  0   0.000138   0.000246
8.25  0   4e-05   0.00013
8.3  0   0.000136   9.4e-05
8.35  0   0.000134   7.8e-05
8.4  0   0.00019   0.000152
8.45  0   0.000134   0.000114
8.5  0   9.6e-05   0.00021
8.55  0   0.0001   0.00021
8.6  0   5.6e-05   0.000114
8.65  0   3.8e-05   0.000118
8.7  0   0.000118   0.00019
8.75  0   4e-05   0.000154
8.8  0   0   0.000118
8.85  0   2e-05   3.8e-05
8.9  0   1.8e-05   6e-05
8.95  0   3.8e-05   7.8e-05
9  0   6e-05   0.000112
9.05  0   9.6e-05   0.000136
9.1  0   5.8e-05   0.000114
9.15  0   3.8e-05   5.8e-05
9.2  0   4e-05   5.8e-05
9.25  0   0   0.00013
9.3  0   7.4e-05   9.6e-05
9.35  0   3.6e-05   7.8e-05
9.4  0   0   3.6e-05
9.45  0   5.8e-05   0.000116
9.5  0   3.6e-05   5.6e-05
9.55  0   6e-05   5.8e-05
9.6  0   7.8e-05   7.8e-05
9.65  0   2e-05   7.8e-05
9.7  0   0   4e-05
9.75  0   0   0
9.8  0   0   5.6e-05
9.85  0   0   4e-05
9.9  0   6e-05   2e-05
9.95  0   0.00053   0.001054


==> MANUSCRIPT(arxiv)/cased_2m5_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   8695.44
0  9.20256   14.555   0.007808
7.8125e-05  23.6404   41.5151   0.104576
0.00015625  34.5276   64.6941   0.391936
0.000234375  42.5318   84.9317   0.92224
0.0003125  48.4794   102.344   1.7184
0.000390625  52.7848   116.091   2.74317
0.00046875  56.0308   125.638   3.96518
0.000546875  58.2996   132.108   5.39994
0.000625  59.652   135.567   6.94502
0.000703125  60.6134   136.662   8.5504
0.00078125  61.2461   135.356   10.2797
0.000859375  61.2462   133.101   11.9424
0.0009375  61.2996   129.876   13.6521
0.00101563  60.7037   126.259   15.3208
0.00109375  60.1784   122.371   16.8055
0.00117187  59.5308   118.461   18.299
0.00125  58.5842   114.622   19.6091
0.00132813  57.6508   110.767   20.8869
0.00140625  56.6568   107.203   22.0518
0.00148438  55.8595   103.414   23.1292
0.0015625  54.6703   100.082   23.9871
0.00164062  53.5496   96.4963   24.9914
0.00171875  52.6076   93.1564   25.6308
0.00179688  51.4081   90.0413   26.2205
0.001875  50.5315   86.9192   26.7722
0.00195312  49.5302   84.0692   27.2575
0.00203125  48.5222   81.2078   27.7162
0.00210938  47.4534   78.7025   28.1714
0.0021875  46.5519   76.0534   28.4006
0.00226562  45.636   73.567   28.7296
0.00234375  44.7965   71.302   28.976
0.00242187  43.8318   69.1503   29.0646
0.0025  43.0034   67.0659   29.1419
0.00257813  42.0818   64.9139   29.1973
0.00265625  41.3601   62.9162   29.2741
0.00273438  40.5276   61.1126   29.3102
0.0028125  39.7468   59.3943   29.1899
0.00289062  39.2104   57.8986   29.1048
0.00296875  38.2442   56.3244   28.9583
0.00304688  37.6101   54.9034   29.0715
0.003125  36.9088   53.2612   28.7566
0.00320313  36.3281   51.8749   28.7284
0.00328125  35.7172   50.5896   28.6316
0.00335937  35.184   49.4257   28.3341
0.0034375  34.5178   48.1503   28.1801
0.00351563  33.979   47.1014   28.0259
0.00359375  33.4191   45.8629   27.7926
0.00367188  32.7338   44.8148   27.4856
0.00375  32.2108   43.9631   27.3627
0.00382812  31.7908   43.0548   27.0783
0.00390625  31.2499   41.8886   27.0651
0.00398438  30.6941   41.1539   26.8047
0.0040625  30.2317   40.1916   26.411
0.00414063  29.7116   39.2398   26.3533
0.00421875  29.2736   38.5466   25.8349
0.00429688  28.967   37.7368   25.7676
0.004375  28.3848   36.9658   25.5206
0.00445313  28.0773   36.2851   25.3014
0.00453125  27.6654   35.5523   25.1011
0.00460937  27.2838   34.9089   24.8623
0.0046875  26.8157   34.3283   24.4883
0.00476562  26.4073   33.5658   24.3799
0.00484375  26.0856   33.1688   24.0872
0.00492188  25.6742   32.5599   23.8748
0.005  25.3571   31.9206   23.6663
0.00507813  25.0354   31.3083   23.4067
0.00515625  24.715   30.8115   23.1058
0.00523438  24.3635   30.3539   22.9724
0.0053125  23.9927   29.7545   22.7114
0.00539063  23.8619   29.3452   22.5646
0.00546875  23.4318   28.8617   22.3875
0.00554687  23.1987   28.5027   22.0367
0.005625  22.7881   28.0856   21.9589
0.00570312  22.5379   27.5096   21.6122
0.00578125  22.2351   27.2776   21.5538
0.00585938  22.1306   26.8561   21.3545
0.0059375  21.7811   26.3628   21.0612
0.00601563  21.49   26.0127   20.937
0.00609375  21.1944   25.4994   20.8026
0.00617188  20.999   25.1846   20.5911
0.00625  20.773   24.9546   20.3868
0.00632813  20.5782   24.4897   20.1449
0.00640625  20.3388   24.2289   19.9951
0.00648438  20.1056   23.8925   19.8789
0.0065625  19.8584   23.513   19.6649
0.00664062  19.6797   23.1214   19.4591
0.00671875  19.5489   22.9494   19.2681
0.00679687  19.2443   22.6132   19.1597
0.006875  19.136   22.4049   19.0147
0.00695313  18.8635   22.0046   18.8279
0.00703125  18.6691   21.6031   18.8221
0.00710938  18.3994   21.5269   18.4538
0.0071875  18.4612   21.2413   18.4608
0.00726563  18.1395   20.9097   18.3898
0.00734375  18.0724   20.7197   18.124
0.00742188  17.8854   20.3464   17.8949
0.0075  17.6298   20.2335   17.8095
0.00757812  17.6093   20.0074   17.6759
0.00765625  17.2948   19.6954   17.5855
0.00773437  17.2623   19.463   17.5054
0.0078125  16.9916   19.1715   17.2832
0.00789063  16.9203   19.077   17.135
0.00796875  16.7822   18.783   17.0963
0.00804688  16.5025   18.596   16.9723
0.008125  16.4782   18.3159   16.7325
0.00820313  16.2431   18.1041   16.6703
0.00828125  16.1126   17.8465   16.5926
0.00835938  16.025   17.6669   16.4058
0.0084375  15.85   17.5557   16.3971
0.00851563  15.8351   17.404   16.0991
0.00859375  15.6539   17.2012   16.0943
0.00867188  15.521   17.0947   16.026
0.00875  15.3637   16.8462   15.808
0.00882813  15.2974   16.6518   15.7068
0.00890625  15.0895   16.4698   15.6355
0.00898438  15.0501   16.3022   15.4876
0.0090625  14.9201   16.1425   15.3658
0.00914062  14.7105   16.0028   15.4094
0.00921875  14.6465   15.8414   15.1494
0.00929687  14.4717   15.6616   15.0531
0.009375  14.4457   15.4644   14.9018
0.00945312  14.3122   15.4143   14.8329
0.00953125  14.2099   15.1828   14.6655
0.00960937  14.106   15.0614   14.6612
0.0096875  13.9355   14.8356   14.5116
0.00976562  13.8949   14.7455   14.4567
0.00984375  13.7893   14.6191   14.2794
0.00992188  13.6259   14.4883   14.2642
0.01  13.6658   14.3087   14.2139
0.0100781  13.4619   14.2115   14.1208
0.0101563  13.3412   13.999   13.9761
0.0102344  13.3051   13.9584   13.8509
0.0103125  13.135   13.8065   13.7902
0.0103906  13.0559   13.6177   13.6966
0.0104688  12.9761   13.6093   13.5912
0.0105469  12.9021   13.4129   13.5167
0.010625  12.7607   13.3846   13.4021
0.0107031  12.6821   13.2461   13.3288
0.0107813  12.5463   13.1068   13.2329
0.0108594  12.6326   12.9701   13.0822
0.0109375  12.4558   12.8273   13.0124
0.0110156  12.2856   12.6799   12.9629
0.0110937  12.2858   12.6554   12.8495
0.0111719  12.1798   12.5002   12.7657
0.01125  12.0232   12.3876   12.6495
0.0113281  11.9896   12.3768   12.5018
0.0114062  11.9924   12.2609   12.4577
0.0114844  11.8353   12.132   12.4412
0.0115625  11.7533   12.0038   12.3515
0.0116406  11.6966   11.9478   12.2966
0.0117188  11.579   11.8569   12.151
0.0117969  11.5119   11.7586   12.0916
0.011875  11.4565   11.6782   12.0225
0.0119531  11.3455   11.559   11.9062
0.0120313  11.2955   11.4945   11.8858
0.0121094  11.2074   11.3585   11.7789
0.0121875  11.122   11.3633   11.7157
0.0122656  10.9783   11.2416   11.6649
0.0123438  10.9688   11.1343   11.5589
0.0124219  10.918   11.0903   11.5384
0.0125  10.873   10.9857   11.4088
0.0125781  10.7826   10.8718   11.3437
0.0126563  10.6867   10.8156   11.3108
0.0127344  10.7053   10.7059   11.1813
0.0128125  10.5811   10.7092   11.1634
0.0128906  10.5289   10.5823   11.0619
0.0129688  10.4721   10.5595   10.9389
0.0130469  10.3935   10.4352   10.9379
0.013125  10.2839   10.3155   10.8787
0.0132031  10.2257   10.33   10.7776
0.0132812  10.1917   10.2345   10.7076
0.0133594  10.1992   10.1152   10.673
0.0134375  10.1202   10.0623   10.5905
0.0135156  10.0115   9.99411   10.5706
0.0135937  9.94662   9.92435   10.5137
0.0136719  9.94266   9.83526   10.5006
0.01375  9.89696   9.78163   10.3331
0.0138281  9.82336   9.71213   10.3233
0.0139063  9.69024   9.64006   10.2099
0.0139844  9.66528   9.54099   10.1249
0.0140625  9.6023   9.51309   10.1144
0.0141406  9.61869   9.39789   10.0754
0.0142188  9.49069   9.3833   9.97683
0.0142969  9.4377   9.34208   9.96864
0.014375  9.44512   9.30202   9.90336
0.0144531  9.40621   9.23622   9.76755
0.0145313  9.25491   9.11258   9.74656
0.0146094  9.20934   9.13958   9.68192
0.0146875  9.21574   9.07277   9.67245
0.0147656  9.1648   8.99981   9.69638
0.0148438  9.10272   8.97536   9.55085
0.0149219  9.0903   8.89958   9.50208
0.015  9.0039   8.82355   9.44563
0.0150781  8.95782   8.76646   9.43872
0.0151562  8.86758   8.72397   9.37459
0.0152344  8.8471   8.67341   9.28704
0.0153125  8.78438   8.64333   9.23955
0.0153906  8.6903   8.54541   9.20717
0.0154687  8.73037   8.48294   9.20474
0.0155469  8.75648   8.42586   9.14918
0.015625  8.66266   8.40858   9.14125
0.0157031  8.62912   8.36403   9.02336
0.0157813  8.53837   8.25472   8.93146
0.0158594  8.53696   8.23757   8.93926
0.0159375  8.48499   8.18714   8.9257
0.0160156  8.40883   8.10355   8.88499
0.0160938  8.35098   8.09318   8.78874
0.0161719  8.34381   7.9799   8.79642
0.01625  8.2967   8.04544   8.7392
0.0163281  8.3145   7.94816   8.72371
0.0164063  8.21747   7.92141   8.6473
0.0164844  8.16845   7.83168   8.65869
0.0165625  8.10176   7.7911   8.51546
0.0166406  8.04646   7.77395   8.52454
0.0167188  8.01139   7.69843   8.51712
0.0167969  7.99885   7.69702   8.40435
0.016875  7.96006   7.69779   8.42688
0.0169531  7.89402   7.63238   8.40435
0.0170313  7.84282   7.53536   8.32666
0.0171094  7.7943   7.50554   8.30042
0.0171875  7.84384   7.44909   8.25818
0.0172656  7.79866   7.40902   8.29286
0.0173438  7.75488   7.34925   8.16282
0.0174219  7.76819   7.3536   8.15142
0.0175  7.64109   7.28717   8.11853
0.0175781  7.71098   7.2192   8.08627
0.0176563  7.64557   7.21536   8.02995
0.0177344  7.57043   7.14278   7.97107
0.0178125  7.52371   7.18566   7.97248
0.0178906  7.44026   7.09274   7.93869
0.0179688  7.40595   7.12013   7.87597
0.0180469  7.41005   7.09747   7.86906
0.018125  7.33056   7.03552   7.88723
0.0182031  7.37203   7.03706   7.82195
0.0182812  7.34848   6.94938   7.81542
0.0183594  7.27526   6.90266   7.71725
0.0184375  7.25082   6.93734   7.66848
0.0185156  7.20256   6.77197   7.6457
0.0185937  7.17286   6.79181   7.6009
0.0186719  7.18579   6.81856   7.5689
0.01875  7.09261   6.72755   7.54918
0.0188281  7.14022   6.67226   7.59744
0.0189062  7.05587   6.68762   7.55981
0.0189844  7.01862   6.63782   7.48019
0.0190625  6.99942   6.58586   7.40915
0.0191406  6.9792   6.58342   7.4537
0.0192187  6.90906   6.54746   7.45408
0.0192969  6.9344   6.53517   7.42528
0.019375  6.88179   6.53158   7.3353
0.0194531  6.85606   6.49651   7.33146
0.0195312  6.82662   6.42842   7.25811
0.0196094  6.74342   6.38323   7.27411
0.0196875  6.75008   6.32051   7.28141
0.0197656  6.71322   6.25203   7.22611
0.0198438  6.6633   6.31629   7.16058
0.0199219  6.6656   6.25203   7.13792
0.02  6.6601   6.21478   7.12563
0.0200781  6.57843   6.18931   7.06227
0.0201563  6.60378   6.14029   7.01171
0.0202344  6.53824   6.12659   7.05651
0.0203125  6.53261   6.11162   6.99827
0.0203906  6.49536   6.0512   6.98266
0.0204688  6.46093   6.10906   6.90752
0.0205469  6.46938   6.04442   6.9001
0.020625  6.43366   5.92794   6.83866
0.0207031  6.40666   6.00461   6.86387
0.0207813  6.37299   5.94355   6.86285
0.0208594  6.31424   5.90234   6.80678
0.0209375  6.31053   5.9264   6.7721
0.0210156  6.26317   5.87802   6.74445
0.0210938  6.27315   5.86829   6.78029
0.0211719  6.25946   5.91347   6.67738
0.02125  6.1879   5.78406   6.66419
0.0213281  6.2121   5.76755   6.6441
0.0214063  6.17933   5.74234   6.67341
0.0214844  6.1335   5.7449   6.62323
0.0215625  6.12851   5.72621   6.56077
0.0216406  6.13594   5.6873   6.60134
0.0217188  6.08717   5.64045   6.51904
0.0217969  6.06234   5.59693   6.5257
0.021875  5.9991   5.60077   6.49011
0.0219531  6.01536   5.58106   6.46733
0.0220312  5.98067   5.53306   6.43878
0.0221094  5.9392   5.55187   6.40141
0.0221875  5.95866   5.4711   6.39104
0.0222656  5.89094   5.49555   6.45722
0.0223437  5.8935   5.46509   6.35136
0.0224219  5.89645   5.48582   6.32909
0.0225  5.87482   5.39827   6.27226
0.0225781  5.85651   5.42054   6.32013
0.0226562  5.81338   5.34042   6.22426
0.0227344  5.73786   5.35654   6.25574
0.0228125  5.7897   5.344   6.19763
0.0228906  5.71584   5.28026   6.20006
0.0229687  5.66067   5.29677   6.16448
0.0230469  5.65325   5.26784   6.13952
0.023125  5.64352   5.25094   6.14451
0.0232031  5.6375   5.22624   6.10816
0.0232812  5.63776   5.19834   6.05939
0.0233594  5.60589   5.16211   6.05568
0.0234375  5.56058   5.18118   6.03085
0.0235156  5.58669   5.17517   6.04672
0.0235938  5.53856   5.10118   6.00358
0.0236719  5.52986   5.12243   6.00973
0.02375  5.5447   5.11693   5.93894
0.0238281  5.45702   5.06854   5.93088
0.0239063  5.50925   5.07955   5.92358
0.0239844  5.45638   4.99302   5.89504
0.0240625  5.43642   5.06342   5.86368
0.0241406  5.40941   5.00122   5.85626
0.0242188  5.38829   4.96371   5.81274
0.0242969  5.37677   4.99366   5.72992
0.024375  5.36358   4.9431   5.77446
0.0244531  5.31981   4.92211   5.73235
0.0245313  5.31635   4.87846   5.73222
0.0246094  5.28922   4.86733   5.70611
0.0246875  5.26682   4.85875   5.67821
0.0247656  5.25798   4.87002   5.67526
0.0248438  5.2576   4.79245   5.6823
0.0249219  5.26093   4.8256   5.67386
0.025  5.22214   4.79987   5.64339
0.0250781  5.20166   4.79987   5.6343
0.0251563  5.16454   4.71053   5.62931
0.0252344  5.15162   4.75469   5.49811
0.0253125  5.11846   4.7648   5.57542
0.0253906  5.1031   4.70195   5.5337
0.0254688  5.12243   4.6601   5.50426
0.0255469  5.09632   4.65485   5.51475
0.025625  5.01645   4.63885   5.50259
0.0257031  5.02707   4.656   5.45946
0.0257813  5.03565   4.58893   5.42182
0.0258594  5.0633   4.64333   5.42784
0.0259375  5.02362   4.61402   5.37126
0.0260156  4.98304   4.55386   5.39814
0.0260937  4.9449   4.58637   5.39469
0.0261719  4.9504   4.5431   5.39418
0.02625  4.9545   4.5193   5.3504
0.0263281  4.94746   4.52058   5.34362
0.0264062  4.90726   4.49178   5.30125
0.0264844  4.90675   4.47654   5.23942
0.0265625  4.87386   4.47974   5.23789
0.0266406  4.85594   4.44723   5.26029
0.0267187  4.8009   4.40896   5.25222
0.0267969  4.82765   4.43866   5.19718
0.026875  4.77645   4.41434   5.17773
0.0269531  4.77184   4.38989   5.19437
0.0270312  4.7671   4.3735   5.17389
0.0271094  4.75802   4.32922   5.15955
0.0271875  4.74957   4.3424   5.13267
0.0272656  4.75379   4.31258   5.14445
0.0273438  4.69427   4.30502   5.08595
0.0274219  4.74368   4.30234   5.13907
0.0275  4.70771   4.25805   5.08134
0.0275781  4.67571   4.25318   5.06816
0.0276563  4.70118   4.31283   4.97638
0.0277344  4.67098   4.2112   5.03181
0.0278125  4.63629   4.21453   4.97229
0.0278906  4.60224   4.20762   4.99878
0.0279688  4.59776   4.22797   5.02387
0.0280469  4.61299   4.18061   4.97152
0.028125  4.59648   4.13978   4.95654
0.0282031  4.57779   4.11277   4.93274
0.0282813  4.53312   4.10189   4.91917
0.0283594  4.54784   4.09997   4.91238
0.0284375  4.5367   4.0521   4.88422
0.0285156  4.47654   4.08717   4.86733
0.0285938  4.50522   4.07936   4.8663
0.0286719  4.48704   4.05069   4.82496
0.02875  4.50138   4.04134   4.79066
0.0288281  4.50829   4.05376   4.82278
0.0289063  4.43597   4.02022   4.784
0.0289844  4.42099   3.9913   4.78605
0.0290625  4.42714   3.99667   4.73664
0.0291406  4.42419   3.99437   4.75558
0.0292188  4.43712   3.97939   4.75072
0.0292969  4.3968   3.96851   4.78208
0.029375  4.37491   3.93242   4.7488
0.0294531  4.33139   3.97158   4.6871
0.0295313  4.36557   3.91859   4.65459
0.0296094  4.34125   3.91795   4.68762
0.0296875  4.30144   3.87699   4.65472
0.0297656  4.30912   3.8985   4.7008
0.0298438  4.29402   3.86854   4.64154
0.0299219  4.30707   3.88608   4.62016
0.03  4.27802   3.85613   4.60544
0.0300781  4.2743   3.89197   4.60262
0.0301562  4.3049   3.82694   4.56307
0.0302344  4.22835   3.82464   4.55219
0.0303125  4.22886   3.80966   4.56666
0.0303906  4.20442   3.79187   4.54528
0.0304687  4.17536   3.80224   4.52787
0.0305469  4.17114   3.77664   4.48627
0.030625  4.19149   3.75347   4.48422
0.0307031  4.15181   3.73107   4.48538
0.0307812  4.18547   3.77203   4.44723
0.0308594  4.15846   3.74234   4.47898
0.0309375  4.16192   3.69869   4.44851
0.0310156  4.1335   3.70496   4.47027
0.0310937  4.10739   3.69933   4.42867
0.0311719  4.1024   3.75206   4.39373
0.03125  4.0535   3.65299   4.40794
0.0313281  4.0672   3.6311   4.35379
0.0314063  4.05376   3.62726   4.35277
0.0314844  4.04262   3.61075   4.37453
0.0315625  4.0329   3.63021   4.36966
0.0316406  4.03136   3.58054   4.3113
0.0317188  4.0247   3.60589   4.31629
0.0317969  4.00794   3.57504   4.35136
0.031875  3.98464   3.5703   4.27328
0.0319531  4.03123   3.59526   4.35878
0.0320312  4.02342   3.5561   4.30835
0.0321094  3.92346   3.5808   4.27674
0.0321875  3.94957   3.56339   4.28378
0.0322656  3.98349   3.59898   4.26125
0.0323437  3.92934   3.53165   4.256
0.0324219  3.85485   3.53062   4.24781
0.0325  3.9561   3.49402   4.19405
0.0325781  3.88787   3.47725   4.22221
0.0326562  3.88595   3.46368   4.16448
0.0327344  3.90362   3.49325   4.18957
0.0328125  3.86586   3.43104   4.16691
0.0328906  3.86829   3.45971   4.20045
0.0329687  3.8967   3.48813   4.14758
0.0330469  3.82963   3.41798   4.14669
0.033125  3.84038   3.43155   4.11814
0.0332031  3.80416   3.39482   4.10189
0.0332812  3.84166   3.43808   4.08051
0.0333594  3.83309   3.46022   4.08269
0.0334375  3.82605   3.39469   4.05926
0.0335156  3.76461   3.34848   4.07552
0.0335937  3.76013   3.37075   4.03558
0.0336719  3.82477   3.4089   4.08179
0.03375  3.75923   3.37267   4.07667
0.0338281  3.76013   3.3248   3.99974
0.0339062  3.78624   3.35078   4.04019
0.0339844  3.70701   3.37229   4.02061
0.0340625  3.67923   3.28371   4.01267
0.0341406  3.74566   3.28512   4.02739
0.0342187  3.71661   3.2809   3.94637
0.0342969  3.78291   3.2617   3.99462
0.034375  3.69421   3.31251   3.95315
0.0344531  3.69728   3.28986   3.95546
0.0345312  3.66144   3.2585   3.93101
0.0346094  3.68102   3.24723   3.97709
0.0346875  3.63558   3.25248   3.92832
0.0347656  3.69344   3.22867   3.91846
0.0348437  3.64109   3.25376   3.91565
0.0349219  3.62445   3.2169   3.88762
0.035  3.63802   3.21395   3.91718
0.0350781  3.62829   3.21088   3.84973
0.0351562  3.61766   3.18387   3.87968
0.0352344  3.56416   3.21088   3.85229
0.0353125  3.60474   3.17146   3.87021
0.0353906  3.56058   3.16198   3.83322
0.0354688  3.54099   3.18822   3.84243
0.0355469  3.55546   3.15238   3.84179
0.035625  3.56275   3.19066   3.78394
0.0357031  3.5575   3.16006   3.80147
0.0357813  3.51731   3.10413   3.78432
0.0358594  3.53651   3.10874   3.77485
0.0359375  3.51834   3.08634   3.77229
0.0360156  3.51373   3.09683   3.7417
0.0360938  3.51718   3.07136   3.78701
0.0361719  3.51078   3.07584   3.70342
0.03625  3.52128   3.08749   3.73888
0.0363281  3.47379   3.06381   3.73926
0.0364063  3.50771   3.03898   3.74374
0.0364844  3.46022   3.04384   3.74797
0.0365625  3.47456   2.98995   3.68934
0.0366406  3.43974   3.0665   3.68
0.0367188  3.44026   3.03616   3.6791
0.0367969  3.46752   3.05805   3.64582
0.036875  3.39968   3.03526   3.73018
0.0369531  3.42003   3.00902   3.68166
0.0370313  3.38854   2.9975   3.66592
0.0371094  3.38355   2.98202   3.63046
0.0371875  3.40083   2.9856   3.59565
0.0372656  3.36883   2.99661   3.63418
0.0373438  3.38253   2.98688   3.65709
0.0374219  3.37805   2.99878   3.56403
0.0375  3.34323   2.94067   3.60499
0.0375781  3.33798   2.96768   3.57875
0.0376563  3.34016   2.95219   3.61664
0.0377344  3.31315   2.93786   3.58093
0.0378125  3.31174   2.91264   3.54534
0.0378906  3.30138   2.90458   3.53293
0.0379688  3.29754   2.93376   3.52486
0.0380469  3.33158   2.8745   3.50912
0.038125  3.31021   2.92454   3.57901
0.0382031  3.29766   2.88934   3.5104
0.0382813  3.2576   2.90982   3.55187
0.0383594  3.28038   2.90394   3.49658
0.0384375  3.25491   2.88371   3.51066
0.0385156  3.2457   2.87629   3.48838
0.0385938  3.26118   2.83098   3.48582
0.0386719  3.232   2.86477   3.45702
0.03875  3.27296   2.84634   3.48838
0.0388281  3.22138   2.85824   3.41658
0.0389063  3.22112   2.82714   3.43872
0.0389844  3.22458   2.81702   3.42541
0.0390625  3.25965   2.8128   3.46176
0.0391406  3.19974   2.83917   3.38867
0.0392188  3.17261   2.78349   3.44602
0.0392969  3.22432   2.80755   3.38112
0.039375  3.18451   2.78272   3.42426
0.0394531  3.17094   2.79091   3.38854
0.0395313  3.14624   2.7872   3.38534
0.0396094  3.18323   2.80051   3.38483
0.0396875  3.14662   2.77466   3.3888
0.0397656  3.12422   2.76966   3.34118
0.0398438  3.1831   2.77581   3.36205
0.0399219  3.13318   2.73907   3.35514
0.04  3.12602   2.78554   3.29549
0.0400781  3.12998   2.73408   3.34438
0.0401562  3.11859   2.7319   3.33107
0.0402344  3.12563   2.73894   3.33517
0.0403125  3.07213   2.73587   3.31802
0.0403906  3.10285   2.65702   3.31046
0.0404687  3.07571   2.68173   3.30509
0.0405469  3.08544   2.71347   3.27526
0.040625  3.08915   2.70784   3.28563
0.0407031  3.09197   2.7159   3.30022
0.0407812  3.04512   2.69069   3.25581
0.0408594  3.06726   2.66496   3.27603
0.0409375  3.05254   2.67226   3.23507
0.0410156  3.05702   2.66176   3.25043
0.0410937  3.04998   2.66112   3.26144
0.0411719  3.04486   2.64691   3.24134
0.04125  3.0089   2.65523   3.25133
0.0413281  3.01069   2.6487   3.21933
0.0414062  3.04896   2.65267   3.20397
0.0414844  3.04077   2.60365   3.18067
0.0415625  3.0304   2.64051   3.18272
0.0416406  2.99789   2.60109   3.18246
0.0417187  2.98112   2.63334   3.17325
0.0417969  2.96883   2.59072   3.16442
0.041875  2.98419   2.6144   3.18746
0.0419531  2.98778   2.58074   3.1959
0.0420312  2.94899   2.57562   3.18477
0.0421094  2.98368   2.59034   3.18835
0.0421875  2.95296   2.57523   3.14842
0.0422656  2.95578   2.59277   3.14995
0.0423437  2.94733   2.56102   3.10989
0.0424219  2.91021   2.57382   3.11539
0.0425  2.93696   2.52864   3.14637
0.0425781  2.95117   2.56141   3.10259
0.0426562  2.92954   2.57754   3.10272
0.0427344  2.94246   2.50483   3.03104
0.0428125  2.91251   2.54592   3.07955
0.0428906  2.88358   2.52672   3.10656
0.0429688  2.91085   2.50778   3.06778
0.0430469  2.88794   2.51302   3.11002
0.043125  2.89677   2.51814   3.06214
0.0432031  2.89062   2.50675   3.06547
0.0432813  2.8759   2.50112   3.04154
0.0433594  2.90278   2.49088   3.05715
0.0434375  2.86285   2.4896   3.07315
0.0435156  2.8695   2.50982   3.07123
0.0435938  2.83405   2.49523   3.06458
0.0436719  2.85965   2.49062   3.06675
0.04375  2.83674   2.47296   3.01235
0.0438281  2.84006   2.47987   3.02067
0.0439063  2.8375   2.47194   2.97805
0.0439844  2.84326   2.43674   3.03488
0.0440625  2.79206   2.46784   3.00506
0.0441406  2.80192   2.44198   2.99584
0.0442188  2.79667   2.46246   2.99379
0.0442969  2.81651   2.45299   3.01734
0.044375  2.81498   2.44826   3.00838
0.0444531  2.79091   2.43098   2.97549
0.0445313  2.77402   2.40576   2.99021
0.0446094  2.76966   2.39757   2.97715
0.0446875  2.7552   2.3849   2.92288
0.0447656  2.74214   2.38285   2.94758
0.0448438  2.77734   2.3671   2.98138
0.0449219  2.7639   2.38682   2.95488
0.045  2.79744   2.35123   2.95104
0.0450781  2.75366   2.37376   2.93286
0.0451563  2.72461   2.39949   2.93978
0.0452344  2.76262   2.3927   2.89894
0.0453125  2.7424   2.37197   2.91904
0.0453906  2.71296   2.39181   2.93286
0.0454688  2.73165   2.35827   2.92467
0.0455469  2.69235   2.33062   2.87616
0.045625  2.70259   2.31923   2.85478
0.0457031  2.70298   2.35533   2.87398
0.0457813  2.70054   2.33523   2.91725
0.0458594  2.7136   2.34765   2.86387
0.0459375  2.70118   2.304   2.87514
0.0460156  2.68429   2.30234   2.86669
0.0460938  2.6665   2.31987   2.85811
0.0461719  2.6912   2.31398   2.84173
0.04625  2.70592   2.31808   2.85542
0.0463281  2.68365   2.33229   2.83379
0.0464063  2.65946   2.30208   2.86182
0.0464844  2.61517   2.28557   2.85453
0.0465625  2.6313   2.27162   2.81971
0.0466406  2.65408   2.28109   2.80794
0.0467188  2.65946   2.28467   2.80653
0.0467969  2.65139   2.30029   2.82816
0.046875  2.61658   2.30502   2.78643
0.0469531  2.63642   2.28941   2.78106
0.0470313  2.61325   2.29043   2.80435
0.0471094  2.64013   2.25459   2.76634
0.0471875  2.61632   2.29107   2.7511
0.0472656  2.65062   2.2784   2.80934
0.0473438  2.57485   2.25318   2.74906
0.0474219  2.61261   2.28147   2.74509
0.0475  2.59533   2.26662   2.75789
0.0475781  2.61222   2.23219   2.75597
0.0476563  2.60877   2.23462   2.71322
0.0477344  2.58701   2.25139   2.7223
0.0478125  2.6249   2.26022   2.73779
0.0478906  2.57574   2.21043   2.73741
0.0479688  2.56986   2.23283   2.73331
0.0480469  2.59418   2.21389   2.74355
0.048125  2.55526   2.21965   2.68186
0.0482031  2.59507   2.19955   2.71347
0.0482812  2.53466   2.21299   2.70413
0.0483594  2.55731   2.18342   2.72064
0.0484375  2.52467   2.19725   2.69402
0.0485156  2.53555   2.20762   2.70515
0.0485937  2.52736   2.18355   2.68531
0.0486719  2.51635   2.16922   2.66816
0.04875  2.5568   2.19827   2.65933
0.0488281  2.51674   2.18509   2.672
0.0489062  2.51187   2.1705   2.67648
0.0489844  2.54669   2.14438   2.68058
0.0490625  2.51046   2.16973   2.6537
0.0491406  2.51994   2.16755   2.68608
0.0492187  2.48922   2.14707   2.66406
0.0492969  2.48538   2.14694   2.67238
0.049375  2.49267   2.1623   2.66061
0.0494531  2.48   2.13363   2.63859
0.0495312  2.4727   2.11034   2.64333
0.0496094  2.50112   2.12365   2.64947
0.0496875  2.46874   2.15283   2.61965
0.0497656  2.46874   2.11622   2.62656
0.0498437  2.45235   2.1097   2.63808
0.0499219  2.4489   2.12006   2.624
0.05  2.46848   2.09536   2.57792
0.0500781  2.47219   2.11123   2.59866
0.0501562  2.45107   2.10176   2.58611
0.0502344  2.43597   2.1097   2.56576
0.0503125  2.44595   2.08384   2.5952
0.0503906  2.48218   2.11968   2.58022
0.0504687  2.43853   2.11098   2.6039
0.0505469  2.42522   2.08998   2.58458
0.050625  2.44096   2.08192   2.5513
0.0507031  2.44006   2.08666   2.56832
0.0507812  2.44134   2.04531   2.56666
0.0508594  2.42048   2.07027   2.53146
0.0509375  2.4   2.03482   2.51648
0.0510156  2.40192   2.05709   2.51277
0.0510938  2.4384   2.06886   2.54515
0.0511719  2.39706   2.02918   2.52749
0.05125  2.42688   2.04314   2.51789
0.0513281  2.38502   2.03072   2.49062
0.0514063  2.35891   2.04544   2.54093
0.0514844  2.384   2.03802   2.528
0.0515625  2.34739   2.03354   2.5335
0.0516406  2.37747   2.0192   2.5111
0.0517188  2.38515   2.02394   2.52659
0.0517969  2.35482   2.02278   2.49331
0.051875  2.36122   2.01421   2.51891
0.0519531  2.35776   2.03213   2.4937
0.0520313  2.33702   2.02163   2.48781
0.0521094  2.34086   2.0128   2.51622
0.0521875  2.35533   2.01216   2.49626
0.0522656  2.34906   2.01626   2.51174
0.0523438  2.33178   1.99398   2.46963
0.0524219  2.36045   1.97414   2.51174
0.0525  2.3273   1.98246   2.47411
0.0525781  2.36198   2.00013   2.45414
0.0526563  2.32525   2.02522   2.46784
0.0527344  2.33126   1.96902   2.41779
0.0528125  2.33702   1.9753   2.49011
0.0528906  2.34586   1.96787   2.43085
0.0529688  2.32934   1.97235   2.4471
0.0530469  2.28954   1.98195   2.43507
0.053125  2.32269   1.968   2.38694
0.0532031  2.31155   2.00819   2.42906
0.0532813  2.33741   1.95853   2.42048
0.0533594  2.27904   1.97926   2.40602
0.0534375  2.29376   1.93882   2.41664
0.0535156  2.3049   1.95302   2.41715
0.0535938  2.28045   1.95059   2.42688
0.0536719  2.2848   1.97082   2.39168
0.05375  2.28416   1.94419   2.41485
0.0538281  2.31667   1.95238   2.36672
0.0539063  2.26099   1.91053   2.40704
0.0539844  2.27264   1.94406   2.42304
0.0540625  2.28058   1.9305   2.38963
0.0541406  2.25574   1.92794   2.34765
0.0542188  2.24026   1.9095   2.3904
0.0542969  2.2496   1.92422   2.38093
0.054375  2.26624   1.91206   2.38093
0.0544531  2.25306   1.9159   2.37222
0.0545313  2.23117   1.91501   2.36659
0.0546094  2.25536   1.91411   2.35379
0.0546875  2.22643   1.92717   2.3511
0.0547656  2.24038   1.86278   2.32998
0.0548438  2.23603   1.90234   2.31091
0.0549219  2.23194   1.89478   2.32653
0.055  2.22694   1.88582   2.35533
0.0550781  2.2089   1.88416   2.34765
0.0551563  2.2208   1.91411   2.33766
0.0552344  2.23834   1.86854   2.31475
0.0553125  2.208   1.87379   2.34253
0.0553906  2.23552   1.86176   2.30989
0.0554688  2.21235   1.86816   2.3287
0.0555469  2.17882   1.84576   2.29645
0.055625  2.18714   1.86176   2.30246
0.0557031  2.17984   1.84384   2.33933
0.0557813  2.20966   1.8249   2.30029
0.0558594  2.18176   1.87584   2.29811
0.0559375  2.16346   1.86317   2.31885
0.0560156  2.15014   1.8217   2.29645
0.0560937  2.1591   1.83552   2.29363
0.0561719  2.18227   1.83552   2.28851
0.05625  2.18035   1.83898   2.26765
0.0563281  2.15923   1.8519   2.26701
0.0564062  2.17818   1.8441   2.27008
0.0564844  2.16435   1.84883   2.30592
0.0565625  2.14093   1.83117   2.2537
0.0566406  2.10586   1.80621   2.22323
0.0567187  2.13363   1.82298   2.2464
0.0567969  2.13555   1.82554   2.26624
0.056875  2.16832   1.82118   2.24576
0.0569531  2.15014   1.84102   2.24717
0.0570312  2.14656   1.79802   2.22976
0.0571094  2.15014   1.80326   2.22797
0.0571875  2.11763   1.80109   2.24243
0.0572656  2.13402   1.81427   2.26253
0.0573437  2.12096   1.77971   2.28557
0.0574219  2.12518   1.75232   2.22861
0.0575  2.13837   1.78522   2.22477
0.0575781  2.11226   1.77024   2.21696
0.0576562  2.11456   1.76154   2.23488
0.0577344  2.1239   1.80416   2.19251
0.0578125  2.12813   1.79085   2.1929
0.0578906  2.09421   1.76474   2.1751
0.0579687  2.09946   1.76128   2.2007
0.0580469  2.08909   1.7824   2.19981
0.058125  2.06899   1.76653   2.18637
0.0582031  2.09357   1.76653   2.19968
0.0582812  2.06694   1.77011   2.21363
0.0583594  2.09715   1.76166   2.19571
0.0584375  2.04608   1.74272   2.17293
0.0585156  2.09715   1.76755   2.15821
0.0585938  2.064   1.77293   2.17446
0.0586719  2.06874   1.75718   2.1993
0.05875  2.04416   1.72851   2.18675
0.0588281  2.04339   1.75066   2.16051
0.0589063  2.06323   1.76358   2.16333
0.0589844  2.06874   1.74822   2.15629
0.0590625  2.04787   1.75398   2.13107
0.0591406  2.06528   1.72979   2.18867
0.0592188  2.04173   1.6896   2.17075
0.0592969  2.08845   1.73299   2.1641
0.059375  2.02739   1.71187   2.14579
0.0594531  2.02688   1.71789   2.14605
0.0595313  2.04275   1.71021   2.12506
0.0596094  1.99194   1.71814   2.13952
0.0596875  2.03738   1.6983   2.12992
0.0597656  1.99706   1.72083   2.10995
0.0598438  2.00922   1.72685   2.12928
0.0599219  2.03354   1.7079   2.12365
0.06  2.01485   1.71955   2.10803
0.0600781  2.04314   1.70509   2.12211
0.0601563  2.02534   1.70829   2.12006
0.0602344  2.02304   1.70445   2.11968
0.0603125  2.01907   1.70086   2.10394
0.0603906  1.99872   1.67168   2.09728
0.0604688  1.97952   1.66886   2.07808
0.0605469  1.96083   1.6983   2.10586
0.060625  2.02035   1.68448   2.08934
0.0607031  1.97875   1.67834   2.09818
0.0607813  2.01971   1.66042   2.11238
0.0608594  1.98541   1.70458   2.08474
0.0609375  2.00858   1.67654   2.07117
0.0610156  1.97427   1.67667   2.06259
0.0610938  1.96314   1.6745   2.07949
0.0611719  1.9808   1.70432   2.04813
0.06125  1.9799   1.6704   2.05683
0.0613281  1.95558   1.63968   2.03904
0.0614063  1.95008   1.66976   2.05568
0.0614844  1.97888   1.65466   2.02662
0.0615625  1.96954   1.64557   2.02854
0.0616406  1.96902   1.6608   2.04915
0.0617188  1.93754   1.64173   2.06528
0.0617969  1.97389   1.64186   2.04877
0.061875  1.96979   1.64928   2.05709
0.0619531  1.95955   1.6384   2.032
0.0620313  1.95123   1.64826   2.04544
0.0621094  1.9456   1.6393   2.05606
0.0621875  1.94483   1.6521   2.02445
0.0622656  1.96275   1.61997   2.01754
0.0623438  1.93203   1.61267   2.05888
0.0624219  1.90963   1.62419   2.04518
0.0625  1.94522   1.61638   2.04147
0.0625781  1.91846   1.6009   2.03661
0.0626562  1.92384   1.63814   2.02688
0.0627344  1.92397   1.6183   2.02662
0.0628125  1.90157   1.62419   2.0457
0.0628906  1.94202   1.62189   2.0215
0.0629688  1.93178   1.62278   2.00115
0.0630469  1.90259   1.63174   2.03994
0.063125  1.9465   1.59411   1.99885
0.0632031  1.9264   1.5767   1.98221
0.0632812  1.89325   1.61382   2.00192
0.0633594  1.91616   1.61805   1.9648
0.0634375  1.92192   1.61114   2.00282
0.0635156  1.91066   1.57043   1.99091
0.0635938  1.91398   1.58195   1.99539
0.0636719  1.90976   1.5785   1.98746
0.06375  1.92038   1.60486   1.98784
0.0638281  1.90298   1.57645   1.96288
0.0639062  1.8807   1.59168   1.95302
0.0639844  1.90451   1.5657   1.9671
0.0640625  1.872   1.58592   1.94214
0.0641406  1.88454   1.56621   1.98515
0.0642188  1.88211   1.58541   1.93587
0.0642969  1.86189   1.55994   1.98618
0.064375  1.86253   1.58758   1.94918
0.0644531  1.85702   1.56851   1.96467
0.0645312  1.88198   1.55494   1.92819
0.0646094  1.86496   1.56173   1.94189
0.0646875  1.84614   1.57504   1.92
0.0647656  1.86906   1.54048   1.91757
0.0648438  1.84627   1.52909   1.93101
0.0649219  1.85523   1.54854   1.94483
0.065  1.85075   1.53715   1.94317
0.0650781  1.85856   1.56122   1.91744
0.0651562  1.87686   1.56992   1.91872
0.0652344  1.8615   1.54125   1.91155
0.0653125  1.83168   1.55674   1.92691
0.0653906  1.84883   1.53421   1.91142
0.0654688  1.82554   1.54675   1.92602
0.0655469  1.82528   1.54573   1.90861
0.065625  1.81824   1.53318   1.936
0.0657031  1.82733   1.54342   1.91232
0.0657812  1.8519   1.5136   1.92742
0.0658594  1.83411   1.51398   1.90234
0.0659375  1.82234   1.55302   1.92768
0.0660156  1.86189   1.52627   1.88454
0.0660938  1.82438   1.51962   1.88595
0.0661719  1.81875   1.5232   1.90874
0.06625  1.81197   1.50784   1.86598
0.0663281  1.81158   1.52806   1.89197
0.0664062  1.78419   1.50861   1.9255
0.0664844  1.80275   1.52934   1.8967
0.0665625  1.81824   1.51898   1.89018
0.0666406  1.77459   1.49952   1.89747
0.0667188  1.80762   1.50733   1.90042
0.0667969  1.78982   1.50067   1.87302
0.066875  1.80915   1.50067   1.8697
0.0669531  1.80019   1.50784   1.89402
0.0670313  1.81658   1.50989   1.85958
0.0671094  1.79955   1.49837   1.87264
0.0671875  1.77178   1.48813   1.84998
0.0672656  1.77792   1.4807   1.85741
0.0673438  1.80723   1.50374   1.84307
0.0674219  1.82016   1.4912   1.85331
0.0675  1.78573   1.46189   1.86163
0.0675781  1.79302   1.46611   1.84
0.0676563  1.80134   1.48531   1.83309
0.0677344  1.80058   1.49965   1.8391
0.0678125  1.77792   1.48045   1.85382
0.0678906  1.7856   1.48045   1.82861
0.0679688  1.77946   1.48019   1.84051
0.0680469  1.78202   1.48352   1.82784
0.068125  1.80173   1.47277   1.83539
0.0682031  1.78522   1.47072   1.84704
0.0682813  1.7481   1.4711   1.82208
0.0683594  1.7609   1.46739   1.82374
0.0684375  1.7792   1.4711   1.80147
0.0685156  1.76819   1.46637   1.80634
0.0685937  1.74618   1.47597   1.84397
0.0686719  1.75808   1.45997   1.81248
0.06875  1.76269   1.4423   1.81632
0.0688281  1.7769   1.44883   1.78918
0.0689063  1.76627   1.43488   1.79635
0.0689844  1.76691   1.44883   1.80339
0.0690625  1.7632   1.43245   1.80224
0.0691406  1.76627   1.43565   1.76998
0.0692187  1.74848   1.45101   1.79482
0.0692969  1.75168   1.42758   1.79392
0.069375  1.72032   1.45178   1.80749
0.0694531  1.72096   1.43078   1.81709
0.0695313  1.7289   1.41197   1.79418
0.0696094  1.71546   1.4313   1.80787
0.0696875  1.71328   1.42528   1.81888
0.0697656  1.74451   1.42106   1.78291
0.0698437  1.72954   1.41824   1.79443
0.0699219  1.72966   1.4135   1.81453
0.07  1.71443   1.42349   1.76614
0.0700781  1.72467   1.42029   1.74822
0.0701563  1.6937   1.42259   1.78598
0.0702344  1.6823   1.41594   1.7728
0.0703125  1.72429   1.41286   1.76563
0.0703906  1.7079   1.4153   1.77267
0.0704687  1.72339   1.42208   1.7481
0.0705469  1.72685   1.42758   1.76141
0.070625  1.66374   1.40288   1.76256
0.0707031  1.6937   1.38611   1.74464
0.0707813  1.72864   1.40045   1.76806
0.0708594  1.70458   1.39686   1.73158
0.0709375  1.7152   1.39123   1.75283
0.0710156  1.68832   1.40544   1.74208
0.0710937  1.712   1.37037   1.71443
0.0711719  1.67821   1.37472   1.73056
0.07125  1.68448   1.38598   1.74861
0.0713281  1.67578   1.40941   1.73926
0.0714063  1.66413   1.39098   1.72224
0.0714844  1.6887   1.40262   1.74221
0.0715625  1.66234   1.40582   1.72685
0.0716406  1.67642   1.40723   1.72877
0.0717187  1.67091   1.36346   1.73248
0.0717969  1.66656   1.3911   1.71712
0.071875  1.65824   1.37766   1.72454
0.0719531  1.68256   1.36781   1.70253
0.0720313  1.67245   1.38202   1.71392
0.0721094  1.67693   1.37485   1.71494
0.0721875  1.68013   1.35027   1.71251
0.0722656  1.66707   1.36128   1.72083
0.0723437  1.66618   1.37574   1.7184
0.0724219  1.67974   1.37165   1.72659
0.0725  1.6631   1.38726   1.69613
0.0725781  1.63878   1.36666   1.69997
0.0726563  1.66413   1.35245   1.69306
0.0727344  1.64237   1.35757   1.69766
0.0728125  1.65197   1.36794   1.69958
0.0728906  1.63763   1.3417   1.68538
0.0729687  1.62752   1.34502   1.68486
0.0730469  1.61357   1.33414   1.66938
0.073125  1.63315   1.34221   1.66093
0.0732031  1.63456   1.35526   1.67744
0.0732813  1.64851   1.37792   1.69344
0.0733594  1.62637   1.32493   1.6951
0.0734375  1.65606   1.34246   1.69229
0.0735156  1.62829   1.34771   1.68448
0.0735937  1.6215   1.31904   1.67232
0.0736719  1.63802   1.35667   1.66541
0.07375  1.62125   1.33363   1.67987
0.0738281  1.62675   1.35846   1.68397
0.0739063  1.64365   1.35398   1.67923
0.0739844  1.61894   1.34144   1.64659
0.0740625  1.63405   1.33504   1.65658
0.0741406  1.6023   1.33478   1.66592
0.0742188  1.61574   1.31213   1.65747
0.0742969  1.60922   1.33286   1.64493
0.074375  1.5927   1.34554   1.67795
0.0744531  1.58886   1.29933   1.65811
0.0745313  1.61037   1.3248   1.66387
0.0746094  1.60909   1.31814   1.67206
0.0746875  1.63891   1.32736   1.64621
0.0747656  1.61139   1.3056   1.65312
0.0748438  1.5927   1.31034   1.63034
0.0749219  1.59744   1.30291   1.64774
0.075  1.62534   1.30918   1.65568
0.0750781  1.57414   1.31072   1.63699
0.0751563  1.59117   1.3152   1.6151
0.0752344  1.59834   1.31482   1.64698
0.0753125  1.60538   1.31866   1.63443
0.0753906  1.5991   1.30099   1.62406
0.0754688  1.58579   1.29344   1.61971
0.0755469  1.61395   1.30163   1.62381
0.075625  1.59885   1.30739   1.64736
0.0757031  1.56506   1.27846   1.65107
0.0757813  1.57171   1.28794   1.63686
0.0758594  1.57914   1.3271   1.62048
0.0759375  1.56288   1.28282   1.62829
0.0760156  1.58182   1.29152   1.58477
0.0760938  1.59091   1.28973   1.62163
0.0761719  1.56122   1.30099   1.632
0.07625  1.58733   1.30496   1.64058
0.0763281  1.56826   1.28973   1.6064
0.0764062  1.55366   1.29702   1.60243
0.0764844  1.56749   1.31904   1.61242
0.0765625  1.5904   1.312   1.60934
0.0766406  1.55149   1.26976   1.61638
0.0767188  1.54918   1.31699   1.60102
0.0767969  1.55904   1.28026   1.62304
0.076875  1.54138   1.30714   1.59898
0.0769531  1.57619   1.26426   1.61677
0.0770312  1.52499   1.26208   1.58042
0.0771094  1.56109   1.27552   1.62522
0.0771875  1.54086   1.2745   1.58234
0.0772656  1.53677   1.2768   1.5831
0.0773438  1.53203   1.27565   1.59834
0.0774219  1.55494   1.2777   1.59475
0.0775  1.5479   1.27424   1.57862
0.0775781  1.53037   1.25606   1.57325
0.0776562  1.5392   1.2631   1.57299
0.0777344  1.53894   1.25619   1.59629
0.0778125  1.55379   1.2448   1.57107
0.0778906  1.52653   1.2791   1.57837
0.0779688  1.55187   1.25018   1.58221
0.0780469  1.54778   1.24902   1.57069
0.078125  1.53101   1.26195   1.58464
0.0782031  1.53933   1.2471   1.59283
0.0782812  1.51168   1.25043   1.57594
0.0783594  1.53971   1.23981   1.56749
0.0784375  1.51373   1.2457   1.5584
0.0785156  1.50938   1.26362   1.57235
0.0785938  1.53088   1.26912   1.56915
0.0786719  1.50336   1.24544   1.54445
0.07875  1.51616   1.23392   1.5593
0.0788281  1.53574   1.21587   1.56134
0.0789062  1.51347   1.26464   1.54906
0.0789844  1.50682   1.2439   1.54202
0.0790625  1.50835   1.21651   1.55302
0.0791406  1.51603   1.23366   1.54125
0.0792188  1.50784   1.21728   1.52525
0.0792969  1.51219   1.21075   1.5456
0.079375  1.49824   1.24352   1.5392
0.0794531  1.48659   1.2247   1.54688
0.0795312  1.51245   1.21792   1.55277
0.0796094  1.48621   1.21754   1.55661
0.0796875  1.52115   1.21971   1.52486
0.0797656  1.50362   1.2265   1.50925
0.0798438  1.50925   1.22163   1.5287
0.0799219  1.50886   1.22726   1.53062
0.08  1.48966   1.21971   1.50579
0.0800781  1.48442   1.2087   1.53523
0.0801562  1.4903   1.22202   1.52102
0.0802344  1.49619   1.21677   1.55968
0.0803125  1.48864   1.21562   1.51206
0.0803906  1.47354   1.19142   1.52742
0.0804688  1.48454   1.21702   1.50605
0.0805469  1.49811   1.22074   1.53434
0.080625  1.4743   1.19053   1.54598
0.0807031  1.48608   1.2183   1.5017
0.0807812  1.50733   1.20448   1.51603
0.0808594  1.47379   1.20538   1.49862
0.0809375  1.4825   1.22163   1.49312
0.0810156  1.47917   1.20064   1.52
0.0810938  1.44998   1.1808   1.52346
0.0811719  1.46509   1.20064   1.4857
0.08125  1.48352   1.20563   1.48826
0.0813281  1.46163   1.22355   1.4807
0.0814062  1.47354   1.20512   1.47802
0.0814844  1.46573   1.16608   1.4944
0.0815625  1.45715   1.18989   1.49133
0.0816406  1.46509   1.1927   1.47558
0.0817188  1.45408   1.18682   1.48493
0.0817969  1.46125   1.19552   1.48941
0.081875  1.48544   1.17504   1.51258
0.0819531  1.4615   1.19347   1.4793
0.0820312  1.44   1.18656   1.47392
0.0821094  1.45434   1.17542   1.48493
0.0821875  1.4487   1.18016   1.47648
0.0822656  1.42029   1.19347   1.48019
0.0823438  1.45152   1.18285   1.48032
0.0824219  1.43155   1.17478   1.4857
0.0825  1.45613   1.18912   1.49363
0.0825781  1.44806   1.18579   1.47405
0.0826563  1.44358   1.18106   1.49069
0.0827344  1.44243   1.15814   1.45152
0.0828125  1.42771   1.16698   1.47213
0.0828906  1.42285   1.17568   1.45779
0.0829688  1.43437   1.17018   1.44666
0.0830469  1.46074   1.14419   1.47674
0.083125  1.40352   1.17658   1.46624
0.0832031  1.4487   1.16838   1.46714
0.0832813  1.41773   1.16173   1.47277
0.0833594  1.43104   1.16941   1.44973
0.0834375  1.41811   1.16723   1.48019
0.0835156  1.43334   1.13651   1.456
0.0835938  1.41517   1.12435   1.46445
0.0836719  1.40749   1.14726   1.43898
0.08375  1.45024   1.16198   1.45549
0.0838281  1.41286   1.14445   1.44832
0.0839063  1.41478   1.13139   1.4464
0.0839844  1.4007   1.15635   1.43962
0.0840625  1.3865   1.14816   1.44448
0.0841406  1.42093   1.14829   1.43462
0.0842187  1.41248   1.13459   1.456
0.0842969  1.38586   1.13958   1.43334
0.084375  1.40621   1.16634   1.38995
0.0844531  1.40147   1.14854   1.44422
0.0845313  1.40109   1.14304   1.42323
0.0846094  1.43258   1.13869   1.43232
0.0846875  1.39533   1.1561   1.41581
0.0847656  1.40339   1.1255   1.43526
0.0848437  1.39085   1.13882   1.43578
0.0849219  1.37779   1.12269   1.41901
0.085  1.4112   1.1241   1.43283
0.0850781  1.39558   1.12525   1.39725
0.0851563  1.38458   1.12346   1.41773
0.0852344  1.39085   1.12474   1.40621
0.0853125  1.40749   1.12998   1.42054
0.0853906  1.39494   1.12781   1.42054
0.0854687  1.41542   1.1049   1.43117
0.0855469  1.40032   1.13382   1.42093
0.085625  1.38944   1.11616   1.40659
0.0857031  1.39661   1.11834   1.41005
0.0857813  1.39072   1.12832   1.39597
0.0858594  1.392   1.11258   1.39802
0.0859375  1.37293   1.10246   1.39776
0.0860156  1.37792   1.11168   1.41069
0.0860937  1.4025   1.11066   1.41005
0.0861719  1.37933   1.11027   1.3943
0.08625  1.37958   1.11757   1.39059
0.0863281  1.37651   1.10682   1.40762
0.0864063  1.36205   1.12627   1.39546
0.0864844  1.38138   1.11104   1.39507
0.0865625  1.36486   1.10861   1.40032
0.0866406  1.36934   1.10246   1.39008
0.0867187  1.37126   1.10336   1.40058
0.0867969  1.3719   1.11117   1.37702
0.086875  1.38355   1.10272   1.37728
0.0869531  1.39661   1.09773   1.38752
0.0870313  1.39315   1.10502   1.37664
0.0871094  1.34848   1.11078   1.39021
0.0871875  1.37331   1.09338   1.38573
0.0872656  1.38778   1.10797   1.39162
0.0873437  1.35514   1.09286   1.3856
0.0874219  1.37459   1.09645   1.38189
0.0875  1.34144   1.08762   1.3719
0.0875781  1.34874   1.09658   1.36934
0.0876563  1.35462   1.09517   1.38202
0.0877344  1.33978   1.10413   1.35974
0.0878125  1.37178   1.09939   1.37421
0.0878906  1.35526   1.10336   1.38253
0.0879687  1.37126   1.08762   1.36384
0.0880469  1.33875   1.07981   1.37152
0.088125  1.32314   1.08134   1.37779
0.0882031  1.35181   1.08416   1.36858
0.0882813  1.3536   1.08659   1.36435
0.0883594  1.36346   1.09056   1.33466
0.0884375  1.35501   1.07328   1.34822
0.0885156  1.33965   1.09056   1.40288
0.0885937  1.36499   1.07507   1.35232
0.0886719  1.34054   1.08058   1.38752
0.08875  1.35488   1.06778   1.3696
0.0888281  1.33926   1.07622   1.34835
0.0889063  1.33261   1.05293   1.3527
0.0889844  1.30957   1.07264   1.34861
0.0890625  1.35539   1.09235   1.35437
0.0891406  1.34387   1.07494   1.35373
0.0892187  1.34579   1.07162   1.33158
0.0892969  1.33222   1.08838   1.33773
0.089375  1.3184   1.05894   1.34976
0.0894531  1.34477   1.06394   1.33734
0.0895313  1.34093   1.07034   1.34387
0.0896094  1.34541   1.08723   1.33491
0.0896875  1.34579   1.05574   1.33747
0.0897656  1.31392   1.06944   1.35475
0.0898438  1.30816   1.06125   1.35258
0.0899219  1.32186   1.08467   1.3385
0.09  1.33402   1.05549   1.34029
0.0900781  1.35309   1.07558   1.33453
0.0901563  1.32685   1.05293   1.33555
0.0902344  1.32723   1.06086   1.3367
0.0903125  1.31302   1.0583   1.33786
0.0903906  1.31866   1.08237   1.32173
0.0904688  1.32621   1.05075   1.31942
0.0905469  1.31379   1.05869   1.34899
0.090625  1.29907   1.04806   1.34643
0.0907031  1.29907   1.03731   1.32224
0.0907813  1.3353   1.03667   1.31827
0.0908594  1.33197   1.05498   1.31149
0.0909375  1.3184   1.04333   1.29587
0.0910156  1.33683   1.0633   1.32979
0.0910938  1.31315   1.04858   1.31494
0.0911719  1.29638   1.04627   1.32966
0.09125  1.30445   1.04026   1.29229
0.0913281  1.29229   1.05882   1.2992
0.0914063  1.30893   1.04038   1.29485
0.0914844  1.29779   1.04525   1.31008
0.0915625  1.28461   1.02682   1.30995
0.0916406  1.29946   1.04115   1.30982
0.0917188  1.31098   1.04013   1.31763
0.0917969  1.30035   1.00634   1.3015
0.091875  1.2969   1.05152   1.31776
0.0919531  1.30432   1.04218   1.31533
0.0920312  1.30035   1.06483   1.29677
0.0921094  1.26976   1.02874   1.29997
0.0921875  1.29805   1.03398   1.30266
0.0922656  1.30074   1.03475   1.2928
0.0923438  1.30483   1.03142   1.28704
0.0924219  1.28832   1.0304   1.29562
0.0925  1.28704   1.01491   1.30752
0.0925781  1.28269   1.04128   1.30214
0.0926562  1.26912   1.05203   1.29139
0.0927344  1.27706   1.02349   1.31456
0.0928125  1.26733   1.03066   1.27347
0.0928906  1.30112   1.01542   1.2951
0.0929688  1.28794   1.03616   1.31366
0.0930469  1.28768   1.01478   1.30048
0.093125  1.25798   1.01926   1.29715
0.0932031  1.26131   1.02118   1.25837
0.0932812  1.23955   1.01389   1.2992
0.0933594  1.27565   1.00826   1.27629
0.0934375  1.2704   1.03283   1.26874
0.0935156  1.2841   1.02144   1.28013
0.0935938  1.26413   1.01658   1.28781
0.0936719  1.27181   0.996608   1.29126
0.09375  1.25952   1.02464   1.28704
0.0938281  1.27744   1.02246   1.28845
0.0939062  1.2512   1.02963   1.27053
0.0939844  1.25952   1.03334   1.26976
0.0940625  1.26157   1.01389   1.25683
0.0941406  1.26515   1.00557   1.23699
0.0942188  1.26016   1.01606   1.26003
0.0942969  1.26362   1.02618   1.25146
0.094375  1.27053   1.00813   1.248
0.0944531  1.2576   0.993024   1.27155
0.0945312  1.27258   1.00224   1.25197
0.0946094  1.25363   1.00224   1.24698
0.0946875  1.26682   1.0208   1.26157
0.0947656  1.26182   1.00429   1.26157
0.0948438  1.26362   1.00134   1.24621
0.0949219  1.24595   1.00186   1.24672
0.095  1.26182   0.988288   1.23738
0.0950781  1.24979   1.00186   1.24403
0.0951562  1.22765   1.00032   1.2553
0.0952344  1.2585   0.994432   1.23802
0.0953125  1.25658   0.994176   1.23098
0.0953906  1.23034   0.992   1.26438
0.0954688  1.25568   0.99008   1.2576
0.0955469  1.23443   0.973824   1.2681
0.095625  1.24941   0.995328   1.23622
0.0957031  1.21178   0.98368   1.2521
0.0957812  1.25555   0.979456   1.23558
0.0958594  1.24186   1.00813   1.20973
0.0959375  1.22931   0.964992   1.22701
0.0960156  1.22278   0.982144   1.22509
0.0960938  1.2297   1.0039   1.22598
0.0961719  1.23418   0.995072   1.2416
0.09625  1.23674   0.987008   1.24109
0.0963281  1.23648   0.981632   1.23443
0.0964062  1.22035   0.981248   1.22918
0.0964844  1.2329   0.959872   1.23814
0.0965625  1.23226   0.979584   1.24262
0.0966406  1.23622   0.974464   1.24019
0.0967188  1.22957   0.972672   1.23328
0.0967969  1.22317   0.978944   1.20422
0.096875  1.23635   0.974592   1.22099
0.0969531  1.23968   0.967296   1.2215
0.0970312  1.21882   0.968192   1.23891
0.0971094  1.22304   0.964736   1.216
0.0971875  1.23917   0.97472   1.2393
0.0972656  1.24621   0.974976   1.24006
0.0973438  1.23277   0.975232   1.20205
0.0974219  1.21702   0.958848   1.2361
0.0975  1.22074   0.954752   1.20435
0.0975781  1.18246   0.973056   1.2256
0.0976562  1.24454   0.952704   1.21677
0.0977344  1.22803   0.970112   1.20141
0.0978125  1.18554   0.973056   1.19475
0.0978906  1.1895   0.955776   1.20512
0.0979688  1.21459   0.952576   1.2192
0.0980469  1.20179   0.95872   1.17683
0.098125  1.21754   0.9632   1.20269
0.0982031  1.20218   0.96896   1.21882
0.0982813  1.22022   0.948736   1.22496
0.0983594  1.20282   0.956032   1.20038
0.0984375  1.22803   0.9568   1.19398
0.0985156  1.20218   0.94592   1.18822
0.0985938  1.20883   0.96704   1.21741
0.0986719  1.20371   0.939648   1.21216
0.09875  1.20128   0.961024   1.21434
0.0988281  1.22125   0.956544   1.21242
0.0989063  1.22381   0.954496   1.19027
0.0989844  1.1977   0.932864   1.21382
0.0990625  1.19078   0.947712   1.20013
0.0991406  1.18874   0.942336   1.19168
0.0992188  1.20448   0.93312   1.16326
0.0992969  1.20973   0.929792   1.1689
0.099375  1.19962   0.944384   1.20026
0.0994531  1.19462   0.935168   1.19053
0.0995313  1.20371   0.93568   1.1712
0.0996094  1.20461   0.961024   1.17901
0.0996875  1.18643   0.93184   1.18835
0.0997656  1.17056   0.94528   1.18554
0.0998438  1.1712   0.934016   1.20051
0.0999219  1.16608   0.944128   1.20128
0.1  1.18528   0.93824   1.18157

==> MANUSCRIPT(arxiv)/cased_pdmp_friction_data5.txt <==
#N =   100000 compute the fours statistics wrt delta 
0.5   2.63715  0.0057425  0.589098       0.586074       0.592137       0.789808       0.786267       0.793365       1.00136       0.99561       1.00713       0.0481585       0.0475701       0.0487496       0.264569
0.25   1.59926  0.00423248  0.544088       0.540923       0.547271       0.739687       0.735847       0.743548       0.999097       0.991455       1.00678       0.0492289       0.0484313       0.0500308       0.661022
0.125   1.05631  0.003581  0.526858       0.523143       0.530599       0.712555       0.707948       0.717193       1.00042       0.99048       1.01044       0.0503413       0.0493004       0.0513892       1.65848
0.0625   0.723202  0.00312695  0.518309       0.513772       0.522885       0.696175       0.690481       0.701917       1.00627       0.99377       1.01888       0.0508646       0.0495954       0.0521448       4.50951
0.03125   0.504562  0.00273168  0.515465       0.509893       0.521097       0.688486       0.681445       0.695602       1.0072       0.99183       1.02274       0.0510514       0.0495178       0.0526017       12.6538
0.015625   0.34896  0.00232904  0.522741       0.515822       0.529752       0.691769       0.68304       0.700616       0.985483       0.967108       1.0041       0.0484141       0.0466124       0.05024       34.6059
0.0078125   0.247359  0.00201842  0.518182       0.50985       0.526651       0.685909       0.675344       0.696649       1.00057       0.978033       1.02348       0.0505499       0.0482908       0.0528462       95.3014
0.00390625   0.174188  0.00172595  0.525193       0.514962       0.535628       0.689899       0.676978       0.703079       0.987688       0.960959       1.01495       0.0498297       0.0472644       0.0524463       318.096


==> MANUSCRIPT(arxiv)/cased_pdmp_friction_data6.txt <==
#N =   1000000 compute the fours statistics wrt delta 
0.5   2.63831  0.00182339  0.588559       0.587598       0.589521       0.789847       0.788721       0.790974       1.00001       0.998188       1.00183       0.0476569       0.0474721       0.0478421       3.63594
0.25   1.59646  0.00133922  0.543066       0.542062       0.544071       0.739468       0.73825       0.740689       1.00128       0.998848       1.00372       0.0493703       0.049116       0.049625       8.48413
0.125   1.05469  0.00113286  0.525417       0.524239       0.526598       0.711523       0.71006       0.712988       1.00101       0.997876       1.00415       0.0496601       0.0493396       0.0499814       21.943
0.0625   0.721765  0.00098712  0.519244       0.517804       0.520688       0.697162       0.695354       0.698976       1.00278       0.998828       1.00674       0.0503044       0.049905       0.0507048       59.5169
0.03125   0.501654  0.000861216  0.517764       0.515984       0.51955       0.690422       0.688175       0.692677       1.00029       0.995444       1.00516       0.0496582       0.0491852       0.0501329       166.263
0.015625   0.351682  0.000746784  0.515429       0.513252       0.517616       0.685812       0.68305       0.688585       1.00093       0.995013       1.00686       0.0493819       0.048816       0.0499502       463.785
0.0078125   0.249086  0.00064683  0.513043       0.510405       0.515694       0.682548       0.679188       0.685927       1.00244       0.995274       1.00964       0.049503       0.0488034       0.0502063       1310.6
0.00390625   0.174317  0.000550608  0.52198       0.518713       0.525269       0.686084       0.681971       0.690223       0.995878       0.987156       1.00465       0.0505407       0.0496872       0.0513996       3666.79


==> MANUSCRIPT(arxiv)/determ_laplace_delta1.000_tau1.000_mud025.txt <==
    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7323877079    0.7227395380 
 0.200    0.5789855089    0.5470398534 
 0.300    0.4794759845    0.4278735004 
 0.400    0.4096618380    0.3430734797 
 0.500    0.3579487203    0.2805189542 
 0.600    0.3180851088    0.2330596927 
 0.700    0.2864024889    0.1962279869 
 0.800    0.2606060631    0.1671033741 
 0.900    0.2391866938    0.1437060167 
 1.000    0.2211111137    0.1246528390 
 1.100    0.2056480106    0.1089529784 
 1.200    0.1922651959    0.0958811285 
 1.300    0.1805661200    0.0848964076 
 1.400    0.1702492237    0.0755888577 
 1.500    0.1610810836    0.0676432644 
 1.600    0.1528781818    0.0608141462 
 1.700    0.1454942338    0.0549081242 
 1.800    0.1388111912    0.0497712789 
 1.900    0.1327327351    0.0452799403 
 2.000    0.1271794895    0.0413338858 
 2.100    0.1220854476    0.0378512511 
 2.200    0.1173952664    0.0347646798 
 2.300    0.1130621929    0.0320183777 
 2.400    0.1090464570    0.0295658383 
 2.500    0.1053140119    0.0273680704 
 2.600    0.1018355382    0.0253922051 
 2.700    0.0985856491    0.0236103928 
 2.800    0.0955422510    0.0219989233 
 2.900    0.0926860246    0.0205375196 
 3.000    0.0900000021    0.0192087662 
 3.100    0.0874692183    0.0179976456 
 3.200    0.0850804235    0.0168911583 
 3.300    0.0828218434    0.0158780109 
 3.400    0.0806829785    0.0149483587 
 3.500    0.0786544362    0.0140935914 
 3.600    0.0767277875    0.0133061551 
 3.700    0.0748954467    0.0125794027 
 3.800    0.0731505676    0.0119074689 
 3.900    0.0714869557    0.0112851637 
 4.000    0.0698989917    0.0107078828 
 4.100    0.0683815667    0.0101715317 
 4.200    0.0669300244    0.0096724600 
 4.300    0.0655401126    0.0092074060 
 4.400    0.0642079399    0.0087734492 
 4.500    0.0629299381    0.0083679684 
 4.600    0.0617028288    0.0079886068 
 4.700    0.0605235952    0.0076332408 
 4.800    0.0593894559    0.0072999535 
 4.900    0.0582978422    0.0069870115 
 5.000    0.0572463785    0.0066928441 
 5.100    0.0562328639    0.0064160263 
 5.200    0.0552552569    0.0061552623 
 5.300    0.0543116607    0.0059093728 
 5.400    0.0534003107    0.0056772824 
 5.500    0.0525195634    0.0054580087 
 5.600    0.0516678857    0.0052506536 
 5.700    0.0508438459    0.0050543946 
 5.800    0.0500461057    0.0048684773 
 5.900    0.0492734123    0.0046922090 
 6.000    0.0485245917    0.0045249528 
 6.100    0.0477985427    0.0043661224 
 6.200    0.0470942314    0.0042151774 
 6.300    0.0464106859    0.0040716192 
 6.400    0.0457469918    0.0039349870 
 6.500    0.0451022878    0.0038048549 
 6.600    0.0444757624    0.0036808283 
 6.700    0.0438666497    0.0035625416 
 6.800    0.0432742267    0.0034496557 
 6.900    0.0426978101    0.0033418556 
 7.000    0.0421367535    0.0032388483 
 7.100    0.0415904453    0.0031403615 
 7.200    0.0410583061    0.0030461414 
 7.300    0.0405397865    0.0029559513 
 7.400    0.0400343656    0.0028695707 
 7.500    0.0395415486    0.0027867933 
 7.600    0.0390608657    0.0027074266 
 7.700    0.0385918701    0.0026312905 
 7.800    0.0381341371    0.0025582163 
 7.900    0.0376872623    0.0024880459 
 8.000    0.0372508604    0.0024206314 
 8.100    0.0368245644    0.0023558336 
 8.200    0.0364080245    0.0022935222 
 8.300    0.0360009066    0.0022335745 
 8.400    0.0356028921    0.0021758752 
 8.500    0.0352136764    0.0021203160 
 8.600    0.0348329688    0.0020667946 
 8.700    0.0344604909    0.0020152149 
 8.800    0.0340959768    0.0019654863 
 8.900    0.0337391717    0.0019175230 
 9.000    0.0333898317    0.0018712445 
 9.100    0.0330477232    0.0018265743 
 9.200    0.0327126223    0.0017834405 
 9.300    0.0323843142    0.0017417749 
 9.400    0.0320625930    0.0017015131 
 9.500    0.0317472610    0.0016625939 
 9.600    0.0314381282    0.0016249595 
 9.700    0.0311350124    0.0015885553 
 9.800    0.0308377384    0.0015533292 
 9.900    0.0305461377    0.0015192320 
10.000    0.0302600484    0.0014862169 


==> MANUSCRIPT(arxiv)/determ_laplace_delta1.000_tau1.000_mud05.txt <==
    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7249384944    0.7826681572 
 0.200    0.5675687794    0.6296560453 
 0.300    0.4657160835    0.5174168715 
 0.400    0.3944395320    0.4324607309 
 0.500    0.3417896571    0.3665347221 
 0.600    0.3013243783    0.3143267198 
 0.700    0.2692640885    0.2722761339 
 0.800    0.2432450861    0.2379161154 
 0.900    0.2217134000    0.2094898395 
 1.000    0.2036054618    0.1857166168 
 1.100    0.1881688424    0.1656439701 
 1.200    0.1748562604    0.1485510923 
 1.300    0.1632601524    0.1338841058 
 1.400    0.1530707803    0.1212116094 
 1.500    0.1440485574    0.1101935142 
 1.600    0.1360052644    0.1005587904 
 1.700    0.1287909926    0.0920893114 
 1.800    0.1222848765    0.0846079518 
 1.900    0.1163883919    0.0779696998 
 2.000    0.1110204263    0.0720549404 
 2.100    0.1061136002    0.0667643213 
 2.200    0.1016114820    0.0620147897 
 2.300    0.0974664540    0.0577365032 
 2.400    0.0936380593    0.0538704016 
 2.500    0.0900917059    0.0503662822 
 2.600    0.0867976434    0.0471812635 
 2.700    0.0837301457    0.0442785499 
 2.800    0.0808668542    0.0416264314 
 2.900    0.0781882454    0.0391974702 
 3.000    0.0756771960    0.0369678334 
 3.100    0.0733186262    0.0349167441 
 3.200    0.0710992041    0.0330260274 
 3.300    0.0690071002    0.0312797319 
 3.400    0.0670317821    0.0296638143 
 3.500    0.0651638421    0.0281658744 
 3.600    0.0633948510    0.0267749319 
 3.700    0.0617172347    0.0254812373 
 3.800    0.0601241687    0.0242761117 
 3.900    0.0586094878    0.0231518101 
 4.000    0.0571676086    0.0221014043 
 4.100    0.0557934627    0.0211186830 
 4.200    0.0544824390    0.0201980652 
 4.300    0.0532303329    0.0193345257 
 4.400    0.0520333033    0.0185235309 
 4.500    0.0508878336    0.0177609824 
 4.600    0.0497906989    0.0170431685 
 4.700    0.0487389359    0.0163667216 
 4.800    0.0477298173    0.0157285810 
 4.900    0.0467608289    0.0151259604 
 5.000    0.0458296490    0.0145563187 
 5.100    0.0449341306    0.0140173356 
 5.200    0.0440722852    0.0135068883 
 5.300    0.0432422686    0.0130230325 
 5.400    0.0424423679    0.0125639847 
 5.500    0.0416709904    0.0121281065 
 5.600    0.0409266530    0.0117138909 
 5.700    0.0402079729    0.0113199500 
 5.800    0.0395136596    0.0109450039 
 5.900    0.0388425071    0.0105878709 
 6.000    0.0381933873    0.0102474588 
 6.100    0.0375652436    0.0099227567 
 6.200    0.0369570856    0.0096128282 
 6.300    0.0363679839    0.0093168048 
 6.400    0.0357970653    0.0090338800 
 6.500    0.0352435092    0.0087633045 
 6.600    0.0347065430    0.0085043810 
 6.700    0.0341854391    0.0082564604 
 6.800    0.0336795116    0.0080189374 
 6.900    0.0331881134    0.0077912476 
 7.000    0.0327106333    0.0075728636 
 7.100    0.0322464938    0.0073632929 
 7.200    0.0317951488    0.0071620746 
 7.300    0.0313560813    0.0069687771 
 7.400    0.0309288016    0.0067829962 
 7.500    0.0305128456    0.0066043529 
 7.600    0.0301077732    0.0064324913 
 7.700    0.0297131665    0.0062670776 
 7.800    0.0293286287    0.0061077976 
 7.900    0.0289537827    0.0059543562 
 8.000    0.0285882698    0.0058064754 
 8.100    0.0282317488    0.0056638934 
 8.200    0.0278838947    0.0055263637 
 8.300    0.0275443981    0.0053936537 
 8.400    0.0272129638    0.0052655437 
 8.500    0.0268893105    0.0051418265 
 8.600    0.0265731696    0.0050223063 
 8.700    0.0262642847    0.0049067979 
 8.800    0.0259624110    0.0047951262 
 8.900    0.0256673142    0.0046871253 
 9.000    0.0253787707    0.0045826382 
 9.100    0.0250965661    0.0044815162 
 9.200    0.0248204957    0.0043836181 
 9.300    0.0245503631    0.0042888102 
 9.400    0.0242859802    0.0041969654 
 9.500    0.0240271669    0.0041079632 
 9.600    0.0237737504    0.0040216888 
 9.700    0.0235255648    0.0039380334 
 9.800    0.0232824512    0.0038568934 
 9.900    0.0230442568    0.0037781702 
10.000    0.0228108348    0.0037017700 


==> MANUSCRIPT(arxiv)/determ_laplace_delta1.000_tau1.000_mud075.txt <==
    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7193837924    0.8221504838 
 0.200    0.5590555949    0.6885437250 
 0.300    0.4554556515    0.5853263164 
 0.400    0.3830886193    0.5037755901 
 0.500    0.3297402266    0.4381421985 
 0.600    0.2888262989    0.3844939302 
 0.700    0.2564843895    0.3400581378 
 0.800    0.2302994170    0.3028291098 
 0.900    0.2086839789    0.2713239343 
 1.000    0.1905519121    0.2444253932 
 1.100    0.1751350409    0.2212778404 
 1.200    0.1618748298    0.2012164095 
 1.300    0.1503555025    0.1837177931 
 1.400    0.1402612222    0.1683653382 
 1.500    0.1313478064    0.1548238534 
 1.600    0.1234235298    0.1428211386 
 1.700    0.1163357815    0.1321342482 
 1.800    0.1099615954    0.1225791434 
 1.900    0.1042008025    0.1140028052 
 2.000    0.0989709958    0.1062771581 
 2.100    0.0942037721    0.0992943425 
 2.200    0.0898418880    0.0929630030 
 2.300    0.0858370812    0.0872053497 
 2.400    0.0821483823    0.0819548132 
 2.500    0.0787407932    0.0771541596 
 2.600    0.0755842417    0.0727539651 
 2.700    0.0726527489    0.0687113742 
 2.800    0.0699237587    0.0649890814 
 2.900    0.0673775950    0.0615544933 
 3.000    0.0649970190    0.0583790340 
 3.100    0.0627668651    0.0554375668 
 3.200    0.0606737402    0.0527079112 
 3.300    0.0587057736    0.0501704368 
 3.400    0.0568524086    0.0478077205 
 3.500    0.0551042259    0.0456042567 
 3.600    0.0534527963    0.0435462100 
 3.700    0.0518905544    0.0416212056 
 3.800    0.0504106918    0.0398181482 
 3.900    0.0490070652    0.0381270674 
 4.000    0.0476741179    0.0365389841 
 4.100    0.0464068120    0.0350457955 
 4.200    0.0452005696    0.0336401741 
 4.300    0.0440512220    0.0323154816 
 4.400    0.0429549652    0.0310656924 
 4.500    0.0419083217    0.0298853274 
 4.600    0.0409081059    0.0287693961 
 4.700    0.0399513947    0.0277133452 
 4.800    0.0390355012    0.0267130136 
 4.900    0.0381579515    0.0257645932 
 5.000    0.0373164644    0.0248645932 
 5.100    0.0365089330    0.0240098095 
 5.200    0.0357334083    0.0231972966 
 5.300    0.0349880852    0.0224243436 
 5.400    0.0342712897    0.0216884517 
 5.500    0.0335814667    0.0209873150 
 5.600    0.0329171703    0.0203188031 
 5.700    0.0322770545    0.0196809451 
 5.800    0.0316598642    0.0190719155 
 5.900    0.0310644284    0.0184900222 
 6.000    0.0304896531    0.0179336942 
 6.100    0.0299345150    0.0174014719 
 6.200    0.0293980562    0.0168919978 
 6.300    0.0288793790    0.0164040078 
 6.400    0.0283776410    0.0159363240 
 6.500    0.0278920516    0.0154878473 
 6.600    0.0274218675    0.0150575518 
 6.700    0.0269663897    0.0146444785 
 6.800    0.0265249599    0.0142477304 
 6.900    0.0260969579    0.0138664679 
 7.000    0.0256817988    0.0134999042 
 7.100    0.0252789307    0.0131473015 
 7.200    0.0248878320    0.0128079676 
 7.300    0.0245080100    0.0124812521 
 7.400    0.0241389984    0.0121665439 
 7.500    0.0237803558    0.0118632682 
 7.600    0.0234316644    0.0115708839 
 7.700    0.0230925276    0.0112888813 
 7.800    0.0227625697    0.0110167802 
 7.900    0.0224414339    0.0107541273 
 8.000    0.0221287813    0.0105004951 
 8.100    0.0218242898    0.0102554797 
 8.200    0.0215276532    0.0100186994 
 8.300    0.0212385801    0.0097897934 
 8.400    0.0209567932    0.0095684201 
 8.500    0.0206820282    0.0093542564 
 8.600    0.0204140332    0.0091469959 
 8.700    0.0201525681    0.0089463484 
 8.800    0.0198974037    0.0087520387 
 8.900    0.0196483215    0.0085638056 
 9.000    0.0194051123    0.0083814011 
 9.100    0.0191675768    0.0082045899 
 9.200    0.0189355239    0.0080331480 
 9.300    0.0187087713    0.0078668627 
 9.400    0.0184871443    0.0077055316 
 9.500    0.0182704758    0.0075489620 
 9.600    0.0180586055    0.0073969706 
 9.700    0.0178513801    0.0072493825 
 9.800    0.0176486526    0.0071060312 
 9.900    0.0174502820    0.0069667580 
10.000    0.0172561328    0.0068314114 


==> MANUSCRIPT(arxiv)/determ_laplace_delta1.000_tau1.000_mud1.txt <==
    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7154627135    0.8515458775 
 0.200    0.5530461152    0.7347334020 
 0.300    0.4482127852    0.6409409978 
 0.400    0.3750759797    0.5643576302 
 0.500    0.3212345016    0.5009326949 
 0.600    0.2800038713    0.4477625154 
 0.700    0.2474631660    0.4027156644 
 0.800    0.2211610347    0.3641954409 
 0.900    0.1994864758    0.3309844249 
 1.000    0.1813373767    0.3021399140 
 1.100    0.1659344457    0.2769218778 
 1.200    0.1527112033    0.2547422618 
 1.300    0.1412460758    0.2351286376 
 1.400    0.1312189211    0.2176977018 
 1.500    0.1223823125    0.2021356627 
 1.600    0.1145420498    0.1881835244 
 1.700    0.1075436148    0.1756259104 
 1.800    0.1012625584    0.1642824783 
 1.900    0.0955975507    0.1540012554 
 2.000    0.0904652708    0.1446534185 
 2.100    0.0857965928    0.1361291660 
 2.200    0.0815337003    0.1283344296 
 2.300    0.0776278759    0.1211882334 
 2.400    0.0740377888    0.1146205585 
 2.500    0.0707281537    0.1085706048 
 2.600    0.0676686716    0.1029853677 
 2.700    0.0648331850    0.0978184657 
 2.800    0.0621989984    0.0930291688 
 2.900    0.0597463282    0.0885815905 
 3.000    0.0574578537    0.0844440109 
 3.100    0.0553183488    0.0805883090 
 3.200    0.0533143774    0.0769894825 
 3.300    0.0514340398    0.0736252414 
 3.400    0.0496667616    0.0704756619 
 3.500    0.0480031160    0.0675228914 
 3.600    0.0464346734    0.0647508944 
 3.700    0.0449538746    0.0621452358 
 3.800    0.0435539226    0.0596928922 
 3.900    0.0422286896    0.0573820896 
 4.000    0.0409726376    0.0552021623 
 4.100    0.0397807503    0.0531434298 
 4.200    0.0386484733    0.0511970897 
 4.300    0.0375716631    0.0493551240 
 4.400    0.0365465423    0.0476102164 
 4.500    0.0355696604    0.0459556798 
 4.600    0.0346378599    0.0443853931 
 4.700    0.0337482460    0.0428937440 
 4.800    0.0328981602    0.0414755794 
 4.900    0.0320851575    0.0401261611 
 5.000    0.0313069848    0.0388411262 
 5.100    0.0305615635    0.0376164521 
 5.200    0.0298469728    0.0364484254 
 5.300    0.0291614353    0.0353336132 
 5.400    0.0285033038    0.0342688387 
 5.500    0.0278710503    0.0332511583 
 5.600    0.0272632552    0.0322778415 
 5.700    0.0266785980    0.0313463526 
 5.800    0.0261158491    0.0304543341 
 5.900    0.0255738619    0.0295995924 
 6.000    0.0250515666    0.0287800837 
 6.100    0.0245479634    0.0279939023 
 6.200    0.0240621173    0.0272392695 
 6.300    0.0235931528    0.0265145235 
 6.400    0.0231402496    0.0258181104 
 6.500    0.0227026381    0.0251485757 
 6.600    0.0222795958    0.0245045571 
 6.700    0.0218704436    0.0238847774 
 6.800    0.0214745428    0.0232880380 
 6.900    0.0210912924    0.0227132137 
 7.000    0.0207201259    0.0221592469 
 7.100    0.0203605093    0.0216251429 
 7.200    0.0200119387    0.0211099656 
 7.300    0.0196739382    0.0206128333 
 7.400    0.0193460582    0.0201329150 
 7.500    0.0190278734    0.0196694269 
 7.600    0.0187189814    0.0192216293 
 7.700    0.0184190010    0.0187888235 
 7.800    0.0181275713    0.0183703494 
 7.900    0.0178443496    0.0179655826 
 8.000    0.0175690112    0.0175739323 
 8.100    0.0173012474    0.0171948393 
 8.200    0.0170407654    0.0168277737 
 8.300    0.0167872864    0.0164722333 
 8.400    0.0165405457    0.0161277417 
 8.500    0.0163002910    0.0157938471 
 8.600    0.0160662823    0.0154701201 
 8.700    0.0158382910    0.0151561533 
 8.800    0.0156160990    0.0148515590 
 8.900    0.0153994985    0.0145559688 
 9.000    0.0151882910    0.0142690322 
 9.100    0.0149822874    0.0139904156 
 9.200    0.0147813067    0.0137198010 
 9.300    0.0145851762    0.0134568858 
 9.400    0.0143937307    0.0132013814 
 9.500    0.0142068122    0.0129530125 
 9.600    0.0140242695    0.0127115166 
 9.700    0.0138459581    0.0124766431 
 9.800    0.0136717392    0.0122481526 
 9.900    0.0135014802    0.0120258165 
10.000    0.0133350539    0.0118094163 


==> MANUSCRIPT(arxiv)/determ_psd_delta025_tau025_bx.txt <==
     omega        psd 
0.001000000 8.05810461       -Inf 
0.003005330 8.05756140 -4.80230882 
0.009032011 8.05265910 -3.64948294 
0.027144176 8.00870670 -2.54418827 
0.081577217 7.63641340 -1.44820501 
0.245166490 5.49121554 -0.38022748 
0.736806300 1.75125457 0.64065196 
2.214346358 0.23086929 1.76175647 
6.654842384 0.01045850 3.32285990 
20.000000000 0.00018697 5.33561047 


==> MANUSCRIPT(arxiv)/determ_psd_delta025_tau05_bx.txt <==
     omega        psd 
0.001000000 6.33127689       -Inf 
0.002782559 6.33091438 -4.88395263 
0.007742637 6.32810926 -3.79988573 
0.021544347 6.30648869 -2.76948321 
0.059948425 6.14477099 -1.74744694 
0.166810054 5.15483722 -0.73872145 
0.464158883 2.42440346 0.23857596 
1.291549665 0.43995053 1.29728708 
3.593813664 0.02589443 2.74756543 
10.000000000 0.00065999 4.58434093 


==> MANUSCRIPT(arxiv)/determ_psd_delta025_tau1_bx.txt <==
     omega        psd 
0.001000000 3.89357602       -Inf 
0.002576301 3.89338219 -4.95390713 
0.006637329 3.89209620 -3.93739090 
0.017099759 3.88358313 -2.98131959 
0.044054134 3.82805127 -2.03384163 
0.113496727 3.49756448 -1.08918939 
0.292401774 2.23066912 -0.14686719 
0.753315095 0.58723419 0.86408698 
1.940766724 0.04978500 2.17325032 
5.000000000 0.00190748 3.81040419 


==> MANUSCRIPT(arxiv)/fig1_data.txt <==
# mus   1   mud0.75
#T   eta   v
0.00639297   1.2   0
0.00907568   1.3   0
0.0117694   1.4   0
0.0118736   1.5   0
0.0127673   1.6   0
0.0137834   1.7   0
0.0246054   1.8   0
0.0282869   1.7   0
0.0300644   1.8   0
0.0415396   1.9   0
0.0432867   1.8   0
0.0482468   1.9   0
0.0499146   2   0
0.0649329   2.1   0
0.0689106   2.2   0
0.0698799   2.1   0
0.0722828   2.2   0
0.0772457   2.1   0
0.0794812   2.2   0
0.0818016   2.3   0
0.102454   2.4   0
0.109154   2.5   0
0.119676   2.6   0
0.119925   2.7   0
0.128845   2.7   0.1
0.139061   2.8   0.1
0.141614   2.7   0.1
0.146255   2.8   0.1
0.149619   2.9   0.1
0.14962   3   0.1
0.156652   2.9   0.1
0.157872   3   0.1
0.161921   2.9   0.1
0.169316   3   0.1
0.180229   2.9   0.1
0.193638   2.8   0.1
0.207846   2.9   0.1
0.213117   3   0.1
0.215975   3   0.2
0.216962   2.9   0.2
0.217575   2.8   0.2
0.221656   2.7   0.2
0.224288   2.8   0.2
0.229462   2.7   0.2
0.232367   2.8   0.2
0.235225   2.7   0.2
0.236066   2.8   0.2
0.243174   2.8   0.3
0.246371   2.9   0.3
0.246491   2.8   0.3
0.247708   2.7   0.3
0.261843   2.7   0.4
0.271472   2.8   0.4
0.27325   2.7   0.4
0.276562   2.8   0.4
0.276615   2.7   0.4
0.276817   2.8   0.4
0.281515   2.7   0.4
0.286481   2.6   0.4
0.292885   2.6   0.5
0.294268   2.5   0.5
0.294458   2.6   0.5
0.295069   2.7   0.5
0.296829   2.8   0.5
0.307184   2.9   0.5
0.312014   2.8   0.5
0.324058   2.9   0.5
0.325305   2.9   0.6
0.32751   2.8   0.6
0.334079   2.9   0.6
0.338741   3   0.6
0.341884   2.9   0.6
0.344723   2.8   0.6
0.346314   2.7   0.6
0.349128   2.6   0.6
0.34928   2.5   0.6
0.350338   2.6   0.6
0.356965   2.5   0.6
0.362162   2.6   0.6
0.362407   2.7   0.6
0.370009   2.7   0.7
0.372759   2.6   0.7
0.37905   2.5   0.7
0.380311   2.4   0.7
0.382247   2.3   0.7
0.384013   2.2   0.7
0.387895   2.1   0.7
0.388156   2   0.7
0.392795   2.1   0.7
0.395923   2.2   0.7
0.403712   2.1   0.7
0.406308   2.2   0.7
0.406428   2.1   0.7
0.41253   2.2   0.7
0.419397   2.3   0.7
0.42137   2.2   0.7
0.426065   2.3   0.7
0.427865   2.4   0.7
0.429965   2.3   0.7
0.433692   2.4   0.7
0.434559   2.3   0.7
0.435552   2.2   0.7
0.453693   2.1   0.7
0.455509   2   0.7
0.459534   1.9   0.7
0.462651   1.8   0.7
0.46461   1.7   0.7
0.47081   1.6   0.7
0.471621   1.5   0.7
0.473412   1.4   0.7
0.476433   1.5   0.7
0.477923   1.6   0.7
0.492045   1.7   0.7
0.507139   1.6   0.7
0.50724   1.7   0.7
0.517023   1.8   0.7
0.53661   1.9   0.7
0.538002   1.8   0.7
0.539541   1.9   0.7
0.541431   1.8   0.7
0.542486   1.7   0.7
0.549133   1.8   0.7
0.563562   1.7   0.7
0.563693   1.8   0.7
0.56389   1.7   0.7
0.564628   1.6   0.7
0.566707   1.7   0.7
0.567314   1.8   0.7
0.567532   1.7   0.7
0.575741   1.8   0.7
0.577583   1.7   0.7
0.577675   1.8   0.7
0.578263   1.7   0.7
0.584735   1.6   0.7
0.588594   1.5   0.7
0.592423   1.4   0.7
0.598065   1.3   0.7
0.605276   1.2   0.7
0.608294   1.3   0.7
0.611185   1.4   0.7
0.62293   1.3   0.7
0.622978   1.4   0.7
0.6319   1.5   0.7
0.637231   1.4   0.7
0.637492   1.5   0.7
0.64319   1.6   0.7
0.654539   1.7   0.7
0.656789   1.6   0.7
0.659912   1.5   0.7
0.669563   1.6   0.7
0.675043   1.5   0.7
0.675497   1.4   0.7
0.682934   1.3   0.7
0.683143   1.2   0.7
0.684075   1.1   0.7
0.684175   1.2   0.7
0.687074   1.3   0.7
0.691032   1.2   0.7
0.692495   1.1   0.7
0.707733   1.2   0.7
0.727341   1.2   0.6
0.727651   1.3   0.6
0.727886   1.4   0.6
0.736513   1.3   0.6
0.744862   1.2   0.6
0.74609   1.1   0.6
0.746936   1.2   0.6
0.750973   1.1   0.6
0.753879   1.2   0.6
0.757677   1.1   0.6
0.763677   1   0.6
0.767094   0.9   0.6
0.767279   0.8   0.6
0.769123   0.9   0.6
0.774621   0.8   0.6
0.775074   0.7   0.6
0.781569   0.6   0.6
0.782563   0.6   0.5
0.788411   0.5   0.5
0.790835   0.4   0.5
0.79978   0.5   0.5
0.808512   0.6   0.5
0.808822   0.7   0.5
0.809789   0.6   0.5
0.814996   0.5   0.5
0.826336   0.4   0.5
0.826544   0.3   0.5
0.833578   0.4   0.5
0.841713   0.5   0.5
0.845722   0.6   0.5
0.846344   0.7   0.5
0.84943   0.6   0.5
0.85617   0.7   0.5
0.861003   0.6   0.5
0.861764   0.7   0.5
0.861783   0.8   0.5
0.873385   0.9   0.5
0.882512   1   0.5
0.8889   0.9   0.5
0.892624   1   0.5
0.895492   0.9   0.5
0.899363   1   0.5
0.899776   0.9   0.5
0.902955   0.8   0.5
0.905397   0.7   0.5
0.906531   0.8   0.5
0.907989   0.7   0.5
0.927345   0.6   0.5
0.930133   0.7   0.5
0.940302   0.6   0.5
0.940432   0.7   0.5
0.947721   0.6   0.5
0.949421   0.5   0.5
0.95191   0.4   0.5
0.952455   0.5   0.5
0.954242   0.6   0.5
0.961546   0.7   0.5
0.980648   0.6   0.5
0.980793   0.5   0.5
0.983177   0.6   0.5
0.985593   0.5   0.5
0.991155   0.5   0.4
0.998649   0.4   0.4
0.99972   0.3   0.4
1.00163   0.3   0.3
1.0074   0.2   0.3
1.01968   0.1   0.3
1.02248   0.2   0.3
1.02252   0.3   0.3
1.02476   0.4   0.3
1.02828   0.3   0.3
1.03455   0.4   0.3
1.03484   0.5   0.3
1.04516   0.6   0.3
1.04535   0.5   0.3
1.06237   0.4   0.3
1.06616   0.5   0.3
1.06939   0.4   0.3
1.07746   0.3   0.3
1.07961   0.2   0.3
1.0914   0.1   0.3
1.09157   0.2   0.3
1.09162   0.2   0.2
1.09539   0.3   0.2
1.09639   0.2   0.2
1.10491   0.3   0.2
1.11217   0.2   0.2
1.11965   0.1   0.2
1.12165   0.2   0.2
1.12377   0.1   0.2
1.1268   1.38778e-16   0.2
1.13433   -0.1   0.2
1.13759   1.38778e-16   0.2
1.14   0.1   0.2
1.14106   0.2   0.2
1.14954   0.3   0.2
1.15935   0.4   0.2
1.16742   0.5   0.2
1.18265   0.4   0.2
1.19249   0.5   0.2
1.19427   0.4   0.2
1.19494   0.3   0.2
1.19696   0.4   0.2
1.19955   0.5   0.2
1.20712   0.6   0.2
1.20765   0.7   0.2
1.21797   0.6   0.2
1.22129   0.7   0.2
1.22324   0.6   0.2
1.23624   0.5   0.2
1.24306   0.4   0.2
1.24394   0.5   0.2
1.25853   0.6   0.2
1.25904   0.5   0.2
1.26809   0.4   0.2
1.2764   0.3   0.2
1.27892   0.2   0.2
1.28006   0.3   0.2
1.28551   0.4   0.2
1.29827   0.3   0.2
1.2989   0.2   0.2
1.30262   0.1   0.2
1.31278   1.38778e-16   0.2
1.3146   0.1   0.2
1.315   1.38778e-16   0.2
1.32949   -0.1   0.2
1.33006   -0.2   0.2
1.33009   -0.3   0.2
1.33075   -0.2   0.2
1.34111   -0.1   0.2
1.34419   -0.2   0.2
1.34763   -0.3   0.2
1.35254   -0.2   0.2
1.35541   -0.1   0.2
1.35645   -0.2   0.2
1.35665   -0.3   0.2
1.36062   -0.4   0.2
1.3618   -0.4   0.1
1.38879   -0.3   0.1
1.39534   -0.4   0.1
1.40164   -0.5   0.1
1.40192   -0.6   0.1
1.40843   -0.5   0.1
1.40944   -0.6   0.1
1.4116   -0.7   0.1
1.41334   -0.8   0.1
1.41662   -0.9   0.1
1.4194   -0.8   0.1
1.43271   -0.9   0.1
1.43622   -1   0.1
1.43856   -0.9   0.1
1.44558   -1   0.1
1.44616   -0.9   0.1
1.44763   -1   0.1
1.45004   -1   2.77556e-17


==> MANUSCRIPT(arxiv)/fit_omega2_delta1.000_tau0.250_mud1.00.txt <==
     omega        psd 0.001000000 0.33004444       -Inf 
0.001223985 0.33004439 -7.85412654 
0.001498139 0.33004432 -7.39635342 
0.001833700 0.33004420 -7.07583786 
0.002244422 0.33004404 -6.80788483 
0.002747139 0.33004379 -6.56620290 
0.003362457 0.33004341 -6.33932015 
0.004115597 0.33004285 -6.12133146 
0.005037429 0.33004201 -5.90889566 
0.006165738 0.33004075 -5.70000934 
0.007546772 0.33003886 -5.49342607 
0.009237136 0.33003602 -5.28835162 
0.011306117 0.33003178 -5.08427193 
0.013838518 0.33002543 -4.88085081 
0.016938140 0.33001590 -4.67786688 
0.020732030 0.33000164 -4.47517372 
0.025375696 0.32998028 -4.27267418 
0.031059473 0.32994827 -4.07030367 
0.038016331 0.32990034 -3.86801919 
0.046531422 0.32982856 -3.66579210 
0.056953766 0.32972107 -3.46360329 
0.069710560 0.32956017 -3.26144004 
0.085324685 0.32931942 -3.05929383 
0.104436141 0.32895940 -2.85715900 
0.127828277 0.32842151 -2.65503176 
0.156459904 0.32761895 -2.45290960 
0.191504587 0.32642393 -2.25079081 
0.234398757 0.32464984 -2.04867429 
0.286900580 0.32202780 -1.84655927 
0.351162028 0.31817793 -1.64444526 
0.429817081 0.31257951 -1.44233192 
0.526089693 0.30455149 -1.24021903 
0.643925932 0.29326746 -1.03810644 
0.788155731 0.27784484 -0.83599405 
0.964690852 0.25755337 -0.63388179 
1.180767206 0.23215312 -0.43176962 
1.445241437 0.20226829 -0.22965751 
1.768953950 0.16956668 -0.02754544 
2.165173234 0.13650395 0.17456660 
2.650139725 0.10564399 0.37667863 
3.243731471 0.07891595 0.57879064 
3.970278910 0.05722566 0.78090265 
4.859562132 0.04053474 0.98301465 
5.948031523 0.02820868 1.18512665 
7.280301813 0.01937990 1.38723865 
8.910980765 0.01319357 1.58935064 
10.906907465 0.00892527 1.79146263 
13.349891959 0.00601163 1.99357462 
16.340068518 0.00403718 2.19568662 
20.000000000 0.00270580 2.39779861 


==> MANUSCRIPT(arxiv)/fit_omega2_delta1.000_tau0.500_mud1.00.txt <==
     omega        psd 0.001000000 0.22945859       -Inf 
0.001206793 0.22945854 -7.63928151 
0.001456348 0.22945846 -7.18994357 
0.001757511 0.22945835 -6.87872693 
0.002120951 0.22945818 -6.62087471 
0.002559548 0.22945794 -6.39001747 
0.003088844 0.22945760 -6.17459584 
0.003727594 0.22945709 -5.96861416 
0.004498433 0.22945635 -5.76864316 
0.005428675 0.22945528 -5.57259770 
0.006551286 0.22945371 -5.37915856 
0.007906043 0.22945143 -5.18746878 
0.009540955 0.22944811 -4.99696177 
0.011513954 0.22944327 -4.80725840 
0.013894955 0.22943623 -4.61810288 
0.016768329 0.22942598 -4.42932169 
0.020235896 0.22941104 -4.24079667 
0.024420531 0.22938930 -4.05244714 
0.029470517 0.22935764 -3.86421792 
0.035564803 0.22931155 -3.67607122 
0.042919343 0.22924446 -3.48798114 
0.051794747 0.22914682 -3.29992992 
0.062505519 0.22900478 -3.11190537 
0.075431201 0.22879822 -2.92389913 
0.091029818 0.22849807 -2.73590546 
0.109854114 0.22806236 -2.54792042 
0.132571137 0.22743077 -2.35994130 
0.159985872 0.22651718 -2.17196626 
0.193069773 0.22519974 -1.98399401 
0.232995181 0.22330826 -1.79602367 
0.281176870 0.22060975 -1.60805466 
0.339322177 0.21679442 -1.42008655 
0.409491506 0.21146822 -1.23211906 
0.494171336 0.20416335 -1.04415199 
0.596362332 0.19438435 -0.85618522 
0.719685673 0.18170905 -0.66821865 
0.868511374 0.16594968 -0.48025222 
1.048113134 0.14733965 -0.29228588 
1.264855217 0.12665458 -0.10431961 
1.526417967 0.10515490 0.08364662 
1.842069969 0.08431170 0.27161282 
2.222996483 0.06542541 0.45957900 
2.682695795 0.04933187 0.64754516 
3.237457543 0.03632051 0.83551131 
3.906939937 0.02624098 1.02347745 
4.714866363 0.01868803 1.21144359 
5.689866029 0.01316817 1.39940973 
6.866488450 0.00920748 1.58737587 
8.286427729 0.00640282 1.77534200 
10.000000000 0.00443527 1.96330813 


==> MANUSCRIPT(arxiv)/fit_omega2_delta1.000_tau1.000_mud1.00.txt <==
     omega        psd 0.001000000 0.10475249       -Inf 
0.001189842 0.10475244 -7.28283533 
0.001415723 0.10475237 -6.84183596 
0.001684487 0.10475227 -6.53976598 
0.002004272 0.10475213 -6.29181827 
0.002384767 0.10475193 -6.07155920 
0.002837495 0.10475165 -5.86735607 
0.003376170 0.10475125 -5.67313571 
0.004017108 0.10475069 -5.48539147 
0.004779722 0.10474989 -5.30196453 
0.005687113 0.10474876 -5.12146810 
0.006766764 0.10474716 -4.94298526 
0.008051378 0.10474489 -4.76589758 
0.009579865 0.10474169 -4.58978217 
0.011398523 0.10473715 -4.41434704 
0.013562438 0.10473072 -4.23938925 
0.016137154 0.10472163 -4.06476704 
0.019200659 0.10470875 -3.89038110 
0.022845744 0.10469053 -3.71616165 
0.027182819 0.10466475 -3.54205961 
0.032343251 0.10462826 -3.36804041 
0.038483349 0.10457666 -3.19407967 
0.045789093 0.10450369 -3.02016020 
0.054481772 0.10440055 -2.84626987 
0.064824684 0.10425489 -2.67240013 
0.077131112 0.10404937 -2.49854491 
0.091773813 0.10375978 -2.32469996 
0.109196310 0.10335256 -2.15086225 
0.129926322 0.10278148 -1.97702967 
0.154591756 0.10198370 -1.80320070 
0.183939717 0.10087520 -1.62937429 
0.218859144 0.09934646 -1.45554968 
0.260407735 0.09725976 -1.28172635 
0.309843981 0.09445114 -1.10790391 
0.368665288 0.09074140 -0.93408211 
0.438653331 0.08596149 -0.76026076 
0.521928023 0.07999582 -0.58643973 
0.621011724 0.07283933 -0.41261892 
0.738905642 0.06465116 -0.23879827 
0.879180742 0.05577475 -0.06497774 
1.046085905 0.04669788 0.10884272 
1.244676627 0.03795350 0.28266313 
1.480968148 0.03000039 0.45648349 
1.762117652 0.02313661 0.63030383 
2.096641055 0.01747606 0.80412414 
2.494670947 0.01298016 0.97794445 
2.968263509 0.00951478 1.15176474 
3.531763686 0.00690496 1.32558502 
4.202239692 0.00497361 1.49940531 
5.000000000 0.00356280 1.67322558 


==> MANUSCRIPT(arxiv)/mud025/determ_psd_delta025_tau025_mud0.25.txt <==
     omega        psd 
0.001000000 1.28260017       -Inf 
0.001223985 1.28259971 -7.42228645 
0.001498139 1.28259902 -6.96451364 
0.001833700 1.28259799 -6.64399818 
0.002244422 1.28259645 -6.37604521 
0.002747139 1.28259414 -6.13436320 
0.003362457 1.28259068 -5.90748036 
0.004115597 1.28258550 -5.68949151 
0.005037429 1.28257774 -5.47705549 
0.006165738 1.28256611 -5.26816882 
0.007546772 1.28254869 -5.06158502 
0.009237136 1.28252259 -4.85650978 
0.011306117 1.28248348 -4.65242889 
0.013838518 1.28242491 -4.44900598 
0.016938140 1.28233717 -4.24601938 
0.020732030 1.28220573 -4.04332221 
0.025375696 1.28200888 -3.84081666 
0.031059473 1.28171406 -3.63843716 
0.038016331 1.28127262 -3.43613920 
0.046531422 1.28061181 -3.23389191 
0.056953766 1.27962299 -3.03167285 
0.069710560 1.27814424 -2.82946427 
0.085324685 1.27593474 -2.62725018 
0.104436141 1.27263775 -2.42501366 
0.127828277 1.26772768 -2.22273412 
0.156459904 1.26043669 -2.02038387 
0.191504587 1.24965721 -1.81792357 
0.234398757 1.23382212 -1.61529585 
0.286900580 1.21077845 -1.41241595 
0.351162028 1.17770066 -1.20915821 
0.429817081 1.13114186 -1.00533625 
0.526089693 1.06738861 -0.80067443 
0.643925932 0.98331539 -0.59476717 
0.788155731 0.87780569 -0.38702289 
0.964690852 0.75338435 -0.17658961 
1.180767206 0.61711129 0.03773627 
1.445241437 0.47965631 0.25760748 
1.768953950 0.35245907 0.48520089 
2.165173234 0.24440185 0.72321416 
2.650139725 0.15983460 0.97470532 
3.243731471 0.09861503 1.24270879 
3.970278910 0.05748307 1.52965062 
4.859562132 0.03175634 1.83674062 
5.948031523 0.01671456 2.16362364 
7.280301813 0.00844081 2.50848196 
8.910980765 0.00412214 2.86852666 
10.906907465 0.00196183 3.24061744 
13.349891959 0.00091614 3.62175965 
16.340068518 0.00042213 4.00937290 
20.000000000 0.00019278 4.40135642 


==> MANUSCRIPT(arxiv)/mud025/determ_psd_delta025_tau05_mud0.25.txt <==
     omega        psd 
0.001000000 1.21597498       -Inf 
0.001206793 1.21597449 -7.35951207 
0.001456348 1.21597377 -6.91017410 
0.001757511 1.21597273 -6.59895734 
0.002120951 1.21597120 -6.34110500 
0.002559548 1.21596899 -6.11024756 
0.003088844 1.21596576 -5.89482566 
0.003727594 1.21596106 -5.68884361 
0.004498433 1.21595422 -5.48887204 
0.005428675 1.21594425 -5.29282576 
0.006551286 1.21592973 -5.09938542 
0.007906043 1.21590859 -4.90769390 
0.009540955 1.21587780 -4.71718437 
0.011513954 1.21583296 -4.52747731 
0.013894955 1.21576766 -4.33831642 
0.016768329 1.21567258 -4.14952741 
0.020235896 1.21553413 -3.96099099 
0.024420531 1.21533254 -3.77262488 
0.029470517 1.21503905 -3.58437150 
0.035564803 1.21461183 -3.39618961 
0.042919343 1.21399008 -3.20804830 
0.051794747 1.21308550 -3.01992247 
0.062505519 1.21177005 -2.83178930 
0.075431201 1.20985837 -2.64362490 
0.091029818 1.20708291 -2.45540099 
0.109854114 1.20305905 -2.26708084 
0.132571137 1.19723717 -2.07861409 
0.159985872 1.18883867 -1.88992974 
0.193069773 1.17677485 -1.70092634 
0.232995181 1.15955221 -1.51145817 
0.281176870 1.13518002 -1.32131594 
0.339322177 1.10111867 -1.13020002 
0.409491506 1.05434540 -0.93768411 
0.494171336 0.99166112 -0.74316761 
0.596362332 0.91038723 -0.54581652 
0.719685673 0.80952684 -0.34449679 
0.868511374 0.69118934 -0.13771196 
1.048113134 0.56160928 0.07642999 
1.264855217 0.43077252 0.30018072 
1.526417967 0.31010209 0.53599871 
1.842069969 0.20897742 0.78625112 
2.222996483 0.13199799 1.05280265 
2.682695795 0.07851809 1.33661059 
3.237457543 0.04430947 1.63749159 
3.906939937 0.02392890 1.95416986 
4.714866363 0.01247627 2.28457996 
5.689866029 0.00633136 2.62628335 
6.866488450 0.00314880 2.97684341 
8.286427729 0.00154324 3.33407219 
10.000000000 0.00074856 3.69614354 


==> MANUSCRIPT(arxiv)/mud025/determ_psd_delta025_tau1_mud0.25.txt <==
     omega        psd 
0.001000000 1.08288440       -Inf 
0.001189842 1.08288366 -7.09799851 
0.001415723 1.08288261 -6.65699904 
0.001684487 1.08288113 -6.35492888 
0.002004272 1.08287903 -6.10698095 
0.002384767 1.08287605 -5.88672155 
0.002837495 1.08287184 -5.68251797 
0.003376170 1.08286588 -5.48829696 
0.004017108 1.08285745 -5.30055179 
0.004779722 1.08284550 -5.11712355 
0.005687113 1.08282859 -4.93662529 
0.006766764 1.08280466 -4.75813985 
0.008051378 1.08277077 -4.58104848 
0.009579865 1.08272280 -4.40492785 
0.011398523 1.08265489 -4.22948534 
0.013562438 1.08255875 -4.05451709 
0.016137154 1.08242268 -3.87988008 
0.019200659 1.08223008 -3.70547317 
0.022845744 1.08195751 -3.53122405 
0.027182819 1.08157180 -3.35708001 
0.032343251 1.08102610 -3.18300135 
0.038483349 1.08025425 -3.00895646 
0.045789093 1.07916298 -2.83491787 
0.054481772 1.07762091 -2.66085895 
0.064824684 1.07544353 -2.48675063 
0.077131112 1.07237245 -2.31255787 
0.091773813 1.06804751 -2.13823545 
0.109196310 1.06197004 -1.96372261 
0.129926322 1.05345601 -1.78893587 
0.154591756 1.04157975 -1.61375936 
0.183939717 1.02511295 -1.43803175 
0.218859144 1.00247210 -1.26152857 
0.260407735 0.97170207 -1.08393890 
0.309843981 0.93054642 -0.90483517 
0.368665288 0.87667965 -0.72363602 
0.438653331 0.80818772 -0.53956344 
0.521928023 0.72433776 -0.35159953 
0.621011724 0.62652477 -0.15845359 
0.738905642 0.51901701 0.04144123 
0.879180742 0.40889621 0.24987561 
1.046085905 0.30473843 0.46873015 
1.244676627 0.21429739 0.69975151 
1.480968148 0.14230312 0.94426932 
1.762117652 0.08958351 1.20293118 
2.096641055 0.05380232 1.47555297 
2.494670947 0.03106179 1.76115063 
2.968263509 0.01737287 2.05815020 
3.531763686 0.00947996 2.36470530 
4.202239692 0.00507667 2.67901449 
5.000000000 0.00268002 2.99954127 


==> MANUSCRIPT(arxiv)/mud025/determ_psd_delta05_tau025_mud0.25.txt <==
     omega        psd 
0.001000000 1.28237183       -Inf 
0.001223985 1.28237137 -7.42174575 
0.001498139 1.28237068 -6.96397257 
0.001833700 1.28236966 -6.64345700 
0.002244422 1.28236811 -6.37550392 
0.002747139 1.28236580 -6.13382191 
0.003362457 1.28236234 -5.90693905 
0.004115597 1.28235715 -5.68895021 
0.005037429 1.28234938 -5.47651417 
0.006165738 1.28233774 -5.26762750 
0.007546772 1.28232030 -5.06104370 
0.009237136 1.28229418 -4.85596845 
0.011306117 1.28225504 -4.65188757 
0.013838518 1.28219642 -4.44846466 
0.016938140 1.28210859 -4.24547806 
0.020732030 1.28197704 -4.04278090 
0.025375696 1.28178001 -3.84027536 
0.031059473 1.28148493 -3.63789586 
0.038016331 1.28104309 -3.43559793 
0.046531422 1.28038168 -3.23335067 
0.056953766 1.27939197 -3.03113165 
0.069710560 1.27791189 -2.82892314 
0.085324685 1.27570041 -2.62670914 
0.104436141 1.27240049 -2.42447276 
0.127828277 1.26748609 -2.22219344 
0.156459904 1.26018875 -2.01984350 
0.191504587 1.24940007 -1.81738369 
0.234398757 1.23355185 -1.61475668 
0.286900580 1.21048991 -1.41187785 
0.351162028 1.17738762 -1.20862170 
0.429817081 1.13079776 -1.00480210 
0.526089693 1.06700847 -0.80014377 
0.643925932 0.98289914 -0.59424164 
0.788155731 0.87736236 -0.38650482 
0.964690852 0.75293482 -0.17608223 
1.180767206 0.61668618 0.03822864 
1.445241437 0.47928757 0.25807943 
1.768953950 0.35216874 0.48564625 
2.165173234 0.24419502 0.72362712 
2.650139725 0.15970064 0.97508253 
3.243731471 0.09853491 1.24305257 
3.970278910 0.05743747 1.52997281 
4.859562132 0.03173053 1.83706616 
5.948031523 0.01669939 2.16399323 
7.280301813 0.00843139 2.50895433 
8.910980765 0.00411602 2.86918231 
10.906907465 0.00195777 3.24156623 
13.349891959 0.00091342 3.62315463 
16.340068518 0.00042033 4.01143288 
20.000000000 0.00019157 4.40440137 


==> MANUSCRIPT(arxiv)/mud025/determ_psd_delta05_tau05_mud0.25.txt <==
     omega        psd 
0.001000000 1.21080217       -Inf 
0.001206793 1.21080167 -7.35704378 
0.001456348 1.21080096 -6.90770576 
0.001757511 1.21079991 -6.59648905 
0.002120951 1.21079839 -6.33863671 
0.002559548 1.21079617 -6.10777928 
0.003088844 1.21079294 -5.89235739 
0.003727594 1.21078824 -5.68637533 
0.004498433 1.21078139 -5.48640377 
0.005428675 1.21077141 -5.29035748 
0.006551286 1.21075688 -5.09691714 
0.007906043 1.21073573 -4.90522562 
0.009540955 1.21070492 -4.71471608 
0.011513954 1.21066005 -4.52500901 
0.013894955 1.21059471 -4.33584811 
0.016768329 1.21049956 -4.14705909 
0.020235896 1.21036102 -3.95852266 
0.024420531 1.21015929 -3.77015651 
0.029470517 1.20986561 -3.58190309 
0.035564803 1.20943810 -3.39372114 
0.042919343 1.20881594 -3.20557974 
0.051794747 1.20791077 -3.01745378 
0.062505519 1.20659447 -2.82932041 
0.075431201 1.20468157 -2.64115573 
0.091029818 1.20190440 -2.45293141 
0.109854114 1.19787817 -2.26461066 
0.132571137 1.19205306 -2.07614305 
0.159985872 1.18365036 -1.88745746 
0.193069773 1.17158144 -1.69845224 
0.232995181 1.15435344 -1.50898143 
0.281176870 1.12997750 -1.31883541 
0.339322177 1.09591850 -1.12771403 
0.409491506 1.04916288 -0.93519033 
0.494171336 0.98652857 -0.74066278 
0.596362332 0.90536463 -0.54329624 
0.719685673 0.80471234 -0.34195525 
0.868511374 0.68672168 -0.13514191 
1.048113134 0.55765138 0.07903701 
1.264855217 0.42747164 0.30283339 
1.526417967 0.30753992 0.53870402 
1.842069969 0.20713889 0.78901115 
2.222996483 0.13078002 1.05561008 
2.682695795 0.07777085 1.33944261 
3.237457543 0.04388267 1.64030155 
3.906939937 0.02370101 1.95687593 
4.714866363 0.01236255 2.28705204 
5.689866029 0.00627876 2.62833373 
6.866488450 0.00312674 2.97823066 
8.286427729 0.00153529 3.33452580 
10.000000000 0.00074647 3.69540865 


==> MANUSCRIPT(arxiv)/mud025/determ_psd_delta05_tau1_mud0.25.txt <==
     omega        psd 
0.001000000 1.05182957       -Inf 
0.001189842 1.05182882 -7.07656736 
0.001415723 1.05182776 -6.63556787 
0.001684487 1.05182625 -6.33349771 
0.002004272 1.05182412 -6.08554976 
0.002384767 1.05182111 -5.86529036 
0.002837495 1.05181684 -5.66108675 
0.003376170 1.05181080 -5.46686571 
0.004017108 1.05180225 -5.27912051 
0.004779722 1.05179014 -5.09569221 
0.005687113 1.05177299 -4.91519387 
0.006766764 1.05174872 -4.73670831 
0.008051378 1.05171437 -4.55961678 
0.009579865 1.05166573 -4.38349592 
0.011398523 1.05159688 -4.20805309 
0.013562438 1.05149942 -4.03308438 
0.016137154 1.05136146 -3.85844672 
0.019200659 1.05116620 -3.68403890 
0.022845744 1.05088986 -3.50978848 
0.027182819 1.05049883 -3.33564261 
0.032343251 1.04994562 -3.16156135 
0.038483349 1.04916319 -2.98751277 
0.045789093 1.04805700 -2.81346898 
0.054481772 1.04649400 -2.63940270 
0.064824684 1.04428731 -2.46528398 
0.077131112 1.04117539 -2.29107653 
0.091773813 1.03679395 -2.11673339 
0.109196310 1.03063910 -1.94219138 
0.129926322 1.02202059 -1.76736362 
0.154591756 1.01000631 -1.59212964 
0.183939717 0.99336315 -1.41632185 
0.218859144 0.97050850 -1.23970748 
0.260407735 0.93950193 -1.06196495 
0.309843981 0.89812900 -0.88265369 
0.368665288 0.84415364 -0.70117783 
0.438653331 0.77582138 -0.51674588 
0.521928023 0.69264145 -0.32833312 
0.621011724 0.59630910 -0.13465926 
0.738905642 0.49136047 0.06579804 
0.879180742 0.38495946 0.27472864 
1.046085905 0.28543749 0.49383542 
1.244676627 0.19997640 0.72460741 
1.480968148 0.13260612 0.96807298 
1.762117652 0.08361387 1.22462273 
2.096641055 0.05045918 1.49397999 
2.494670947 0.02935099 1.77532929 
2.968263509 0.01656563 2.06754092 
3.531763686 0.00912273 2.36940313 
4.202239692 0.00492356 2.67978157 
5.000000000 0.00261296 2.99765836 


==> MANUSCRIPT(arxiv)/mud025/determ_psd_delta1_tau025_mud0.25.txt <==
     omega        psd 
0.001000000 1.27986760       -Inf 
0.001223985 1.27986714 -7.42034167 
0.001498139 1.27986645 -6.96256852 
0.001833700 1.27986542 -6.64205293 
0.002244422 1.27986388 -6.37409985 
0.002747139 1.27986157 -6.13241785 
0.003362457 1.27985810 -5.90553499 
0.004115597 1.27985291 -5.68754614 
0.005037429 1.27984513 -5.47511011 
0.006165738 1.27983348 -5.26622344 
0.007546772 1.27981603 -5.05963964 
0.009237136 1.27978988 -4.85456440 
0.011306117 1.27975071 -4.65048352 
0.013838518 1.27969204 -4.44706062 
0.016938140 1.27960414 -4.24407403 
0.020732030 1.27947248 -4.04137688 
0.025375696 1.27927527 -3.83887136 
0.031059473 1.27897994 -3.63649189 
0.038016331 1.27853773 -3.43419400 
0.046531422 1.27787576 -3.23194682 
0.056953766 1.27688522 -3.02972791 
0.069710560 1.27540390 -2.82751955 
0.085324685 1.27319059 -2.62530579 
0.104436141 1.26988799 -2.42306977 
0.127828277 1.26496968 -2.22079098 
0.156459904 1.25766677 -2.01844185 
0.191504587 1.24687031 -1.81598323 
0.234398757 1.23101168 -1.61335801 
0.286900580 1.20793675 -1.41048185 
0.351162028 1.17482026 -1.20722967 
0.429817081 1.12821932 -1.00341596 
0.526089693 1.06443165 -0.79876631 
0.643925932 0.98035398 -0.59287690 
0.788155731 0.87490401 -0.38515850 
0.964690852 0.75064521 -0.17476219 
1.180767206 0.61466187 0.03951202 
1.445241437 0.47761259 0.25931331 
1.768953950 0.35088481 0.48681610 
2.165173234 0.24328767 0.72471874 
2.650139725 0.15910922 0.97608499 
3.243731471 0.09817769 1.24396090 
3.970278910 0.05723613 1.53078769 
4.859562132 0.03162402 1.83778782 
5.948031523 0.01664656 2.16460823 
7.280301813 0.00840720 2.50941673 
8.910980765 0.00410626 2.86939268 
10.906907465 0.00195478 3.24135238 
13.349891959 0.00091328 3.62225624 
16.340068518 0.00042114 4.00949114 
20.000000000 0.00019252 4.40095128 


==> MANUSCRIPT(arxiv)/mud025/determ_psd_delta1_tau05_mud0.25.txt <==
     omega        psd 
0.001000000 1.19001093       -Inf 
0.001206793 1.19001043 -7.34233482 
0.001456348 1.19000970 -6.89299679 
0.001757511 1.19000864 -6.58178007 
0.002120951 1.19000710 -6.32392772 
0.002559548 1.19000486 -6.09307030 
0.003088844 1.19000159 -5.87764840 
0.003727594 1.18999683 -5.67166634 
0.004498433 1.18998989 -5.47169477 
0.005428675 1.18997980 -5.27564848 
0.006551286 1.18996509 -5.08220813 
0.007906043 1.18994368 -4.89051660 
0.009540955 1.18991249 -4.70000704 
0.011513954 1.18986708 -4.51029996 
0.013894955 1.18980094 -4.32113902 
0.016768329 1.18970464 -4.13234995 
0.020235896 1.18956441 -3.94381346 
0.024420531 1.18936024 -3.75544721 
0.029470517 1.18906299 -3.56719364 
0.035564803 1.18863030 -3.37901149 
0.042919343 1.18800062 -3.19086978 
0.051794747 1.18708454 -3.00274338 
0.062505519 1.18575244 -2.81460937 
0.075431201 1.18381674 -2.62644376 
0.091029818 1.18100677 -2.43821809 
0.109854114 1.17693364 -2.24989537 
0.132571137 1.17104205 -2.06142491 
0.159985872 1.16254633 -1.87273519 
0.193069773 1.15034973 -1.68372401 
0.232995181 1.13295156 -1.49424465 
0.281176870 1.10835918 -1.30408640 
0.339322177 1.07404549 -1.11294775 
0.409491506 1.02703094 -0.92039995 
0.494171336 0.96421433 -0.72583953 
0.596362332 0.88309505 -0.52842958 
0.719685673 0.78294002 -0.32703435 
0.868511374 0.66615887 -0.12015944 
1.048113134 0.53919406 0.09407637 
1.264855217 0.41197929 0.31789705 
1.526417967 0.29554386 0.55370542 
1.842069969 0.19864781 0.80377371 
2.222996483 0.12531021 1.06982834 
2.682695795 0.07456658 1.35265782 
3.237457543 0.04217396 1.65191574 
3.906939937 0.02287090 1.96622304 
4.714866363 0.01199559 2.29352378 
5.689866029 0.00613180 2.63153209 
6.866488450 0.00307385 2.97810044 
8.286427729 0.00151833 3.33141368 
10.000000000 0.00074162 3.69000303 


==> MANUSCRIPT(arxiv)/mud025/determ_psd_delta1_tau1_mud0.25.txt <==
     omega        psd 
0.001000000 0.91960983       -Inf 
0.001189842 0.91960903 -6.97558069 
0.001415723 0.91960789 -6.53458120 
0.001684487 0.91960629 -6.23251106 
0.002004272 0.91960401 -5.98456312 
0.002384767 0.91960078 -5.76430371 
0.002837495 0.91959621 -5.56010010 
0.003376170 0.91958975 -5.36587906 
0.004017108 0.91958060 -5.17813385 
0.004779722 0.91956764 -4.99470555 
0.005687113 0.91954930 -4.81420719 
0.006766764 0.91952333 -4.63572162 
0.008051378 0.91948657 -4.45863007 
0.009579865 0.91943453 -4.28250918 
0.011398523 0.91936087 -4.10706631 
0.013562438 0.91925660 -3.93209754 
0.016137154 0.91910902 -3.75745980 
0.019200659 0.91890014 -3.58305187 
0.022845744 0.91860457 -3.40880129 
0.027182819 0.91818637 -3.23465518 
0.032343251 0.91759486 -3.06057361 
0.038483349 0.91675848 -2.88652460 
0.045789093 0.91557650 -2.71248021 
0.054481772 0.91390734 -2.53841313 
0.064824684 0.91155266 -2.36429335 
0.077131112 0.90823578 -2.19008456 
0.091773813 0.90357317 -2.01573986 
0.109196310 0.89703794 -1.84119626 
0.129926322 0.88791539 -1.66636754 
0.154591756 0.87525398 -1.49113470 
0.183939717 0.85782066 -1.31533345 
0.218859144 0.83408093 -1.13873800 
0.260407735 0.80224039 -0.96104086 
0.309843981 0.76040487 -0.78182927 
0.368665288 0.70692623 -0.60056035 
0.438653331 0.64097341 -0.41654009 
0.521928023 0.56326031 -0.22891490 
0.621011724 0.47666624 -0.03668705 
0.738905642 0.38630307 0.16123728 
0.879180742 0.29865974 0.36597288 
1.046085905 0.21995376 0.57858578 
1.244676627 0.15445593 0.80008409 
1.480968148 0.10368091 1.03150460 
1.762117652 0.06672229 1.27404427 
2.096641055 0.04125902 1.52908815 
2.494670947 0.02455429 1.79799951 
2.968263509 0.01408521 2.08169462 
3.531763686 0.00780764 2.38016017 
4.202239692 0.00420073 2.69205593 
5.000000000 0.00220857 3.01460022 


==> MANUSCRIPT(arxiv)/mud025/probab_psd_delta025_tau025_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 21106.6
0.001    1.28213    1
0.00122399    1.28197    0.99987
0.00149814    1.28173    0.999688
0.0018337    1.28142    0.999442
0.00224442    1.28103    0.999137
0.00274714    1.28062    0.998817
0.00336246    1.28038    0.998632
0.0041156    1.28076    0.99893
0.00503743    1.2825    1.00028
0.00616574    1.28597    1.003
0.00754677    1.2888    1.0052
0.00923714    1.2835    1.00107
0.0113061    1.27036    0.990817
0.0138385    1.28086    0.999008
0.0169381    1.29958    1.01361
0.020732    1.28185    0.999779
0.0253757    1.27114    0.991422
0.0310595    1.28183    0.999765
0.0380163    1.2738    0.993498
0.0465314    1.2791    0.997633
0.0569538    1.27584    0.995092
0.0697106    1.28488    1.00215
0.0853247    1.25188    0.976401
0.104436    1.27752    0.996404
0.127828    1.28003    0.998362
0.15646    1.23007    0.959396
0.191505    1.26615    0.987536
0.234399    1.24673    0.97239
0.286901    1.1921    0.92978
0.351162    1.16357    0.907527
0.429817    1.13091    0.882053
0.52609    1.05592    0.823567
0.643926    0.970399    0.756863
0.788156    0.864753    0.674464
0.964691    0.75022    0.585134
1.18077    0.616286    0.480672
1.44524    0.476943    0.371992
1.76895    0.351658    0.274276
2.16517    0.243355    0.189805
2.65014    0.160598    0.125259
3.24373    0.0976123    0.0761328
3.97028    0.0568133    0.0443116
4.85956    0.0314368    0.0245191
5.94803    0.0169222    0.0131985
7.2803    0.00853123    0.00665394
8.91098    0.00411134    0.00320664
10.9069    0.00195097    0.00152166
13.3499    0.000910284    0.000709977
16.3401    0.000423442    0.000330264
20    0.000198565    0.000154871


==> MANUSCRIPT(arxiv)/mud025/probab_psd_delta025_tau05_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 5563.29
0.001    1.21707    1
0.00120679    1.2178    1.0006
0.00145635    1.21879    1.00141
0.00175751    1.22009    1.00248
0.00212095    1.22171    1.00381
0.00255955    1.22357    1.00534
0.00308884    1.22536    1.00681
0.00372759    1.22645    1.00771
0.00449843    1.22594    1.00728
0.00542868    1.22301    1.00488
0.00655129    1.2181    1.00084
0.00790604    1.21364    0.997176
0.00954095    1.21146    0.995388
0.011514    1.20787    0.99244
0.013895    1.20291    0.988363
0.0167683    1.20876    0.993166
0.0202359    1.21274    0.996444
0.0244205    1.21533    0.998571
0.0294705    1.21246    0.99621
0.0355648    1.22207    1.00411
0.0429193    1.22891    1.00973
0.0517947    1.21489    0.998209
0.0625055    1.19985    0.985849
0.0754312    1.20105    0.986832
0.0910298    1.21179    0.99566
0.109854    1.19593    0.982628
0.132571    1.20287    0.988333
0.159986    1.18114    0.970474
0.19307    1.16851    0.960099
0.232995    1.16573    0.957811
0.281177    1.14584    0.94147
0.339322    1.10866    0.910924
0.409492    1.05806    0.869345
0.494171    0.988834    0.812469
0.596362    0.890971    0.732061
0.719686    0.816435    0.670818
0.868511    0.691336    0.568031
1.04811    0.568892    0.467427
1.26486    0.430451    0.353677
1.52642    0.310821    0.255384
1.84207    0.205632    0.168956
2.223    0.129837    0.10668
2.6827    0.0783256    0.0643557
3.23746    0.0439885    0.0361429
3.90694    0.0237612    0.0195232
4.71487    0.0125883    0.0103431
5.68987    0.00639402    0.00525361
6.86649    0.00317065    0.00260515
8.28643    0.00153992    0.00126527
10    0.000758489    0.000623208


==> MANUSCRIPT(arxiv)/mud025/probab_psd_delta025_tau1_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 1411.77
0.001    1.07702    1
0.00118984    1.07727    1.00023
0.00141572    1.07762    1.00056
0.00168449    1.07808    1.00099
0.00200427    1.07871    1.00157
0.00238477    1.07951    1.00231
0.00283749    1.08052    1.00325
0.00337617    1.08175    1.0044
0.00401711    1.0832    1.00574
0.00477972    1.08486    1.00728
0.00568711    1.08664    1.00893
0.00676676    1.088    1.01019
0.00805138    1.08693    1.00921
0.00957986    1.07952    1.00233
0.0113985    1.0656    0.989403
0.0135624    1.06118    0.985296
0.0161372    1.07935    1.00216
0.0192007    1.0879    1.01011
0.0228457    1.08591    1.00826
0.0271828    1.07056    0.994
0.0323433    1.0871    1.00936
0.0384833    1.08805    1.01025
0.0457891    1.09519    1.01687
0.0544818    1.08714    1.0094
0.0648247    1.06433    0.988223
0.0771311    1.07601    0.99906
0.0917738    1.07112    0.994521
0.109196    1.04936    0.974321
0.129926    1.06283    0.986831
0.154592    1.0523    0.977051
0.18394    1.02569    0.952344
0.218859    1.01027    0.938025
0.260408    0.964329    0.895369
0.309844    0.928358    0.861971
0.368665    0.873385    0.810929
0.438653    0.810919    0.75293
0.521928    0.726723    0.674755
0.621012    0.632376    0.587155
0.738906    0.514378    0.477595
0.879181    0.414082    0.384471
1.04609    0.304381    0.282614
1.24468    0.216475    0.200995
1.48097    0.140664    0.130605
1.76212    0.0889775    0.0826147
2.09664    0.0536158    0.0497817
2.49467    0.0310491    0.0288288
2.96826    0.0176062    0.0163471
3.53176    0.00941091    0.00873793
4.20224    0.00509481    0.00473048
5    0.00266259    0.00247218


==> MANUSCRIPT(arxiv)/mud025/probab_psd_delta05_tau025_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 5462.17
0.001    1.26864    1
0.00122399    1.26822    0.999675
0.00149814    1.26768    0.999248
0.0018337    1.26703    0.998736
0.00224442    1.26639    0.998226
0.00274714    1.26604    0.997952
0.00336246    1.26659    0.998391
0.0041156    1.26897    1.00027
0.00503743    1.27394    1.00418
0.00616574    1.28063    1.00945
0.00754677    1.28476    1.01271
0.00923714    1.28128    1.00997
0.0113061    1.27415    1.00435
0.0138385    1.27365    1.00396
0.0169381    1.28236    1.01082
0.020732    1.2888    1.0159
0.0253757    1.27225    1.00285
0.0310595    1.2831    1.0114
0.0380163    1.27211    1.00274
0.0465314    1.28444    1.01246
0.0569538    1.28277    1.01114
0.0697106    1.2637    0.996107
0.0853247    1.26933    1.00054
0.104436    1.26937    1.00058
0.127828    1.27519    1.00516
0.15646    1.25861    0.992093
0.191505    1.26522    0.997308
0.234399    1.23579    0.974109
0.286901    1.20973    0.953568
0.351162    1.17763    0.928264
0.429817    1.14054    0.899031
0.52609    1.0758    0.847997
0.643926    0.982132    0.774164
0.788156    0.878113    0.692171
0.964691    0.762114    0.600735
1.18077    0.610493    0.48122
1.44524    0.474867    0.374313
1.76895    0.351539    0.2771
2.16517    0.239828    0.189044
2.65014    0.1606    0.126593
3.24373    0.097972    0.0772262
3.97028    0.0574815    0.0453097
4.85956    0.0314918    0.0248234
5.94803    0.0168737    0.0133006
7.2803    0.0083318    0.00656753
8.91098    0.00409988    0.00323173
10.9069    0.00198776    0.00156685
13.3499    0.000920622    0.000725678
16.3401    0.000426679    0.000336329
20    0.000191398    0.000150869


==> MANUSCRIPT(arxiv)/mud025/probab_psd_delta05_tau05_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 1250.46
0.001    1.20362    1
0.00120679    1.2025    0.999066
0.00145635    1.20094    0.997772
0.00175751    1.19884    0.996024
0.00212095    1.1961    0.99375
0.00255955    1.19275    0.99097
0.00308884    1.18908    0.987913
0.00372759    1.18581    0.9852
0.00449843    1.18434    0.983979
0.00542868    1.18645    0.985735
0.00655129    1.19304    0.99121
0.00790604    1.20177    0.998459
0.00954095    1.20722    1.00299
0.011514    1.20946    1.00485
0.013895    1.21637    1.01059
0.0167683    1.21542    1.0098
0.0202359    1.21471    1.00921
0.0244205    1.23006    1.02196
0.0294705    1.21774    1.01173
0.0355648    1.22866    1.0208
0.0429193    1.23321    1.02458
0.0517947    1.18883    0.987707
0.0625055    1.19745    0.994875
0.0754312    1.20322    0.999669
0.0910298    1.19866    0.995877
0.109854    1.21761    1.01162
0.132571    1.2033    0.999728
0.159986    1.17932    0.979807
0.19307    1.16362    0.966763
0.232995    1.1407    0.947718
0.281177    1.12764    0.936868
0.339322    1.0965    0.911
0.409492    1.06251    0.882757
0.494171    0.968995    0.805065
0.596362    0.916103    0.761121
0.719686    0.795426    0.66086
0.868511    0.692762    0.575563
1.04811    0.556318    0.462203
1.26486    0.429614    0.356934
1.52642    0.302256    0.251122
1.84207    0.207305    0.172234
2.223    0.130891    0.108747
2.6827    0.0768789    0.0638729
3.23746    0.0441302    0.0366645
3.90694    0.023475    0.0195036
4.71487    0.0122712    0.0101952
5.68987    0.00627477    0.00521323
6.86649    0.00312454    0.00259595
8.28643    0.00153247    0.00127322
10    0.000756008    0.00062811


==> MANUSCRIPT(arxiv)/mud025/probab_psd_delta05_tau1_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 328.003
0.001    1.06204    1
0.00118984    1.06226    1.00021
0.00141572    1.06257    1.00049
0.00168449    1.06298    1.00089
0.00200427    1.06355    1.00142
0.00238477    1.0643    1.00212
0.00283749    1.06525    1.00302
0.00337617    1.06638    1.00409
0.00401711    1.06756    1.0052
0.00477972    1.0684    1.00599
0.00568711    1.06806    1.00567
0.00676676    1.06498    1.00277
0.00805138    1.05727    0.995506
0.00957986    1.04481    0.98378
0.0113985    1.03352    0.973149
0.0135624    1.03277    0.972435
0.0161372    1.03784    0.977217
0.0192007    1.04236    0.981471
0.0228457    1.05018    0.988828
0.0271828    1.05309    0.991573
0.0323433    1.04484    0.983807
0.0384833    1.06441    1.00223
0.0457891    1.03658    0.976027
0.0544818    1.04012    0.979363
0.0648247    1.04133    0.980495
0.0771311    1.04829    0.987056
0.0917738    1.03104    0.970814
0.109196    1.01922    0.959678
0.129926    1.02308    0.963318
0.154592    1.01767    0.95822
0.18394    0.989596    0.931787
0.218859    0.954679    0.89891
0.260408    0.941035    0.886062
0.309844    0.895096    0.842807
0.368665    0.83426    0.785526
0.438653    0.775646    0.730335
0.521928    0.701837    0.660838
0.621012    0.599281    0.564273
0.738906    0.484374    0.456079
0.879181    0.384815    0.362336
1.04609    0.28606    0.269349
1.24468    0.200067    0.18838
1.48097    0.132633    0.124885
1.76212    0.0833353    0.0784671
2.09664    0.0509349    0.0479594
2.49467    0.0291076    0.0274073
2.96826    0.016411    0.0154523
3.53176    0.00915862    0.00862361
4.20224    0.00488008    0.004595
5    0.00259304    0.00244156


==> MANUSCRIPT(arxiv)/mud025/probab_psd_delta1_tau025_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 1387.02
0.001    1.29513    1
0.00122399    1.29522    1.00007
0.00149814    1.29537    1.00019
0.0018337    1.29562    1.00038
0.00224442    1.29604    1.0007
0.00274714    1.2967    1.00121
0.00336246    1.29765    1.00194
0.0041156    1.29867    1.00274
0.00503743    1.29872    1.00278
0.00616574    1.29505    0.999937
0.00754677    1.28373    0.991199
0.00923714    1.26657    0.97795
0.0113061    1.26185    0.974307
0.0138385    1.28042    0.988642
0.0169381    1.28349    0.991013
0.020732    1.29052    0.996445
0.0253757    1.31075    1.01206
0.0310595    1.28108    0.98915
0.0380163    1.27076    0.981187
0.0465314    1.27409    0.983757
0.0569538    1.28365    0.99114
0.0697106    1.29159    0.997272
0.0853247    1.28536    0.992461
0.104436    1.26176    0.974233
0.127828    1.28463    0.991895
0.15646    1.24808    0.963676
0.191505    1.25165    0.966431
0.234399    1.25216    0.966825
0.286901    1.2196    0.941681
0.351162    1.15576    0.89239
0.429817    1.10542    0.853522
0.52609    1.06525    0.822504
0.643926    0.995112    0.76835
0.788156    0.852753    0.658431
0.964691    0.764485    0.590278
1.18077    0.614165    0.474212
1.44524    0.481142    0.371501
1.76895    0.346215    0.267321
2.16517    0.2428    0.187472
2.65014    0.160023    0.123558
3.24373    0.0972303    0.0750739
3.97028    0.0577911    0.0446219
4.85956    0.0309638    0.0239079
5.94803    0.0166079    0.0128234
7.2803    0.00836336    0.00645756
8.91098    0.00408946    0.00315758
10.9069    0.00197309    0.00152348
13.3499    0.000913333    0.000705207
16.3401    0.00042402    0.000327397
20    0.000192707    0.000148794


==> MANUSCRIPT(arxiv)/mud025/probab_psd_delta1_tau05_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 372.69
0.001    1.18121    1
0.00120679    1.17984    0.998843
0.00145635    1.17797    0.997255
0.00175751    1.17547    0.995141
0.00212095    1.1723    0.992455
0.00255955    1.16857    0.989303
0.00308884    1.1648    0.986108
0.00372759    1.16211    0.983836
0.00449843    1.16243    0.984105
0.00542868    1.16785    0.988696
0.00655129    1.17858    0.997774
0.00790604    1.18973    1.00721
0.00954095    1.1927    1.00973
0.011514    1.18775    1.00554
0.013895    1.1864    1.00439
0.0167683    1.1814    1.00016
0.0202359    1.18565    1.00376
0.0244205    1.17736    0.99674
0.0294705    1.20663    1.02152
0.0355648    1.18473    1.00299
0.0429193    1.16515    0.986407
0.0517947    1.16342    0.984945
0.0625055    1.18331    1.00178
0.0754312    1.1763    0.995845
0.0910298    1.18399    1.00235
0.109854    1.16567    0.986847
0.132571    1.15879    0.981025
0.159986    1.16638    0.987444
0.19307    1.15621    0.978839
0.232995    1.12083    0.948885
0.281177    1.10919    0.939032
0.339322    1.07891    0.913399
0.409492    1.02657    0.869084
0.494171    0.94952    0.803856
0.596362    0.870061    0.736586
0.719686    0.79027    0.669036
0.868511    0.672254    0.569125
1.04811    0.543385    0.460025
1.26486    0.411362    0.348256
1.52642    0.297207    0.251613
1.84207    0.1994    0.16881
2.223    0.124084    0.105048
2.6827    0.0749205    0.0634271
3.23746    0.0417791    0.0353699
3.90694    0.0228029    0.0193048
4.71487    0.0120254    0.0101806
5.68987    0.00608053    0.00514772
6.86649    0.00307879    0.00260648
8.28643    0.00150977    0.00127816
10    0.000749292    0.000634345


==> MANUSCRIPT(arxiv)/mud025/probab_psd_delta1_tau1_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 95.0907
0.001    0.932997    1
0.00118984    0.932605    0.99958
0.00141572    0.932058    0.998994
0.00168449    0.931302    0.998183
0.00200427    0.930268    0.997075
0.00238477    0.928884    0.995591
0.00283749    0.927093    0.993672
0.00337617    0.924914    0.991336
0.00401711    0.922548    0.9888
0.00477972    0.920537    0.986645
0.00568711    0.919809    0.985865
0.00676676    0.921086    0.987234
0.00805138    0.922999    0.989284
0.00957986    0.92059    0.986703
0.0113985    0.912359    0.97788
0.0135624    0.914637    0.980321
0.0161372    0.931091    0.997958
0.0192007    0.919449    0.98548
0.0228457    0.919505    0.985539
0.0271828    0.931533    0.998431
0.0323433    0.93097    0.997828
0.0384833    0.917194    0.983063
0.0457891    0.912622    0.978162
0.0544818    0.90073    0.965416
0.0648247    0.917575    0.983471
0.0771311    0.910285    0.975657
0.0917738    0.909202    0.974496
0.109196    0.890391    0.954334
0.129926    0.878497    0.941586
0.154592    0.863999    0.926048
0.18394    0.86158    0.923454
0.218859    0.83578    0.895802
0.260408    0.81079    0.869017
0.309844    0.751746    0.805733
0.368665    0.713566    0.764811
0.438653    0.649044    0.695655
0.521928    0.558249    0.59834
0.621012    0.478992    0.51339
0.738906    0.382011    0.409445
0.879181    0.294864    0.31604
1.04609    0.223276    0.23931
1.24468    0.157109    0.168392
1.48097    0.103678    0.111124
1.76212    0.0666779    0.0714664
2.09664    0.0415988    0.0445862
2.49467    0.0245565    0.02632
2.96826    0.0142457    0.0152688
3.53176    0.00792928    0.00849872
4.20224    0.00422412    0.00452748
5    0.00222846    0.0023885


==> MANUSCRIPT(arxiv)/mud05/determ_psd_delta025_tau025_mud0.5.txt <==
     omega        psd 
0.001000000 0.82341723       -Inf 
0.001223985 0.82341702 -7.59391483 
0.001498139 0.82341671 -7.13614133 
0.001833700 0.82341624 -6.81562573 
0.002244422 0.82341554 -6.54767271 
0.002747139 0.82341449 -6.30599068 
0.003362457 0.82341291 -6.07910784 
0.004115597 0.82341055 -5.86111899 
0.005037429 0.82340701 -5.64868299 
0.006165738 0.82340172 -5.43979633 
0.007546772 0.82339378 -5.23321257 
0.009237136 0.82338189 -5.02813737 
0.011306117 0.82336408 -4.82405657 
0.013838518 0.82333740 -4.62063379 
0.016938140 0.82329743 -4.41764737 
0.020732030 0.82323756 -4.21495048 
0.025375696 0.82314788 -4.01244534 
0.031059473 0.82301356 -3.81006646 
0.038016331 0.82281240 -3.60776943 
0.046531422 0.82251120 -3.40552354 
0.056953766 0.82206033 -3.20330657 
0.069710560 0.82138570 -3.00110112 
0.085324685 0.82037686 -2.79889172 
0.104436141 0.81886963 -2.59666222 
0.127828277 0.81662086 -2.39439320 
0.156459904 0.81327255 -2.19205869 
0.191504587 0.80830216 -1.98962196 
0.234398757 0.80095695 -1.78702949 
0.286900580 0.79017408 -1.58420229 
0.351162028 0.77449809 -1.38102324 
0.429817081 0.75202869 -1.17731859 
0.526089693 0.72046776 -0.97283122 
0.643925932 0.67737929 -0.76718247 
0.788155731 0.62079207 -0.55981921 
0.964690852 0.55017656 -0.34994313 
1.180767206 0.46752922 -0.13642286 
1.445241437 0.37790026 0.08230252 
1.768953950 0.28865189 0.30830330 
2.165173234 0.20744388 0.54417142 
2.650139725 0.13996323 0.79288980 
3.243731471 0.08864066 1.05748789 
3.970278910 0.05278538 1.34048827 
4.859562132 0.02967098 1.64329718 
5.948031523 0.01583811 1.96581085 
7.280301813 0.00809048 2.30645062 
8.910980765 0.00398845 2.66260178 
10.906907465 0.00191306 3.03121700 
13.349891959 0.00089917 3.40932744 
16.340068518 0.00041656 3.79433747 
20.000000000 0.00019109 4.18411372 


==> MANUSCRIPT(arxiv)/mud05/determ_psd_delta025_tau05_mud0.5.txt <==
     omega        psd 
0.001000000 0.72638160       -Inf 
0.001206793 0.72638138 -7.49431463 
0.001456348 0.72638105 -7.04497662 
0.001757511 0.72638057 -6.73375991 
0.002120951 0.72637988 -6.47590758 
0.002559548 0.72637887 -6.24505017 
0.003088844 0.72637740 -6.02962831 
0.003727594 0.72637525 -5.82364631 
0.004498433 0.72637213 -5.62367483 
0.005428675 0.72636758 -5.42762866 
0.006551286 0.72636096 -5.23418849 
0.007906043 0.72635131 -5.04249721 
0.009540955 0.72633727 -4.85198803 
0.011513954 0.72631681 -4.66228148 
0.013894955 0.72628702 -4.47312134 
0.016768329 0.72624364 -4.28433343 
0.020235896 0.72618047 -4.09579861 
0.024420531 0.72608849 -3.90743480 
0.029470517 0.72595456 -3.71918480 
0.035564803 0.72575959 -3.53100783 
0.042919343 0.72547579 -3.34287367 
0.051794747 0.72506278 -3.15475827 
0.062505519 0.72446194 -2.96664026 
0.075431201 0.72358829 -2.77849794 
0.091029818 0.72231888 -2.59030618 
0.109854114 0.72047632 -2.40203279 
0.132571137 0.71780592 -2.21363406 
0.159985872 0.71394421 -2.02504859 
0.193069773 0.70837750 -1.83618878 
0.232995181 0.70038985 -1.64692888 
0.281176870 0.68900403 -1.45708820 
0.339322177 0.67292756 -1.26640773 
0.409491506 0.65053190 -1.07451827 
0.494171336 0.61991910 -0.88089810 
0.596362332 0.57915995 -0.68481969 
0.719685673 0.52679672 -0.48528757 
0.868511374 0.46263555 -0.28097644 
1.048113134 0.38864099 -0.07018892 
1.264855217 0.30942512 0.14913287 
1.526417967 0.23168010 0.37929852 
1.842069969 0.16236224 0.62262933 
2.222996483 0.10642579 0.88110012 
2.682695795 0.06547746 1.15595144 
3.237457543 0.03806945 1.44741518 
3.906939937 0.02109966 1.75467029 
4.714866363 0.01125015 2.07604231 
5.689866029 0.00582013 2.40935434 
6.866488450 0.00294301 2.75229151 
8.286427729 0.00146333 3.10267240 
10.000000000 0.00071885 3.45859328 


==> MANUSCRIPT(arxiv)/mud05/determ_psd_delta025_tau1_mud0.5.txt <==
     omega        psd 
0.001000000 0.56770284       -Inf 
0.001189842 0.56770251 -7.17871927 
0.001415723 0.56770205 -6.73771982 
0.001684487 0.56770138 -6.43564972 
0.002004272 0.56770045 -6.18770184 
0.002384767 0.56769912 -5.96744254 
0.002837495 0.56769724 -5.76323909 
0.003376170 0.56769458 -5.56901826 
0.004017108 0.56769082 -5.38127336 
0.004779722 0.56768549 -5.19784549 
0.005687113 0.56767795 -5.01734774 
0.006766764 0.56766727 -4.83886304 
0.008051378 0.56765215 -4.66177271 
0.009579865 0.56763075 -4.48565356 
0.011398523 0.56760046 -4.31021314 
0.013562438 0.56755757 -4.13524785 
0.016137154 0.56749687 -3.96061503 
0.019200659 0.56741094 -3.78621406 
0.022845744 0.56728933 -3.61197334 
0.027182819 0.56711724 -3.43784118 
0.032343251 0.56687375 -3.26377935 
0.038483349 0.56652932 -3.08975827 
0.045789093 0.56604227 -2.91575338 
0.054481772 0.56535389 -2.74174216 
0.064824684 0.56438164 -2.56770132 
0.077131112 0.56300976 -2.39360400 
0.091773813 0.56107669 -2.21941653 
0.109196310 0.55835812 -2.04509440 
0.129926322 0.55454531 -1.87057694 
0.154591756 0.54921829 -1.69578028 
0.183939717 0.54181560 -1.52058767 
0.218859144 0.53160518 -1.34483642 
0.260407735 0.51766738 -1.16830043 
0.309843981 0.49891050 -0.99066715 
0.368665288 0.47415150 -0.81150822 
0.438653331 0.44230303 -0.63024404 
0.521928023 0.40269753 -0.44610405 
0.621011724 0.35552592 -0.25808886 
0.738905642 0.30226036 -0.06494529 
0.879180742 0.24581063 0.13482766 
1.046085905 0.19015723 0.34292006 
1.244676627 0.13943351 0.56108223 
1.480968148 0.09681220 0.79092645 
1.762117652 0.06375770 1.03368873 
2.096641055 0.03998673 1.29000545 
2.494670947 0.02401855 1.55977121 
2.968263509 0.01390867 1.84214033 
3.531763686 0.00781721 2.13570246 
4.202239692 0.00429070 2.43878110 
5.000000000 0.00231188 2.74972811 


==> MANUSCRIPT(arxiv)/mud05/determ_psd_delta05_tau025_mud0.5.txt <==
     omega        psd 
0.001000000 0.82304294       -Inf 
0.001223985 0.82304273 -7.59382396 
0.001498139 0.82304242 -7.13605080 
0.001833700 0.82304195 -6.81553522 
0.002244422 0.82304125 -6.54758214 
0.002747139 0.82304020 -6.30590013 
0.003362457 0.82303862 -6.07901729 
0.004115597 0.82303626 -5.86102845 
0.005037429 0.82303273 -5.64859244 
0.006165738 0.82302743 -5.43970579 
0.007546772 0.82301950 -5.23312202 
0.009237136 0.82300761 -5.02804683 
0.011306117 0.82298981 -4.82396603 
0.013838518 0.82296314 -4.62054325 
0.016938140 0.82292318 -4.41755683 
0.020732030 0.82286332 -4.21485995 
0.025375696 0.82277367 -4.01235482 
0.031059473 0.82263938 -3.80997595 
0.038016331 0.82243828 -3.60767894 
0.046531422 0.82213716 -3.40543308 
0.056953766 0.82168641 -3.20321615 
0.069710560 0.82101196 -3.00101076 
0.085324685 0.82000340 -2.79880145 
0.104436141 0.81849659 -2.59657209 
0.127828277 0.81624845 -2.39430328 
0.156459904 0.81290108 -2.19196908 
0.191504587 0.80793210 -1.98953282 
0.234398757 0.80058901 -1.78694104 
0.286900580 0.78980933 -1.58411488 
0.351162028 0.77413814 -1.38093737 
0.429817081 0.75167596 -1.17723503 
0.526089693 0.72012584 -0.97275106 
0.643925932 0.67705334 -0.76710733 
0.788155731 0.62048918 -0.55975141 
0.964690852 0.54990559 -0.34988593 
1.180767206 0.46729968 -0.13638073 
1.445241437 0.37771981 0.08232373 
1.768953950 0.28852331 0.30829630 
2.165173234 0.20736312 0.54412780 
2.650139725 0.13992031 0.79280066 
3.243731471 0.08862307 1.05734434 
3.970278910 0.05278186 1.34028099 
4.859562132 0.02967370 1.64301376 
5.948031523 0.01584275 1.96542984 
7.280301813 0.00809511 2.30593194 
8.910980765 0.00399242 2.66187362 
10.906907465 0.00191623 3.03015882 
13.349891959 0.00090160 3.40774712 
16.340068518 0.00041837 3.79193881 
20.000000000 0.00019241 4.18044998 


==> MANUSCRIPT(arxiv)/mud05/determ_psd_delta05_tau05_mud0.5.txt <==
     omega        psd 
0.001000000 0.72227423       -Inf 
0.001206793 0.72227401 -7.49307410 
0.001456348 0.72227368 -7.04373604 
0.001757511 0.72227320 -6.73251928 
0.002120951 0.72227251 -6.47466695 
0.002559548 0.72227150 -6.24380956 
0.003088844 0.72227004 -6.02838768 
0.003727594 0.72226790 -5.82240568 
0.004498433 0.72226479 -5.62243420 
0.005428675 0.72226025 -5.42638804 
0.006551286 0.72225365 -5.23294785 
0.007906043 0.72224404 -5.04125658 
0.009540955 0.72223003 -4.85074739 
0.011513954 0.72220964 -4.66104085 
0.013894955 0.72217995 -4.47188070 
0.016768329 0.72213671 -4.28309278 
0.020235896 0.72207374 -4.09455794 
0.024420531 0.72198205 -3.90619412 
0.029470517 0.72184855 -3.71794409 
0.035564803 0.72165420 -3.52976709 
0.042919343 0.72137130 -3.34163288 
0.051794747 0.72095961 -3.15351739 
0.062505519 0.72036069 -2.96539927 
0.075431201 0.71948984 -2.77725680 
0.091029818 0.71822449 -2.58906479 
0.109854114 0.71638786 -2.40079106 
0.132571137 0.71372607 -2.21239183 
0.159985872 0.70987691 -2.02380562 
0.193069773 0.70432844 -1.83494476 
0.232995181 0.69636730 -1.64568334 
0.281176870 0.68501994 -1.45584048 
0.339322177 0.66899913 -1.26515690 
0.409491506 0.64668368 -1.07326304 
0.494171336 0.61618561 -0.87963674 
0.596362332 0.57558842 -0.68354996 
0.719685673 0.52344901 -0.48400675 
0.868511374 0.45958683 -0.27968157 
1.048113134 0.38597207 -0.06887748 
1.264855217 0.30720614 0.15046178 
1.526417967 0.22994861 0.38064223 
1.842069969 0.16110593 0.62397938 
2.222996483 0.10558210 0.88244055 
2.682695795 0.06495258 1.15725801 
3.237457543 0.03776539 1.44865427 
3.906939937 0.02093467 1.75579270 
4.714866363 0.01116619 2.07696677 
5.689866029 0.00578049 2.40994082 
6.866488450 0.00292623 2.75231439 
8.286427729 0.00145757 3.10180832 
10.000000000 0.00071788 3.45643318 


==> MANUSCRIPT(arxiv)/mud05/determ_psd_delta05_tau1_mud0.5.txt <==
     omega        psd 
0.001000000 0.54968022       -Inf 
0.001189842 0.54967990 -7.16974983 
0.001415723 0.54967944 -6.72875038 
0.001684487 0.54967879 -6.42668027 
0.002004272 0.54967786 -6.17873240 
0.002384767 0.54967655 -5.95847309 
0.002837495 0.54967470 -5.75426962 
0.003376170 0.54967208 -5.56004878 
0.004017108 0.54966837 -5.37230386 
0.004779722 0.54966312 -5.18887595 
0.005687113 0.54965568 -5.00837817 
0.006766764 0.54964516 -4.82989340 
0.008051378 0.54963026 -4.65280299 
0.009579865 0.54960916 -4.47668371 
0.011398523 0.54957929 -4.30124312 
0.013562438 0.54953702 -4.12627758 
0.016137154 0.54947718 -3.95164442 
0.019200659 0.54939248 -3.77724295 
0.022845744 0.54927260 -3.60300154 
0.027182819 0.54910296 -3.42886840 
0.032343251 0.54886293 -3.25480517 
0.038483349 0.54852341 -3.08078212 
0.045789093 0.54804332 -2.90677445 
0.054481772 0.54736479 -2.73275928 
0.064824684 0.54640647 -2.55871286 
0.077131112 0.54505433 -2.38460766 
0.091773813 0.54314919 -2.21040906 
0.109196310 0.54047016 -2.03607124 
0.129926322 0.53671331 -1.86153169 
0.154591756 0.53146550 -1.68670399 
0.183939717 0.52417484 -1.51146792 
0.218859144 0.51412277 -1.33565611 
0.260407735 0.50040842 -1.15903627 
0.309843981 0.48196592 -0.98128797 
0.368665288 0.45764687 -0.80197337 
0.438653331 0.42640834 -0.62050253 
0.521928023 0.38763532 -0.43609577 
0.621011724 0.34157203 -0.24775022 
0.738905642 0.28972812 -0.05422278 
0.879180742 0.23500909 0.14595195 
1.046085905 0.18132256 0.35438843 
1.244676627 0.13265242 0.57271029 
1.480968148 0.09197472 0.80235610 
1.762117652 0.06057230 1.04437272 
2.096641055 0.03805683 1.29925411 
2.494670947 0.02294167 1.56687467 
2.968263509 0.01335183 1.84654676 
3.531763686 0.00754666 2.13720341 
4.202239692 0.00416389 2.43764140 
5.000000000 0.00225203 2.74669995 


==> MANUSCRIPT(arxiv)/mud05/determ_psd_delta1_tau025_mud0.5.txt <==
     omega        psd 
0.001000000 0.82062663       -Inf 
0.001223985 0.82062643 -7.59273186 
0.001498139 0.82062611 -7.13495871 
0.001833700 0.82062565 -6.81444312 
0.002244422 0.82062494 -6.54649005 
0.002747139 0.82062389 -6.30480805 
0.003362457 0.82062232 -6.07792520 
0.004115597 0.82061996 -5.85993636 
0.005037429 0.82061643 -5.64750035 
0.006165738 0.82061114 -5.43861370 
0.007546772 0.82060321 -5.23202994 
0.009237136 0.82059133 -5.02695476 
0.011306117 0.82057354 -4.82287396 
0.013838518 0.82054689 -4.61945119 
0.016938140 0.82050696 -4.41646479 
0.020732030 0.82044715 -4.21376793 
0.025375696 0.82035756 -4.01126284 
0.031059473 0.82022338 -3.80888402 
0.038016331 0.82002243 -3.60658709 
0.046531422 0.81972154 -3.40434135 
0.056953766 0.81927114 -3.20212460 
0.069710560 0.81859721 -2.99991949 
0.085324685 0.81758942 -2.79771058 
0.104436141 0.81608379 -2.59548183 
0.127828277 0.81383744 -2.39321393 
0.156459904 0.81049279 -2.19088110 
0.191504587 0.80552800 -1.98844687 
0.234398757 0.79819141 -1.78585814 
0.286900580 0.78742194 -1.58303653 
0.351162028 0.77176702 -1.37986581 
0.429817081 0.74933109 -1.17617355 
0.526089693 0.71782361 -0.97170453 
0.643925932 0.67482011 -0.76608281 
0.788155731 0.61836519 -0.55875904 
0.964690852 0.54794682 -0.34893998 
1.180767206 0.46557326 -0.13550066 
1.445241437 0.37628945 0.08311251 
1.768953950 0.28742730 0.30896270 
2.165173234 0.20659682 0.54463716 
2.650139725 0.13943580 0.79311912 
3.243731471 0.08834706 1.05744470 
3.970278910 0.05264014 1.34014659 
4.859562132 0.02960820 1.64263497 
5.948031523 0.01581614 1.96478792 
7.280301813 0.00808676 2.30496822 
8.910980765 0.00399202 2.66044664 
10.906907465 0.00191887 3.02799517 
13.349891959 0.00090500 3.40439082 
16.340068518 0.00042154 3.78670202 
20.000000000 0.00019497 4.17236526 


==> MANUSCRIPT(arxiv)/mud05/determ_psd_delta1_tau05_mud0.5.txt <==
     omega        psd 
0.001000000 0.70544888       -Inf 
0.001206793 0.70544866 -7.48381489 
0.001456348 0.70544834 -7.03447690 
0.001757511 0.70544786 -6.72326019 
0.002120951 0.70544717 -6.46540785 
0.002559548 0.70544617 -6.23455046 
0.003088844 0.70544471 -6.01912859 
0.003727594 0.70544258 -5.81314659 
0.004498433 0.70543949 -5.61317510 
0.005428675 0.70543498 -5.41712893 
0.006551286 0.70542841 -5.22368875 
0.007906043 0.70541884 -5.03199746 
0.009540955 0.70540491 -4.84148826 
0.011513954 0.70538462 -4.65178170 
0.013894955 0.70535508 -4.46262152 
0.016768329 0.70531205 -4.27383356 
0.020235896 0.70524940 -4.08529867 
0.024420531 0.70515818 -3.89693476 
0.029470517 0.70502535 -3.70868461 
0.035564803 0.70483199 -3.52050743 
0.042919343 0.70455052 -3.33237295 
0.051794747 0.70414093 -3.14425709 
0.062505519 0.70354508 -2.95613841 
0.075431201 0.70267871 -2.76799513 
0.091029818 0.70141994 -2.57980195 
0.109854114 0.69959301 -2.39152651 
0.132571137 0.69694555 -2.20312481 
0.159985872 0.69311772 -2.01453502 
0.193069773 0.68760125 -1.82566898 
0.232995181 0.67968858 -1.63640011 
0.281176870 0.66841560 -1.44654658 
0.339322177 0.65251036 -1.25584785 
0.409491506 0.63037656 -1.06393271 
0.494171336 0.60016588 -0.87027706 
0.596362332 0.56002190 -0.67415088 
0.719685673 0.50858417 -0.47455699 
0.868511374 0.44576751 -0.27017106 
1.048113134 0.37361763 -0.05930317 
1.264855217 0.29673615 0.16008458 
1.526417967 0.22165739 0.39026056 
1.842069969 0.15504348 0.63347475 
2.222996483 0.10152079 0.89159578 
2.682695795 0.06246815 1.16572894 
3.237457543 0.03637811 1.45596136 
3.906939937 0.02022756 1.76134797 
4.714866363 0.01083805 2.08014446 
5.689866029 0.00564304 2.41018998 
6.866488450 0.00287530 2.74929591 
8.286427729 0.00144161 3.09551237 
10.000000000 0.00071420 3.44720528 


==> MANUSCRIPT(arxiv)/mud05/determ_psd_delta1_tau1_mud0.5.txt <==
     omega        psd 
0.001000000 0.47263196       -Inf 
0.001189842 0.47263165 -7.12036912 
0.001415723 0.47263121 -6.67936966 
0.001684487 0.47263059 -6.37729955 
0.002004272 0.47262972 -6.12935166 
0.002384767 0.47262847 -5.90909234 
0.002837495 0.47262672 -5.70488885 
0.003376170 0.47262423 -5.51066798 
0.004017108 0.47262071 -5.32292302 
0.004779722 0.47261572 -5.13949506 
0.005687113 0.47260867 -4.95899720 
0.006766764 0.47259868 -4.78051232 
0.008051378 0.47258453 -4.60342176 
0.009579865 0.47256451 -4.42730226 
0.011398523 0.47253617 -4.25186135 
0.013562438 0.47249605 -4.07689537 
0.016137154 0.47243926 -3.90226158 
0.019200659 0.47235887 -3.72785924 
0.022845744 0.47224511 -3.55361657 
0.027182819 0.47208414 -3.37948166 
0.032343251 0.47185639 -3.20541593 
0.038483349 0.47153426 -3.03138933 
0.045789093 0.47107883 -2.85737666 
0.054481772 0.47043527 -2.68335444 
0.064824684 0.46952660 -2.50929809 
0.077131112 0.46824501 -2.33517891 
0.091773813 0.46644026 -2.16096073 
0.109196310 0.46390438 -1.98659555 
0.129926322 0.46035216 -1.81201805 
0.154591756 0.45539777 -1.63713812 
0.183939717 0.44852953 -1.46183109 
0.218859144 0.43908819 -1.28592468 
0.260407735 0.42626042 -1.10918234 
0.309843981 0.40910817 -0.93128262 
0.368665288 0.38666466 -0.75179540 
0.438653331 0.35813093 -0.57015744 
0.521928023 0.32318725 -0.38565273 
0.621011724 0.28236949 -0.19740597 
0.738905642 0.23735563 -0.00439945 
0.879180742 0.19092756 0.19448210 
1.046085905 0.14644925 0.40038936 
1.244676627 0.10698955 0.61446233 
1.480968148 0.07451929 0.83783855 
1.762117652 0.04960171 1.07170923 
2.096641055 0.03163805 1.31733521 
2.494670947 0.01938720 1.57590953 
2.968263509 0.01144170 1.84827314 
3.531763686 0.00652146 2.13466186 
4.202239692 0.00360151 2.43465701 
5.000000000 0.00193412 2.74728180 


==> MANUSCRIPT(arxiv)/mud05/probab_psd_delta025_tau025_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 20886.5
0.001    0.818439    1
0.00122399    0.818634    1.00024
0.00149814    0.818909    1.00057
0.0018337    0.81928    1.00103
0.00224442    0.819752    1.00161
0.00274714    0.820293    1.00227
0.00336246    0.820791    1.00287
0.0041156    0.821019    1.00315
0.00503743    0.820677    1.00274
0.00616574    0.81971    1.00155
0.00754677    0.819035    1.00073
0.00923714    0.820843    1.00294
0.0113061    0.826372    1.00969
0.0138385    0.833652    1.01859
0.0169381    0.836598    1.02219
0.020732    0.821154    1.00332
0.0253757    0.836558    1.02214
0.0310595    0.822714    1.00522
0.0380163    0.814822    0.995581
0.0465314    0.82828    1.01202
0.0569538    0.81622    0.99729
0.0697106    0.827277    1.0108
0.0853247    0.809713    0.989339
0.104436    0.812409    0.992633
0.127828    0.823228    1.00585
0.15646    0.81038    0.990153
0.191505    0.806628    0.98557
0.234399    0.796011    0.972597
0.286901    0.786661    0.961173
0.351162    0.772021    0.943285
0.429817    0.756478    0.924294
0.52609    0.707368    0.86429
0.643926    0.666338    0.814158
0.788156    0.61427    0.750539
0.964691    0.55398    0.676875
1.18077    0.471553    0.576162
1.44524    0.371439    0.453838
1.76895    0.288099    0.352011
2.16517    0.208546    0.25481
2.65014    0.139357    0.170272
3.24373    0.0885827    0.108234
3.97028    0.0533597    0.065197
4.85956    0.0292272    0.0357109
5.94803    0.0162158    0.0198131
7.2803    0.00821074    0.0100322
8.91098    0.00396653    0.00484647
10.9069    0.00192016    0.00234613
13.3499    0.000906059    0.00110706
16.3401    0.000419885    0.000513031
20    0.000192367    0.000235041


==> MANUSCRIPT(arxiv)/mud05/probab_psd_delta025_tau05_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 4588.52
0.001    0.731022    1
0.00120679    0.730577    0.999391
0.00145635    0.729959    0.998546
0.00175751    0.729121    0.9974
0.00212095    0.728025    0.9959
0.00255955    0.726672    0.99405
0.00308884    0.725161    0.991982
0.00372759    0.723771    0.99008
0.00449843    0.723048    0.989092
0.00542868    0.723744    0.990044
0.00655129    0.726315    0.99356
0.00790604    0.729713    0.998209
0.00954095    0.730211    0.99889
0.011514    0.723741    0.99004
0.013895    0.715396    0.978624
0.0167683    0.720152    0.98513
0.0202359    0.723911    0.990272
0.0244205    0.713502    0.976033
0.0294705    0.720442    0.985527
0.0355648    0.739456    1.01154
0.0429193    0.735708    1.00641
0.0517947    0.730357    0.999091
0.0625055    0.726806    0.994233
0.0754312    0.727526    0.995217
0.0910298    0.73276    1.00238
0.109854    0.725487    0.992428
0.132571    0.715585    0.978883
0.159986    0.704408    0.963593
0.19307    0.706795    0.966859
0.232995    0.705881    0.965608
0.281177    0.68855    0.941901
0.339322    0.682868    0.934127
0.409492    0.654263    0.894997
0.494171    0.613047    0.838616
0.596362    0.57925    0.792384
0.719686    0.523517    0.716143
0.868511    0.465703    0.637057
1.04811    0.392311    0.53666
1.26486    0.312102    0.426939
1.52642    0.235927    0.322736
1.84207    0.163634    0.223843
2.223    0.10557    0.144415
2.6827    0.0659083    0.0901591
3.23746    0.0382035    0.0522604
3.90694    0.020917    0.0286134
4.71487    0.0112452    0.0153829
5.68987    0.00583668    0.00798427
6.86649    0.00294744    0.00403194
8.28643    0.00145188    0.0019861
10    0.000725374    0.000992274


==> MANUSCRIPT(arxiv)/mud05/probab_psd_delta025_tau1_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 1436.45
0.001    0.554205    1
0.00118984    0.555232    1.00185
0.00141572    0.556614    1.00435
0.00168449    0.558429    1.00762
0.00200427    0.560735    1.01178
0.00238477    0.563513    1.0168
0.00283749    0.56658    1.02233
0.00337617    0.569478    1.02756
0.00401711    0.571377    1.03099
0.00477972    0.571193    1.03065
0.00568711    0.568228    1.0253
0.00676676    0.563496    1.01676
0.00805138    0.56066    1.01165
0.00957986    0.563344    1.01649
0.0113985    0.568249    1.02534
0.0135624    0.568288    1.02541
0.0161372    0.570277    1.029
0.0192007    0.573342    1.03453
0.0228457    0.572492    1.033
0.0271828    0.570067    1.02862
0.0323433    0.571757    1.03167
0.0384833    0.562533    1.01503
0.0457891    0.569819    1.02818
0.0544818    0.563327    1.01646
0.0648247    0.563353    1.01651
0.0771311    0.559861    1.01021
0.0917738    0.556718    1.00454
0.109196    0.560348    1.01109
0.129926    0.552351    0.996655
0.154592    0.541686    0.977412
0.18394    0.537873    0.970531
0.218859    0.531545    0.959113
0.260408    0.50994    0.920129
0.309844    0.497463    0.897616
0.368665    0.466918    0.8425
0.438653    0.435779    0.786314
0.521928    0.406109    0.732778
0.621012    0.353453    0.637767
0.738906    0.300644    0.542479
0.879181    0.248607    0.448584
1.04609    0.186787    0.337036
1.24468    0.137973    0.248957
1.48097    0.0950971    0.171592
1.76212    0.0631839    0.114008
2.09664    0.0404811    0.0730437
2.49467    0.0242773    0.0438056
2.96826    0.0141425    0.0255185
3.53176    0.00774297    0.0139713
4.20224    0.0043095    0.00777601
5    0.00230868    0.00416576


==> MANUSCRIPT(arxiv)/mud05/probab_psd_delta05_tau025_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 4919.67
0.001    0.826561    1
0.00122399    0.826391    0.999794
0.00149814    0.826146    0.999498
0.0018337    0.825802    0.999082
0.00224442    0.825335    0.998517
0.00274714    0.824736    0.997792
0.00336246    0.824044    0.996955
0.0041156    0.823404    0.996181
0.00503743    0.823157    0.995882
0.00616574    0.823933    0.996821
0.00754677    0.826583    1.00003
0.00923714    0.831367    1.00582
0.0113061    0.835317    1.01059
0.0138385    0.83117    1.00558
0.0169381    0.822443    0.995018
0.020732    0.818349    0.990065
0.0253757    0.82665    1.00011
0.0310595    0.822386    0.99495
0.0380163    0.813248    0.983894
0.0465314    0.825515    0.998734
0.0569538    0.831729    1.00625
0.0697106    0.826845    1.00034
0.0853247    0.814785    0.985753
0.104436    0.827018    1.00055
0.127828    0.815583    0.986718
0.15646    0.817033    0.988472
0.191505    0.813428    0.984112
0.234399    0.801473    0.969648
0.286901    0.785831    0.950724
0.351162    0.768028    0.929186
0.429817    0.756162    0.914829
0.52609    0.723229    0.874985
0.643926    0.695137    0.840999
0.788156    0.617627    0.747225
0.964691    0.555473    0.672029
1.18077    0.463185    0.560376
1.44524    0.37656    0.455574
1.76895    0.288505    0.349043
2.16517    0.206885    0.250297
2.65014    0.139252    0.168471
3.24373    0.0876004    0.105982
3.97028    0.0530485    0.0641798
4.85956    0.0301287    0.0364507
5.94803    0.0158392    0.0191628
7.2803    0.00815983    0.00987202
8.91098    0.00399438    0.00483253
10.9069    0.00191931    0.00232204
13.3499    0.000896765    0.00108494
16.3401    0.00041711    0.000504633
20    0.000189331    0.000229058


==> MANUSCRIPT(arxiv)/mud05/probab_psd_delta05_tau05_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 1368.8
0.001    0.71608    1
0.00120679    0.716115    1.00005
0.00145635    0.716163    1.00012
0.00175751    0.716231    1.00021
0.00212095    0.716325    1.00034
0.00255955    0.716451    1.00052
0.00308884    0.71662    1.00075
0.00372759    0.716847    1.00107
0.00449843    0.717159    1.00151
0.00542868    0.717589    1.00211
0.00655129    0.718078    1.00279
0.00790604    0.718177    1.00293
0.00954095    0.716905    1.00115
0.011514    0.715229    0.998811
0.013895    0.721125    1.00704
0.0167683    0.732745    1.02327
0.0202359    0.723668    1.0106
0.0244205    0.731465    1.02148
0.0294705    0.712183    0.994558
0.0355648    0.719709    1.00507
0.0429193    0.718204    1.00297
0.0517947    0.717372    1.0018
0.0625055    0.718758    1.00374
0.0754312    0.718254    1.00304
0.0910298    0.720512    1.00619
0.109854    0.708398    0.989273
0.132571    0.719125    1.00425
0.159986    0.715844    0.999671
0.19307    0.69846    0.975393
0.232995    0.696412    0.972533
0.281177    0.684317    0.955643
0.339322    0.678361    0.947326
0.409492    0.651366    0.909627
0.494171    0.611498    0.853953
0.596362    0.57891    0.808443
0.719686    0.512615    0.715863
0.868511    0.458972    0.64095
1.04811    0.394254    0.550573
1.26486    0.306706    0.428313
1.52642    0.231629    0.323468
1.84207    0.164368    0.229538
2.223    0.103769    0.144913
2.6827    0.0653771    0.0912986
3.23746    0.0382163    0.0533687
3.90694    0.0208927    0.0291765
4.71487    0.011179    0.0156113
5.68987    0.00586475    0.00819008
6.86649    0.00293136    0.00409362
8.28643    0.00144003    0.00201099
10    0.000712031    0.000994345


==> MANUSCRIPT(arxiv)/mud05/probab_psd_delta05_tau1_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 324.367
0.001    0.548465    1
0.00118984    0.549206    1.00135
0.00141572    0.550216    1.00319
0.00168449    0.551574    1.00567
0.00200427    0.553354    1.00891
0.00238477    0.555609    1.01302
0.00283749    0.558314    1.01796
0.00337617    0.561284    1.02337
0.00401711    0.564054    1.02842
0.00477972    0.565782    1.03157
0.00568711    0.565302    1.0307
0.00676676    0.561567    1.02389
0.00805138    0.554609    1.0112
0.00957986    0.546624    0.996642
0.0113985    0.5421    0.988395
0.0135624    0.545541    0.994669
0.0161372    0.555165    1.01221
0.0192007    0.563741    1.02785
0.0228457    0.564741    1.02968
0.0271828    0.547293    0.997862
0.0323433    0.550465    1.00365
0.0384833    0.548124    0.999378
0.0457891    0.547817    0.998818
0.0544818    0.544216    0.992252
0.0648247    0.546142    0.995763
0.0771311    0.544718    0.993168
0.0917738    0.536965    0.979032
0.109196    0.53781    0.980572
0.129926    0.530639    0.967497
0.154592    0.521411    0.950672
0.18394    0.527633    0.962018
0.218859    0.509567    0.929078
0.260408    0.502883    0.916891
0.309844    0.473409    0.863152
0.368665    0.452242    0.824559
0.438653    0.426026    0.776759
0.521928    0.385121    0.702179
0.621012    0.341613    0.622852
0.738906    0.28174    0.513687
0.879181    0.234754    0.428019
1.04609    0.180048    0.328277
1.24468    0.135112    0.246345
1.48097    0.091797    0.167371
1.76212    0.0599477    0.109301
2.09664    0.0376487    0.0686438
2.49467    0.0229562    0.0418554
2.96826    0.012963    0.0236351
3.53176    0.00755291    0.013771
4.20224    0.0041285    0.00752736
5    0.00227811    0.00415361


==> MANUSCRIPT(arxiv)/mud05/probab_psd_delta1_tau025_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 1382.93
0.001    0.817016    1
0.00122399    0.817881    1.00106
0.00149814    0.819105    1.00256
0.0018337    0.820786    1.00461
0.00224442    0.82299    1.00731
0.00274714    0.825669    1.01059
0.00336246    0.82854    1.01411
0.0041156    0.830968    1.01708
0.00503743    0.832104    1.01847
0.00616574    0.831655    1.01792
0.00754677    0.830931    1.01703
0.00923714    0.831294    1.01748
0.0113061    0.828418    1.01396
0.0138385    0.817905    1.00109
0.0169381    0.813445    0.99563
0.020732    0.820162    1.00385
0.0253757    0.80441    0.984571
0.0310595    0.834213    1.02105
0.0380163    0.821342    1.00529
0.0465314    0.817559    1.00067
0.0569538    0.814623    0.997072
0.0697106    0.815179    0.997752
0.0853247    0.824612    1.0093
0.104436    0.827466    1.01279
0.127828    0.819305    1.0028
0.15646    0.811425    0.993157
0.191505    0.811052    0.9927
0.234399    0.781807    0.956906
0.286901    0.777938    0.95217
0.351162    0.768787    0.94097
0.429817    0.74362    0.910166
0.52609    0.721145    0.882658
0.643926    0.665195    0.814176
0.788156    0.618731    0.757306
0.964691    0.540521    0.66158
1.18077    0.463597    0.567427
1.44524    0.378648    0.463453
1.76895    0.281449    0.344484
2.16517    0.204605    0.25043
2.65014    0.137678    0.168513
3.24373    0.0877767    0.107436
3.97028    0.0525013    0.0642598
4.85956    0.0293978    0.035982
5.94803    0.0158136    0.0193554
7.2803    0.00798016    0.00976745
8.91098    0.00394811    0.00483236
10.9069    0.00192728    0.00235893
13.3499    0.00090164    0.00110358
16.3401    0.00041321    0.000505755
20    0.000189668    0.000232148


==> MANUSCRIPT(arxiv)/mud05/probab_psd_delta1_tau05_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 369.222
0.001    0.702632    1
0.00120679    0.70172    0.998702
0.00145635    0.700479    0.996936
0.00175751    0.698847    0.994614
0.00212095    0.696819    0.991726
0.00255955    0.694522    0.988458
0.00308884    0.692359    0.985379
0.00372759    0.691145    0.983651
0.00449843    0.692089    0.984996
0.00542868    0.696206    0.990854
0.00655129    0.702805    1.00025
0.00790604    0.708189    1.00791
0.00954095    0.708823    1.00881
0.011514    0.709483    1.00975
0.013895    0.716321    1.01948
0.0167683    0.715529    1.01836
0.0202359    0.698583    0.994238
0.0244205    0.694247    0.988067
0.0294705    0.707346    1.00671
0.0355648    0.700085    0.996376
0.0429193    0.703824    1.0017
0.0517947    0.709411    1.00965
0.0625055    0.702337    0.99958
0.0754312    0.697642    0.992898
0.0910298    0.710744    1.01155
0.109854    0.700603    0.997112
0.132571    0.699823    0.996002
0.159986    0.698768    0.994501
0.19307    0.689102    0.980744
0.232995    0.68433    0.973952
0.281177    0.65512    0.932381
0.339322    0.6575    0.935768
0.409492    0.64187    0.913522
0.494171    0.595527    0.847566
0.596362    0.558205    0.794449
0.719686    0.514375    0.732069
0.868511    0.444705    0.632913
1.04811    0.372109    0.529594
1.26486    0.293839    0.418198
1.52642    0.221789    0.315654
1.84207    0.15624    0.222364
2.223    0.101311    0.144188
2.6827    0.0627064    0.089245
3.23746    0.0357991    0.0509501
3.90694    0.0200759    0.0285725
4.71487    0.0107672    0.0153241
5.68987    0.00557363    0.00793251
6.86649    0.00290215    0.00413041
8.28643    0.00147067    0.00209309
10    0.000694039    0.000987771


==> MANUSCRIPT(arxiv)/mud05/probab_psd_delta1_tau1_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 85.5994
0.001    0.461451    1
0.00118984    0.462113    1.00143
0.00141572    0.463012    1.00338
0.00168449    0.464209    1.00598
0.00200427    0.465763    1.00934
0.00238477    0.467695    1.01353
0.00283749    0.469947    1.01841
0.00337617    0.4723    1.02351
0.00401711    0.474278    1.0278
0.00477972    0.475124    1.02963
0.00568711    0.473994    1.02718
0.00676676    0.470633    1.0199
0.00805138    0.466421    1.01077
0.00957986    0.464651    1.00693
0.0113985    0.468063    1.01433
0.0135624    0.474447    1.02816
0.0161372    0.4756    1.03066
0.0192007    0.464688    1.00702
0.0228457    0.459687    0.996178
0.0271828    0.471553    1.02189
0.0323433    0.471027    1.02075
0.0384833    0.469592    1.01764
0.0457891    0.475557    1.03057
0.0544818    0.472945    1.02491
0.0648247    0.471389    1.02154
0.0771311    0.471797    1.02242
0.0917738    0.466446    1.01082
0.109196    0.466792    1.01157
0.129926    0.460348    0.997609
0.154592    0.454106    0.984083
0.18394    0.452976    0.981635
0.218859    0.428453    0.92849
0.260408    0.42793    0.927357
0.309844    0.401678    0.870468
0.368665    0.390001    0.845163
0.438653    0.356981    0.773606
0.521928    0.322299    0.698448
0.621012    0.284113    0.615695
0.738906    0.236767    0.513093
0.879181    0.192001    0.416081
1.04609    0.146455    0.317378
1.24468    0.107111    0.232118
1.48097    0.0758973    0.164475
1.76212    0.0498082    0.107938
2.09664    0.0315357    0.0683403
2.49467    0.0194566    0.042164
2.96826    0.0114362    0.0247831
3.53176    0.00650837    0.0141041
4.20224    0.00361856    0.00784171
5    0.00189666    0.00411022


==> MANUSCRIPT(arxiv)/mud075/determ_psd_delta025_tau025_mud0.75.txt <==
     omega        psd 0.001000000 0.52512295       -Inf 
0.001223985 0.52512285 -7.74413987 
0.001498139 0.52512270 -7.28636667 
0.001833700 0.52512248 -6.96585082 
0.002244422 0.52512215 -6.69789791 
0.002747139 0.52512165 -6.45621595 
0.003362457 0.52512091 -6.22933308 
0.004115597 0.52511979 -6.01134427 
0.005037429 0.52511812 -5.79890827 
0.006165738 0.52511562 -5.59002165 
0.007546772 0.52511187 -5.38343793 
0.009237136 0.52510626 -5.17836280 
0.011306117 0.52509785 -4.97428208 
0.013838518 0.52508525 -4.77085943 
0.016938140 0.52506637 -4.56787321 
0.020732030 0.52503810 -4.36517661 
0.025375696 0.52499574 -4.16267192 
0.031059473 0.52493230 -3.96029369 
0.038016331 0.52483727 -3.75799765 
0.046531422 0.52469497 -3.55575325 
0.056953766 0.52448191 -3.35353850 
0.069710560 0.52416299 -3.15133638 
0.085324685 0.52368585 -2.94913196 
0.104436141 0.52297243 -2.74690993 
0.127828277 0.52190680 -2.54465210 
0.156459904 0.52031740 -2.34233434 
0.191504587 0.51795200 -2.13992268 
0.234398757 0.51444319 -1.93736772 
0.286900580 0.50926339 -1.73459662 
0.351162028 0.50167126 -1.53150141 
0.429817081 0.49065926 -1.32792187 
0.526089693 0.47492767 -1.12362084 
0.643925932 0.45293638 -0.91824885 
0.788155731 0.42311471 -0.71129488 
0.964690852 0.38431242 -0.50202030 
1.180767206 0.33648836 -0.28937592 
1.445241437 0.28140953 -0.07190901 
1.768953950 0.22287515 0.15231772 
2.165173234 0.16601999 0.38575048 
2.650139725 0.11581396 0.63124263 
3.243731471 0.07554935 0.89175672 
3.970278910 0.04615108 1.16986071 
4.859562132 0.02651066 1.46714086 
5.948031523 0.01441464 1.78377722 
7.280301813 0.00748034 2.11850342 
8.910980765 0.00373801 2.46896791 
10.906907465 0.00181408 2.83229643 
13.349891959 0.00086138 3.20560494 
16.340068518 0.00040261 3.58632055 
20.000000000 0.00018613 3.97230115 


==> MANUSCRIPT(arxiv)/mud075/determ_psd_delta025_tau05_mud0.75.txt <==
     omega        psd 
0.001000000 0.42209340       -Inf 
0.001206793 0.42209329 -7.60058871 
0.001456348 0.42209314 -7.15125067 
0.001757511 0.42209291 -6.84003401 
0.002120951 0.42209259 -6.58218172 
0.002559548 0.42209211 -6.35132436 
0.003088844 0.42209142 -6.13590252 
0.003727594 0.42209041 -5.92992057 
0.004498433 0.42208895 -5.72994917 
0.005428675 0.42208681 -5.53390312 
0.006551286 0.42208370 -5.34046311 
0.007906043 0.42207917 -5.14877208 
0.009540955 0.42207257 -4.95826324 
0.011513954 0.42206296 -4.76855720 
0.013894955 0.42204896 -4.57939780 
0.016768329 0.42202858 -4.39061096 
0.020235896 0.42199890 -4.20207771 
0.024420531 0.42195568 -4.01371619 
0.029470517 0.42189275 -3.82546951 
0.035564803 0.42180112 -3.63729739 
0.042919343 0.42166774 -3.44917028 
0.051794747 0.42147361 -3.26106515 
0.062505519 0.42119112 -3.07296209 
0.075431201 0.42078025 -2.88484154 
0.091029818 0.42018297 -2.69668146 
0.109854114 0.41931544 -2.50845418 
0.132571137 0.41805692 -2.32012252 
0.159985872 0.41623439 -2.13163457 
0.193069773 0.41360185 -1.94291644 
0.232995181 0.40981333 -1.75386218 
0.281176870 0.40439027 -1.56431947 
0.339322177 0.39668683 -1.37406981 
0.409491506 0.38586361 -1.18280116 
0.494171336 0.37089195 -0.99007150 
0.596362332 0.35062868 -0.79526196 
0.719685673 0.32401646 -0.59752104 
0.868511374 0.29045696 -0.39570576 
1.048113134 0.25033079 -0.18833492 
1.264855217 0.20547244 0.02641860 
1.526417967 0.15922680 0.25065851 
1.842069969 0.11575874 0.48658499 
2.222996483 0.07875312 0.73620205 
2.682695795 0.05022870 1.00097172 
3.237457543 0.03020266 1.28152645 
3.906939937 0.01725986 1.57754611 
4.714866363 0.00945814 1.88784437 
5.689866029 0.00501292 2.21063028 
6.866488450 0.00258929 2.54384557 
8.286427729 0.00131154 2.88545782 
10.000000000 0.00065468 3.23364103 


==> MANUSCRIPT(arxiv)/mud075/determ_psd_delta025_tau1_mud0.75.txt <==
     omega        psd 
0.001000000 0.28094003       -Inf 
0.001189842 0.28093988 -7.24311362 
0.001415723 0.28093968 -6.80211416 
0.001684487 0.28093939 -6.50004410 
0.002004272 0.28093899 -6.25209628 
0.002384767 0.28093841 -6.03183707 
0.002837495 0.28093759 -5.82763372 
0.003376170 0.28093644 -5.63341306 
0.004017108 0.28093480 -5.44566838 
0.004779722 0.28093248 -5.26224083 
0.005687113 0.28092920 -5.08174355 
0.006766764 0.28092455 -4.90325949 
0.008051378 0.28091797 -4.72617008 
0.009579865 0.28090866 -4.55005223 
0.011398523 0.28089548 -4.37461365 
0.013562438 0.28087682 -4.19965096 
0.016137154 0.28085041 -4.02502183 
0.019200659 0.28081303 -3.85062608 
0.022845744 0.28076012 -3.67639274 
0.027182819 0.28068524 -3.50227105 
0.032343251 0.28057929 -3.32822402 
0.038483349 0.28042941 -3.15422390 
0.045789093 0.28021745 -2.98024868 
0.054481772 0.27991785 -2.80627943 
0.064824684 0.27949463 -2.63229799 
0.077131112 0.27889732 -2.45828470 
0.091773813 0.27805542 -2.28421606 
0.109196310 0.27687091 -2.11006191 
0.129926322 0.27520859 -1.93578177 
0.154591756 0.27288411 -1.76132008 
0.183939717 0.26964994 -1.58659967 
0.218859144 0.26518140 -1.41151295 
0.260407735 0.25906674 -1.23590985 
0.309843981 0.25080973 -1.05958166 
0.368665288 0.23985812 -0.88223984 
0.438653331 0.22567597 -0.70348876 
0.521928023 0.20787491 -0.52279270 
0.621011724 0.18640030 -0.33943816 
0.738905642 0.16172665 -0.15249630 
0.879180742 0.13496553 0.03920629 
1.046085905 0.10777568 0.23709455 
1.244676627 0.08203840 0.44281146 
1.480968148 0.05940285 0.65812415 
1.762117652 0.04090595 0.88475273 
2.096641055 0.02683012 1.12412092 
2.494670947 0.01681519 1.37706957 
2.968263509 0.01011666 1.64364153 
3.531763686 0.00587587 1.92307469 
4.202239692 0.00331416 2.21403527 
5.000000000 0.00182527 2.51494891 


==> MANUSCRIPT(arxiv)/mud075/determ_psd_delta05_tau025_mud0.75.txt <==
     omega        psd 
0.001000000 0.52496213       -Inf 
0.001223985 0.52496203 -7.74408291 
0.001498139 0.52496188 -7.28630982 
0.001833700 0.52496166 -6.96579425 
0.002244422 0.52496133 -6.69784117 
0.002747139 0.52496084 -6.45615918 
0.003362457 0.52496009 -6.22927634 
0.004115597 0.52495898 -6.01128752 
0.005037429 0.52495731 -5.79885152 
0.006165738 0.52495481 -5.58996489 
0.007546772 0.52495106 -5.38338117 
0.009237136 0.52494545 -5.17830604 
0.011306117 0.52493704 -4.97422533 
0.013838518 0.52492444 -4.77080267 
0.016938140 0.52490557 -4.56781646 
0.020732030 0.52487730 -4.36511987 
0.025375696 0.52483495 -4.16261519 
0.031059473 0.52477152 -3.96023697 
0.038016331 0.52467651 -3.75794096 
0.046531422 0.52453424 -3.55569659 
0.056953766 0.52432122 -3.35348189 
0.069710560 0.52400236 -3.15127985 
0.085324685 0.52352531 -2.94907555 
0.104436141 0.52281203 -2.74685369 
0.127828277 0.52174661 -2.54459612 
0.156459904 0.52015753 -2.34227874 
0.191504587 0.51779261 -2.13986767 
0.234398757 0.51428452 -1.93731358 
0.286900580 0.50910581 -1.73454378 
0.351162028 0.50151535 -1.53145051 
0.429817081 0.49050591 -1.32787387 
0.526089693 0.47477826 -1.12357714 
0.643925932 0.45279302 -0.91821152 
0.788155731 0.42298054 -0.71126694 
0.964690852 0.38419180 -0.50200608 
1.180767206 0.33638667 -0.28938151 
1.445241437 0.28133217 -0.07194277 
1.768953950 0.22282560 0.15224479 
2.165173234 0.16599772 0.38562461 
2.650139725 0.11581368 0.63104768 
3.243731471 0.07556265 0.89147502 
3.970278910 0.04616952 1.16947390 
4.859562132 0.02652829 1.46662948 
5.948031523 0.01442873 1.78311728 
7.280301813 0.00749052 2.11765845 
8.910980765 0.00374497 2.46787619 
10.906907465 0.00181875 2.83085399 
13.349891959 0.00086449 3.20364420 
16.340068518 0.00040470 3.58358178 
20.000000000 0.00018753 3.96839213 


==> MANUSCRIPT(arxiv)/mud075/determ_psd_delta05_tau05_mud0.75.txt <==
     omega        psd 
0.001000000 0.41971920       -Inf 
0.001206793 0.41971910 -7.60012487 
0.001456348 0.41971894 -7.15078686 
0.001757511 0.41971872 -6.83957016 
0.002120951 0.41971839 -6.58171785 
0.002559548 0.41971792 -6.35086048 
0.003088844 0.41971723 -6.13543865 
0.003727594 0.41971623 -5.92945670 
0.004498433 0.41971477 -5.72948529 
0.005428675 0.41971264 -5.53343924 
0.006551286 0.41970955 -5.33999923 
0.007906043 0.41970504 -5.14830820 
0.009540955 0.41969847 -4.95779936 
0.011513954 0.41968890 -4.76809333 
0.013894955 0.41967497 -4.57893393 
0.016768329 0.41965469 -4.39014709 
0.020235896 0.41962514 -4.20161385 
0.024420531 0.41958213 -4.01325234 
0.029470517 0.41951949 -3.82500567 
0.035564803 0.41942830 -3.63683355 
0.042919343 0.41929555 -3.44870647 
0.051794747 0.41910232 -3.26060136 
0.062505519 0.41882117 -3.07249835 
0.075431201 0.41841223 -2.88437787 
0.091029818 0.41781776 -2.69621788 
0.109854114 0.41695433 -2.50799074 
0.132571137 0.41570174 -2.31965928 
0.159985872 0.41388783 -2.13117162 
0.193069773 0.41126776 -1.94245394 
0.232995181 0.40749725 -1.75340032 
0.281176870 0.40210009 -1.56385858 
0.339322177 0.39443372 -1.37361037 
0.409491506 0.38366307 -1.18234396 
0.494171336 0.36876514 -0.98961777 
0.596362332 0.34860352 -0.79481371 
0.719685673 0.32212812 -0.59708164 
0.868511374 0.28874664 -0.39528087 
1.048113134 0.24884151 -0.18793408 
1.264855217 0.20424101 0.02677949 
1.526417967 0.15827292 0.25095399 
1.842069969 0.11507561 0.48677656 
2.222996483 0.07830576 0.73623649 
2.682695795 0.04996271 1.00078387 
3.237457543 0.03005948 1.28104787 
3.906939937 0.01719011 1.57671648 
4.714866363 0.00942755 1.88661625 
5.689866029 0.00500122 2.20895847 
6.866488450 0.00258592 2.54166213 
8.286427729 0.00131150 2.88264306 
10.000000000 0.00065575 3.23000021 


==> MANUSCRIPT(arxiv)/mud075/determ_psd_delta05_tau1_mud0.75.txt <==
     omega        psd 
0.001000000 0.27193371       -Inf 
0.001189842 0.27193358 -7.24203365 
0.001415723 0.27193338 -6.80103424 
0.001684487 0.27193310 -6.49896417 
0.002004272 0.27193270 -6.25101636 
0.002384767 0.27193214 -6.03075714 
0.002837495 0.27193135 -5.82655380 
0.003376170 0.27193023 -5.63233313 
0.004017108 0.27192864 -5.44458846 
0.004779722 0.27192639 -5.26116091 
0.005687113 0.27192321 -5.08066362 
0.006766764 0.27191870 -4.90217956 
0.008051378 0.27191232 -4.72509015 
0.009579865 0.27190329 -4.54897229 
0.011398523 0.27189050 -4.37353370 
0.013562438 0.27187240 -4.19857101 
0.016137154 0.27184678 -4.02394186 
0.019200659 0.27181052 -3.84954609 
0.022845744 0.27175919 -3.67531273 
0.027182819 0.27168656 -3.50119100 
0.032343251 0.27158378 -3.32714392 
0.038483349 0.27143840 -3.15314372 
0.045789093 0.27123279 -2.97916839 
0.054481772 0.27094217 -2.80519900 
0.064824684 0.27053164 -2.63121734 
0.077131112 0.26995225 -2.45720375 
0.091773813 0.26913560 -2.28313470 
0.109196310 0.26798663 -2.10897997 
0.129926322 0.26637424 -1.93469904 
0.154591756 0.26411962 -1.76023627 
0.183939717 0.26098277 -1.58551443 
0.218859144 0.25664894 -1.41042586 
0.260407735 0.25071906 -1.23482050 
0.309843981 0.24271242 -1.05848981 
0.368665288 0.23209446 -0.88114579 
0.438653331 0.21834717 -0.70239419 
0.521928023 0.20109671 -0.52170217 
0.621011724 0.18029400 -0.33836207 
0.738905642 0.15640380 -0.15145584 
0.879180742 0.13050784 0.04017125 
1.046085905 0.10421521 0.23791443 
1.244676627 0.07934517 0.44337421 
1.480968148 0.05748575 0.65826500 
1.762117652 0.03962834 0.88425409 
2.096641055 0.02603537 1.12273105 
2.494670947 0.01635360 1.37454387 
2.968263509 0.00986511 1.63980085 
3.531763686 0.00574580 1.91786629 
4.202239692 0.00324910 2.20758089 
5.000000000 0.00179286 2.50756564 


==> MANUSCRIPT(arxiv)/mud075/determ_psd_delta1_tau025_mud0.75.txt <==
     omega        psd 
0.001000000 0.52293403       -Inf 
0.001223985 0.52293393 -7.74325072 
0.001498139 0.52293379 -7.28547754 
0.001833700 0.52293357 -6.96496196 
0.002244422 0.52293324 -6.69700890 
0.002747139 0.52293274 -6.45532691 
0.003362457 0.52293200 -6.22844407 
0.004115597 0.52293089 -6.01045524 
0.005037429 0.52292922 -5.79801925 
0.006165738 0.52292672 -5.58913263 
0.007546772 0.52292299 -5.38254890 
0.009237136 0.52291739 -5.17747378 
0.011306117 0.52290899 -4.97339308 
0.013838518 0.52289642 -4.76997044 
0.016938140 0.52287759 -4.56698424 
0.020732030 0.52284939 -4.36428768 
0.025375696 0.52280713 -4.16178305 
0.031059473 0.52274384 -3.95940490 
0.038016331 0.52264904 -3.75710899 
0.046531422 0.52250708 -3.55486477 
0.056953766 0.52229453 -3.35265031 
0.069710560 0.52197638 -3.15044861 
0.085324685 0.52150039 -2.94824482 
0.104436141 0.52078869 -2.74602374 
0.127828277 0.51972565 -2.54376732 
0.156459904 0.51814014 -2.34145167 
0.191504587 0.51578058 -2.13904318 
0.234398757 0.51228055 -1.93649297 
0.286900580 0.50711399 -1.73372896 
0.351162028 0.49954183 -1.53064433 
0.429817081 0.48856001 -1.32708056 
0.526089693 0.47287399 -1.12280296 
0.643925932 0.45095119 -0.91746566 
0.788155731 0.42123110 -0.71056275 
0.964690852 0.38257545 -0.50136270 
1.180767206 0.33495329 -0.28882578 
1.445241437 0.28013303 -0.07151119 
1.768953950 0.22189833 0.15250477 
2.165173234 0.16534953 0.38565507 
2.650139725 0.11541368 0.63078399 
3.243731471 0.07535086 0.89085356 
3.970278910 0.04607776 1.16844242 
4.859562132 0.02649990 1.46515484 
5.948031523 0.01442718 1.78118250 
7.280301813 0.00749721 2.11524157 
8.910980765 0.00375254 2.46490979 
10.906907465 0.00182507 2.82717176 
13.349891959 0.00086931 3.19892252 
16.340068518 0.00040825 3.57728017 
20.000000000 0.00019008 3.95969273 


==> MANUSCRIPT(arxiv)/mud075/determ_psd_delta1_tau05_mud0.75.txt <==
     omega        psd 
0.001000000 0.40862665       -Inf 
0.001206793 0.40862654 -7.59564881 
0.001456348 0.40862639 -7.14631085 
0.001757511 0.40862617 -6.83509415 
0.002120951 0.40862585 -6.57724184 
0.002559548 0.40862539 -6.34638447 
0.003088844 0.40862471 -6.13096265 
0.003727594 0.40862373 -5.92498070 
0.004498433 0.40862229 -5.72500930 
0.005428675 0.40862021 -5.52896325 
0.006551286 0.40861716 -5.33552324 
0.007906043 0.40861273 -5.14383220 
0.009540955 0.40860628 -4.95332337 
0.011513954 0.40859688 -4.76361734 
0.013894955 0.40858320 -4.57445794 
0.016768329 0.40856327 -4.38567111 
0.020235896 0.40853425 -4.19713787 
0.024420531 0.40849200 -4.00877637 
0.029470517 0.40843047 -3.82052971 
0.035564803 0.40834089 -3.63235762 
0.042919343 0.40821048 -3.44423057 
0.051794747 0.40802068 -3.25612551 
0.062505519 0.40774451 -3.06802256 
0.075431201 0.40734281 -2.87990218 
0.091029818 0.40675889 -2.69174233 
0.109854114 0.40591080 -2.50351540 
0.132571137 0.40468054 -2.31518426 
0.159985872 0.40289907 -2.12669707 
0.193069773 0.40032612 -1.93798009 
0.232995181 0.39662392 -1.74892756 
0.281176870 0.39132563 -1.55938752 
0.339322177 0.38380186 -1.36914203 
0.409491506 0.37323589 -1.17788006 
0.494171336 0.35862945 -0.98516134 
0.596362332 0.33887790 -0.79037023 
0.719685673 0.31296853 -0.59266108 
0.868511374 0.28034591 -0.39090155 
1.048113134 0.24141515 -0.18362931 
1.264855217 0.19799173 0.03095058 
1.526417967 0.15333503 0.25489060 
1.842069969 0.11145946 0.49031701 
2.222996483 0.07587660 0.73914164 
2.682695795 0.04847534 1.00273447 
3.237457543 0.02923143 1.28166691 
3.906939937 0.01677115 1.57561664 
4.714866363 0.00923526 1.88345628 
5.689866029 0.00492193 2.20349122 
6.866488450 0.00255735 2.53377542 
8.286427729 0.00130318 2.87240018 
10.000000000 0.00065435 3.21765648 


==> MANUSCRIPT(arxiv)/mud075/determ_psd_delta1_tau1_mud0.75.txt <==
     omega        psd 
0.001000000 0.23311314       -Inf 
0.001189842 0.23311301 -7.22414626 
0.001415723 0.23311284 -6.78314684 
0.001684487 0.23311259 -6.48107677 
0.002004272 0.23311224 -6.23312895 
0.002384767 0.23311174 -6.01286972 
0.002837495 0.23311104 -5.80866637 
0.003376170 0.23311004 -5.61444569 
0.004017108 0.23310863 -5.42670100 
0.004779722 0.23310663 -5.24327343 
0.005687113 0.23310380 -5.06277611 
0.006766764 0.23309980 -4.88429200 
0.008051378 0.23309413 -4.70720253 
0.009579865 0.23308611 -4.53108458 
0.011398523 0.23307475 -4.35564586 
0.013562438 0.23305867 -4.18068297 
0.016137154 0.23303590 -4.00605356 
0.019200659 0.23300368 -3.83165742 
0.022845744 0.23295808 -3.65742353 
0.027182819 0.23289355 -3.48330105 
0.032343251 0.23280225 -3.30925292 
0.038483349 0.23267309 -3.13525122 
0.045789093 0.23249044 -2.96127379 
0.054481772 0.23223228 -2.78730142 
0.064824684 0.23186764 -2.61331557 
0.077131112 0.23135307 -2.43929608 
0.091773813 0.23062790 -2.26521875 
0.109196310 0.22960787 -2.09105246 
0.129926322 0.22817687 -1.91675546 
0.154591756 0.22617679 -1.74227055 
0.183939717 0.22339583 -1.56751856 
0.218859144 0.21955709 -1.39238967 
0.260407735 0.21431110 -1.21673183 
0.309843981 0.20723998 -1.04033578 
0.368665288 0.19788475 -0.86291626 
0.438653331 0.18581118 -0.68408964 
0.521928023 0.17072591 -0.50334937 
0.621011724 0.15263608 -0.32004223 
0.738905642 0.13200788 -0.13334975 
0.879180742 0.10983630 0.05772070 
1.046085905 0.08753527 0.25433467 
1.244676627 0.06663434 0.45782392 
1.480968148 0.04839798 0.66967842 
1.762117652 0.03355160 0.89151897 
2.096641055 0.02222736 1.12499636 
2.494670947 0.01409784 1.37156004 
2.968263509 0.00858281 1.63212453 
3.531763686 0.00503348 1.90679157 
4.202239692 0.00285643 2.19481109 
5.000000000 0.00157636 2.49481077 


==> MANUSCRIPT(arxiv)/mud075/probab_psd_delta025_tau025_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 19311.4
0.001    0.508602    1
0.00122399    0.509388    1.00154
0.00149814    0.510511    1.00375
0.0018337    0.512077    1.00683
0.00224442    0.514177    1.01096
0.00274714    0.516816    1.01615
0.00336246    0.51978    1.02198
0.0041156    0.522425    1.02718
0.00503743    0.523539    1.02937
0.00616574    0.521707    1.02577
0.00754677    0.516964    1.01644
0.00923714    0.513331    1.0093
0.0113061    0.516704    1.01593
0.0138385    0.520944    1.02427
0.0169381    0.511323    1.00535
0.020732    0.515527    1.01362
0.0253757    0.535536    1.05296
0.0310595    0.517829    1.01814
0.0380163    0.542407    1.06647
0.0465314    0.525732    1.03368
0.0569538    0.532426    1.04684
0.0697106    0.521751    1.02585
0.0853247    0.513064    1.00877
0.104436    0.53222    1.04644
0.127828    0.510765    1.00425
0.15646    0.505695    0.994284
0.191505    0.509278    1.00133
0.234399    0.516309    1.01515
0.286901    0.503401    0.989773
0.351162    0.512375    1.00742
0.429817    0.490795    0.964987
0.52609    0.479752    0.943275
0.643926    0.445702    0.876328
0.788156    0.419398    0.824608
0.964691    0.381114    0.749336
1.18077    0.344387    0.677123
1.44524    0.272848    0.536465
1.76895    0.226898    0.446121
2.16517    0.163713    0.321889
2.65014    0.112918    0.222017
3.24373    0.0765336    0.150478
3.97028    0.0458514    0.0901517
4.85956    0.0265811    0.0522631
5.94803    0.0145173    0.0285435
7.2803    0.0074074    0.0145642
8.91098    0.00380107    0.00747355
10.9069    0.00180781    0.00355446
13.3499    0.000860617    0.00169212
16.3401    0.000411488    0.000809055
20    0.000187883    0.000369411


==> MANUSCRIPT(arxiv)/mud075/probab_psd_delta025_tau05_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 4621.73
0.001    0.418625    1
0.00120679    0.418849    1.00054
0.00145635    0.41918    1.00133
0.00175751    0.41967    1.0025
0.00212095    0.420394    1.00423
0.00255955    0.421455    1.00676
0.00308884    0.422969    1.01038
0.00372759    0.425002    1.01523
0.00449843    0.427387    1.02093
0.00542868    0.429354    1.02563
0.00655129    0.429196    1.02525
0.00790604    0.4251    1.01547
0.00954095    0.418882    1.00061
0.011514    0.418992    1.00088
0.013895    0.427485    1.02116
0.0167683    0.426721    1.01934
0.0202359    0.419796    1.0028
0.0244205    0.417808    0.998048
0.0294705    0.420107    1.00354
0.0355648    0.421467    1.00679
0.0429193    0.418426    0.999525
0.0517947    0.42468    1.01446
0.0625055    0.417569    0.997477
0.0754312    0.418729    1.00025
0.0910298    0.426694    1.01927
0.109854    0.420667    1.00488
0.132571    0.418739    1.00027
0.159986    0.416078    0.993917
0.19307    0.41054    0.980686
0.232995    0.406026    0.969904
0.281177    0.411943    0.984037
0.339322    0.399894    0.955256
0.409492    0.386241    0.922642
0.494171    0.368146    0.879416
0.596362    0.348022    0.831345
0.719686    0.323575    0.772946
0.868511    0.288211    0.688472
1.04811    0.250606    0.59864
1.26486    0.206    0.492088
1.52642    0.160287    0.382888
1.84207    0.116153    0.277463
2.223    0.0790692    0.188878
2.6827    0.0500917    0.119658
3.23746    0.0298655    0.0713418
3.90694    0.0171332    0.0409273
4.71487    0.00943075    0.0225279
5.68987    0.00494608    0.0118151
6.86649    0.00255435    0.00610177
8.28643    0.00130751    0.00312334
10    0.000648484    0.00154908


==> MANUSCRIPT(arxiv)/mud075/probab_psd_delta025_tau1_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 1159.05
0.001    0.278034    1
0.00118984    0.278177    1.00052
0.00141572    0.278376    1.00123
0.00168449    0.27865    1.00222
0.00200427    0.279021    1.00355
0.00238477    0.279515    1.00533
0.00283749    0.280149    1.00761
0.00337617    0.280922    1.01039
0.00401711    0.281776    1.01346
0.00477972    0.282549    1.01624
0.00568711    0.282913    1.01755
0.00676676    0.28239    1.01567
0.00805138    0.280658    1.00944
0.00957986    0.278346    1.00112
0.0113985    0.277707    0.998825
0.0135624    0.280762    1.00981
0.0161372    0.284305    1.02256
0.0192007    0.28215    1.0148
0.0228457    0.280425    1.0086
0.0271828    0.278463    1.00154
0.0323433    0.277609    0.998475
0.0384833    0.27509    0.989412
0.0457891    0.27818    1.00053
0.0544818    0.278806    1.00278
0.0648247    0.275688    0.991564
0.0771311    0.281763    1.01342
0.0917738    0.278717    1.00246
0.109196    0.275382    0.990462
0.129926    0.277698    0.998795
0.154592    0.276998    0.996276
0.18394    0.266368    0.958042
0.218859    0.2632    0.94665
0.260408    0.258246    0.928832
0.309844    0.254658    0.915927
0.368665    0.239192    0.860298
0.438653    0.226067    0.813094
0.521928    0.204568    0.735767
0.621012    0.18988    0.682938
0.738906    0.161531    0.580976
0.879181    0.132615    0.476974
1.04609    0.109108    0.392427
1.24468    0.0818669    0.29445
1.48097    0.0603603    0.217097
1.76212    0.0409619    0.147327
2.09664    0.0273328    0.0983077
2.49467    0.0166737    0.0599701
2.96826    0.0101438    0.036484
3.53176    0.00588512    0.0211669
4.20224    0.0032751    0.0117795
5    0.00184534    0.00663711


==> MANUSCRIPT(arxiv)/mud075/probab_psd_delta05_tau025_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 4649.6
0.001    0.53398    1
0.00122399    0.534064    1.00016
0.00149814    0.534155    1.00033
0.0018337    0.534222    1.00045
0.00224442    0.534184    1.00038
0.00274714    0.533869    0.999792
0.00336246    0.532983    0.998133
0.0041156    0.531152    0.994704
0.00503743    0.528245    0.989261
0.00616574    0.525132    0.983431
0.00754677    0.524094    0.981486
0.00923714    0.525921    0.984908
0.0113061    0.524158    0.981607
0.0138385    0.516449    0.96717
0.0169381    0.526581    0.986143
0.020732    0.54091    1.01298
0.0253757    0.522932    0.97931
0.0310595    0.533579    0.999249
0.0380163    0.51905    0.972041
0.0465314    0.519844    0.973527
0.0569538    0.52644    0.98588
0.0697106    0.533032    0.998225
0.0853247    0.518917    0.971792
0.104436    0.543062    1.01701
0.127828    0.516695    0.967631
0.15646    0.528209    0.989193
0.191505    0.519748    0.973349
0.234399    0.514047    0.962671
0.286901    0.501221    0.938652
0.351162    0.499519    0.935464
0.429817    0.496198    0.929245
0.52609    0.477747    0.894691
0.643926    0.456088    0.85413
0.788156    0.420342    0.787187
0.964691    0.380596    0.712753
1.18077    0.334825    0.627037
1.44524    0.283465    0.530854
1.76895    0.219534    0.411129
2.16517    0.162709    0.304711
2.65014    0.113897    0.213298
3.24373    0.0739759    0.138537
3.97028    0.0462614    0.0866351
4.85956    0.0270065    0.0505759
5.94803    0.0144422    0.0270463
7.2803    0.00748246    0.0140126
8.91098    0.00376464    0.00705016
10.9069    0.00185516    0.00347422
13.3499    0.000853259    0.00159792
16.3401    0.000396101    0.000741789
20    0.000186945    0.000350098


==> MANUSCRIPT(arxiv)/mud075/probab_psd_delta05_tau05_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 1220.93
0.001    0.417428    1
0.00120679    0.418014    1.0014
0.00145635    0.418818    1.00333
0.00175751    0.419893    1.0059
0.00212095    0.421266    1.00919
0.00255955    0.4229    1.01311
0.00308884    0.424615    1.01722
0.00372759    0.426002    1.02054
0.00449843    0.426406    1.02151
0.00542868    0.425182    1.01858
0.00655129    0.422434    1.01199
0.00790604    0.419792    1.00566
0.00954095    0.419359    1.00462
0.011514    0.420451    1.00724
0.013895    0.421378    1.00946
0.0167683    0.422296    1.01166
0.0202359    0.419202    1.00425
0.0244205    0.416014    0.996612
0.0294705    0.420438    1.00721
0.0355648    0.42387    1.01543
0.0429193    0.420254    1.00677
0.0517947    0.420523    1.00741
0.0625055    0.414758    0.993604
0.0754312    0.416224    0.997116
0.0910298    0.41435    0.992626
0.109854    0.418956    1.00366
0.132571    0.412425    0.988013
0.159986    0.412255    0.987606
0.19307    0.410297    0.982915
0.232995    0.414208    0.992285
0.281177    0.396012    0.948695
0.339322    0.397078    0.951248
0.409492    0.390414    0.935285
0.494171    0.361813    0.866768
0.596362    0.347167    0.831682
0.719686    0.32168    0.770623
0.868511    0.291559    0.698465
1.04811    0.251433    0.602338
1.26486    0.203588    0.48772
1.52642    0.159698    0.382576
1.84207    0.115623    0.276988
2.223    0.0776744    0.186078
2.6827    0.0505573    0.121116
3.23746    0.0298686    0.0715539
3.90694    0.0170781    0.0409127
4.71487    0.00955045    0.0228793
5.68987    0.00504402    0.0120836
6.86649    0.00254766    0.00610323
8.28643    0.00128926    0.00308857
10    0.000668238    0.00160085


==> MANUSCRIPT(arxiv)/mud075/probab_psd_delta05_tau1_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 323.696
0.001    0.270917    1
0.00118984    0.27081    0.999606
0.00141572    0.270674    0.999103
0.00168449    0.27051    0.998499
0.00200427    0.270333    0.997845
0.00238477    0.27018    0.997281
0.00283749    0.270134    0.99711
0.00337617    0.27034    0.997872
0.00401711    0.271015    1.00036
0.00477972    0.272387    1.00543
0.00568711    0.274503    1.01324
0.00676676    0.276895    1.02207
0.00805138    0.278409    1.02766
0.00957986    0.277966    1.02602
0.0113985    0.276195    1.01948
0.0135624    0.274982    1.015
0.0161372    0.274445    1.01302
0.0192007    0.275481    1.01685
0.0228457    0.278394    1.0276
0.0271828    0.273403    1.00918
0.0323433    0.272027    1.0041
0.0384833    0.275047    1.01525
0.0457891    0.270685    0.999144
0.0544818    0.272957    1.00753
0.0648247    0.26854    0.991227
0.0771311    0.267972    0.989131
0.0917738    0.272883    1.00726
0.109196    0.271946    1.0038
0.129926    0.264848    0.977599
0.154592    0.265369    0.979524
0.18394    0.266522    0.983777
0.218859    0.254366    0.938907
0.260408    0.248175    0.916057
0.309844    0.241126    0.890038
0.368665    0.236014    0.871168
0.438653    0.221859    0.818919
0.521928    0.202962    0.749166
0.621012    0.18087    0.66762
0.738906    0.15526    0.573092
0.879181    0.128446    0.474115
1.04609    0.10338    0.381594
1.24468    0.0805156    0.297197
1.48097    0.0570878    0.210721
1.76212    0.0393901    0.145396
2.09664    0.0259301    0.0957123
2.49467    0.0161061    0.0594503
2.96826    0.00972501    0.0358967
3.53176    0.00576554    0.0212816
4.20224    0.00328764    0.0121352
5    0.00177811    0.00656332


==> MANUSCRIPT(arxiv)/mud075/probab_psd_delta1_tau025_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 1399.77
0.001    0.52361    1
0.00122399    0.523675    1.00012
0.00149814    0.523778    1.00032
0.0018337    0.523943    1.00064
0.00224442    0.524205    1.00114
0.00274714    0.524604    1.0019
0.00336246    0.52515    1.00294
0.0041156    0.525695    1.00398
0.00503743    0.52566    1.00392
0.00616574    0.52378    1.00033
0.00754677    0.518958    0.991115
0.00923714    0.513882    0.981422
0.0113061    0.516235    0.985916
0.0138385    0.522447    0.997779
0.0169381    0.52114    0.995283
0.020732    0.52365    1.00008
0.0253757    0.52092    0.994863
0.0310595    0.528134    1.00864
0.0380163    0.522843    0.998535
0.0465314    0.520005    0.993115
0.0569538    0.510812    0.975559
0.0697106    0.52453    1.00176
0.0853247    0.519392    0.991944
0.104436    0.528758    1.00983
0.127828    0.518438    0.990123
0.15646    0.501804    0.958354
0.191505    0.50682    0.967934
0.234399    0.511659    0.977177
0.286901    0.503008    0.960655
0.351162    0.505921    0.966217
0.429817    0.491766    0.939184
0.52609    0.465878    0.889744
0.643926    0.446297    0.852347
0.788156    0.428627    0.818599
0.964691    0.382976    0.731415
1.18077    0.335649    0.641028
1.44524    0.28131    0.537252
1.76895    0.222221    0.424403
2.16517    0.16447    0.314107
2.65014    0.11625    0.222016
3.24373    0.075156    0.143534
3.97028    0.0466107    0.0890181
4.85956    0.0265899    0.0507818
5.94803    0.0143661    0.0274367
7.2803    0.00755688    0.0144323
8.91098    0.00369794    0.0070624
10.9069    0.00180502    0.00344727
13.3499    0.000859838    0.00164213
16.3401    0.00040707    0.000777431
20    0.000185759    0.000354765


==> MANUSCRIPT(arxiv)/mud075/probab_psd_delta1_tau05_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 329.526
0.001    0.408056    1
0.00120679    0.407803    0.999381
0.00145635    0.407451    0.998516
0.00175751    0.406968    0.997334
0.00212095    0.406327    0.995763
0.00255955    0.405514    0.993771
0.00308884    0.404555    0.99142
0.00372759    0.403551    0.98896
0.00449843    0.402723    0.986932
0.00542868    0.402419    0.986185
0.00655129    0.403054    0.987742
0.00790604    0.405012    0.99254
0.00954095    0.408378    1.00079
0.011514    0.411471    1.00837
0.013895    0.409096    1.00255
0.0167683    0.40286    0.987267
0.0202359    0.404049    0.990181
0.0244205    0.407627    0.998949
0.0294705    0.409044    1.00242
0.0355648    0.405532    0.993814
0.0429193    0.407487    0.998605
0.0517947    0.414889    1.01674
0.0625055    0.409236    1.00289
0.0754312    0.406748    0.996796
0.0910298    0.409129    1.00263
0.109854    0.401145    0.983063
0.132571    0.405844    0.99458
0.159986    0.402812    0.98715
0.19307    0.394117    0.965839
0.232995    0.401705    0.984437
0.281177    0.38715    0.948766
0.339322    0.3802    0.931736
0.409492    0.371829    0.911222
0.494171    0.353905    0.867294
0.596362    0.336829    0.825447
0.719686    0.310078    0.75989
0.868511    0.279618    0.685245
1.04811    0.240205    0.588656
1.26486    0.200065    0.490287
1.52642    0.154497    0.378618
1.84207    0.112073    0.274651
2.223    0.0748795    0.183503
2.6827    0.0478449    0.117251
3.23746    0.0289613    0.0709737
3.90694    0.0168569    0.0413103
4.71487    0.00923781    0.0226386
5.68987    0.0049223    0.0120628
6.86649    0.0025358    0.00621434
8.28643    0.00128992    0.00316112
10    0.000645782    0.00158258


==> MANUSCRIPT(arxiv)/mud075/probab_psd_delta1_tau1_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 89.7032
0.001    0.231155    1
0.00118984    0.231202    1.0002
0.00141572    0.231264    1.00047
0.00168449    0.231342    1.00081
0.00200427    0.231436    1.00122
0.00238477    0.23154    1.00166
0.00283749    0.231635    1.00207
0.00337617    0.231685    1.00229
0.00401711    0.23164    1.0021
0.00477972    0.231445    1.00126
0.00568711    0.23111    0.999803
0.00676676    0.230802    0.998471
0.00805138    0.230905    0.998919
0.00957986    0.231776    1.00269
0.0113985    0.233061    1.00825
0.0135624    0.233264    1.00912
0.0161372    0.231586    1.00186
0.0192007    0.232515    1.00588
0.0228457    0.234494    1.01445
0.0271828    0.229294    0.991947
0.0323433    0.229926    0.994681
0.0384833    0.231166    1.00005
0.0457891    0.22813    0.986915
0.0544818    0.228501    0.988518
0.0648247    0.234444    1.01423
0.0771311    0.231357    1.00087
0.0917738    0.229834    0.994285
0.109196    0.225645    0.976163
0.129926    0.230982    0.999251
0.154592    0.227541    0.984364
0.18394    0.228942    0.990427
0.218859    0.219347    0.948919
0.260408    0.211789    0.916221
0.309844    0.208366    0.90141
0.368665    0.199003    0.860907
0.438653    0.184427    0.797848
0.521928    0.16988    0.734918
0.621012    0.153094    0.662301
0.738906    0.131874    0.570499
0.879181    0.10897    0.471415
1.04609    0.0874026    0.378112
1.24468    0.0670502    0.290066
1.48097    0.0482675    0.20881
1.76212    0.0337388    0.145957
2.09664    0.0219686    0.0950381
2.49467    0.0141441    0.0611889
2.96826    0.00861312    0.0372612
3.53176    0.00504425    0.0218219
4.20224    0.00287409    0.0124336
5    0.00160067    0.00692467


==> MANUSCRIPT(arxiv)/mud1/determ_psd_delta025_tau025_mud1.txt <==
     omega        psd 
0.001000000 0.33127073       -Inf 
0.001223985 0.33127068 -7.87565935 
0.001498139 0.33127061 -7.41788593 
0.001833700 0.33127050 -7.09737024 
0.002244422 0.33127034 -6.82941737 
0.002747139 0.33127010 -6.58773533 
0.003362457 0.33126974 -6.36085249 
0.004115597 0.33126920 -6.14286369 
0.005037429 0.33126839 -5.93042770 
0.006165738 0.33126718 -5.72154111 
0.007546772 0.33126536 -5.51495742 
0.009237136 0.33126264 -5.30988235 
0.011306117 0.33125856 -5.10580172 
0.013838518 0.33125245 -4.90237920 
0.016938140 0.33124329 -4.69939317 
0.020732030 0.33122958 -4.49669687 
0.025375696 0.33120904 -4.29419262 
0.031059473 0.33117827 -4.09181506 
0.038016331 0.33113218 -3.88952002 
0.046531422 0.33106315 -3.68727711 
0.056953766 0.33095978 -3.48506459 
0.069710560 0.33080502 -3.28286582 
0.085324685 0.33057340 -3.08066642 
0.104436141 0.33022692 -2.87845190 
0.127828277 0.32970899 -2.67620531 
0.156459904 0.32893563 -2.47390439 
0.191504587 0.32778277 -2.27151795 
0.234398757 0.32606840 -2.06900073 
0.286900580 0.32352831 -1.86628608 
0.351162028 0.31978508 -1.66327525 
0.429817081 0.31431264 -1.45982170 
0.526089693 0.30640499 -1.25570846 
0.643925932 0.29516977 -1.05061569 
0.788155731 0.27958614 -0.84407535 
0.964690852 0.25868373 -0.63541016 
1.180767206 0.23189055 -0.42365641 
1.445241437 0.19951599 -0.20747612 
1.768953950 0.16316383 0.01492263 
2.165173234 0.12571997 0.24581799 
2.650139725 0.09067776 0.48789721 
3.243731471 0.06102695 0.74400445 
3.970278910 0.03834175 1.01669537 
4.859562132 0.02257767 1.30769316 
5.948031523 0.01254615 1.61745661 
7.280301813 0.00663630 1.94507261 
8.910980765 0.00337249 2.28852579 
10.906907465 0.00166116 2.64519597 
13.349891959 0.00079916 3.01235538 
16.340068518 0.00037786 3.38750991 
20.000000000 0.00017645 3.76855060 


==> MANUSCRIPT(arxiv)/mud1/determ_psd_delta025_tau05_mud1.txt <==
     omega        psd 
0.001000000 0.23797186       -Inf 
0.001206793 0.23797181 -7.68828316 
0.001456348 0.23797174 -7.23894525 
0.001757511 0.23797163 -6.92772851 
0.002120951 0.23797148 -6.66987623 
0.002559548 0.23797126 -6.43901888 
0.003088844 0.23797093 -6.22359709 
0.003727594 0.23797045 -6.01761518 
0.004498433 0.23796976 -5.81764386 
0.005428675 0.23796875 -5.62159791 
0.006551286 0.23796727 -5.42815806 
0.007906043 0.23796513 -5.23646725 
0.009540955 0.23796201 -5.04595875 
0.011513954 0.23795746 -4.85625320 
0.013894955 0.23795084 -4.66709452 
0.016768329 0.23794120 -4.47830871 
0.020235896 0.23792715 -4.28977697 
0.024420531 0.23790671 -4.10141765 
0.029470517 0.23787693 -3.91317416 
0.035564803 0.23783358 -3.72500670 
0.042919343 0.23777046 -3.53688637 
0.051794747 0.23767859 -3.34879111 
0.062505519 0.23754490 -3.16070244 
0.075431201 0.23735039 -2.97260283 
0.091029818 0.23706757 -2.78447322 
0.109854114 0.23665661 -2.59629029 
0.132571137 0.23606007 -2.40802316 
0.159985872 0.23519545 -2.21962905 
0.193069773 0.23394499 -2.03104732 
0.232995181 0.23214215 -1.84219108 
0.281176870 0.22955472 -1.65293551 
0.339322177 0.22586543 -1.46310138 
0.409491506 0.22065412 -1.27243237 
0.494171336 0.21339036 -1.08056445 
0.596362332 0.20345428 -0.88698617 
0.719685673 0.19021300 -0.69098997 
0.868511374 0.17318404 -0.49161860 
1.048113134 0.15229485 -0.28761698 
1.264855217 0.12817827 -0.07740990 
1.526417967 0.10233499 0.14086477 
1.842069969 0.07694535 0.36923684 
2.222996483 0.05426858 0.60968827 
2.682695795 0.03590432 0.86387224 
3.237457543 0.02237079 1.13283697 
3.906939937 0.01321500 1.41683320 
4.714866363 0.00746152 1.71526847 
5.689866029 0.00406029 2.02684412 
6.866488450 0.00214560 2.34983797 
8.286427729 0.00110812 2.68240946 
10.000000000 0.00056223 3.02281526 


==> MANUSCRIPT(arxiv)/mud1/determ_psd_delta025_tau1_mud1.txt <==
     omega        psd 
0.001000000 0.12972918       -Inf 
0.001189842 0.12972912 -7.30897185 
0.001415723 0.12972904 -6.86797249 
0.001684487 0.12972892 -6.56590246 
0.002004272 0.12972876 -6.31795469 
0.002384767 0.12972852 -6.09769555 
0.002837495 0.12972819 -5.89349233 
0.003376170 0.12972773 -5.69927181 
0.004017108 0.12972706 -5.51152737 
0.004779722 0.12972612 -5.32810014 
0.005687113 0.12972480 -5.14760331 
0.006766764 0.12972292 -4.96911989 
0.008051378 0.12972025 -4.79203139 
0.009579865 0.12971648 -4.61591482 
0.011398523 0.12971115 -4.44047806 
0.013562438 0.12970360 -4.26551794 
0.016137154 0.12969290 -4.09089245 
0.019200659 0.12967777 -3.91650186 
0.022845744 0.12965635 -3.74227582 
0.027182819 0.12962604 -3.56816446 
0.032343251 0.12958315 -3.39413206 
0.038483349 0.12952247 -3.22015264 
0.045789093 0.12943666 -3.04620672 
0.054481772 0.12931535 -2.87227895 
0.064824684 0.12914397 -2.69835617 
0.077131112 0.12890205 -2.52442587 
0.091773813 0.12856099 -2.35047459 
0.109196310 0.12808097 -2.17648631 
0.129926322 0.12740700 -2.00244044 
0.154591756 0.12646392 -1.82830932 
0.183939717 0.12515051 -1.65405473 
0.218859144 0.12333336 -1.47962314 
0.260407735 0.12084203 -1.30493895 
0.309843981 0.11746869 -1.12989480 
0.368665288 0.11297729 -0.95433778 
0.438653331 0.10712943 -0.77804955 
0.521928023 0.09973322 -0.60071804 
0.621011724 0.09071494 -0.42189770 
0.738905642 0.08019848 -0.24095600 
0.879180742 0.06855827 -0.05700614 
1.046085905 0.05640503 0.13116581 
1.244676627 0.04448661 0.32515636 
1.480968148 0.03353255 0.52693889 
1.762117652 0.02410488 0.73873719 
2.096641055 0.01650841 0.96273500 
2.494670947 0.01077707 1.20065034 
2.968263509 0.00672334 1.45332342 
3.531763686 0.00402628 1.72053932 
4.202239692 0.00232785 2.00119912 
5.000000000 0.00130723 2.29370432 


==> MANUSCRIPT(arxiv)/mud1/determ_psd_delta05_tau025_mud1.txt <==
     omega        psd 
0.001000000 0.33148961       -Inf 
0.001223985 0.33148956 -7.87568140 
0.001498139 0.33148949 -7.41790831 
0.001833700 0.33148938 -7.09739278 
0.002244422 0.33148922 -6.82943972 
0.002747139 0.33148898 -6.58775774 
0.003362457 0.33148862 -6.36087491 
0.004115597 0.33148808 -6.14288610 
0.005037429 0.33148727 -5.93045012 
0.006165738 0.33148606 -5.72156352 
0.007546772 0.33148424 -5.51497983 
0.009237136 0.33148151 -5.30990476 
0.011306117 0.33147743 -5.10582414 
0.013838518 0.33147132 -4.90240162 
0.016938140 0.33146216 -4.69941560 
0.020732030 0.33144844 -4.49671931 
0.025375696 0.33142788 -4.29421507 
0.031059473 0.33139709 -4.09183752 
0.038016331 0.33135097 -3.88954250 
0.046531422 0.33128190 -3.68729963 
0.056953766 0.33117847 -3.48508717 
0.069710560 0.33102362 -3.28288848 
0.085324685 0.33079186 -3.08068920 
0.104436141 0.33044516 -2.87847486 
0.127828277 0.32992691 -2.67622855 
0.156459904 0.32915308 -2.47392804 
0.191504587 0.32799952 -2.27154222 
0.234398757 0.32628411 -2.06902593 
0.286900580 0.32374248 -1.86631267 
0.351162028 0.31999700 -1.66330391 
0.429817081 0.31452134 -1.45985345 
0.526089693 0.30660912 -1.25574482 
0.643925932 0.29536758 -1.05065891 
0.788155731 0.27977553 -0.84412873 
0.964690852 0.25886241 -0.63547855 
1.180767206 0.23205635 -0.42374675 
1.445241437 0.19966721 -0.20759826 
1.768953950 0.16329940 0.01475511 
2.165173234 0.12583911 0.24558700 
2.650139725 0.09077952 0.48757979 
3.243731471 0.06111026 0.74357311 
3.970278910 0.03840618 1.01611940 
4.859562132 0.02262431 1.30694022 
5.948031523 0.01257775 1.61649286 
7.280301813 0.00665650 1.94385853 
8.910980765 0.00338489 2.28700582 
10.906907465 0.00166860 2.64328216 
13.349891959 0.00080361 3.00990636 
16.340068518 0.00038054 3.38430418 
20.000000000 0.00017809 3.76424994 


==> MANUSCRIPT(arxiv)/mud1/determ_psd_delta05_tau05_mud1.txt <==
     omega        psd 
0.001000000 0.23667221       -Inf 
0.001206793 0.23667216 -7.68830594 
0.001456348 0.23667209 -7.23896791 
0.001757511 0.23667199 -6.92775120 
0.002120951 0.23667183 -6.66989888 
0.002559548 0.23667161 -6.43904154 
0.003088844 0.23667128 -6.22361975 
0.003727594 0.23667081 -6.01763784 
0.004498433 0.23667012 -5.81766652 
0.005428675 0.23666911 -5.62162057 
0.006551286 0.23666765 -5.42818072 
0.007906043 0.23666552 -5.23648992 
0.009540955 0.23666241 -5.04598142 
0.011513954 0.23665789 -4.85627588 
0.013894955 0.23665131 -4.66711720 
0.016768329 0.23664172 -4.47833140 
0.020235896 0.23662775 -4.28979968 
0.024420531 0.23660741 -4.10144038 
0.029470517 0.23657780 -3.91319693 
0.035564803 0.23653469 -3.72502952 
0.042919343 0.23647192 -3.53690927 
0.051794747 0.23638056 -3.34881411 
0.062505519 0.23624760 -3.16072559 
0.075431201 0.23605417 -2.97262621 
0.091029818 0.23577290 -2.78449694 
0.109854114 0.23536421 -2.59631449 
0.132571137 0.23477096 -2.40804808 
0.159985872 0.23391111 -2.21965500 
0.193069773 0.23266754 -2.03107477 
0.232995181 0.23087467 -1.84222074 
0.281176870 0.22830157 -1.65296840 
0.339322177 0.22463276 -1.46313901 
0.409491506 0.21945047 -1.27247696 
0.494171336 0.21222736 -1.08061934 
0.596362332 0.20234726 -0.88705632 
0.719685673 0.18918124 -0.69108294 
0.868511374 0.17225016 -0.49174586 
1.048113134 0.15148266 -0.28779615 
1.264855217 0.12750858 -0.07766787 
1.526417967 0.10181988 0.14048747 
1.842069969 0.07658268 0.36868115 
2.222996483 0.05404015 0.60887310 
2.682695795 0.03577961 0.86269612 
3.237457543 0.02231513 1.13118922 
3.906939937 0.01319803 1.41461427 
4.714866363 0.00746197 1.71241015 
5.689866029 0.00406624 2.02331392 
6.866488450 0.00215179 2.34562076 
8.286427729 0.00111295 2.67747395 
10.000000000 0.00056560 3.01707736 


==> MANUSCRIPT(arxiv)/mud1/determ_psd_delta05_tau1_mud1.txt <==
     omega        psd 
0.001000000 0.12557965       -Inf 
0.001189842 0.12557959 -7.30983853 
0.001415723 0.12557951 -6.86883914 
0.001684487 0.12557940 -6.56676912 
0.002004272 0.12557924 -6.31882136 
0.002384767 0.12557902 -6.09856223 
0.002837495 0.12557870 -5.89435900 
0.003376170 0.12557824 -5.70013849 
0.004017108 0.12557760 -5.51239405 
0.004779722 0.12557670 -5.32896683 
0.005687113 0.12557541 -5.14847001 
0.006766764 0.12557360 -4.96998660 
0.008051378 0.12557102 -4.79289812 
0.009579865 0.12556738 -4.61678158 
0.011398523 0.12556223 -4.44134485 
0.013562438 0.12555493 -4.26638479 
0.016137154 0.12554460 -4.09175938 
0.019200659 0.12552997 -3.91736889 
0.022845744 0.12550927 -3.74314301 
0.027182819 0.12547998 -3.56903186 
0.032343251 0.12543854 -3.39499976 
0.038483349 0.12537990 -3.22102077 
0.045789093 0.12529698 -3.04707546 
0.054481772 0.12517975 -2.87314854 
0.064824684 0.12501414 -2.69922698 
0.077131112 0.12478037 -2.52529840 
0.091773813 0.12445079 -2.35134956 
0.109196310 0.12398692 -2.17736473 
0.129926322 0.12333565 -2.00332376 
0.154591756 0.12242432 -1.82919957 
0.183939717 0.12115513 -1.65495480 
0.218859144 0.11939916 -1.48053713 
0.260407735 0.11699172 -1.30587266 
0.309843981 0.11373198 -1.13085649 
0.368665288 0.10939185 -0.95533918 
0.438653331 0.10374098 -0.77910735 
0.521928023 0.09659392 -0.60185598 
0.621011724 0.08787941 -0.42314959 
0.738905642 0.07771703 -0.24236983 
0.879180742 0.06646821 -0.05864970 
1.046085905 0.05472235 0.12919788 
1.244676627 0.04320080 0.32273482 
1.480968148 0.03260680 0.52389330 
1.762117652 0.02348173 0.73485492 
2.096641055 0.01611933 0.95777135 
2.494670947 0.01055344 1.19435395 
2.968263509 0.00660586 1.44547338 
3.531763686 0.00397035 1.71098006 
4.202239692 0.00230413 1.98985845 
5.000000000 0.00129870 2.28059140 


==> MANUSCRIPT(arxiv)/mud1/determ_psd_delta1_tau025_mud1.txt <==
     omega        psd 
0.001000000 0.33004444       -Inf 
0.001223985 0.33004440 -7.87531335 
0.001498139 0.33004433 -7.41754017 
0.001833700 0.33004422 -7.09702460 
0.002244422 0.33004406 -6.82907154 
0.002747139 0.33004382 -6.58738956 
0.003362457 0.33004346 -6.36050673 
0.004115597 0.33004292 -6.14251791 
0.005037429 0.33004211 -5.93008193 
0.006165738 0.33004090 -5.72119534 
0.007546772 0.33003909 -5.51461166 
0.009237136 0.33003638 -5.30953659 
0.011306117 0.33003231 -5.10545598 
0.013838518 0.33002622 -4.90203347 
0.016938140 0.33001709 -4.69904748 
0.020732030 0.33000342 -4.49635122 
0.025375696 0.32998294 -4.29384703 
0.031059473 0.32995226 -4.09146956 
0.038016331 0.32990631 -3.88917465 
0.046531422 0.32983749 -3.68693194 
0.056953766 0.32973443 -3.48471973 
0.069710560 0.32958014 -3.28252142 
0.085324685 0.32934922 -3.08032270 
0.104436141 0.32900379 -2.87810921 
0.127828277 0.32848743 -2.67586415 
0.156459904 0.32771643 -2.47356553 
0.191504587 0.32656709 -2.27118253 
0.234398757 0.32485801 -2.06867046 
0.286900580 0.32232582 -1.86596353 
0.351162028 0.31859444 -1.66296421 
0.429817081 0.31313971 -1.45952785 
0.526089693 0.30525846 -1.25544024 
0.643925932 0.29406237 -1.05038555 
0.788155731 0.27853607 -0.84390159 
0.964690852 0.25771589 -0.63531942 
1.180767206 0.23103637 -0.42368686 
1.445241437 0.19880989 -0.20768142 
1.768953950 0.16263463 0.01446931 
2.165173234 0.12537850 0.24502096 
2.650139725 0.09050735 0.48663859 
3.243731471 0.06098520 0.74215015 
3.970278910 0.03837493 1.01410849 
4.859562132 0.02263880 1.30425157 
5.948031523 0.01260577 1.61306483 
7.280301813 0.00668233 1.93965313 
8.910980765 0.00340383 2.28197992 
10.906907465 0.00168109 2.63733850 
13.349891959 0.00081147 3.00283550 
16.340068518 0.00038543 3.37572314 
20.000000000 0.00018116 3.75353387 


==> MANUSCRIPT(arxiv)/mud1/determ_psd_delta1_tau05_mud1.txt <==
     omega        psd 
0.001000000 0.22945860       -Inf 
0.001206793 0.22945855 -7.68767726 
0.001456348 0.22945848 -7.23833928 
0.001757511 0.22945838 -6.92712261 
0.002120951 0.22945823 -6.66927031 
0.002559548 0.22945801 -6.43841297 
0.003088844 0.22945770 -6.22299118 
0.003727594 0.22945724 -6.01700928 
0.004498433 0.22945657 -5.81703796 
0.005428675 0.22945559 -5.62099202 
0.006551286 0.22945417 -5.42755218 
0.007906043 0.22945210 -5.23586138 
0.009540955 0.22944909 -5.04535290 
0.011513954 0.22944470 -4.85564738 
0.013894955 0.22943830 -4.66648874 
0.016768329 0.22942900 -4.47770299 
0.020235896 0.22941544 -4.28917134 
0.024420531 0.22939570 -4.10081214 
0.029470517 0.22936695 -3.91256885 
0.035564803 0.22932510 -3.72440165 
0.042919343 0.22926417 -3.53628172 
0.051794747 0.22917548 -3.34818704 
0.062505519 0.22904641 -3.16009920 
0.075431201 0.22885864 -2.97200081 
0.091029818 0.22858561 -2.78387298 
0.109854114 0.22818889 -2.59569264 
0.132571137 0.22761303 -2.40742930 
0.159985872 0.22677840 -2.21904070 
0.193069773 0.22557135 -2.03046702 
0.232995181 0.22383120 -1.84162254 
0.281176870 0.22133394 -1.65238419 
0.339322177 0.21777361 -1.46257530 
0.409491506 0.21274524 -1.27194340 
0.494171336 0.20573802 -1.08013026 
0.596362332 0.19615576 -0.88663322 
0.719685673 0.18339121 -0.69075821 
0.868511374 0.16698398 -0.49156878 
1.048113134 0.14687040 -0.28784185 
1.264855217 0.12366586 -0.07805068 
1.526417967 0.09881674 0.13959636 
1.842069969 0.07441402 0.36703412 
2.222996483 0.05261493 0.60613306 
2.682695795 0.03494010 0.85844609 
3.237457543 0.02187948 1.12498171 
3.906939937 0.01300402 1.40606127 
4.714866363 0.00739214 1.70127958 
5.689866029 0.00405016 2.00957932 
6.866488450 0.00215416 2.32944402 
8.286427729 0.00111910 2.65915296 
10.000000000 0.00057078 2.99698938 


==> MANUSCRIPT(arxiv)/mud1/determ_psd_delta1_tau1_mud1.txt <==
     omega        psd 
0.001000000 0.10475250       -Inf 
0.001189842 0.10475245 -7.31982833 
0.001415723 0.10475239 -6.87882893 
0.001684487 0.10475229 -6.57675892 
0.002004272 0.10475216 -6.32881117 
0.002384767 0.10475198 -6.10855205 
0.002837495 0.10475172 -5.90434884 
0.003376170 0.10475135 -5.71012836 
0.004017108 0.10475082 -5.52238395 
0.004779722 0.10475008 -5.33895678 
0.005687113 0.10474903 -5.15846003 
0.006766764 0.10474755 -4.97997672 
0.008051378 0.10474544 -4.80288838 
0.009579865 0.10474247 -4.62677204 
0.011398523 0.10473825 -4.45133559 
0.013562438 0.10473228 -4.27637593 
0.016137154 0.10472384 -4.10175108 
0.019200659 0.10471188 -3.92736140 
0.022845744 0.10469495 -3.75313665 
0.027182819 0.10467100 -3.57902710 
0.032343251 0.10463711 -3.40499728 
0.038483349 0.10458917 -3.23102150 
0.045789093 0.10452137 -3.05708074 
0.054481772 0.10442551 -2.88316027 
0.064824684 0.10429009 -2.70924783 
0.077131112 0.10409894 -2.53533215 
0.091773813 0.10382943 -2.36140156 
0.109196310 0.10345010 -2.18744253 
0.129926322 0.10291748 -2.01343802 
0.154591756 0.10217214 -1.83936533 
0.183939717 0.10113400 -1.66519322 
0.218859144 0.09969746 -1.49087792 
0.260407735 0.09772754 -1.31635742 
0.309843981 0.09505939 -1.14154315 
0.368665288 0.09150536 -0.96630797 
0.438653331 0.08687514 -0.79046838 
0.521928023 0.08101388 -0.61375871 
0.621011724 0.07385847 -0.43579389 
0.738905642 0.06550001 -0.25601782 
0.879180742 0.05622611 -0.07363681 
1.046085905 0.04651094 0.11245585 
1.244676627 0.03693911 0.30374447 
1.480968148 0.02808557 0.50210721 
1.762117652 0.02040001 0.70973445 
2.096641055 0.01413712 0.92891001 
2.494670947 0.00934492 1.16166266 
2.968263509 0.00589965 1.40936984 
3.531763686 0.00356808 1.67245799 
4.202239692 0.00207697 1.95033288 
5.000000000 0.00117028 2.24156294 


==> MANUSCRIPT(arxiv)/mud1/fit_omega2_delta05_tau025_mud1.txt <==
     omega        psd 0.001000000 1.28251325       -Inf 
0.001223985 1.28251277 -7.39648667 
0.001498139 1.28251204 -6.93871355 
0.001833700 1.28251096 -6.61819799 
0.002244422 1.28250934 -6.35024496 
0.002747139 1.28250691 -6.10856303 
0.003362457 1.28250327 -5.88168028 
0.004115597 1.28249781 -5.66369159 
0.005037429 1.28248964 -5.45125579 
0.006165738 1.28247739 -5.24236947 
0.007546772 1.28245905 -5.03578620 
0.009237136 1.28243157 -4.83071175 
0.011306117 1.28239040 -4.62663206 
0.013838518 1.28232873 -4.42321094 
0.016938140 1.28223635 -4.22022701 
0.020732030 1.28209797 -4.01753385 
0.025375696 1.28189073 -3.81503431 
0.031059473 1.28158037 -3.61266380 
0.038016331 1.28111569 -3.41037932 
0.046531422 1.28042016 -3.20815223 
0.056953766 1.27937958 -3.00596342 
0.069710560 1.27782381 -2.80380016 
0.085324685 1.27550011 -2.60165396 
0.104436141 1.27203465 -2.39951913 
0.127828277 1.26687801 -2.19739189 
0.156459904 1.25923041 -1.99526973 
0.191504587 1.24794446 -1.79315094 
0.234398757 1.23141009 -1.59103442 
0.286900580 1.20744321 -1.38891940 
0.351162028 1.17323380 -1.18680539 
0.429817081 1.12546302 -0.98469205 
0.526089693 1.06075682 -0.78257916 
0.643925932 0.97663670 -0.58046657 
0.788155731 0.87292810 -0.37835418 
0.964690852 0.75311714 -0.17624192 
1.180767206 0.62467086 0.02587025 
1.445241437 0.49754273 0.22798236 
1.768953950 0.38129105 0.43009443 
2.165173234 0.28242886 0.63220647 
2.650139725 0.20341428 0.83431850 
3.243731471 0.14333715 1.03643051 
3.970278910 0.09936951 1.23854252 
4.859562132 0.06808260 1.44065452 
5.948031523 0.04626133 1.64276652 
7.280301813 0.03125404 1.84487852 
8.910980765 0.02103233 2.04699051 
10.906907465 0.01411594 2.24910250 
13.349891959 0.00945692 2.45121450 
16.340068518 0.00632796 2.65332649 
20.000000000 0.00423082 2.85543848 


==> MANUSCRIPT(arxiv)/mud1/fit_omega2_delta05_tau05_mud1.txt <==
     omega        psd 0.001000000 1.21047657       -Inf 
0.001206793 1.21047599 -7.27758660 
0.001456348 1.21047515 -6.82824865 
0.001757511 1.21047393 -6.51703202 
0.002120951 1.21047214 -6.25917979 
0.002559548 1.21046954 -6.02832255 
0.003088844 1.21046576 -5.81290092 
0.003727594 1.21046025 -5.60691925 
0.004498433 1.21045222 -5.40694825 
0.005428675 1.21044053 -5.21090279 
0.006551286 1.21042350 -5.01746364 
0.007906043 1.21039871 -4.82577386 
0.009540955 1.21036260 -4.63526686 
0.011513954 1.21031003 -4.44556349 
0.013894955 1.21023346 -4.25640797 
0.016768329 1.21012197 -4.06762678 
0.020235896 1.20995965 -3.87910176 
0.024420531 1.20972332 -3.69075223 
0.029470517 1.20937931 -3.50252301 
0.035564803 1.20887866 -3.31437631 
0.042919343 1.20815028 -3.12628623 
0.051794747 1.20709108 -2.93823500 
0.062505519 1.20555183 -2.75021045 
0.075431201 1.20331715 -2.56220421 
0.091029818 1.20007746 -2.37421054 
0.109854114 1.19539042 -2.18622550 
0.132571137 1.18862957 -1.99824639 
0.159985872 1.17891909 -1.81027134 
0.193069773 1.16505770 -1.62229909 
0.232995181 1.14544388 -1.43432876 
0.281176870 1.11803229 -1.24635974 
0.339322177 1.08037909 -1.05839163 
0.409491506 1.02986715 -0.87042414 
0.494171336 0.96421385 -0.68245708 
0.596362332 0.88230006 -0.49449031 
0.719685673 0.78515827 -0.30652373 
0.868511374 0.67665939 -0.11855730 
1.048113134 0.56329661 0.06940904 
1.264855217 0.45281572 0.25737531 
1.526417967 0.35221102 0.44534154 
1.842069969 0.26610775 0.63330773 
2.222996483 0.19624086 0.82127391 
2.682695795 0.14196014 1.00924007 
3.237457543 0.10119556 1.19720622 
3.906939937 0.07135504 1.38517237 
4.714866363 0.04991791 1.57313851 
5.689866029 0.03472479 1.76110465 
6.866488450 0.02406001 1.94907078 
8.286427729 0.01662432 2.13703691 
10.000000000 0.01146441 2.32500305 


==> MANUSCRIPT(arxiv)/mud1/fit_omega2_delta05_tau1_mud1.txt <==
     omega        psd 0.001000000 1.05252141       -Inf 
0.001189842 1.05252037 -6.91193339 
0.001415723 1.05251889 -6.47093402 
0.001684487 1.05251680 -6.16886404 
0.002004272 1.05251384 -5.92091633 
0.002384767 1.05250965 -5.70065726 
0.002837495 1.05250371 -5.49645413 
0.003376170 1.05249531 -5.30223377 
0.004017108 1.05248341 -5.11448953 
0.004779722 1.05246657 -4.93106259 
0.005687113 1.05244273 -4.75056616 
0.006766764 1.05240897 -4.57208332 
0.008051378 1.05236119 -4.39499564 
0.009579865 1.05229356 -4.21888023 
0.011398523 1.05219782 -4.04344510 
0.013562438 1.05206230 -3.86848731 
0.016137154 1.05187052 -3.69386510 
0.019200659 1.05159912 -3.51947916 
0.022845744 1.05121514 -3.34525971 
0.027182819 1.05067200 -3.17115767 
0.032343251 1.04990403 -2.99713846 
0.038483349 1.04881871 -2.82317773 
0.045789093 1.04728603 -2.64925826 
0.054481772 1.04512382 -2.47536793 
0.064824684 1.04207796 -2.30149819 
0.077131112 1.03779609 -2.12764297 
0.091773813 1.03179398 -1.95379802 
0.109196310 1.02341440 -1.77996031 
0.129926322 1.01178134 -1.60612773 
0.154591756 0.99575721 -1.43229876 
0.183939717 0.97392038 -1.25847235 
0.218859144 0.94459392 -1.08464774 
0.260407735 0.90597239 -0.91082441 
0.309843981 0.85640005 -0.73700197 
0.368665288 0.79482901 -0.56318017 
0.438653331 0.72140204 -0.38935882 
0.521928023 0.63796531 -0.21553779 
0.621011724 0.54820199 -0.04171698 
0.738905642 0.45714135 0.13210367 
0.879180742 0.37010617 0.30592420 
1.046085905 0.29152786 0.47974466 
1.244676627 0.22415283 0.65356507 
1.480968148 0.16889306 0.82738543 
1.762117652 0.12519738 1.00120577 
2.096641055 0.09163423 1.17502608 
2.494670947 0.06642425 1.34884639 
2.968263509 0.04780486 1.52266668 
3.531763686 0.03422354 1.69648696 
4.202239692 0.02440693 1.87030725 
5.000000000 0.01735810 2.04412752 


==> MANUSCRIPT(arxiv)/mud1/fit_omega2_delta1_tau025_mud1.txt <==
     omega        psd 0.001000000 1.28383472       -Inf 
0.001223985 1.28383424 -7.39685054 
0.001498139 1.28383351 -6.93907742 
0.001833700 1.28383243 -6.61856186 
0.002244422 1.28383081 -6.35060883 
0.002747139 1.28382838 -6.10892690 
0.003362457 1.28382473 -5.88204415 
0.004115597 1.28381928 -5.66405546 
0.005037429 1.28381110 -5.45161966 
0.006165738 1.28379885 -5.24273334 
0.007546772 1.28378050 -5.03615007 
0.009237136 1.28375301 -4.83107562 
0.011306117 1.28371183 -4.62699593 
0.013838518 1.28365014 -4.42357480 
0.016938140 1.28355773 -4.22059088 
0.020732030 1.28341932 -4.01789772 
0.025375696 1.28321201 -3.81539818 
0.031059473 1.28290156 -3.61302767 
0.038016331 1.28243674 -3.41074319 
0.046531422 1.28174100 -3.20851610 
0.056953766 1.28070010 -3.00632729 
0.069710560 1.27914385 -2.80416403 
0.085324685 1.27681943 -2.60201782 
0.104436141 1.27335289 -2.39988300 
0.127828277 1.26819462 -2.19775576 
0.156459904 1.26054454 -1.99563359 
0.191504587 1.24925481 -1.79351481 
0.234398757 1.23271463 -1.59139829 
0.286900580 1.20873880 -1.38928327 
0.351162028 1.17451547 -1.18716926 
0.429817081 1.12672304 -0.98505592 
0.526089693 1.06198338 -0.78294303 
0.643925932 0.97781265 -0.58083044 
0.788155731 0.87403060 -0.37871805 
0.964690852 0.75411958 -0.17660579 
1.180767206 0.62554792 0.02550638 
1.445241437 0.49827725 0.22761849 
1.768953950 0.38187913 0.42973056 
2.165173234 0.28288034 0.63184261 
2.650139725 0.20374858 0.83395463 
3.243731471 0.14357761 1.03606665 
3.970278910 0.09953870 1.23817865 
4.859562132 0.06819973 1.44029065 
5.948031523 0.04634149 1.64240265 
7.280301813 0.03130846 1.84451465 
8.910980765 0.02106907 2.04662664 
10.906907465 0.01414066 2.24873864 
13.349891959 0.00947351 2.45085063 
16.340068518 0.00633907 2.65296262 
20.000000000 0.00423825 2.85507461 


==> MANUSCRIPT(arxiv)/mud1/fit_omega2_delta1_tau05_mud1.txt <==
     omega        psd 0.001000000 1.19348265       -Inf 
0.001206793 1.19348206 -7.26401604 
0.001456348 1.19348121 -6.81467810 
0.001757511 1.19347997 -6.50346146 
0.002120951 1.19347816 -6.24560924 
0.002559548 1.19347553 -6.01475200 
0.003088844 1.19347169 -5.79933036 
0.003727594 1.19346611 -5.59334869 
0.004498433 1.19345798 -5.39337769 
0.005428675 1.19344613 -5.19733223 
0.006551286 1.19342889 -5.00389309 
0.007906043 1.19340377 -4.81220331 
0.009540955 1.19336719 -4.62169630 
0.011513954 1.19331393 -4.43199293 
0.013894955 1.19323636 -4.24283741 
0.016768329 1.19312341 -4.05405622 
0.020235896 1.19295897 -3.86553120 
0.024420531 1.19271955 -3.67718167 
0.029470517 1.19237106 -3.48895245 
0.035564803 1.19186389 -3.30080575 
0.042919343 1.19112604 -3.11271567 
0.051794747 1.19005311 -2.92466445 
0.062505519 1.18849401 -2.73663990 
0.075431201 1.18623071 -2.54863366 
0.091029818 1.18294993 -2.36063999 
0.109854114 1.17820430 -2.17265495 
0.132571137 1.17136071 -1.98467583 
0.159985872 1.16153508 -1.79670079 
0.193069773 1.14751681 -1.60872854 
0.232995181 1.12769609 -1.42075820 
0.281176870 1.10002488 -1.23278919 
0.339322177 1.06207110 -1.04482108 
0.409491506 1.01125754 -0.85685359 
0.494171336 0.94538563 -0.66888652 
0.596362332 0.86347270 -0.48091975 
0.719685673 0.76672348 -0.29295318 
0.868511374 0.65916208 -0.10498675 
1.048113134 0.54733731 0.08297959 
1.264855217 0.43890041 0.27094586 
1.526417967 0.34062167 0.45891209 
1.842069969 0.25685853 0.64687829 
2.222996483 0.18912601 0.83484447 
2.682695795 0.13664848 1.02281063 
3.237457543 0.09732114 1.21077678 
3.906939937 0.06857774 1.39874292 
4.714866363 0.04795221 1.58670906 
5.689866029 0.03334616 1.77467520 
6.866488450 0.02309934 1.96264134 
8.286427729 0.01595791 2.15060747 
10.000000000 0.01100359 2.33857360 


==> MANUSCRIPT(arxiv)/mud1/fit_omega2_delta1_tau1_mud1.txt <==
     omega        psd 0.001000000 0.92274129       -Inf 
0.001189842 0.92274020 -6.82658936 
0.001415723 0.92273867 -6.38559000 
0.001684487 0.92273649 -6.08352001 
0.002004272 0.92273341 -5.83557230 
0.002384767 0.92272905 -5.61531324 
0.002837495 0.92272288 -5.41111011 
0.003376170 0.92271414 -5.21688974 
0.004017108 0.92270177 -5.02914550 
0.004779722 0.92268426 -4.84571856 
0.005687113 0.92265946 -4.66522213 
0.006766764 0.92262437 -4.48673929 
0.008051378 0.92257468 -4.30965161 
0.009579865 0.92250435 -4.13353620 
0.011398523 0.92240481 -3.95810107 
0.013562438 0.92226391 -3.78314328 
0.016137154 0.92206452 -3.60852108 
0.019200659 0.92178238 -3.43413513 
0.022845744 0.92138324 -3.25991568 
0.027182819 0.92081877 -3.08581364 
0.032343251 0.92002081 -2.91179444 
0.038483349 0.91889348 -2.73783370 
0.045789093 0.91730221 -2.56391423 
0.054481772 0.91505882 -2.39002391 
0.064824684 0.91190150 -2.21615416 
0.077131112 0.90746868 -2.04229894 
0.091773813 0.90126622 -1.86845399 
0.109196310 0.89262885 -1.69461629 
0.129926322 0.88068003 -1.52078370 
0.154591756 0.86430067 -1.34695474 
0.183939717 0.84212713 -1.17312832 
0.218859144 0.81261284 -0.99930371 
0.260407735 0.77419919 -0.82548038 
0.309843981 0.72563684 -0.65165795 
0.368665288 0.66645404 -0.47783615 
0.438653331 0.59746686 -0.30401480 
0.521928023 0.52110112 -0.13019376 
0.621011724 0.44125517 0.04362704 
0.738905642 0.36259854 0.21744769 
0.879180742 0.28953174 0.39126823 
1.046085905 0.22526732 0.56508869 
1.244676627 0.17140583 0.73890909 
1.480968148 0.12805816 0.91272946 
1.762117652 0.09429705 1.08654979 
2.096641055 0.06866759 1.26037011 
2.494670947 0.04958713 1.43419041 
2.968263509 0.03558758 1.60801071 
3.531763686 0.02542533 1.78183099 
4.202239692 0.01810575 1.95565127 
5.000000000 0.01286316 2.12947155 


==> MANUSCRIPT(arxiv)/mud1/probab_psd_delta025_tau025_mud1.txt <==
 #MC = 10000, #iT = 3, time = 18232.2
0.001    0.333882    1
0.00122399    0.333951    1.0002
0.00149814    0.334046    1.00049
0.0018337    0.334175    1.00088
0.00224442    0.334336    1.00136
0.00274714    0.334516    1.0019
0.00336246    0.334662    1.00233
0.0041156    0.334659    1.00232
0.00503743    0.334306    1.00127
0.00616574    0.333367    0.998455
0.00754677    0.33181    0.993792
0.00923714    0.330341    0.989393
0.0113061    0.330662    0.990356
0.0138385    0.333413    0.998594
0.0169381    0.334613    1.00219
0.020732    0.332547    0.996001
0.0253757    0.336078    1.00658
0.0310595    0.331864    0.993955
0.0380163    0.331603    0.993172
0.0465314    0.333676    0.999381
0.0569538    0.32856    0.984058
0.0697106    0.339238    1.01604
0.0853247    0.325912    0.97613
0.104436    0.333872    0.99997
0.127828    0.332611    0.996192
0.15646    0.325024    0.973469
0.191505    0.326786    0.978746
0.234399    0.330563    0.990057
0.286901    0.322327    0.96539
0.351162    0.319304    0.956337
0.429817    0.316939    0.949253
0.52609    0.307194    0.920068
0.643926    0.289553    0.867231
0.788156    0.281504    0.843123
0.964691    0.263082    0.787947
1.18077    0.2323    0.695754
1.44524    0.197366    0.591124
1.76895    0.166482    0.498625
2.16517    0.127552    0.382027
2.65014    0.0900901    0.269826
3.24373    0.0617128    0.184834
3.97028    0.0382971    0.114702
4.85956    0.0224646    0.067283
5.94803    0.0125035    0.0374488
7.2803    0.00661214    0.0198038
8.91098    0.00342514    0.0102585
10.9069    0.00167611    0.00502006
13.3499    0.000803427    0.00240632
16.3401    0.000378226    0.00113281
20    0.000177513    0.000531665


==> MANUSCRIPT(arxiv)/mud1/probab_psd_delta025_tau05_mud1.txt <==
 #MC = 10000, #iT = 3, time = 4611.64
0.001    0.238294    1
0.00120679    0.238126    0.999294
0.00145635    0.237897    0.998335
0.00175751    0.237598    0.997079
0.00212095    0.237228    0.995526
0.00255955    0.236815    0.993793
0.00308884    0.236441    0.992224
0.00372759    0.236272    0.991516
0.00449843    0.236555    0.992704
0.00542868    0.237485    0.996606
0.00655129    0.238825    1.00223
0.00790604    0.239437    1.0048
0.00954095    0.237843    0.998107
0.011514    0.235125    0.986702
0.013895    0.235663    0.988958
0.0167683    0.23767    0.997382
0.0202359    0.23546    0.988109
0.0244205    0.233384    0.979395
0.0294705    0.23766    0.997342
0.0355648    0.239407    1.00467
0.0429193    0.238418    1.00052
0.0517947    0.240412    1.00889
0.0625055    0.23867    1.00158
0.0754312    0.236629    0.993012
0.0910298    0.240821    1.01061
0.109854    0.238804    1.00214
0.132571    0.235434    0.987999
0.159986    0.234556    0.984316
0.19307    0.232936    0.977514
0.232995    0.232791    0.976909
0.281177    0.234344    0.983423
0.339322    0.226915    0.952248
0.409492    0.22077    0.926461
0.494171    0.216178    0.907189
0.596362    0.205946    0.864251
0.719686    0.1873    0.786003
0.868511    0.172764    0.725002
1.04811    0.152029    0.637989
1.26486    0.130665    0.548337
1.52642    0.103397    0.433904
1.84207    0.0772167    0.32404
2.223    0.0542505    0.227662
2.6827    0.035772    0.150117
3.23746    0.0226151    0.0949042
3.90694    0.0132976    0.0558035
4.71487    0.00747084    0.0313514
5.68987    0.00411091    0.0172514
6.86649    0.00214491    0.0090011
8.28643    0.00109726    0.00460465
10    0.000569872    0.00239147


==> MANUSCRIPT(arxiv)/mud1/probab_psd_delta025_tau1_mud1.txt <==
 #MC = 10000, #iT = 3, time = 1180.71
0.001    0.130937    1
0.00118984    0.130886    0.999608
0.00141572    0.130816    0.999072
0.00168449    0.130721    0.99835
0.00200427    0.130596    0.997396
0.00238477    0.130437    0.996176
0.00283749    0.130241    0.994684
0.00337617    0.130018    0.992981
0.00401711    0.12979    0.991234
0.00477972    0.129593    0.989733
0.00568711    0.129473    0.988815
0.00676676    0.12945    0.988638
0.00805138    0.129499    0.989014
0.00957986    0.129624    0.989969
0.0113985    0.129987    0.992745
0.0135624    0.130386    0.995789
0.0161372    0.129213    0.986833
0.0192007    0.127454    0.973399
0.0228457    0.13064    0.997729
0.0271828    0.131113    1.00134
0.0323433    0.129529    0.989243
0.0384833    0.127069    0.970454
0.0457891    0.12889    0.984366
0.0544818    0.129618    0.989925
0.0648247    0.128833    0.983927
0.0771311    0.128839    0.983971
0.0917738    0.129275    0.987304
0.109196    0.130322    0.9953
0.129926    0.127858    0.976481
0.154592    0.127831    0.976278
0.18394    0.125692    0.959938
0.218859    0.123049    0.939758
0.260408    0.123024    0.939563
0.309844    0.118323    0.903665
0.368665    0.113961    0.870349
0.438653    0.1074    0.820238
0.521928    0.101319    0.773798
0.621012    0.0909919    0.694927
0.738906    0.0797962    0.609422
0.879181    0.0686162    0.524039
1.04609    0.0556931    0.425342
1.24468    0.0442039    0.337596
1.48097    0.0334276    0.255295
1.76212    0.0249036    0.190195
2.09664    0.016796    0.128275
2.49467    0.0109107    0.083328
2.96826    0.00676617    0.0516749
3.53176    0.0039862    0.0304435
4.20224    0.00230769    0.0176244
5    0.00131674    0.0100563


==> MANUSCRIPT(arxiv)/mud1/probab_psd_delta05_tau025_mud1.txt <==
 #MC = 10000, #iT = 3, time = 4676.52
0.001    0.330587    1
0.00122399    0.330374    0.999358
0.00149814    0.330076    0.998456
0.0018337    0.329673    0.997235
0.00224442    0.329156    0.995673
0.00274714    0.328555    0.993854
0.00336246    0.32797    0.992084
0.0041156    0.327603    0.990974
0.00503743    0.327719    0.991326
0.00616574    0.328452    0.993542
0.00754677    0.329589    0.996983
0.00923714    0.331036    1.00136
0.0113061    0.3333    1.00821
0.0138385    0.333595    1.0091
0.0169381    0.330937    1.00106
0.020732    0.335667    1.01537
0.0253757    0.326279    0.986969
0.0310595    0.332743    1.00652
0.0380163    0.327498    0.990657
0.0465314    0.331778    1.0036
0.0569538    0.334704    1.01246
0.0697106    0.329354    0.996272
0.0853247    0.329632    0.997112
0.104436    0.337993    1.0224
0.127828    0.329352    0.996265
0.15646    0.330095    0.998514
0.191505    0.32898    0.995141
0.234399    0.326794    0.988527
0.286901    0.326372    0.98725
0.351162    0.323423    0.97833
0.429817    0.317299    0.959806
0.52609    0.306221    0.926295
0.643926    0.29629    0.896254
0.788156    0.28507    0.862314
0.964691    0.260796    0.788888
1.18077    0.231048    0.698904
1.44524    0.201964    0.610926
1.76895    0.162164    0.490534
2.16517    0.124825    0.377587
2.65014    0.0904976    0.273748
3.24373    0.0622268    0.188232
3.97028    0.0386464    0.116903
4.85956    0.0225501    0.0682125
5.94803    0.0126472    0.0382568
7.2803    0.00673335    0.0203679
8.91098    0.00339747    0.0102771
10.9069    0.00167952    0.00508042
13.3499    0.000790323    0.00239067
16.3401    0.000377781    0.00114276
20    0.000176391    0.000533569


==> MANUSCRIPT(arxiv)/mud1/probab_psd_delta05_tau05_mud1.txt <==
 #MC = 10000, #iT = 3, time = 1246.68
0.001    0.235453    1
0.00120679    0.235444    0.999961
0.00145635    0.235431    0.999903
0.00175751    0.235411    0.99982
0.00212095    0.235383    0.9997
0.00255955    0.235344    0.999535
0.00308884    0.235294    0.999322
0.00372759    0.23524    0.999095
0.00449843    0.23521    0.998966
0.00542868    0.235256    0.999161
0.00655129    0.23543    0.999901
0.00790604    0.235657    1.00086
0.00954095    0.235651    1.00084
0.011514    0.235561    1.00046
0.013895    0.236331    1.00373
0.0167683    0.235395    0.99975
0.0202359    0.233936    0.993556
0.0244205    0.235628    1.00074
0.0294705    0.235425    0.999878
0.0355648    0.234648    0.996579
0.0429193    0.238889    1.01459
0.0517947    0.233726    0.992665
0.0625055    0.234043    0.994011
0.0754312    0.235955    1.00213
0.0910298    0.235528    1.00032
0.109854    0.232151    0.985972
0.132571    0.238091    1.0112
0.159986    0.233825    0.993083
0.19307    0.229449    0.9745
0.232995    0.228286    0.969558
0.281177    0.227    0.964097
0.339322    0.223279    0.948292
0.409492    0.220689    0.937295
0.494171    0.214282    0.910082
0.596362    0.200607    0.852004
0.719686    0.187073    0.794524
0.868511    0.173791    0.738113
1.04811    0.150612    0.639669
1.26486    0.126335    0.536562
1.52642    0.10073    0.427812
1.84207    0.0757145    0.321569
2.223    0.0531547    0.225755
2.6827    0.0366514    0.155663
3.23746    0.0224054    0.0951583
3.90694    0.0133369    0.0566435
4.71487    0.0075074    0.0318849
5.68987    0.00402045    0.0170753
6.86649    0.00212684    0.00903296
8.28643    0.00111517    0.00473627
10    0.000573248    0.00243466


==> MANUSCRIPT(arxiv)/mud1/probab_psd_delta05_tau1_mud1.txt <==
 #MC = 10000, #iT = 3, time = 321.936
0.001    0.124564    1
0.00118984    0.124692    1.00103
0.00141572    0.124866    1.00242
0.00168449    0.125099    1.00429
0.00200427    0.125403    1.00673
0.00238477    0.125785    1.0098
0.00283749    0.12624    1.01345
0.00337617    0.126735    1.01743
0.00401711    0.1272    1.02116
0.00477972    0.127523    1.02376
0.00568711    0.127593    1.02432
0.00676676    0.127395    1.02273
0.00805138    0.127102    1.02038
0.00957986    0.126902    1.01877
0.0113985    0.126508    1.01561
0.0135624    0.12549    1.00744
0.0161372    0.124434    0.998961
0.0192007    0.123079    0.988078
0.0228457    0.124593    1.00024
0.0271828    0.126451    1.01515
0.0323433    0.127282    1.02182
0.0384833    0.124664    1.0008
0.0457891    0.123101    0.988255
0.0544818    0.127743    1.02552
0.0648247    0.126454    1.01517
0.0771311    0.12583    1.01017
0.0917738    0.125225    1.00531
0.109196    0.123564    0.991976
0.129926    0.122913    0.986747
0.154592    0.121498    0.975388
0.18394    0.122062    0.979916
0.218859    0.119793    0.961702
0.260408    0.116838    0.937975
0.309844    0.113767    0.913323
0.368665    0.10951    0.879145
0.438653    0.103226    0.828702
0.521928    0.0968781    0.777739
0.621012    0.0873787    0.701478
0.738906    0.0790681    0.63476
0.879181    0.0663383    0.532565
1.04609    0.0542904    0.435845
1.24468    0.043263    0.347316
1.48097    0.0328985    0.264109
1.76212    0.0236963    0.190234
2.09664    0.0161666    0.129786
2.49467    0.0103825    0.0833509
2.96826    0.00663768    0.0532874
3.53176    0.00394268    0.0316519
4.20224    0.00226464    0.0181806
5    0.0012966    0.0104091


==> MANUSCRIPT(arxiv)/mud1/probab_psd_delta1_tau025_mud1.txt <==
 #MC = 10000, #iT = 3, time = 1352.23
0.001    0.332076    1
0.00122399    0.33192    0.999531
0.00149814    0.331708    0.998892
0.0018337    0.331435    0.998069
0.00224442    0.331114    0.997104
0.00274714    0.330801    0.99616
0.00336246    0.33061    0.995585
0.0041156    0.330703    0.995866
0.00503743    0.331148    0.997205
0.00616574    0.331619    0.998626
0.00754677    0.331415    0.99801
0.00923714    0.330894    0.996441
0.0113061    0.332092    1.00005
0.0138385    0.331284    0.997616
0.0169381    0.327423    0.985988
0.020732    0.331362    0.997849
0.0253757    0.329279    0.991577
0.0310595    0.327253    0.985478
0.0380163    0.329346    0.991778
0.0465314    0.33065    0.995706
0.0569538    0.331804    0.999182
0.0697106    0.323976    0.975609
0.0853247    0.328325    0.988703
0.104436    0.32527    0.979505
0.127828    0.324752    0.977946
0.15646    0.32584    0.981221
0.191505    0.327145    0.985151
0.234399    0.319016    0.960671
0.286901    0.320332    0.964636
0.351162    0.319568    0.962335
0.429817    0.313671    0.944577
0.52609    0.302197    0.910025
0.643926    0.294577    0.887077
0.788156    0.28033    0.844173
0.964691    0.255908    0.77063
1.18077    0.227664    0.685578
1.44524    0.198844    0.59879
1.76895    0.162838    0.490365
2.16517    0.125971    0.379344
2.65014    0.0902044    0.271638
3.24373    0.0605988    0.182485
3.97028    0.0387296    0.116629
4.85956    0.0225354    0.0678622
5.94803    0.0127784    0.0384805
7.2803    0.00657368    0.0197957
8.91098    0.00342939    0.0103271
10.9069    0.00169386    0.00510083
13.3499    0.000796485    0.0023985
16.3401    0.000378794    0.00114068
20    0.000177397    0.000534207


==> MANUSCRIPT(arxiv)/mud1/probab_psd_delta1_tau05_mud1.txt <==
 #MC = 10000, #iT = 3, time = 342.933
0.001    0.22894    1
0.00120679    0.229042    1.00044
0.00145635    0.229185    1.00107
0.00175751    0.229384    1.00194
0.00212095    0.229654    1.00312
0.00255955    0.230007    1.00466
0.00308884    0.230438    1.00654
0.00372759    0.230899    1.00856
0.00449843    0.231268    1.01017
0.00542868    0.231316    1.01038
0.00655129    0.230804    1.00814
0.00790604    0.229866    1.00404
0.00954095    0.229466    1.0023
0.011514    0.230269    1.0058
0.013895    0.229908    1.00423
0.0167683    0.228623    0.998612
0.0202359    0.230396    1.00636
0.0244205    0.226676    0.990111
0.0294705    0.228181    0.996683
0.0355648    0.22757    0.994016
0.0429193    0.225032    0.982931
0.0517947    0.225144    0.983417
0.0625055    0.226775    0.990543
0.0754312    0.230578    1.00715
0.0910298    0.227782    0.994942
0.109854    0.227701    0.994587
0.132571    0.228111    0.996379
0.159986    0.225385    0.98447
0.19307    0.223456    0.976044
0.232995    0.223683    0.977038
0.281177    0.22119    0.966147
0.339322    0.215888    0.942988
0.409492    0.211193    0.92248
0.494171    0.204364    0.89265
0.596362    0.195736    0.854964
0.719686    0.184506    0.805911
0.868511    0.164633    0.719107
1.04811    0.147635    0.644862
1.26486    0.122171    0.533637
1.52642    0.0976845    0.426681
1.84207    0.074013    0.323285
2.223    0.052379    0.228789
2.6827    0.03433    0.149952
3.23746    0.022471    0.0981524
3.90694    0.0128609    0.0561756
4.71487    0.00728503    0.0318207
5.68987    0.00401696    0.0175459
6.86649    0.00213924    0.00934409
8.28643    0.00112623    0.00491932
10    0.000574144    0.00250783


==> MANUSCRIPT(arxiv)/mud1/probab_psd_delta1_tau1_mud1.txt <==
 #MC = 10000, #iT = 3, time = 87.2439
0.001    0.105935    1
0.00118984    0.105855    0.999244
0.00141572    0.105746    0.998214
0.00168449    0.1056    0.996832
0.00200427    0.105408    0.99502
0.00238477    0.105165    0.992724
0.00283749    0.104871    0.98995
0.00337617    0.10454    0.986831
0.00401711    0.104208    0.983694
0.00477972    0.103931    0.981076
0.00568711    0.103779    0.979642
0.00676676    0.103817    0.979999
0.00805138    0.104088    0.982563
0.00957986    0.104544    0.986861
0.0113985    0.104681    0.988161
0.0135624    0.103662    0.97854
0.0161372    0.103205    0.974228
0.0192007    0.104968    0.990871
0.0228457    0.104656    0.987927
0.0271828    0.107687    1.01653
0.0323433    0.105069    0.991817
0.0384833    0.102668    0.969156
0.0457891    0.104337    0.984911
0.0544818    0.103835    0.98017
0.0648247    0.104759    0.988894
0.0771311    0.103459    0.976627
0.0917738    0.104364    0.985162
0.109196    0.103097    0.973207
0.129926    0.104349    0.985022
0.154592    0.0996451    0.940621
0.18394    0.10025    0.946329
0.218859    0.0999462    0.943464
0.260408    0.0975377    0.920728
0.309844    0.094783    0.894724
0.368665    0.0923911    0.872145
0.438653    0.0861656    0.813379
0.521928    0.0802597    0.757628
0.621012    0.07414    0.69986
0.738906    0.0646977    0.610728
0.879181    0.0559312    0.527974
1.04609    0.0469727    0.443409
1.24468    0.0367102    0.346533
1.48097    0.0279585    0.26392
1.76212    0.0202044    0.190724
2.09664    0.0141695    0.133756
2.49467    0.00935588    0.0883168
2.96826    0.00588572    0.0555595
3.53176    0.0035562    0.0335695
4.20224    0.00209661    0.0197914
5    0.00117255    0.0110685


==> MANUSCRIPT(arxiv)/omegam2.txt <==
     omega        psd 0.001000000 0.99999900       -Inf 
0.001241422 0.99999846 -7.21480394 
0.001541130 0.99999762 -6.74849958 
0.001913193 0.99999634 -6.41853495 
0.002375081 0.99999436 -6.14028996 
0.002948478 0.99999131 -5.88756623 
0.003660307 0.99998660 -5.64899426 
0.004543988 0.99997935 -5.41877249 
0.005641008 0.99996818 -5.19365807 
0.007002874 0.99995096 -4.97173621 
0.008693525 0.99992443 -4.75183716 
0.010792337 0.99988354 -4.53323073 
0.013397850 0.99982053 -4.31545482 
0.016632391 0.99972344 -4.09821441 
0.020647824 0.99957385 -3.88132003 
0.025632672 0.99934340 -3.66464958 
0.031820974 0.99898845 -3.44812419 
0.039503271 0.99844192 -3.23169281 
0.049040247 0.99760082 -3.01532240 
0.060879663 0.99630735 -2.79899152 
0.075577380 0.99432050 -2.58268629 
0.093823456 0.99127397 -2.36639770 
0.116474543 0.98661526 -2.15011990 
0.144594112 0.97952071 -1.93384911 
0.179502375 0.96878469 -1.71758286 
0.222838277 0.95269226 -1.50131956 
0.276636437 0.92891245 -1.28505817 
0.343422681 0.89450308 -1.06879802 
0.426332623 0.84619586 -0.85253868 
0.529258886 0.78117984 -0.63627986 
0.657033858 0.69847353 -0.42002139 
0.815656575 0.60049397 -0.20376313 
1.012574376 0.49375234 0.01249499 
1.257032553 0.38757724 0.22875301 
1.560508420 0.29110501 0.44501097 
1.937250172 0.21039617 0.66126890 
2.404945836 0.14741078 0.87752680 
2.985553730 0.10087223 1.09378468 
3.706333398 0.06785684 1.31004255 
4.601125452 0.04510528 1.52630041 
5.711940389 0.02973866 1.74255827 
7.090930978 0.01950028 1.95881613 
8.802840841 0.01274048 2.17507399 
10.928044161 0.00830412 2.39133184 
13.566319254 0.00540409 2.60758969 
16.841533158 0.00351324 2.82384755 
20.907457197 0.00228247 3.04010540 
25.954986541 0.00148223 3.25636325 
32.221102738 0.00096228 3.47262110 
40.000000000 0.00062461 3.68887895 


==> MANUSCRIPT(arxiv)/omegam3.txt <==
     omega        psd 0.001000000 1.00000000       -Inf 
0.001241422 1.00000000 -10.40703701 
0.001541130 1.00000000 -9.87241210 
0.001913193 0.99999999 -9.46551372 
0.002375081 0.99999999 -9.10287140 
0.002948478 0.99999997 -8.75959608 
0.003660307 0.99999995 -8.42561335 
0.004543988 0.99999991 -8.09628324 
0.005641008 0.99999982 -7.76933196 
0.007002874 0.99999966 -7.44360998 
0.008693525 0.99999934 -7.11852672 
0.010792337 0.99999874 -6.79377629 
0.013397850 0.99999760 -6.46919954 
0.016632391 0.99999540 -6.14471349 
0.020647824 0.99999120 -5.82027484 
0.025632672 0.99998316 -5.49586095 
0.031820974 0.99996778 -5.17146000 
0.039503271 0.99993836 -4.84706581 
0.049040247 0.99988207 -4.52267516 
0.060879663 0.99977441 -4.19828636 
0.075577380 0.99956849 -3.87389853 
0.093823456 0.99917477 -3.54951120 
0.116474543 0.99842236 -3.22512413 
0.144594112 0.99698602 -2.90073720 
0.179502375 0.99424950 -2.57635034 
0.222838277 0.98905565 -2.25196353 
0.276636437 0.97926854 -1.92757673 
0.343422681 0.96107366 -1.60318994 
0.426332623 0.92808285 -1.27880315 
0.529258886 0.87088796 -0.95441637 
0.657033858 0.77903630 -0.63002959 
0.815656575 0.64823402 -0.30564282 
1.012574376 0.49062912 0.01874396 
1.257032553 0.33486524 0.34313074 
1.560508420 0.20832773 0.66751752 
1.937250172 0.12091343 0.99190429 
2.404945836 0.06707070 1.31629107 
2.985553730 0.03621637 1.64067785 
3.706333398 0.01926279 1.96506463 
4.601125452 0.01016183 2.28945141 
5.711940389 0.00533734 2.61383818 
7.090930978 0.00279688 2.93822496 
8.802840841 0.00146385 3.26261174 
10.928044161 0.00076567 3.58699852 
13.566319254 0.00040035 3.91138529 
16.841533158 0.00020930 4.23577207 
20.907457197 0.00010941 4.56015885 
25.954986541 0.00005719 4.88454563 
32.221102738 0.00002989 5.20893240 
40.000000000 0.00001562 5.53331918 


==> MANUSCRIPT(arxiv)/omegam4.txt <==
     omega        psd 0.001000000 1.00000000       -Inf 
0.001241422 1.00000000 -13.65631999 
0.001541130 1.00000000 -13.04805055 
0.001913193 1.00000000 -12.55674860 
0.002375081 1.00000000 -12.10141402 
0.002948478 1.00000000 -11.65959292 
0.003660307 1.00000000 -11.22320975 
0.004543988 1.00000000 -10.78907503 
0.005641008 1.00000000 -10.35587896 
0.007002874 1.00000000 -9.92307720 
0.008693525 0.99999999 -9.49044107 
0.010792337 0.99999999 -9.05787468 
0.013397850 0.99999997 -8.62533764 
0.016632391 0.99999992 -8.19281295 
0.020647824 0.99999982 -7.76029346 
0.025632672 0.99999957 -7.32777617 
0.031820974 0.99999897 -6.89525979 
0.039503271 0.99999756 -6.46274381 
0.049040247 0.99999422 -6.03022798 
0.060879663 0.99998626 -5.59771223 
0.075577380 0.99996737 -5.16519651 
0.093823456 0.99992252 -4.73268079 
0.116474543 0.99981599 -4.30016509 
0.144594112 0.99956307 -3.86764938 
0.179502375 0.99896288 -3.43513368 
0.222838277 0.99754026 -3.00261797 
0.276636437 0.99417761 -2.57010227 
0.343422681 0.98628118 -2.13758657 
0.426332623 0.96801999 -1.70507086 
0.529258886 0.92724433 -1.27255516 
0.657033858 0.84291498 -0.84003946 
0.815656575 0.69318405 -0.40752375 
1.012574376 0.48750663 0.02499195 
1.257032553 0.28597465 0.45750765 
1.560508420 0.14429737 0.89002336 
1.937250172 0.06629302 1.32253906 
2.404945836 0.02902595 1.75505476 
2.985553730 0.01242992 2.18757047 
3.706333398 0.00527141 2.62008617 
4.601125452 0.00222626 3.05260187 
5.711940389 0.00093855 3.48511758 
7.090930978 0.00039538 3.91763328 
8.802840841 0.00016651 4.35014898 
10.928044161 0.00007011 4.78266469 
13.566319254 0.00002952 5.21518039 
16.841533158 0.00001243 5.64769609 
20.907457197 0.00000523 6.08021180 
25.954986541 0.00000220 6.51272750 
32.221102738 0.00000093 6.94524320 
40.000000000 0.00000039 7.37775891 


==> MANUSCRIPT(arxiv)/probab_laplace_delta1.000_tau1.000_mud025.txt <==
 #MC = 10000, #iT = 3, time = 1.68518
0    1    1    1
0.01    0.965595    0.965154    0.931942
0.02    0.933575    0.932133    0.870197
0.03    0.903696    0.900806    0.814018
0.04    0.875745    0.871056    0.762768
0.05    0.849538    0.842775    0.715895
0.06    0.824915    0.815863    0.672925
0.07    0.801734    0.79023    0.633445
0.08    0.779872    0.765795    0.597097
0.09    0.759217    0.74248    0.563565
0.1    0.739672    0.720216    0.532574
0.11    0.721149    0.698939    0.503879
0.12    0.70357    0.67859    0.477267
0.13    0.686864    0.659113    0.452546
0.14    0.670967    0.640459    0.429546
0.15    0.655823    0.62258    0.408117
0.16    0.641378    0.605433    0.388124
0.17    0.627586    0.588977    0.369444
0.18    0.614404    0.573175    0.35197
0.19    0.601791    0.557992    0.335604
0.2    0.589712    0.543395    0.320257
0.21    0.578133    0.529354    0.30585
0.22    0.567025    0.515841    0.29231
0.23    0.556359    0.502828    0.279572
0.24    0.546109    0.490291    0.267575
0.25    0.536252    0.478207    0.256267
0.26    0.526765    0.466553    0.245596
0.27    0.517628    0.45531    0.235519
0.28    0.508823    0.444458    0.225994
0.29    0.50033    0.433978    0.216982
0.3    0.492135    0.423855    0.208449
0.31    0.484221    0.41407    0.200364
0.32    0.476575    0.404611    0.192696
0.33    0.469182    0.395461    0.185419
0.34    0.462032    0.386608    0.178508
0.35    0.455111    0.378039    0.17194
0.36    0.448409    0.369741    0.165693
0.37    0.441916    0.361704    0.159748
0.38    0.435623    0.353917    0.154087
0.39    0.429519    0.346369    0.148692
0.4    0.423597    0.33905    0.143548
0.41    0.417849    0.331951    0.13864
0.42    0.412267    0.325064    0.133955
0.43    0.406844    0.318381    0.12948
0.44    0.401573    0.311892    0.125204
0.45    0.396448    0.305591    0.121114
0.46    0.391463    0.299471    0.117202
0.47    0.386612    0.293525    0.113457
0.48    0.38189    0.287746    0.109871
0.49    0.377292    0.282128    0.106435
0.5    0.372813    0.276666    0.103141
0.51    0.368448    0.271352    0.0999822
0.52    0.364194    0.266184    0.0969513
0.53    0.360045    0.261154    0.0940419
0.54    0.355998    0.256258    0.091248
0.55    0.352049    0.251492    0.0885637
0.56    0.348195    0.246851    0.0859838
0.57    0.344433    0.24233    0.0835032
0.58    0.340758    0.237926    0.0811171
0.59    0.337168    0.233635    0.078821
0.6    0.333661    0.229452    0.0766107
0.61    0.330232    0.225375    0.0744822
0.62    0.32688    0.2214    0.0724317
0.63    0.323603    0.217523    0.0704556
0.64    0.320396    0.213741    0.0685506
0.65    0.317259    0.210052    0.0667135
0.66    0.314189    0.206452    0.0649412
0.67    0.311184    0.202939    0.063231
0.68    0.308242    0.199509    0.06158
0.69    0.30536    0.19616    0.0599858
0.7    0.302538    0.192891    0.0584459
0.71    0.299773    0.189697    0.056958
0.72    0.297063    0.186578    0.0555199
0.73    0.294406    0.18353    0.0541295
0.74    0.291802    0.180552    0.052785
0.75    0.289249    0.177641    0.0514842
0.76    0.286745    0.174796    0.0502256
0.77    0.284288    0.172015    0.0490074
0.78    0.281878    0.169296    0.047828
0.79    0.279513    0.166636    0.0466859
0.8    0.277191    0.164035    0.0455795
0.81    0.274913    0.16149    0.0445075
0.82    0.272675    0.159001    0.0434686
0.83    0.270478    0.156565    0.0424614
0.84    0.26832    0.154181    0.0414849
0.85    0.266201    0.151847    0.0405377
0.86    0.264118    0.149563    0.0396189
0.87    0.262072    0.147327    0.0387274
0.88    0.26006    0.145137    0.0378621
0.89    0.258083    0.142993    0.0370221
0.9    0.25614    0.140892    0.0362065
0.91    0.254229    0.138835    0.0354144
0.92    0.25235    0.136819    0.0346449
0.93    0.250502    0.134844    0.0338973
0.94    0.248684    0.132909    0.0331708
0.95    0.246895    0.131013    0.0324646
0.96    0.245135    0.129153    0.031778
0.97    0.243404    0.127331    0.0311105
0.98    0.241699    0.125544    0.0304612
0.99    0.240022    0.123793    0.0298296
1    0.23837    0.122075    0.029215
1.01    0.236744    0.12039    0.028617
1.02    0.235143    0.118738    0.028035
1.03    0.233566    0.117117    0.0274684
1.04    0.232013    0.115526    0.0269167
1.05    0.230484    0.113966    0.0263794
1.06    0.228977    0.112435    0.0258561
1.07    0.227492    0.110933    0.0253463
1.08    0.226029    0.109458    0.0248496
1.09    0.224587    0.108011    0.0243655
1.1    0.223166    0.10659    0.0238938
1.11    0.221765    0.105195    0.0234339
1.12    0.220384    0.103825    0.0229855
1.13    0.219023    0.10248    0.0225483
1.14    0.217681    0.10116    0.0221218
1.15    0.216357    0.0998624    0.0217059
1.16    0.215052    0.0985884    0.0213001
1.17    0.213764    0.0973368    0.0209041
1.18    0.212494    0.0961073    0.0205177
1.19    0.211242    0.0948993    0.0201406
1.2    0.210006    0.0937123    0.0197725
1.21    0.208786    0.0925459    0.0194131
1.22    0.207583    0.0913997    0.0190621
1.23    0.206395    0.0902731    0.0187194
1.24    0.205223    0.0891657    0.0183847
1.25    0.204067    0.0880771    0.0180577
1.26    0.202925    0.087007    0.0177382
1.27    0.201798    0.0859549    0.0174261
1.28    0.200685    0.0849204    0.0171211
1.29    0.199586    0.0839031    0.016823
1.3    0.198501    0.0829028    0.0165316
1.31    0.19743    0.0819189    0.0162467
1.32    0.196371    0.0809512    0.0159682
1.33    0.195326    0.0799993    0.0156958
1.34    0.194294    0.079063    0.0154295
1.35    0.193274    0.0781418    0.015169
1.36    0.192267    0.0772355    0.0149142
1.37    0.191272    0.0763437    0.0146649
1.38    0.190288    0.0754662    0.014421
1.39    0.189317    0.0746027    0.0141823
1.4    0.188357    0.0737528    0.0139487
1.41    0.187408    0.0729163    0.0137201
1.42    0.18647    0.072093    0.0134963
1.43    0.185543    0.0712826    0.0132772
1.44    0.184627    0.0704847    0.0130627
1.45    0.183721    0.0696992    0.0128527
1.46    0.182825    0.0689259    0.012647
1.47    0.18194    0.0681644    0.0124455
1.48    0.181065    0.0674146    0.0122482
1.49    0.180199    0.0666762    0.0120549
1.5    0.179343    0.0659489    0.0118656
1.51    0.178497    0.0652327    0.01168
1.52    0.17766    0.0645272    0.0114982
1.53    0.176832    0.0638323    0.0113201
1.54    0.176013    0.0631478    0.0111454
1.55    0.175203    0.0624734    0.0109743
1.56    0.174402    0.061809    0.0108065
1.57    0.173609    0.0611544    0.010642
1.58    0.172825    0.0605093    0.0104808
1.59    0.172049    0.0598737    0.0103226
1.6    0.171281    0.0592474    0.0101676
1.61    0.170522    0.0586301    0.0100155
1.62    0.16977    0.0580217    0.00986634
1.63    0.169026    0.057422    0.00972003
1.64    0.16829    0.056831    0.0095765
1.65    0.167561    0.0562483    0.00943569
1.66    0.16684    0.0556739    0.00929753
1.67    0.166126    0.0551077    0.00916197
1.68    0.165419    0.0545494    0.00902893
1.69    0.164719    0.053999    0.00889838
1.7    0.164027    0.0534562    0.00877023
1.71    0.163341    0.052921    0.00864445
1.72    0.162662    0.0523932    0.00852098
1.73    0.16199    0.0518727    0.00839977
1.74    0.161324    0.0513594    0.00828076
1.75    0.160665    0.0508531    0.0081639
1.76    0.160012    0.0503537    0.00804916
1.77    0.159366    0.0498611    0.00793647
1.78    0.158725    0.0493752    0.0078258
1.79    0.158091    0.0488959    0.00771711
1.8    0.157463    0.048423    0.00761034
1.81    0.156841    0.0479564    0.00750545
1.82    0.156225    0.047496    0.00740242
1.83    0.155614    0.0470418    0.00730118
1.84    0.155009    0.0465936    0.00720172
1.85    0.15441    0.0461513    0.00710398
1.86    0.153816    0.0457148    0.00700793
1.87    0.153228    0.0452841    0.00691354
1.88    0.152646    0.0448589    0.00682077
1.89    0.152068    0.0444393    0.00672959
1.9    0.151496    0.0440252    0.00663995
1.91    0.150929    0.0436163    0.00655184
1.92    0.150367    0.0432128    0.00646522
1.93    0.14981    0.0428144    0.00638006
1.94    0.149258    0.0424211    0.00629632
1.95    0.148711    0.0420328    0.00621398
1.96    0.148169    0.0416495    0.00613301
1.97    0.147631    0.0412709    0.00605338
1.98    0.147098    0.0408972    0.00597507
1.99    0.14657    0.0405281    0.00589805
2    0.146047    0.0401637    0.00582228
2.01    0.145528    0.0398038    0.00574776
2.02    0.145013    0.0394484    0.00567444
2.03    0.144503    0.0390973    0.00560231
2.04    0.143997    0.0387506    0.00553135
2.05    0.143496    0.0384082    0.00546153
2.06    0.142998    0.03807    0.00539282
2.07    0.142505    0.0377359    0.00532521
2.08    0.142016    0.0374058    0.00525868
2.09    0.141532    0.0370798    0.0051932
2.1    0.141051    0.0367577    0.00512875
2.11    0.140574    0.0364395    0.00506532
2.12    0.140101    0.0361251    0.00500288
2.13    0.139632    0.0358144    0.00494142
2.14    0.139167    0.0355075    0.00488091
2.15    0.138705    0.0352042    0.00482134
2.16    0.138247    0.0349045    0.00476269
2.17    0.137793    0.0346084    0.00470494
2.18    0.137343    0.0343157    0.00464808
2.19    0.136896    0.0340265    0.00459209
2.2    0.136453    0.0337406    0.00453695
2.21    0.136013    0.0334581    0.00448264
2.22    0.135577    0.0331788    0.00442916
2.23    0.135144    0.0329028    0.00437649
2.24    0.134715    0.03263    0.0043246
2.25    0.134289    0.0323603    0.00427349
2.26    0.133866    0.0320937    0.00422315
2.27    0.133447    0.0318302    0.00417355
2.28    0.13303    0.0315697    0.00412469
2.29    0.132617    0.0313121    0.00407655
2.3    0.132207    0.0310574    0.00402912
2.31    0.131801    0.0308056    0.00398238
2.32    0.131397    0.0305567    0.00393633
2.33    0.130996    0.0303105    0.00389095
2.34    0.130599    0.0300671    0.00384622
2.35    0.130204    0.0298264    0.00380215
2.36    0.129812    0.0295884    0.00375871
2.37    0.129424    0.029353    0.00371589
2.38    0.129038    0.0291202    0.00367369
2.39    0.128655    0.02889    0.00363209
2.4    0.128275    0.0286623    0.00359109
2.41    0.127897    0.0284371    0.00355066
2.42    0.127523    0.0282144    0.00351081
2.43    0.127151    0.027994    0.00347152
2.44    0.126781    0.0277761    0.00343279
2.45    0.126415    0.0275605    0.00339459
2.46    0.126051    0.0273473    0.00335693
2.47    0.12569    0.0271363    0.00331979
2.48    0.125331    0.0269276    0.00328317
2.49    0.124975    0.0267211    0.00324706
2.5    0.124621    0.0265169    0.00321144
2.51    0.12427    0.0263148    0.00317632
2.52    0.123921    0.0261148    0.00314167
2.53    0.123575    0.0259169    0.0031075
2.54    0.123231    0.0257212    0.00307379
2.55    0.12289    0.0255274    0.00304055
2.56    0.122551    0.0253358    0.00300775
2.57    0.122214    0.0251461    0.0029754
2.58    0.12188    0.0249583    0.00294348
2.59    0.121547    0.0247726    0.00291199
2.6    0.121218    0.0245887    0.00288092
2.61    0.12089    0.0244068    0.00285026
2.62    0.120565    0.0242267    0.00282002
2.63    0.120242    0.0240485    0.00279017
2.64    0.119921    0.023872    0.00276072
2.65    0.119602    0.0236974    0.00273166
2.66    0.119285    0.0235246    0.00270298
2.67    0.11897    0.0233535    0.00267467
2.68    0.118658    0.0231841    0.00264674
2.69    0.118348    0.0230165    0.00261916
2.7    0.118039    0.0228505    0.00259195
2.71    0.117733    0.0226862    0.00256509
2.72    0.117429    0.0225236    0.00253858
2.73    0.117126    0.0223625    0.00251241
2.74    0.116826    0.0222031    0.00248657
2.75    0.116528    0.0220452    0.00246106
2.76    0.116231    0.0218889    0.00243588
2.77    0.115937    0.0217342    0.00241103
2.78    0.115644    0.0215809    0.00238648
2.79    0.115353    0.0214292    0.00236225
2.8    0.115064    0.021279    0.00233832
2.81    0.114777    0.0211302    0.0023147
2.82    0.114492    0.0209828    0.00229137
2.83    0.114208    0.0208369    0.00226833
2.84    0.113927    0.0206924    0.00224559
2.85    0.113647    0.0205493    0.00222312
2.86    0.113369    0.0204076    0.00220093
2.87    0.113092    0.0202672    0.00217902
2.88    0.112817    0.0201282    0.00215738
2.89    0.112544    0.0199905    0.00213601
2.9    0.112273    0.0198541    0.00211489
2.91    0.112003    0.0197191    0.00209404
2.92    0.111735    0.0195852    0.00207344
2.93    0.111469    0.0194527    0.00205309
2.94    0.111204    0.0193214    0.00203299
2.95    0.110941    0.0191913    0.00201314
2.96    0.11068    0.0190625    0.00199352
2.97    0.11042    0.0189348    0.00197414
2.98    0.110162    0.0188084    0.00195499
2.99    0.109905    0.0186831    0.00193607
3    0.109649    0.018559    0.00191738
3.01    0.109396    0.018436    0.00189891
3.02    0.109143    0.0183142    0.00188067
3.03    0.108893    0.0181934    0.00186263
3.04    0.108643    0.0180738    0.00184481
3.05    0.108396    0.0179553    0.00182721
3.06    0.108149    0.0178379    0.00180981
3.07    0.107904    0.0177215    0.00179261
3.08    0.107661    0.0176062    0.00177561
3.09    0.107419    0.0174919    0.00175882
3.1    0.107178    0.0173787    0.00174222
3.11    0.106939    0.0172665    0.00172581
3.12    0.106701    0.0171553    0.00170959
3.13    0.106465    0.0170451    0.00169356
3.14    0.10623    0.0169359    0.00167771
3.15    0.105996    0.0168276    0.00166205
3.16    0.105763    0.0167204    0.00164657
3.17    0.105532    0.016614    0.00163126
3.18    0.105302    0.0165086    0.00161613
3.19    0.105074    0.0164042    0.00160117
3.2    0.104847    0.0163007    0.00158638
3.21    0.104621    0.016198    0.00157176
3.22    0.104396    0.0160963    0.00155731
3.23    0.104173    0.0159955    0.00154302
3.24    0.10395    0.0158955    0.00152888
3.25    0.103729    0.0157964    0.00151491
3.26    0.10351    0.0156982    0.0015011
3.27    0.103291    0.0156008    0.00148743
3.28    0.103074    0.0155043    0.00147392
3.29    0.102858    0.0154086    0.00146057
3.3    0.102643    0.0153137    0.00144735
3.31    0.102429    0.0152197    0.00143429
3.32    0.102216    0.0151264    0.00142137
3.33    0.102005    0.0150339    0.00140859
3.34    0.101795    0.0149423    0.00139595
3.35    0.101586    0.0148514    0.00138345
3.36    0.101378    0.0147613    0.00137109
3.37    0.101171    0.0146719    0.00135886
3.38    0.100965    0.0145833    0.00134677
3.39    0.10076    0.0144954    0.00133481
3.4    0.100556    0.0144083    0.00132297
3.41    0.100354    0.0143219    0.00131127
3.42    0.100152    0.0142362    0.00129969
3.43    0.0999521    0.0141513    0.00128823
3.44    0.0997527    0.014067    0.0012769
3.45    0.0995544    0.0139835    0.00126569
3.46    0.0993571    0.0139006    0.0012546
3.47    0.0991609    0.0138184    0.00124363
3.48    0.0989657    0.0137369    0.00123277
3.49    0.0987715    0.0136561    0.00122203
3.5    0.0985783    0.013576    0.00121141
3.51    0.0983861    0.0134964    0.00120089
3.52    0.0981949    0.0134176    0.00119049
3.53    0.0980047    0.0133394    0.0011802
3.54    0.0978154    0.0132618    0.00117001
3.55    0.0976272    0.0131848    0.00115993
3.56    0.0974398    0.0131085    0.00114996
3.57    0.0972535    0.0130328    0.00114009
3.58    0.0970681    0.0129577    0.00113032
3.59    0.0968836    0.0128832    0.00112066
3.6    0.0967    0.0128093    0.00111109
3.61    0.0965174    0.012736    0.00110163
3.62    0.0963357    0.0126633    0.00109226
3.63    0.0961549    0.0125911    0.00108299
3.64    0.095975    0.0125196    0.00107381
3.65    0.095796    0.0124486    0.00106473
3.66    0.0956179    0.0123781    0.00105574
3.67    0.0954406    0.0123082    0.00104684
3.68    0.0952643    0.0122389    0.00103803
3.69    0.0950888    0.0121701    0.00102931
3.7    0.0949142    0.0121019    0.00102068
3.71    0.0947404    0.0120341    0.00101214
3.72    0.0945675    0.011967    0.00100369
3.73    0.0943954    0.0119003    0.000995316
3.74    0.0942241    0.0118341    0.00098703
3.75    0.0940537    0.0117685    0.000978826
3.76    0.0938841    0.0117034    0.000970705
3.77    0.0937154    0.0116388    0.000962666
3.78    0.0935474    0.0115746    0.000954706
3.79    0.0933803    0.011511    0.000946826
3.8    0.0932139    0.0114479    0.000939024
3.81    0.0930484    0.0113852    0.000931299
3.82    0.0928836    0.011323    0.000923651
3.83    0.0927196    0.0112613    0.000916078
3.84    0.0925564    0.0112001    0.00090858
3.85    0.092394    0.0111393    0.000901155
3.86    0.0922324    0.011079    0.000893804
3.87    0.0920715    0.0110192    0.000886525
3.88    0.0919113    0.0109598    0.000879316
3.89    0.0917519    0.0109008    0.000872178
3.9    0.0915933    0.0108423    0.00086511
3.91    0.0914354    0.0107842    0.00085811
3.92    0.0912782    0.0107266    0.000851178
3.93    0.0911218    0.0106694    0.000844314
3.94    0.090966    0.0106126    0.000837515
3.95    0.090811    0.0105563    0.000830782
3.96    0.0906568    0.0105003    0.000824114
3.97    0.0905032    0.0104448    0.00081751
3.98    0.0903503    0.0103897    0.00081097
3.99    0.0901981    0.010335    0.000804491
4    0.0900467    0.0102807    0.000798075
4.01    0.0898959    0.0102267    0.00079172
4.02    0.0897458    0.0101732    0.000785426
4.03    0.0895963    0.0101201    0.000779191
4.04    0.0894476    0.0100674    0.000773015
4.05    0.0892995    0.010015    0.000766898
4.06    0.0891521    0.00996306    0.000760838
4.07    0.0890054    0.00991146    0.000754836
4.08    0.0888593    0.00986024    0.00074889
4.09    0.0887138    0.0098094    0.000743
4.1    0.088569    0.00975891    0.000737165
4.11    0.0884249    0.0097088    0.000731384
4.12    0.0882814    0.00965904    0.000725658
4.13    0.0881385    0.00960963    0.000719985
4.14    0.0879963    0.00956059    0.000714365
4.15    0.0878547    0.00951189    0.000708796
4.16    0.0877137    0.00946353    0.00070328
4.17    0.0875733    0.00941553    0.000697815
4.18    0.0874335    0.00936786    0.0006924
4.19    0.0872944    0.00932053    0.000687035
4.2    0.0871558    0.00927353    0.000681719
4.21    0.0870179    0.00922687    0.000676452
4.22    0.0868806    0.00918054    0.000671234
4.23    0.0867438    0.00913453    0.000666063
4.24    0.0866077    0.00908884    0.000660939
4.25    0.0864721    0.00904347    0.000655863
4.26    0.0863371    0.00899842    0.000650832
4.27    0.0862027    0.00895368    0.000645847
4.28    0.0860689    0.00890926    0.000640908
4.29    0.0859356    0.00886514    0.000636013
4.3    0.0858029    0.00882133    0.000631162
4.31    0.0856708    0.00877782    0.000626355
4.32    0.0855392    0.00873462    0.000621592
4.33    0.0854082    0.00869171    0.000616871
4.34    0.0852777    0.00864909    0.000612193
4.35    0.0851478    0.00860677    0.000607556
4.36    0.0850184    0.00856474    0.000602961
4.37    0.0848896    0.00852299    0.000598407
4.38    0.0847613    0.00848153    0.000593894
4.39    0.0846336    0.00844036    0.000589421
4.4    0.0845064    0.00839946    0.000584988
4.41    0.0843797    0.00835884    0.000580594
4.42    0.0842535    0.00831849    0.000576238
4.43    0.0841279    0.00827842    0.000571922
4.44    0.0840028    0.00823862    0.000567643
4.45    0.0838782    0.00819909    0.000563403
4.46    0.0837541    0.00815982    0.000559199
4.47    0.0836305    0.00812081    0.000555032
4.48    0.0835074    0.00808207    0.000550902
4.49    0.0833848    0.00804359    0.000546809
4.5    0.0832628    0.00800536    0.00054275
4.51    0.0831412    0.00796739    0.000538728
4.52    0.0830201    0.00792967    0.00053474
4.53    0.0828995    0.0078922    0.000530787
4.54    0.0827794    0.00785497    0.000526869
4.55    0.0826598    0.007818    0.000522984
4.56    0.0825406    0.00778126    0.000519133
4.57    0.082422    0.00774477    0.000515315
4.58    0.0823038    0.00770852    0.00051153
4.59    0.0821861    0.00767251    0.000507778
4.6    0.0820689    0.00763673    0.000504058
4.61    0.0819521    0.00760119    0.00050037
4.62    0.0818358    0.00756588    0.000496713
4.63    0.0817199    0.0075308    0.000493088
4.64    0.0816045    0.00749595    0.000489494
4.65    0.0814896    0.00746132    0.000485931
4.66    0.0813751    0.00742692    0.000482398
4.67    0.0812611    0.00739274    0.000478895
4.68    0.0811475    0.00735878    0.000475421
4.69    0.0810344    0.00732504    0.000471977
4.7    0.0809217    0.00729152    0.000468563
4.71    0.0808094    0.00725821    0.000465177
4.72    0.0806976    0.00722511    0.00046182
4.73    0.0805862    0.00719223    0.000458491
4.74    0.0804753    0.00715956    0.00045519
4.75    0.0803648    0.00712709    0.000451916
4.76    0.0802547    0.00709483    0.000448671
4.77    0.080145    0.00706278    0.000445452
4.78    0.0800358    0.00703093    0.00044226
4.79    0.0799269    0.00699928    0.000439095
4.8    0.0798185    0.00696783    0.000435957
4.81    0.0797105    0.00693658    0.000432844
4.82    0.079603    0.00690553    0.000429758
4.83    0.0794958    0.00687467    0.000426697
4.84    0.079389    0.006844    0.000423661
4.85    0.0792827    0.00681353    0.000420651
4.86    0.0791767    0.00678325    0.000417665
4.87    0.0790712    0.00675316    0.000414704
4.88    0.078966    0.00672325    0.000411767
4.89    0.0788612    0.00669353    0.000408855
4.9    0.0787569    0.00666399    0.000405967
4.91    0.0786529    0.00663464    0.000403102
4.92    0.0785493    0.00660547    0.00040026
4.93    0.0784461    0.00657648    0.000397442
4.94    0.0783433    0.00654767    0.000394647
4.95    0.0782409    0.00651903    0.000391875
4.96    0.0781388    0.00649058    0.000389125
4.97    0.0780371    0.00646229    0.000386398
4.98    0.0779358    0.00643418    0.000383693
4.99    0.0778349    0.00640624    0.00038101
5    0.0777344    0.00637847    0.000378348
5.01    0.0776342    0.00635087    0.000375709
5.02    0.0775344    0.00632344    0.00037309
5.03    0.0774349    0.00629618    0.000370493
5.04    0.0773359    0.00626908    0.000367916
5.05    0.0772371    0.00624214    0.00036536
5.06    0.0771388    0.00621537    0.000362825
5.07    0.0770408    0.00618875    0.00036031
5.08    0.0769431    0.0061623    0.000357815
5.09    0.0768458    0.00613601    0.00035534
5.1    0.0767489    0.00610987    0.000352885
5.11    0.0766523    0.0060839    0.00035045
5.12    0.0765561    0.00605807    0.000348034
5.13    0.0764602    0.0060324    0.000345637
5.14    0.0763646    0.00600689    0.000343259
5.15    0.0762694    0.00598152    0.0003409
5.16    0.0761745    0.00595631    0.00033856
5.17    0.07608    0.00593124    0.000336238
5.18    0.0759858    0.00590633    0.000333935
5.19    0.0758919    0.00588156    0.00033165
5.2    0.0757984    0.00585694    0.000329382
5.21    0.0757052    0.00583246    0.000327133
5.22    0.0756124    0.00580813    0.000324901
5.23    0.0755198    0.00578393    0.000322687
5.24    0.0754276    0.00575989    0.00032049
5.25    0.0753357    0.00573598    0.000318311
5.26    0.0752442    0.00571221    0.000316148
5.27    0.0751529    0.00568858    0.000314003
5.28    0.075062    0.00566509    0.000311874
5.29    0.0749714    0.00564173    0.000309762
5.3    0.0748811    0.00561851    0.000307666
5.31    0.0747911    0.00559542    0.000305586
5.32    0.0747014    0.00557247    0.000303523
5.33    0.0746121    0.00554965    0.000301475
5.34    0.074523    0.00552696    0.000299444
5.35    0.0744343    0.00550441    0.000297428
5.36    0.0743459    0.00548198    0.000295427
5.37    0.0742578    0.00545968    0.000293443
5.38    0.0741699    0.00543751    0.000291473
5.39    0.0740824    0.00541546    0.000289519
5.4    0.0739952    0.00539355    0.000287579
5.41    0.0739083    0.00537175    0.000285655
5.42    0.0738216    0.00535008    0.000283745
5.43    0.0737353    0.00532853    0.00028185
5.44    0.0736493    0.00530711    0.000279969
5.45    0.0735635    0.00528581    0.000278102
5.46    0.0734781    0.00526463    0.00027625
5.47    0.0733929    0.00524356    0.000274412
5.48    0.073308    0.00522262    0.000272588
5.49    0.0732234    0.00520179    0.000270778
5.5    0.0731391    0.00518108    0.000268982
5.51    0.0730551    0.00516049    0.000267199
5.52    0.0729713    0.00514001    0.00026543
5.53    0.0728879    0.00511965    0.000263674
5.54    0.0728047    0.0050994    0.000261931
5.55    0.0727218    0.00507926    0.000260202
5.56    0.0726391    0.00505924    0.000258485
5.57    0.0725568    0.00503933    0.000256782
5.58    0.0724747    0.00501952    0.000255091
5.59    0.0723929    0.00499983    0.000253413
5.6    0.0723113    0.00498025    0.000251747
5.61    0.07223    0.00496077    0.000250094
5.62    0.072149    0.0049414    0.000248454
5.63    0.0720683    0.00492214    0.000246825
5.64    0.0719878    0.00490299    0.000245209
5.65    0.0719076    0.00488393    0.000243605
5.66    0.0718277    0.00486499    0.000242013
5.67    0.071748    0.00484615    0.000240432
5.68    0.0716685    0.00482741    0.000238864
5.69    0.0715894    0.00480877    0.000237307
5.7    0.0715105    0.00479023    0.000235761
5.71    0.0714318    0.0047718    0.000234227
5.72    0.0713534    0.00475346    0.000232704
5.73    0.0712753    0.00473523    0.000231193
5.74    0.0711974    0.00471709    0.000229693
5.75    0.0711197    0.00469905    0.000228204
5.76    0.0710423    0.00468111    0.000226725
5.77    0.0709652    0.00466327    0.000225258
5.78    0.0708883    0.00464552    0.000223801
5.79    0.0708116    0.00462787    0.000222356
5.8    0.0707352    0.00461031    0.00022092
5.81    0.070659    0.00459284    0.000219496
5.82    0.0705831    0.00457547    0.000218081
5.83    0.0705074    0.00455819    0.000216677
5.84    0.070432    0.00454101    0.000215283
5.85    0.0703568    0.00452391    0.0002139
5.86    0.0702818    0.00450691    0.000212526
5.87    0.0702071    0.00449    0.000211163
5.88    0.0701326    0.00447317    0.000209809
5.89    0.0700584    0.00445644    0.000208465
5.9    0.0699843    0.00443979    0.000207131
5.91    0.0699105    0.00442323    0.000205807
5.92    0.069837    0.00440676    0.000204492
5.93    0.0697637    0.00439038    0.000203187
5.94    0.0696906    0.00437408    0.000201891
5.95    0.0696177    0.00435787    0.000200604
5.96    0.069545    0.00434174    0.000199327
5.97    0.0694726    0.00432569    0.000198059
5.98    0.0694004    0.00430973    0.0001968
5.99    0.0693284    0.00429386    0.00019555
6    0.0692567    0.00427806    0.000194309
6.01    0.0691852    0.00426235    0.000193077
6.02    0.0691139    0.00424672    0.000191854
6.03    0.0690428    0.00423117    0.000190639
6.04    0.0689719    0.0042157    0.000189433
6.05    0.0689012    0.00420031    0.000188236
6.06    0.0688308    0.004185    0.000187047
6.07    0.0687606    0.00416977    0.000185867
6.08    0.0686906    0.00415462    0.000184695
6.09    0.0686208    0.00413955    0.000183532
6.1    0.0685512    0.00412455    0.000182377
6.11    0.0684818    0.00410963    0.00018123
6.12    0.0684127    0.00409479    0.000180091
6.13    0.0683437    0.00408002    0.00017896
6.14    0.068275    0.00406533    0.000177837
6.15    0.0682065    0.00405071    0.000176722
6.16    0.0681381    0.00403617    0.000175615
6.17    0.06807    0.0040217    0.000174516
6.18    0.0680021    0.0040073    0.000173424
6.19    0.0679344    0.00399298    0.00017234
6.2    0.0678669    0.00397873    0.000171264
6.21    0.0677996    0.00396455    0.000170196
6.22    0.0677325    0.00395044    0.000169134
6.23    0.0676655    0.0039364    0.000168081
6.24    0.0675988    0.00392244    0.000167034
6.25    0.0675323    0.00390854    0.000165995
6.26    0.067466    0.00389472    0.000164964
6.27    0.0673999    0.00388096    0.000163939
6.28    0.067334    0.00386727    0.000162922
6.29    0.0672683    0.00385365    0.000161911
6.3    0.0672027    0.0038401    0.000160908
6.31    0.0671374    0.00382662    0.000159912
6.32    0.0670722    0.0038132    0.000158923
6.33    0.0670073    0.00379985    0.00015794
6.34    0.0669425    0.00378656    0.000156964
6.35    0.0668779    0.00377335    0.000155995
6.36    0.0668136    0.00376019    0.000155033
6.37    0.0667494    0.0037471    0.000154078
6.38    0.0666853    0.00373408    0.000153129
6.39    0.0666215    0.00372112    0.000152186
6.4    0.0665579    0.00370822    0.00015125
6.41    0.0664944    0.00369539    0.000150321
6.42    0.0664312    0.00368262    0.000149398
6.43    0.0663681    0.00366992    0.000148481
6.44    0.0663052    0.00365727    0.000147571
6.45    0.0662424    0.00364469    0.000146666
6.46    0.0661799    0.00363216    0.000145768
6.47    0.0661175    0.0036197    0.000144877
6.48    0.0660553    0.0036073    0.000143991
6.49    0.0659933    0.00359496    0.000143111
6.5    0.0659315    0.00358268    0.000142238
6.51    0.0658698    0.00357046    0.00014137
6.52    0.0658084    0.0035583    0.000140508
6.53    0.0657471    0.0035462    0.000139652
6.54    0.0656859    0.00353415    0.000138802
6.55    0.065625    0.00352216    0.000137958
6.56    0.0655642    0.00351024    0.000137119
6.57    0.0655036    0.00349836    0.000136286
6.58    0.0654431    0.00348655    0.000135459
6.59    0.0653829    0.00347479    0.000134638
6.6    0.0653228    0.00346309    0.000133822
6.61    0.0652629    0.00345144    0.000133011
6.62    0.0652031    0.00343985    0.000132206
6.63    0.0651435    0.00342831    0.000131406
6.64    0.0650841    0.00341683    0.000130612
6.65    0.0650248    0.00340541    0.000129823
6.66    0.0649657    0.00339404    0.00012904
6.67    0.0649068    0.00338272    0.000128261
6.68    0.064848    0.00337145    0.000127488
6.69    0.0647894    0.00336024    0.000126721
6.7    0.064731    0.00334908    0.000125958
6.71    0.0646727    0.00333798    0.0001252
6.72    0.0646146    0.00332692    0.000124448
6.73    0.0645566    0.00331592    0.0001237
6.74    0.0644988    0.00330497    0.000122958
6.75    0.0644412    0.00329407    0.00012222
6.76    0.0643837    0.00328322    0.000121488
6.77    0.0643264    0.00327243    0.00012076
6.78    0.0642693    0.00326168    0.000120037
6.79    0.0642122    0.00325098    0.000119319
6.8    0.0641554    0.00324034    0.000118606
6.81    0.0640987    0.00322974    0.000117897
6.82    0.0640422    0.00321919    0.000117194
6.83    0.0639858    0.00320869    0.000116494
6.84    0.0639296    0.00319824    0.0001158
6.85    0.0638735    0.00318784    0.00011511
6.86    0.0638176    0.00317748    0.000114425
6.87    0.0637618    0.00316718    0.000113744
6.88    0.0637062    0.00315692    0.000113068
6.89    0.0636507    0.0031467    0.000112396
6.9    0.0635954    0.00313654    0.000111728
6.91    0.0635402    0.00312642    0.000111065
6.92    0.0634852    0.00311635    0.000110407
6.93    0.0634303    0.00310632    0.000109752
6.94    0.0633756    0.00309634    0.000109102
6.95    0.063321    0.00308641    0.000108457
6.96    0.0632665    0.00307652    0.000107815
6.97    0.0632122    0.00306667    0.000107178
6.98    0.0631581    0.00305687    0.000106545
6.99    0.0631041    0.00304712    0.000105916
7    0.0630502    0.00303741    0.000105291
7.01    0.0629965    0.00302774    0.00010467
7.02    0.062943    0.00301811    0.000104054
7.03    0.0628895    0.00300853    0.000103441
7.04    0.0628362    0.002999    0.000102832
7.05    0.0627831    0.0029895    0.000102228
7.06    0.0627301    0.00298005    0.000101627
7.07    0.0626772    0.00297064    0.00010103
7.08    0.0626245    0.00296128    0.000100437
7.09    0.0625719    0.00295195    9.9848e-05
7.1    0.0625194    0.00294267    9.92627e-05
7.11    0.0624671    0.00293343    9.86812e-05
7.12    0.0624149    0.00292423    9.81035e-05
7.13    0.0623629    0.00291507    9.75295e-05
7.14    0.062311    0.00290595    9.69593e-05
7.15    0.0622592    0.00289687    9.63927e-05
7.16    0.0622076    0.00288783    9.58298e-05
7.17    0.0621561    0.00287884    9.52705e-05
7.18    0.0621047    0.00286988    9.47149e-05
7.19    0.0620535    0.00286096    9.41628e-05
7.2    0.0620024    0.00285208    9.36143e-05
7.21    0.0619514    0.00284324    9.30693e-05
7.22    0.0619006    0.00283444    9.25278e-05
7.23    0.0618499    0.00282568    9.19898e-05
7.24    0.0617993    0.00281696    9.14552e-05
7.25    0.0617489    0.00280827    9.09241e-05
7.26    0.0616985    0.00279962    9.03964e-05
7.27    0.0616484    0.00279101    8.98721e-05
7.28    0.0615983    0.00278244    8.93511e-05
7.29    0.0615484    0.00277391    8.88334e-05
7.3    0.0614986    0.00276541    8.83191e-05
7.31    0.0614489    0.00275695    8.78081e-05
7.32    0.0613993    0.00274853    8.73003e-05
7.33    0.0613499    0.00274014    8.67958e-05
7.34    0.0613006    0.00273179    8.62944e-05
7.35    0.0612514    0.00272348    8.57963e-05
7.36    0.0612024    0.0027152    8.53013e-05
7.37    0.0611535    0.00270696    8.48095e-05
7.38    0.0611047    0.00269875    8.43209e-05
7.39    0.061056    0.00269058    8.38353e-05
7.4    0.0610074    0.00268244    8.33528e-05
7.41    0.060959    0.00267434    8.28733e-05
7.42    0.0609107    0.00266627    8.23969e-05
7.43    0.0608625    0.00265824    8.19236e-05
7.44    0.0608144    0.00265024    8.14532e-05
7.45    0.0607665    0.00264228    8.09858e-05
7.46    0.0607187    0.00263435    8.05213e-05
7.47    0.0606709    0.00262646    8.00598e-05
7.48    0.0606234    0.0026186    7.96012e-05
7.49    0.0605759    0.00261077    7.91455e-05
7.5    0.0605285    0.00260297    7.86926e-05
7.51    0.0604813    0.00259521    7.82426e-05
7.52    0.0604342    0.00258748    7.77954e-05
7.53    0.0603872    0.00257979    7.73511e-05
7.54    0.0603403    0.00257212    7.69095e-05
7.55    0.0602935    0.00256449    7.64707e-05
7.56    0.0602469    0.00255689    7.60347e-05
7.57    0.0602003    0.00254932    7.56014e-05
7.58    0.0601539    0.00254179    7.51708e-05
7.59    0.0601076    0.00253429    7.47429e-05
7.6    0.0600614    0.00252681    7.43177e-05
7.61    0.0600153    0.00251937    7.38952e-05
7.62    0.0599694    0.00251196    7.34752e-05
7.63    0.0599235    0.00250459    7.30579e-05
7.64    0.0598777    0.00249724    7.26433e-05
7.65    0.0598321    0.00248992    7.22311e-05
7.66    0.0597866    0.00248263    7.18216e-05
7.67    0.0597412    0.00247538    7.14146e-05
7.68    0.0596959    0.00246815    7.10102e-05
7.69    0.0596507    0.00246096    7.06082e-05
7.7    0.0596056    0.00245379    7.02088e-05
7.71    0.0595606    0.00244665    6.98118e-05
7.72    0.0595158    0.00243955    6.94173e-05
7.73    0.059471    0.00243247    6.90253e-05
7.74    0.0594264    0.00242542    6.86357e-05
7.75    0.0593818    0.0024184    6.82484e-05
7.76    0.0593374    0.00241141    6.78636e-05
7.77    0.0592931    0.00240445    6.74812e-05
7.78    0.0592488    0.00239752    6.71011e-05
7.79    0.0592047    0.00239061    6.67234e-05
7.8    0.0591607    0.00238374    6.6348e-05
7.81    0.0591168    0.00237689    6.59749e-05
7.82    0.059073    0.00237007    6.56041e-05
7.83    0.0590293    0.00236328    6.52357e-05
7.84    0.0589857    0.00235651    6.48694e-05
7.85    0.0589423    0.00234978    6.45055e-05
7.86    0.0588989    0.00234307    6.41437e-05
7.87    0.0588556    0.00233638    6.37842e-05
7.88    0.0588124    0.00232973    6.34269e-05
7.89    0.0587693    0.0023231    6.30718e-05
7.9    0.0587264    0.0023165    6.27188e-05
7.91    0.0586835    0.00230993    6.23681e-05
7.92    0.0586407    0.00230338    6.20194e-05
7.93    0.0585981    0.00229686    6.16729e-05
7.94    0.0585555    0.00229036    6.13286e-05
7.95    0.058513    0.00228389    6.09863e-05
7.96    0.0584706    0.00227745    6.06461e-05
7.97    0.0584284    0.00227103    6.0308e-05
7.98    0.0583862    0.00226464    5.9972e-05
7.99    0.0583441    0.00225827    5.9638e-05
8    0.0583022    0.00225193    5.9306e-05
8.01    0.0582603    0.00224562    5.8976e-05
8.02    0.0582185    0.00223933    5.86481e-05
8.03    0.0581768    0.00223306    5.83222e-05
8.04    0.0581352    0.00222682    5.79982e-05
8.05    0.0580937    0.00222061    5.76762e-05
8.06    0.0580524    0.00221442    5.73562e-05
8.07    0.0580111    0.00220825    5.70381e-05
8.08    0.0579699    0.00220211    5.67219e-05
8.09    0.0579288    0.00219599    5.64076e-05
8.1    0.0578877    0.0021899    5.60953e-05
8.11    0.0578468    0.00218383    5.57848e-05
8.12    0.057806    0.00217779    5.54762e-05
8.13    0.0577653    0.00217177    5.51695e-05
8.14    0.0577246    0.00216577    5.48646e-05
8.15    0.0576841    0.00215979    5.45616e-05
8.16    0.0576436    0.00215384    5.42604e-05
8.17    0.0576033    0.00214792    5.3961e-05
8.18    0.057563    0.00214201    5.36634e-05
8.19    0.0575229    0.00213613    5.33676e-05
8.2    0.0574828    0.00213028    5.30736e-05
8.21    0.0574428    0.00212444    5.27813e-05
8.22    0.0574029    0.00211863    5.24908e-05
8.23    0.0573631    0.00211284    5.22021e-05
8.24    0.0573234    0.00210707    5.19151e-05
8.25    0.0572837    0.00210133    5.16298e-05
8.26    0.0572442    0.00209561    5.13462e-05
8.27    0.0572047    0.00208991    5.10643e-05
8.28    0.0571654    0.00208423    5.07841e-05
8.29    0.0571261    0.00207857    5.05055e-05
8.3    0.0570869    0.00207294    5.02287e-05
8.31    0.0570478    0.00206733    4.99535e-05
8.32    0.0570088    0.00206173    4.96799e-05
8.33    0.0569699    0.00205617    4.9408e-05
8.34    0.0569311    0.00205062    4.91377e-05
8.35    0.0568923    0.00204509    4.8869e-05
8.36    0.0568537    0.00203959    4.86019e-05
8.37    0.0568151    0.0020341    4.83363e-05
8.38    0.0567766    0.00202864    4.80724e-05
8.39    0.0567382    0.0020232    4.781e-05
8.4    0.0566999    0.00201777    4.75492e-05
8.41    0.0566617    0.00201237    4.729e-05
8.42    0.0566235    0.00200699    4.70323e-05
8.43    0.0565855    0.00200163    4.67761e-05
8.44    0.0565475    0.00199629    4.65214e-05
8.45    0.0565096    0.00199098    4.62682e-05
8.46    0.0564718    0.00198568    4.60166e-05
8.47    0.0564341    0.0019804    4.57664e-05
8.48    0.0563964    0.00197514    4.55177e-05
8.49    0.0563589    0.0019699    4.52705e-05
8.5    0.0563214    0.00196468    4.50247e-05
8.51    0.056284    0.00195948    4.47804e-05
8.52    0.0562467    0.0019543    4.45375e-05
8.53    0.0562094    0.00194914    4.42961e-05
8.54    0.0561723    0.001944    4.40561e-05
8.55    0.0561352    0.00193888    4.38175e-05
8.56    0.0560982    0.00193377    4.35803e-05
8.57    0.0560613    0.00192869    4.33445e-05
8.58    0.0560245    0.00192363    4.31101e-05
8.59    0.0559878    0.00191858    4.2877e-05
8.6    0.0559511    0.00191355    4.26454e-05
8.61    0.0559145    0.00190855    4.24151e-05
8.62    0.055878    0.00190356    4.21861e-05
8.63    0.0558416    0.00189859    4.19585e-05
8.64    0.0558052    0.00189363    4.17322e-05
8.65    0.055769    0.0018887    4.15072e-05
8.66    0.0557328    0.00188379    4.12836e-05
8.67    0.0556967    0.00187889    4.10613e-05
8.68    0.0556606    0.00187401    4.08402e-05
8.69    0.0556247    0.00186915    4.06205e-05
8.7    0.0555888    0.0018643    4.0402e-05
8.71    0.055553    0.00185948    4.01848e-05
8.72    0.0555173    0.00185467    3.99689e-05
8.73    0.0554816    0.00184988    3.97543e-05
8.74    0.055446    0.00184511    3.95409e-05
8.75    0.0554105    0.00184035    3.93287e-05
8.76    0.0553751    0.00183562    3.91178e-05
8.77    0.0553398    0.0018309    3.89081e-05
8.78    0.0553045    0.00182619    3.86996e-05
8.79    0.0552693    0.00182151    3.84923e-05
8.8    0.0552342    0.00181684    3.82862e-05
8.81    0.0551991    0.00181219    3.80814e-05
8.82    0.0551642    0.00180755    3.78777e-05
8.83    0.0551293    0.00180294    3.76752e-05
8.84    0.0550944    0.00179834    3.74738e-05
8.85    0.0550597    0.00179375    3.72737e-05
8.86    0.055025    0.00178918    3.70747e-05
8.87    0.0549904    0.00178463    3.68768e-05
8.88    0.0549559    0.0017801    3.66801e-05
8.89    0.0549214    0.00177558    3.64845e-05
8.9    0.054887    0.00177108    3.62901e-05
8.91    0.0548527    0.00176659    3.60968e-05
8.92    0.0548185    0.00176212    3.59046e-05
8.93    0.0547843    0.00175767    3.57135e-05
8.94    0.0547502    0.00175323    3.55235e-05
8.95    0.0547162    0.00174881    3.53346e-05
8.96    0.0546822    0.00174441    3.51468e-05
8.97    0.0546483    0.00174002    3.496e-05
8.98    0.0546145    0.00173564    3.47744e-05
8.99    0.0545808    0.00173129    3.45898e-05
9    0.0545471    0.00172694    3.44062e-05
9.01    0.0545135    0.00172262    3.42237e-05
9.02    0.05448    0.0017183    3.40423e-05
9.03    0.0544465    0.00171401    3.38619e-05
9.04    0.0544131    0.00170973    3.36826e-05
9.05    0.0543798    0.00170546    3.35042e-05
9.06    0.0543465    0.00170121    3.33269e-05
9.07    0.0543133    0.00169697    3.31506e-05
9.08    0.0542802    0.00169275    3.29753e-05
9.09    0.0542471    0.00168855    3.28011e-05
9.1    0.0542142    0.00168436    3.26278e-05
9.11    0.0541812    0.00168018    3.24555e-05
9.12    0.0541484    0.00167602    3.22842e-05
9.13    0.0541156    0.00167187    3.21138e-05
9.14    0.0540829    0.00166774    3.19445e-05
9.15    0.0540502    0.00166362    3.17761e-05
9.16    0.0540177    0.00165952    3.16086e-05
9.17    0.0539851    0.00165543    3.14421e-05
9.18    0.0539527    0.00165136    3.12766e-05
9.19    0.0539203    0.00164729    3.1112e-05
9.2    0.053888    0.00164325    3.09483e-05
9.21    0.0538557    0.00163922    3.07856e-05
9.22    0.0538235    0.0016352    3.06238e-05
9.23    0.0537914    0.0016312    3.04629e-05
9.24    0.0537594    0.00162721    3.03029e-05
9.25    0.0537274    0.00162323    3.01439e-05
9.26    0.0536954    0.00161927    2.99857e-05
9.27    0.0536636    0.00161532    2.98284e-05
9.28    0.0536318    0.00161138    2.9672e-05
9.29    0.0536001    0.00160746    2.95165e-05
9.3    0.0535684    0.00160355    2.93619e-05
9.31    0.0535368    0.00159966    2.92082e-05
9.32    0.0535052    0.00159578    2.90553e-05
9.33    0.0534738    0.00159191    2.89033e-05
9.34    0.0534423    0.00158806    2.87521e-05
9.35    0.053411    0.00158422    2.86018e-05
9.36    0.0533797    0.00158039    2.84524e-05
9.37    0.0533485    0.00157658    2.83038e-05
9.38    0.0533173    0.00157277    2.8156e-05
9.39    0.0532862    0.00156899    2.8009e-05
9.4    0.0532551    0.00156521    2.78629e-05
9.41    0.0532242    0.00156145    2.77176e-05
9.42    0.0531932    0.0015577    2.75731e-05
9.43    0.0531624    0.00155396    2.74295e-05
9.44    0.0531316    0.00155024    2.72866e-05
9.45    0.0531009    0.00154653    2.71446e-05
9.46    0.0530702    0.00154283    2.70033e-05
9.47    0.0530396    0.00153914    2.68628e-05
9.48    0.053009    0.00153547    2.67232e-05
9.49    0.0529785    0.00153181    2.65843e-05
9.5    0.0529481    0.00152816    2.64461e-05
9.51    0.0529177    0.00152452    2.63088e-05
9.52    0.0528874    0.0015209    2.61722e-05
9.53    0.0528571    0.00151729    2.60364e-05
9.54    0.0528269    0.00151369    2.59014e-05
9.55    0.0527968    0.0015101    2.5767e-05
9.56    0.0527667    0.00150652    2.56335e-05
9.57    0.0527367    0.00150296    2.55007e-05
9.58    0.0527068    0.00149941    2.53686e-05
9.59    0.0526769    0.00149587    2.52373e-05
9.6    0.052647    0.00149234    2.51067e-05
9.61    0.0526172    0.00148882    2.49768e-05
9.62    0.0525875    0.00148532    2.48477e-05
9.63    0.0525578    0.00148183    2.47193e-05
9.64    0.0525282    0.00147835    2.45915e-05
9.65    0.0524987    0.00147488    2.44645e-05
9.66    0.0524692    0.00147142    2.43382e-05
9.67    0.0524397    0.00146797    2.42126e-05
9.68    0.0524103    0.00146454    2.40877e-05
9.69    0.052381    0.00146111    2.39635e-05
9.7    0.0523518    0.0014577    2.384e-05
9.71    0.0523225    0.0014543    2.37172e-05
9.72    0.0522934    0.00145091    2.3595e-05
9.73    0.0522643    0.00144753    2.34736e-05
9.74    0.0522352    0.00144417    2.33528e-05
9.75    0.0522062    0.00144081    2.32326e-05
9.76    0.0521773    0.00143747    2.31132e-05
9.77    0.0521484    0.00143413    2.29944e-05
9.78    0.0521196    0.00143081    2.28762e-05
9.79    0.0520908    0.0014275    2.27587e-05
9.8    0.0520621    0.0014242    2.26418e-05
9.81    0.0520335    0.00142091    2.25256e-05
9.82    0.0520049    0.00141763    2.24101e-05
9.83    0.0519763    0.00141436    2.22951e-05
9.84    0.0519478    0.0014111    2.21808e-05
9.85    0.0519194    0.00140785    2.20672e-05
9.86    0.051891    0.00140462    2.19541e-05
9.87    0.0518627    0.00140139    2.18417e-05
9.88    0.0518344    0.00139817    2.17299e-05
9.89    0.0518062    0.00139497    2.16187e-05
9.9    0.051778    0.00139177    2.15082e-05
9.91    0.0517499    0.00138859    2.13982e-05
9.92    0.0517218    0.00138541    2.12888e-05
9.93    0.0516938    0.00138225    2.11801e-05
9.94    0.0516658    0.0013791    2.10719e-05
9.95    0.0516379    0.00137595    2.09643e-05
9.96    0.0516101    0.00137282    2.08573e-05
9.97    0.0515823    0.0013697    2.07509e-05
9.98    0.0515545    0.00136658    2.06451e-05
9.99    0.0515268    0.00136348    2.05399e-05
10    0.0514992    0.00136039    2.04352e-05
10.01    0.0514716    0.0013573    2.03311e-05
10.02    0.051444    0.00135423    2.02276e-05
10.03    0.0514165    0.00135117    2.01247e-05
10.04    0.0513891    0.00134811    2.00223e-05
10.05    0.0513617    0.00134507    1.99204e-05
10.06    0.0513344    0.00134204    1.98192e-05
10.07    0.0513071    0.00133901    1.97184e-05
10.08    0.0512799    0.001336    1.96182e-05
10.09    0.0512527    0.00133299    1.95186e-05
10.1    0.0512255    0.00133    1.94195e-05
10.11    0.0511984    0.00132701    1.9321e-05
10.12    0.0511714    0.00132403    1.9223e-05
10.13    0.0511444    0.00132107    1.91255e-05
10.14    0.0511175    0.00131811    1.90285e-05
10.15    0.0510906    0.00131516    1.89321e-05
10.16    0.0510638    0.00131222    1.88362e-05
10.17    0.051037    0.00130929    1.87408e-05
10.18    0.0510102    0.00130637    1.8646e-05
10.19    0.0509835    0.00130346    1.85516e-05
10.2    0.0509569    0.00130056    1.84578e-05
10.21    0.0509303    0.00129767    1.83645e-05
10.22    0.0509038    0.00129478    1.82716e-05
10.23    0.0508773    0.00129191    1.81793e-05
10.24    0.0508508    0.00128904    1.80875e-05
10.25    0.0508244    0.00128618    1.79962e-05
10.26    0.0507981    0.00128334    1.79053e-05
10.27    0.0507718    0.0012805    1.7815e-05
10.28    0.0507455    0.00127767    1.77251e-05
10.29    0.0507193    0.00127485    1.76358e-05
10.3    0.0506932    0.00127204    1.75469e-05
10.31    0.0506671    0.00126923    1.74585e-05
10.32    0.050641    0.00126644    1.73706e-05
10.33    0.050615    0.00126365    1.72831e-05
10.34    0.050589    0.00126087    1.71961e-05
10.35    0.0505631    0.0012581    1.71096e-05
10.36    0.0505372    0.00125534    1.70236e-05
10.37    0.0505114    0.00125259    1.6938e-05
10.38    0.0504856    0.00124985    1.68529e-05
10.39    0.0504599    0.00124712    1.67682e-05
10.4    0.0504342    0.00124439    1.6684e-05
10.41    0.0504085    0.00124167    1.66002e-05
10.42    0.0503829    0.00123896    1.65169e-05
10.43    0.0503574    0.00123626    1.64341e-05
10.44    0.0503319    0.00123357    1.63516e-05
10.45    0.0503064    0.00123088    1.62697e-05
10.46    0.050281    0.00122821    1.61881e-05
10.47    0.0502556    0.00122554    1.6107e-05
10.48    0.0502303    0.00122288    1.60264e-05
10.49    0.050205    0.00122023    1.59461e-05
10.5    0.0501798    0.00121759    1.58663e-05
10.51    0.0501546    0.00121495    1.5787e-05
10.52    0.0501295    0.00121232    1.5708e-05
10.53    0.0501044    0.0012097    1.56295e-05
10.54    0.0500793    0.00120709    1.55514e-05
10.55    0.0500543    0.00120449    1.54737e-05
10.56    0.0500294    0.00120189    1.53964e-05
10.57    0.0500044    0.00119931    1.53195e-05
10.58    0.0499796    0.00119673    1.52431e-05
10.59    0.0499547    0.00119416    1.5167e-05
10.6    0.0499299    0.00119159    1.50914e-05
10.61    0.0499052    0.00118904    1.50162e-05
10.62    0.0498805    0.00118649    1.49413e-05
10.63    0.0498558    0.00118395    1.48669e-05
10.64    0.0498312    0.00118141    1.47928e-05
10.65    0.0498066    0.00117889    1.47192e-05
10.66    0.0497821    0.00117637    1.46459e-05
10.67    0.0497576    0.00117386    1.45731e-05
10.68    0.0497332    0.00117136    1.45006e-05
10.69    0.0497088    0.00116886    1.44285e-05
10.7    0.0496844    0.00116637    1.43568e-05
10.71    0.0496601    0.00116389    1.42854e-05
10.72    0.0496359    0.00116142    1.42145e-05
10.73    0.0496116    0.00115896    1.41439e-05
10.74    0.0495874    0.0011565    1.40737e-05
10.75    0.0495633    0.00115405    1.40039e-05
10.76    0.0495392    0.0011516    1.39344e-05
10.77    0.0495151    0.00114917    1.38653e-05
10.78    0.0494911    0.00114674    1.37966e-05
10.79    0.0494671    0.00114432    1.37282e-05
10.8    0.0494432    0.0011419    1.36602e-05
10.81    0.0494193    0.0011395    1.35926e-05
10.82    0.0493954    0.0011371    1.35253e-05
10.83    0.0493716    0.0011347    1.34583e-05
10.84    0.0493479    0.00113232    1.33918e-05
10.85    0.0493241    0.00112994    1.33255e-05
10.86    0.0493004    0.00112757    1.32596e-05
10.87    0.0492768    0.0011252    1.31941e-05
10.88    0.0492532    0.00112285    1.31289e-05
10.89    0.0492296    0.00112049    1.30641e-05
10.9    0.0492061    0.00111815    1.29996e-05
10.91    0.0491826    0.00111581    1.29354e-05
10.92    0.0491592    0.00111348    1.28716e-05
10.93    0.0491358    0.00111116    1.28081e-05
10.94    0.0491124    0.00110884    1.2745e-05
10.95    0.0490891    0.00110653    1.26821e-05
10.96    0.0490658    0.00110423    1.26196e-05
10.97    0.0490425    0.00110194    1.25575e-05
10.98    0.0490193    0.00109965    1.24956e-05
10.99    0.0489962    0.00109736    1.24341e-05
11    0.048973    0.00109509    1.23729e-05
11.01    0.04895    0.00109282    1.23121e-05
11.02    0.0489269    0.00109056    1.22515e-05
11.03    0.0489039    0.0010883    1.21913e-05
11.04    0.0488809    0.00108605    1.21314e-05
11.05    0.048858    0.00108381    1.20717e-05
11.06    0.0488351    0.00108157    1.20125e-05
11.07    0.0488122    0.00107934    1.19535e-05
11.08    0.0487894    0.00107712    1.18948e-05
11.09    0.0487667    0.0010749    1.18364e-05
11.1    0.0487439    0.00107269    1.17784e-05
11.11    0.0487212    0.00107049    1.17206e-05
11.12    0.0486986    0.00106829    1.16632e-05
11.13    0.0486759    0.0010661    1.1606e-05
11.14    0.0486533    0.00106391    1.15491e-05
11.15    0.0486308    0.00106173    1.14926e-05
11.16    0.0486083    0.00105956    1.14363e-05
11.17    0.0485858    0.00105739    1.13803e-05
11.18    0.0485634    0.00105523    1.13246e-05
11.19    0.048541    0.00105308    1.12692e-05
11.2    0.0485186    0.00105093    1.12141e-05
11.21    0.0484963    0.00104879    1.11593e-05
11.22    0.048474    0.00104665    1.11048e-05
11.23    0.0484518    0.00104453    1.10505e-05
11.24    0.0484296    0.0010424    1.09966e-05
11.25    0.0484074    0.00104028    1.09429e-05
11.26    0.0483852    0.00103817    1.08895e-05
11.27    0.0483631    0.00103607    1.08363e-05
11.28    0.0483411    0.00103397    1.07835e-05
11.29    0.0483191    0.00103188    1.07309e-05
11.3    0.0482971    0.00102979    1.06786e-05
11.31    0.0482751    0.00102771    1.06266e-05
11.32    0.0482532    0.00102563    1.05748e-05
11.33    0.0482313    0.00102356    1.05233e-05
11.34    0.0482095    0.0010215    1.04721e-05
11.35    0.0481877    0.00101944    1.04211e-05
11.36    0.0481659    0.00101739    1.03704e-05
11.37    0.0481441    0.00101534    1.03199e-05
11.38    0.0481224    0.0010133    1.02698e-05
11.39    0.0481008    0.00101127    1.02198e-05
11.4    0.0480791    0.00100924    1.01702e-05
11.41    0.0480576    0.00100721    1.01208e-05
11.42    0.048036    0.0010052    1.00716e-05
11.43    0.0480145    0.00100318    1.00227e-05
11.44    0.047993    0.00100118    9.97407e-06
11.45    0.0479715    0.000999178    9.92568e-06
11.46    0.0479501    0.000997182    9.87753e-06
11.47    0.0479287    0.000995193    9.82963e-06
11.48    0.0479074    0.000993209    9.78198e-06
11.49    0.0478861    0.000991231    9.73458e-06
11.5    0.0478648    0.000989258    9.68741e-06
11.51    0.0478435    0.00098729    9.6405e-06
11.52    0.0478223    0.000985328    9.59382e-06
11.53    0.0478011    0.000983372    9.54738e-06
11.54    0.04778    0.000981421    9.50118e-06
11.55    0.0477589    0.000979475    9.45522e-06
11.56    0.0477378    0.000977535    9.40949e-06
11.57    0.0477168    0.0009756    9.364e-06
11.58    0.0476958    0.000973671    9.31875e-06
11.59    0.0476748    0.000971746    9.27372e-06
11.6    0.0476539    0.000969828    9.22893e-06
11.61    0.047633    0.000967914    9.18436e-06
11.62    0.0476121    0.000966006    9.14003e-06
11.63    0.0475913    0.000964103    9.09592e-06
11.64    0.0475705    0.000962205    9.05203e-06
11.65    0.0475497    0.000960313    9.00838e-06
11.66    0.047529    0.000958425    8.96494e-06
11.67    0.0475083    0.000956543    8.92173e-06
11.68    0.0474876    0.000954666    8.87874e-06
11.69    0.0474669    0.000952795    8.83596e-06
11.7    0.0474463    0.000950928    8.79341e-06
11.71    0.0474258    0.000949066    8.75108e-06
11.72    0.0474052    0.00094721    8.70896e-06
11.73    0.0473847    0.000945359    8.66705e-06
11.74    0.0473643    0.000943512    8.62536e-06
11.75    0.0473438    0.000941671    8.58388e-06
11.76    0.0473234    0.000939835    8.54262e-06
11.77    0.047303    0.000938004    8.50156e-06
11.78    0.0472827    0.000936177    8.46071e-06
11.79    0.0472624    0.000934356    8.42008e-06
11.8    0.0472421    0.00093254    8.37964e-06
11.81    0.0472219    0.000930728    8.33942e-06
11.82    0.0472017    0.000928922    8.2994e-06
11.83    0.0471815    0.00092712    8.25958e-06
11.84    0.0471613    0.000925323    8.21997e-06
11.85    0.0471412    0.000923531    8.18055e-06
11.86    0.0471211    0.000921744    8.14134e-06
11.87    0.0471011    0.000919962    8.10233e-06
11.88    0.047081    0.000918185    8.06351e-06
11.89    0.0470611    0.000916412    8.02489e-06
11.9    0.0470411    0.000914644    7.98647e-06
11.91    0.0470212    0.000912881    7.94824e-06
11.92    0.0470013    0.000911123    7.91021e-06
11.93    0.0469814    0.000909369    7.87237e-06
11.94    0.0469616    0.00090762    7.83472e-06
11.95    0.0469418    0.000905876    7.79726e-06
11.96    0.046922    0.000904137    7.75999e-06
11.97    0.0469022    0.000902402    7.72291e-06
11.98    0.0468825    0.000900671    7.68602e-06
11.99    0.0468629    0.000898946    7.64931e-06
12    0.0468432    0.000897225    7.61279e-06
12.01    0.0468236    0.000895508    7.57646e-06
12.02    0.046804    0.000893797    7.5403e-06
12.03    0.0467844    0.000892089    7.50434e-06
12.04    0.0467649    0.000890386    7.46855e-06
12.05    0.0467454    0.000888688    7.43294e-06
12.06    0.046726    0.000886995    7.39751e-06
12.07    0.0467065    0.000885305    7.36227e-06
12.08    0.0466871    0.000883621    7.3272e-06
12.09    0.0466677    0.00088194    7.2923e-06
12.1    0.0466484    0.000880264    7.25759e-06
12.11    0.0466291    0.000878593    7.22304e-06
12.12    0.0466098    0.000876926    7.18867e-06
12.13    0.0465905    0.000875264    7.15448e-06
12.14    0.0465713    0.000873605    7.12046e-06
12.15    0.0465521    0.000871952    7.0866e-06
12.16    0.0465329    0.000870302    7.05292e-06
12.17    0.0465138    0.000868657    7.01941e-06
12.18    0.0464947    0.000867016    6.98607e-06
12.19    0.0464756    0.00086538    6.95289e-06
12.2    0.0464566    0.000863747    6.91988e-06
12.21    0.0464375    0.00086212    6.88704e-06
12.22    0.0464186    0.000860496    6.85436e-06
12.23    0.0463996    0.000858876    6.82184e-06
12.24    0.0463807    0.000857261    6.78949e-06
12.25    0.0463618    0.00085565    6.7573e-06
12.26    0.0463429    0.000854044    6.72527e-06
12.27    0.046324    0.000852441    6.69341e-06
12.28    0.0463052    0.000850843    6.6617e-06
12.29    0.0462864    0.000849249    6.63015e-06
12.3    0.0462677    0.000847658    6.59876e-06
12.31    0.0462489    0.000846073    6.56753e-06
12.32    0.0462302    0.000844491    6.53645e-06
12.33    0.0462116    0.000842913    6.50553e-06
12.34    0.0461929    0.000841339    6.47476e-06
12.35    0.0461743    0.00083977    6.44415e-06
12.36    0.0461557    0.000838204    6.41369e-06
12.37    0.0461371    0.000836643    6.38338e-06
12.38    0.0461186    0.000835086    6.35322e-06
12.39    0.0461001    0.000833532    6.32321e-06
12.4    0.0460816    0.000831983    6.29336e-06
12.41    0.0460632    0.000830438    6.26365e-06
12.42    0.0460447    0.000828896    6.23409e-06
12.43    0.0460263    0.000827359    6.20468e-06
12.44    0.046008    0.000825825    6.17541e-06
12.45    0.0459896    0.000824296    6.14629e-06
12.46    0.0459713    0.00082277    6.11732e-06
12.47    0.045953    0.000821249    6.08849e-06
12.48    0.0459348    0.000819731    6.0598e-06
12.49    0.0459166    0.000818217    6.03126e-06
12.5    0.0458984    0.000816707    6.00286e-06
12.51    0.0458802    0.000815201    5.9746e-06
12.52    0.045862    0.000813699    5.94648e-06
12.53    0.0458439    0.0008122    5.9185e-06
12.54    0.0458258    0.000810705    5.89066e-06
12.55    0.0458077    0.000809215    5.86295e-06
12.56    0.0457897    0.000807728    5.83539e-06
12.57    0.0457717    0.000806244    5.80796e-06
12.58    0.0457537    0.000804765    5.78067e-06
12.59    0.0457357    0.000803289    5.75351e-06
12.6    0.0457178    0.000801817    5.72649e-06
12.61    0.0456999    0.000800349    5.6996e-06
12.62    0.045682    0.000798884    5.67285e-06
12.63    0.0456642    0.000797424    5.64623e-06
12.64    0.0456464    0.000795967    5.61974e-06
12.65    0.0456285    0.000794513    5.59338e-06
12.66    0.0456108    0.000793063    5.56715e-06
12.67    0.045593    0.000791617    5.54105e-06
12.68    0.0455753    0.000790175    5.51508e-06
12.69    0.0455576    0.000788736    5.48924e-06
12.7    0.0455399    0.000787301    5.46352e-06
12.71    0.0455223    0.000785869    5.43794e-06
12.72    0.0455047    0.000784441    5.41248e-06
12.73    0.0454871    0.000783017    5.38714e-06
12.74    0.0454695    0.000781596    5.36194e-06
12.75    0.045452    0.000780179    5.33685e-06
12.76    0.0454345    0.000778765    5.31189e-06
12.77    0.045417    0.000777355    5.28705e-06
12.78    0.0453995    0.000775948    5.26234e-06
12.79    0.0453821    0.000774545    5.23774e-06
12.8    0.0453647    0.000773145    5.21327e-06
12.81    0.0453473    0.000771749    5.18892e-06
12.82    0.0453299    0.000770356    5.16469e-06
12.83    0.0453126    0.000768967    5.14058e-06
12.84    0.0452953    0.000767581    5.11658e-06
12.85    0.045278    0.000766199    5.09271e-06
12.86    0.0452607    0.00076482    5.06895e-06
12.87    0.0452435    0.000763445    5.04531e-06
12.88    0.0452263    0.000762073    5.02179e-06
12.89    0.0452091    0.000760704    4.99838e-06
12.9    0.0451919    0.000759339    4.97508e-06
12.91    0.0451748    0.000757977    4.9519e-06
12.92    0.0451577    0.000756618    4.92884e-06
12.93    0.0451406    0.000755263    4.90589e-06
12.94    0.0451236    0.000753912    4.88305e-06
12.95    0.0451065    0.000752563    4.86032e-06
12.96    0.0450895    0.000751218    4.8377e-06
12.97    0.0450725    0.000749876    4.8152e-06
12.98    0.0450556    0.000748538    4.7928e-06
12.99    0.0450386    0.000747202    4.77052e-06
13    0.0450217    0.00074587    4.74834e-06
13.01    0.0450048    0.000744542    4.72627e-06
13.02    0.044988    0.000743216    4.70431e-06
13.03    0.0449711    0.000741894    4.68246e-06
13.04    0.0449543    0.000740575    4.66072e-06
13.05    0.0449375    0.000739259    4.63908e-06
13.06    0.0449207    0.000737947    4.61755e-06
13.07    0.044904    0.000736638    4.59612e-06
13.08    0.0448873    0.000735331    4.5748e-06
13.09    0.0448706    0.000734029    4.55358e-06
13.1    0.0448539    0.000732729    4.53246e-06
13.11    0.0448373    0.000731432    4.51145e-06
13.12    0.0448206    0.000730139    4.49054e-06
13.13    0.044804    0.000728849    4.46973e-06
13.14    0.0447875    0.000727561    4.44903e-06
13.15    0.0447709    0.000726277    4.42842e-06
13.16    0.0447544    0.000724996    4.40792e-06
13.17    0.0447379    0.000723719    4.38752e-06
13.18    0.0447214    0.000722444    4.36721e-06
13.19    0.0447049    0.000721172    4.34701e-06
13.2    0.0446885    0.000719904    4.3269e-06
13.21    0.0446721    0.000718638    4.30689e-06
13.22    0.0446557    0.000717376    4.28698e-06
13.23    0.0446393    0.000716116    4.26716e-06
13.24    0.044623    0.00071486    4.24744e-06
13.25    0.0446067    0.000713607    4.22782e-06
13.26    0.0445904    0.000712357    4.20829e-06
13.27    0.0445741    0.000711109    4.18886e-06
13.28    0.0445578    0.000709865    4.16952e-06
13.29    0.0445416    0.000708624    4.15028e-06
13.3    0.0445254    0.000707385    4.13113e-06
13.31    0.0445092    0.00070615    4.11207e-06
13.32    0.0444931    0.000704917    4.09311e-06
13.33    0.0444769    0.000703688    4.07423e-06
13.34    0.0444608    0.000702461    4.05545e-06
13.35    0.0444447    0.000701238    4.03676e-06
13.36    0.0444287    0.000700017    4.01816e-06
13.37    0.0444126    0.000698799    3.99965e-06
13.38    0.0443966    0.000697585    3.98123e-06
13.39    0.0443806    0.000696373    3.9629e-06
13.4    0.0443646    0.000695164    3.94466e-06
13.41    0.0443486    0.000693957    3.92651e-06
13.42    0.0443327    0.000692754    3.90844e-06
13.43    0.0443168    0.000691554    3.89046e-06
13.44    0.0443009    0.000690356    3.87257e-06
13.45    0.044285    0.000689161    3.85477e-06
13.46    0.0442692    0.000687969    3.83705e-06
13.47    0.0442534    0.00068678    3.81941e-06
13.48    0.0442376    0.000685594    3.80187e-06
13.49    0.0442218    0.00068441    3.7844e-06
13.5    0.044206    0.000683229    3.76702e-06
13.51    0.0441903    0.000682051    3.74973e-06
13.52    0.0441746    0.000680876    3.73252e-06
13.53    0.0441589    0.000679704    3.71539e-06
13.54    0.0441432    0.000678534    3.69834e-06
13.55    0.0441276    0.000677367    3.68138e-06
13.56    0.0441119    0.000676203    3.6645e-06
13.57    0.0440963    0.000675042    3.6477e-06
13.58    0.0440807    0.000673883    3.63098e-06
13.59    0.0440652    0.000672727    3.61434e-06
13.6    0.0440496    0.000671574    3.59778e-06
13.61    0.0440341    0.000670423    3.5813e-06
13.62    0.0440186    0.000669275    3.5649e-06
13.63    0.0440031    0.00066813    3.54858e-06
13.64    0.0439877    0.000666988    3.53234e-06
13.65    0.0439722    0.000665848    3.51618e-06
13.66    0.0439568    0.000664711    3.50009e-06
13.67    0.0439414    0.000663576    3.48408e-06
13.68    0.0439261    0.000662444    3.46815e-06
13.69    0.0439107    0.000661315    3.45229e-06
13.7    0.0438954    0.000660188    3.43651e-06
13.71    0.0438801    0.000659064    3.42081e-06
13.72    0.0438648    0.000657943    3.40518e-06
13.73    0.0438495    0.000656824    3.38963e-06
13.74    0.0438343    0.000655708    3.37415e-06
13.75    0.043819    0.000654594    3.35874e-06
13.76    0.0438038    0.000653483    3.34341e-06
13.77    0.0437887    0.000652375    3.32816e-06
13.78    0.0437735    0.000651269    3.31297e-06
13.79    0.0437584    0.000650166    3.29786e-06
13.8    0.0437432    0.000649065    3.28282e-06
13.81    0.0437281    0.000647967    3.26785e-06
13.82    0.043713    0.000646871    3.25296e-06
13.83    0.043698    0.000645778    3.23813e-06
13.84    0.0436829    0.000644687    3.22338e-06
13.85    0.0436679    0.000643599    3.2087e-06
13.86    0.0436529    0.000642513    3.19409e-06
13.87    0.0436379    0.00064143    3.17954e-06
13.88    0.043623    0.000640349    3.16507e-06
13.89    0.043608    0.000639271    3.15067e-06
13.9    0.0435931    0.000638195    3.13633e-06
13.91    0.0435782    0.000637122    3.12207e-06
13.92    0.0435633    0.000636051    3.10787e-06
13.93    0.0435485    0.000634983    3.09374e-06
13.94    0.0435337    0.000633917    3.07967e-06
13.95    0.0435188    0.000632853    3.06568e-06
13.96    0.043504    0.000631792    3.05175e-06
13.97    0.0434893    0.000630733    3.03788e-06
13.98    0.0434745    0.000629677    3.02409e-06
13.99    0.0434598    0.000628623    3.01036e-06
14    0.043445    0.000627572    2.99669e-06
14.01    0.0434303    0.000626523    2.98309e-06
14.02    0.0434157    0.000625476    2.96955e-06
14.03    0.043401    0.000624432    2.95608e-06
14.04    0.0433863    0.00062339    2.94267e-06
14.05    0.0433717    0.00062235    2.92933e-06
14.06    0.0433571    0.000621313    2.91605e-06
14.07    0.0433425    0.000620278    2.90283e-06
14.08    0.043328    0.000619245    2.88968e-06
14.09    0.0433134    0.000618215    2.87659e-06
14.1    0.0432989    0.000617187    2.86356e-06
14.11    0.0432844    0.000616162    2.85059e-06
14.12    0.0432699    0.000615138    2.83768e-06
14.13    0.0432554    0.000614117    2.82484e-06
14.14    0.043241    0.000613099    2.81206e-06
14.15    0.0432266    0.000612082    2.79933e-06
14.16    0.0432122    0.000611068    2.78667e-06
14.17    0.0431978    0.000610056    2.77407e-06
14.18    0.0431834    0.000609047    2.76152e-06
14.19    0.043169    0.000608039    2.74904e-06
14.2    0.0431547    0.000607034    2.73662e-06
14.21    0.0431404    0.000606032    2.72425e-06
14.22    0.0431261    0.000605031    2.71194e-06
14.23    0.0431118    0.000604033    2.69969e-06
14.24    0.0430976    0.000603037    2.6875e-06
14.25    0.0430833    0.000602043    2.67537e-06
14.26    0.0430691    0.000601051    2.6633e-06
14.27    0.0430549    0.000600062    2.65128e-06
14.28    0.0430407    0.000599075    2.63932e-06
14.29    0.0430265    0.00059809    2.62741e-06
14.3    0.0430124    0.000597107    2.61556e-06
14.31    0.0429983    0.000596126    2.60377e-06
14.32    0.0429842    0.000595148    2.59203e-06
14.33    0.0429701    0.000594171    2.58035e-06
14.34    0.042956    0.000593197    2.56872e-06
14.35    0.0429419    0.000592225    2.55715e-06
14.36    0.0429279    0.000591255    2.54564e-06
14.37    0.0429139    0.000590288    2.53417e-06
14.38    0.0428999    0.000589322    2.52276e-06
14.39    0.0428859    0.000588359    2.51141e-06
14.4    0.0428719    0.000587397    2.50011e-06
14.41    0.042858    0.000586438    2.48886e-06
14.42    0.0428441    0.000585481    2.47767e-06
14.43    0.0428302    0.000584526    2.46652e-06
14.44    0.0428163    0.000583573    2.45543e-06
14.45    0.0428024    0.000582623    2.4444e-06
14.46    0.0427885    0.000581674    2.43341e-06
14.47    0.0427747    0.000580727    2.42248e-06
14.48    0.0427609    0.000579783    2.41159e-06
14.49    0.0427471    0.000578841    2.40076e-06
14.5    0.0427333    0.0005779    2.38998e-06
14.51    0.0427195    0.000576962    2.37925e-06
14.52    0.0427058    0.000576026    2.36857e-06
14.53    0.0426921    0.000575092    2.35794e-06
14.54    0.0426784    0.000574159    2.34737e-06
14.55    0.0426647    0.000573229    2.33684e-06
14.56    0.042651    0.000572301    2.32636e-06
14.57    0.0426373    0.000571375    2.31593e-06
14.58    0.0426237    0.000570451    2.30554e-06
14.59    0.0426101    0.000569529    2.29521e-06
14.6    0.0425965    0.000568609    2.28493e-06
14.61    0.0425829    0.000567691    2.27469e-06
14.62    0.0425693    0.000566775    2.2645e-06
14.63    0.0425557    0.000565861    2.25436e-06
14.64    0.0425422    0.000564949    2.24427e-06
14.65    0.0425287    0.000564039    2.23422e-06
14.66    0.0425152    0.000563131    2.22422e-06
14.67    0.0425017    0.000562225    2.21427e-06
14.68    0.0424882    0.00056132    2.20437e-06
14.69    0.0424748    0.000560418    2.19451e-06
14.7    0.0424613    0.000559518    2.1847e-06
14.71    0.0424479    0.00055862    2.17493e-06
14.72    0.0424345    0.000557723    2.16521e-06
14.73    0.0424211    0.000556829    2.15553e-06
14.74    0.0424078    0.000555936    2.1459e-06
14.75    0.0423944    0.000555046    2.13632e-06
14.76    0.0423811    0.000554157    2.12677e-06
14.77    0.0423678    0.00055327    2.11728e-06
14.78    0.0423545    0.000552385    2.10783e-06
14.79    0.0423412    0.000551502    2.09842e-06
14.8    0.0423279    0.000550621    2.08906e-06
14.81    0.0423147    0.000549742    2.07974e-06
14.82    0.0423015    0.000548865    2.07046e-06
14.83    0.0422882    0.000547989    2.06123e-06
14.84    0.0422751    0.000547116    2.05204e-06
14.85    0.0422619    0.000546244    2.04289e-06
14.86    0.0422487    0.000545374    2.03378e-06
14.87    0.0422356    0.000544506    2.02472e-06
14.88    0.0422224    0.00054364    2.0157e-06
14.89    0.0422093    0.000542776    2.00672e-06
14.9    0.0421962    0.000541914    1.99779e-06
14.91    0.0421831    0.000541053    1.98889e-06
14.92    0.0421701    0.000540194    1.98004e-06
14.93    0.042157    0.000539337    1.97123e-06
14.94    0.042144    0.000538482    1.96246e-06
14.95    0.042131    0.000537629    1.95373e-06
14.96    0.042118    0.000536777    1.94504e-06
14.97    0.042105    0.000535928    1.93639e-06
14.98    0.042092    0.00053508    1.92778e-06
14.99    0.0420791    0.000534234    1.91921e-06


==> MANUSCRIPT(arxiv)/probab_laplace_delta1.000_tau1.000_mud05.txt <==
 #MC = 10000, #iT = 3, time = 1.66534
0    1    1    1
0.01    0.964645    0.974466    0.940016
0.02    0.931759    0.949914    0.885101
0.03    0.90109    0.926292    0.834694
0.04    0.872418    0.903553    0.788312
0.05    0.845552    0.881653    0.745537
0.06    0.820327    0.860549    0.706004
0.07    0.796595    0.840202    0.669394
0.08    0.774227    0.820576    0.635427
0.09    0.753109    0.801636    0.603855
0.1    0.733137    0.78335    0.57446
0.11    0.714222    0.765687    0.547049
0.12    0.69628    0.748619    0.521448
0.13    0.679239    0.732119    0.497503
0.14    0.663032    0.71616    0.475077
0.15    0.6476    0.70072    0.454044
0.16    0.632887    0.685776    0.434295
0.17    0.618845    0.671306    0.415727
0.18    0.605428    0.65729    0.39825
0.19    0.592597    0.643708    0.381783
0.2    0.580312    0.630544    0.366249
0.21    0.56854    0.617779    0.351582
0.22    0.557249    0.605397    0.337719
0.23    0.546411    0.593383    0.324603
0.24    0.535998    0.581723    0.312184
0.25    0.525986    0.570401    0.300413
0.26    0.516352    0.559406    0.289247
0.27    0.507075    0.548724    0.278648
0.28    0.498136    0.538344    0.268577
0.29    0.489516    0.528254    0.259001
0.3    0.481199    0.518443    0.24989
0.31    0.473168    0.508902    0.241214
0.32    0.46541    0.499619    0.232947
0.33    0.45791    0.490586    0.225064
0.34    0.450656    0.481794    0.217543
0.35    0.443636    0.473234    0.210362
0.36    0.436839    0.464898    0.203502
0.37    0.430254    0.456778    0.196944
0.38    0.423872    0.448867    0.190672
0.39    0.417682    0.441157    0.18467
0.4    0.411678    0.433642    0.178922
0.41    0.40585    0.426315    0.173416
0.42    0.400191    0.419171    0.168138
0.43    0.394693    0.412202    0.163077
0.44    0.38935    0.405403    0.158221
0.45    0.384155    0.398768    0.153559
0.46    0.379103    0.392293    0.149082
0.47    0.374187    0.385973    0.14478
0.48    0.369402    0.379801    0.140644
0.49    0.364743    0.373774    0.136668
0.5    0.360205    0.367887    0.132842
0.51    0.355783    0.362136    0.129159
0.52    0.351473    0.356517    0.125614
0.53    0.34727    0.351025    0.122198
0.54    0.343172    0.345657    0.118907
0.55    0.339173    0.34041    0.115735
0.56    0.33527    0.335278    0.112675
0.57    0.331461    0.33026    0.109724
0.58    0.327741    0.325351    0.106876
0.59    0.324107    0.320549    0.104126
0.6    0.320558    0.315851    0.101471
0.61    0.317088    0.311253    0.0989064
0.62    0.313697    0.306753    0.096428
0.63    0.310381    0.302348    0.0940322
0.64    0.307138    0.298035    0.0917157
0.65    0.303965    0.293812    0.0894752
0.66    0.300861    0.289676    0.0873074
0.67    0.297823    0.285625    0.0852095
0.68    0.294849    0.281656    0.0831786
0.69    0.291936    0.277768    0.081212
0.7    0.289084    0.273958    0.0793071
0.71    0.28629    0.270225    0.0774615
0.72    0.283553    0.266565    0.075673
0.73    0.28087    0.262977    0.0739391
0.74    0.278241    0.25946    0.072258
0.75    0.275663    0.256011    0.0706275
0.76    0.273135    0.252629    0.0690457
0.77    0.270656    0.249312    0.0675109
0.78    0.268225    0.246058    0.0660212
0.79    0.265839    0.242866    0.064575
0.8    0.263498    0.239734    0.0631707
0.81    0.2612    0.236661    0.0618068
0.82    0.258945    0.233645    0.0604818
0.83    0.25673    0.230685    0.0591943
0.84    0.254556    0.22778    0.057943
0.85    0.25242    0.224927    0.0567267
0.86    0.250323    0.222127    0.055544
0.87    0.248262    0.219377    0.0543939
0.88    0.246237    0.216676    0.0532752
0.89    0.244247    0.214024    0.0521869
0.9    0.242291    0.211419    0.0511278
0.91    0.240369    0.208859    0.0500971
0.92    0.238479    0.206345    0.0490937
0.93    0.23662    0.203875    0.0481168
0.94    0.234792    0.201447    0.0471655
0.95    0.232995    0.199061    0.046239
0.96    0.231226    0.196717    0.0453364
0.97    0.229486    0.194412    0.0444569
0.98    0.227774    0.192147    0.0435999
0.99    0.22609    0.189919    0.0427647
1    0.224432    0.187729    0.0419504
1.01    0.2228    0.185576    0.0411565
1.02    0.221193    0.183458    0.0403824
1.03    0.219611    0.181376    0.0396274
1.04    0.218054    0.179328    0.0388909
1.05    0.21652    0.177313    0.0381723
1.06    0.215009    0.175331    0.0374712
1.07    0.213521    0.17338    0.036787
1.08    0.212055    0.171462    0.0361192
1.09    0.21061    0.169574    0.0354673
1.1    0.209187    0.167716    0.0348307
1.11    0.207785    0.165887    0.0342092
1.12    0.206402    0.164088    0.0336022
1.13    0.20504    0.162316    0.0330093
1.14    0.203697    0.160573    0.0324301
1.15    0.202373    0.158856    0.0318642
1.16    0.201067    0.157166    0.0313112
1.17    0.19978    0.155502    0.0307708
1.18    0.19851    0.153863    0.0302426
1.19    0.197258    0.152249    0.0297262
1.2    0.196023    0.15066    0.0292214
1.21    0.194805    0.149095    0.0287278
1.22    0.193604    0.147553    0.0282451
1.23    0.192418    0.146034    0.0277729
1.24    0.191248    0.144538    0.0273111
1.25    0.190094    0.143064    0.0268593
1.26    0.188954    0.141611    0.0264173
1.27    0.18783    0.14018    0.0259848
1.28    0.18672    0.13877    0.0255615
1.29    0.185625    0.13738    0.0251473
1.3    0.184543    0.13601    0.0247418
1.31    0.183475    0.13466    0.0243448
1.32    0.182421    0.13333    0.0239561
1.33    0.18138    0.132018    0.0235755
1.34    0.180352    0.130725    0.0232028
1.35    0.179336    0.12945    0.0228378
1.36    0.178334    0.128193    0.0224803
1.37    0.177343    0.126954    0.02213
1.38    0.176365    0.125732    0.0217869
1.39    0.175398    0.124527    0.0214507
1.4    0.174443    0.123339    0.0211213
1.41    0.1735    0.122167    0.0207984
1.42    0.172567    0.121011    0.020482
1.43    0.171646    0.11987    0.0201718
1.44    0.170735    0.118746    0.0198678
1.45    0.169836    0.117636    0.0195697
1.46    0.168946    0.116542    0.0192774
1.47    0.168067    0.115462    0.0189909
1.48    0.167198    0.114396    0.0187098
1.49    0.166339    0.113345    0.0184342
1.5    0.16549    0.112308    0.0181638
1.51    0.16465    0.111284    0.0178986
1.52    0.163819    0.110274    0.0176385
1.53    0.162998    0.109277    0.0173832
1.54    0.162186    0.108293    0.0171328
1.55    0.161383    0.107321    0.016887
1.56    0.160589    0.106363    0.0166458
1.57    0.159804    0.105416    0.0164091
1.58    0.159027    0.104482    0.0161767
1.59    0.158258    0.10356    0.0159487
1.6    0.157498    0.102649    0.0157248
1.61    0.156746    0.10175    0.015505
1.62    0.156002    0.100862    0.0152891
1.63    0.155265    0.0999854    0.0150772
1.64    0.154537    0.0991198    0.0148691
1.65    0.153816    0.0982649    0.0146647
1.66    0.153103    0.0974207    0.0144639
1.67    0.152397    0.0965869    0.0142668
1.68    0.151698    0.0957633    0.0140731
1.69    0.151006    0.0949499    0.0138828
1.7    0.150322    0.0941464    0.0136958
1.71    0.149644    0.0933528    0.0135121
1.72    0.148973    0.0925687    0.0133316
1.73    0.14831    0.0917941    0.0131542
1.74    0.147652    0.0910288    0.0129799
1.75    0.147001    0.0902728    0.0128086
1.76    0.146357    0.0895257    0.0126402
1.77    0.145719    0.0887876    0.0124747
1.78    0.145087    0.0880582    0.012312
1.79    0.144462    0.0873374    0.012152
1.8    0.143842    0.0866251    0.0119947
1.81    0.143229    0.0859212    0.01184
1.82    0.142621    0.0852255    0.011688
1.83    0.14202    0.0845379    0.0115384
1.84    0.141424    0.0838583    0.0113914
1.85    0.140833    0.0831866    0.0112467
1.86    0.140248    0.0825226    0.0111044
1.87    0.139669    0.0818662    0.0109645
1.88    0.139095    0.0812173    0.0108268
1.89    0.138527    0.0805758    0.0106914
1.9    0.137963    0.0799416    0.0105582
1.91    0.137405    0.0793146    0.0104271
1.92    0.136852    0.0786947    0.0102981
1.93    0.136304    0.0780817    0.0101712
1.94    0.135762    0.0774756    0.0100463
1.95    0.135224    0.0768763    0.00992334
1.96    0.13469    0.0762836    0.00980236
1.97    0.134162    0.0756975    0.00968328
1.98    0.133638    0.0751179    0.00956607
1.99    0.133119    0.0745446    0.00945069
2    0.132605    0.0739777    0.00933711
2.01    0.132095    0.0734169    0.00922529
2.02    0.13159    0.0728623    0.0091152
2.03    0.131089    0.0723137    0.0090068
2.04    0.130592    0.071771    0.00890007
2.05    0.1301    0.0712342    0.00879497
2.06    0.129612    0.0707031    0.00869147
2.07    0.129128    0.0701778    0.00858954
2.08    0.128649    0.069658    0.00848915
2.09    0.128173    0.0691438    0.00839027
2.1    0.127702    0.0686351    0.00829288
2.11    0.127234    0.0681317    0.00819695
2.12    0.126771    0.0676336    0.00810245
2.13    0.126311    0.0671408    0.00800935
2.14    0.125855    0.0666532    0.00791762
2.15    0.125403    0.0661706    0.00782726
2.16    0.124954    0.065693    0.00773822
2.17    0.12451    0.0652205    0.00765048
2.18    0.124069    0.0647528    0.00756403
2.19    0.123631    0.0642899    0.00747883
2.2    0.123198    0.0638317    0.00739487
2.21    0.122767    0.0633783    0.00731212
2.22    0.122341    0.0629295    0.00723056
2.23    0.121917    0.0624853    0.00715018
2.24    0.121497    0.0620456    0.00707094
2.25    0.12108    0.0616103    0.00699284
2.26    0.120667    0.0611794    0.00691584
2.27    0.120257    0.0607529    0.00683993
2.28    0.11985    0.0603306    0.0067651
2.29    0.119447    0.0599125    0.00669132
2.3    0.119046    0.0594986    0.00661857
2.31    0.118649    0.0590888    0.00654684
2.32    0.118255    0.0586831    0.00647611
2.33    0.117864    0.0582814    0.00640636
2.34    0.117475    0.0578836    0.00633758
2.35    0.11709    0.0574898    0.00626974
2.36    0.116708    0.0570998    0.00620284
2.37    0.116329    0.0567136    0.00613685
2.38    0.115952    0.0563311    0.00607177
2.39    0.115579    0.0559524    0.00600757
2.4    0.115208    0.0555773    0.00594424
2.41    0.11484    0.0552058    0.00588177
2.42    0.114475    0.0548379    0.00582015
2.43    0.114112    0.0544735    0.00575935
2.44    0.113752    0.0541127    0.00569937
2.45    0.113395    0.0537552    0.00564018
2.46    0.113041    0.0534011    0.00558179
2.47    0.112689    0.0530504    0.00552417
2.48    0.11234    0.052703    0.00546732
2.49    0.111993    0.0523589    0.00541121
2.5    0.111648    0.052018    0.00535585
2.51    0.111307    0.0516803    0.0053012
2.52    0.110967    0.0513458    0.00524728
2.53    0.110631    0.0510143    0.00519405
2.54    0.110296    0.050686    0.00514152
2.55    0.109964    0.0503606    0.00508967
2.56    0.109634    0.0500383    0.00503849
2.57    0.109307    0.049719    0.00498797
2.58    0.108982    0.0494025    0.0049381
2.59    0.108659    0.049089    0.00488886
2.6    0.108339    0.0487783    0.00484025
2.61    0.108021    0.0484705    0.00479227
2.62    0.107705    0.0481655    0.00474489
2.63    0.107391    0.0478632    0.00469811
2.64    0.107079    0.0475636    0.00465192
2.65    0.10677    0.0472667    0.00460631
2.66    0.106462    0.0469725    0.00456127
2.67    0.106157    0.046681    0.0045168
2.68    0.105854    0.046392    0.00447288
2.69    0.105553    0.0461056    0.00442951
2.7    0.105254    0.0458218    0.00438667
2.71    0.104957    0.0455404    0.00434436
2.72    0.104662    0.0452616    0.00430258
2.73    0.104369    0.0449852    0.00426131
2.74    0.104077    0.0447112    0.00422054
2.75    0.103788    0.0444397    0.00418028
2.76    0.103501    0.0441705    0.0041405
2.77    0.103216    0.0439036    0.0041012
2.78    0.102932    0.0436391    0.00406239
2.79    0.102651    0.0433768    0.00402404
2.8    0.102371    0.0431169    0.00398615
2.81    0.102093    0.0428591    0.00394872
2.82    0.101817    0.0426036    0.00391174
2.83    0.101543    0.0423503    0.0038752
2.84    0.10127    0.0420991    0.00383909
2.85    0.100999    0.0418501    0.00380341
2.86    0.10073    0.0416032    0.00376816
2.87    0.100463    0.0413584    0.00373332
2.88    0.100198    0.0411157    0.0036989
2.89    0.0999337    0.040875    0.00366487
2.9    0.0996715    0.0406363    0.00363125
2.91    0.099411    0.0403997    0.00359802
2.92    0.0991521    0.040165    0.00356518
2.93    0.0988948    0.0399323    0.00353272
2.94    0.0986392    0.0397015    0.00350063
2.95    0.0983851    0.0394727    0.00346892
2.96    0.0981327    0.0392457    0.00343757
2.97    0.0978818    0.0390207    0.00340658
2.98    0.0976325    0.0387975    0.00337595
2.99    0.0973847    0.0385761    0.00334567
3    0.0971384    0.0383565    0.00331573
3.01    0.0968937    0.0381387    0.00328614
3.02    0.0966504    0.0379228    0.00325688
3.03    0.0964087    0.0377085    0.00322795
3.04    0.0961684    0.0374961    0.00319935
3.05    0.0959296    0.0372853    0.00317107
3.06    0.0956922    0.0370762    0.00314311
3.07    0.0954562    0.0368689    0.00311546
3.08    0.0952217    0.0366632    0.00308812
3.09    0.0949886    0.0364591    0.00306108
3.1    0.0947569    0.0362567    0.00303435
3.11    0.0945265    0.0360559    0.00300791
3.12    0.0942976    0.0358567    0.00298177
3.13    0.0940699    0.0356591    0.00295591
3.14    0.0938437    0.035463    0.00293034
3.15    0.0936187    0.0352685    0.00290505
3.16    0.0933951    0.0350756    0.00288003
3.17    0.0931728    0.0348841    0.00285529
3.18    0.0929518    0.0346942    0.00283082
3.19    0.0927321    0.0345057    0.00280662
3.2    0.0925137    0.0343188    0.00278267
3.21    0.0922965    0.0341332    0.00275899
3.22    0.0920806    0.0339492    0.00273556
3.23    0.0918659    0.0337665    0.00271238
3.24    0.0916525    0.0335853    0.00268945
3.25    0.0914403    0.0334055    0.00266677
3.26    0.0912293    0.033227    0.00264433
3.27    0.0910195    0.0330499    0.00262213
3.28    0.0908109    0.0328742    0.00260017
3.29    0.0906035    0.0326999    0.00257843
3.3    0.0903972    0.0325268    0.00255693
3.31    0.0901921    0.0323551    0.00253566
3.32    0.0899882    0.0321847    0.0025146
3.33    0.0897854    0.0320156    0.00249377
3.34    0.0895838    0.0318477    0.00247316
3.35    0.0893832    0.0316811    0.00245277
3.36    0.0891838    0.0315158    0.00243258
3.37    0.0889855    0.0313517    0.00241261
3.38    0.0887883    0.0311889    0.00239284
3.39    0.0885921    0.0310273    0.00237328
3.4    0.0883971    0.0308668    0.00235392
3.41    0.0882031    0.0307076    0.00233476
3.42    0.0880102    0.0305496    0.0023158
3.43    0.0878183    0.0303927    0.00229703
3.44    0.0876275    0.030237    0.00227845
3.45    0.0874377    0.0300824    0.00226006
3.46    0.0872489    0.029929    0.00224186
3.47    0.0870611    0.0297767    0.00222385
3.48    0.0868744    0.0296255    0.00220601
3.49    0.0866887    0.0294754    0.00218836
3.5    0.0865039    0.0293264    0.00217089
3.51    0.0863202    0.0291785    0.00215359
3.52    0.0861374    0.0290317    0.00213647
3.53    0.0859556    0.0288859    0.00211951
3.54    0.0857747    0.0287412    0.00210273
3.55    0.0855948    0.0285975    0.00208611
3.56    0.0854159    0.0284549    0.00206966
3.57    0.0852379    0.0283133    0.00205338
3.58    0.0850608    0.0281727    0.00203725
3.59    0.0848847    0.0280331    0.00202128
3.6    0.0847095    0.0278945    0.00200547
3.61    0.0845351    0.0277569    0.00198982
3.62    0.0843617    0.0276203    0.00197432
3.63    0.0841892    0.0274846    0.00195897
3.64    0.0840176    0.02735    0.00194378
3.65    0.0838469    0.0272162    0.00192873
3.66    0.083677    0.0270834    0.00191383
3.67    0.083508    0.0269515    0.00189907
3.68    0.0833399    0.0268206    0.00188445
3.69    0.0831726    0.0266906    0.00186998
3.7    0.0830062    0.0265614    0.00185564
3.71    0.0828406    0.0264332    0.00184145
3.72    0.0826759    0.0263059    0.00182739
3.73    0.0825119    0.0261795    0.00181346
3.74    0.0823489    0.0260539    0.00179967
3.75    0.0821866    0.0259292    0.00178601
3.76    0.0820251    0.0258053    0.00177248
3.77    0.0818645    0.0256824    0.00175908
3.78    0.0817046    0.0255602    0.00174581
3.79    0.0815456    0.0254389    0.00173266
3.8    0.0813873    0.0253184    0.00171963
3.81    0.0812298    0.0251988    0.00170673
3.82    0.0810731    0.0250799    0.00169395
3.83    0.0809172    0.0249619    0.00168129
3.84    0.080762    0.0248447    0.00166875
3.85    0.0806076    0.0247282    0.00165633
3.86    0.080454    0.0246126    0.00164402
3.87    0.0803011    0.0244977    0.00163182
3.88    0.0801489    0.0243836    0.00161974
3.89    0.0799975    0.0242703    0.00160777
3.9    0.0798468    0.0241577    0.00159591
3.91    0.0796969    0.0240459    0.00158417
3.92    0.0795476    0.0239348    0.00157253
3.93    0.0793991    0.0238245    0.00156099
3.94    0.0792513    0.0237149    0.00154956
3.95    0.0791042    0.023606    0.00153824
3.96    0.0789578    0.0234978    0.00152702
3.97    0.0788121    0.0233904    0.0015159
3.98    0.0786671    0.0232837    0.00150489
3.99    0.0785227    0.0231776    0.00149397
4    0.0783791    0.0230723    0.00148315
4.01    0.0782361    0.0229677    0.00147243
4.02    0.0780938    0.0228637    0.00146181
4.03    0.0779522    0.0227604    0.00145128
4.04    0.0778112    0.0226578    0.00144085
4.05    0.0776709    0.0225559    0.00143051
4.06    0.0775313    0.0224546    0.00142026
4.07    0.0773923    0.022354    0.00141011
4.08    0.0772539    0.022254    0.00140004
4.09    0.0771162    0.0221546    0.00139007
4.1    0.0769791    0.022056    0.00138018
4.11    0.0768427    0.0219579    0.00137038
4.12    0.0767069    0.0218605    0.00136067
4.13    0.0765717    0.0217637    0.00135105
4.14    0.0764371    0.0216675    0.0013415
4.15    0.0763031    0.0215719    0.00133205
4.16    0.0761698    0.0214769    0.00132267
4.17    0.076037    0.0213826    0.00131338
4.18    0.0759049    0.0212888    0.00130417
4.19    0.0757733    0.0211956    0.00129504
4.2    0.0756424    0.0211031    0.00128599
4.21    0.075512    0.0210111    0.00127701
4.22    0.0753822    0.0209196    0.00126812
4.23    0.075253    0.0208288    0.0012593
4.24    0.0751244    0.0207385    0.00125056
4.25    0.0749964    0.0206488    0.00124189
4.26    0.0748689    0.0205596    0.0012333
4.27    0.074742    0.020471    0.00122478
4.28    0.0746157    0.020383    0.00121634
4.29    0.0744899    0.0202955    0.00120797
4.3    0.0743646    0.0202085    0.00119967
4.31    0.07424    0.0201221    0.00119144
4.32    0.0741158    0.0200362    0.00118328
4.33    0.0739923    0.0199508    0.00117519
4.34    0.0738692    0.019866    0.00116716
4.35    0.0737467    0.0197817    0.00115921
4.36    0.0736247    0.0196979    0.00115132
4.37    0.0735033    0.0196146    0.0011435
4.38    0.0733824    0.0195318    0.00113575
4.39    0.073262    0.0194495    0.00112806
4.4    0.0731421    0.0193677    0.00112043
4.41    0.0730228    0.0192865    0.00111287
4.42    0.0729039    0.0192057    0.00110537
4.43    0.0727856    0.0191254    0.00109794
4.44    0.0726678    0.0190455    0.00109057
4.45    0.0725505    0.0189662    0.00108325
4.46    0.0724336    0.0188873    0.001076
4.47    0.0723173    0.018809    0.00106881
4.48    0.0722015    0.018731    0.00106168
4.49    0.0720862    0.0186536    0.00105461
4.5    0.0719713    0.0185766    0.00104759
4.51    0.0718569    0.0185001    0.00104063
4.52    0.0717431    0.018424    0.00103373
4.53    0.0716297    0.0183484    0.00102689
4.54    0.0715167    0.0182732    0.0010201
4.55    0.0714043    0.0181985    0.00101337
4.56    0.0712923    0.0181242    0.00100669
4.57    0.0711808    0.0180503    0.00100007
4.58    0.0710697    0.0179769    0.0009935
4.59    0.0709591    0.0179039    0.000986984
4.6    0.070849    0.0178313    0.000980521
4.61    0.0707393    0.0177592    0.00097411
4.62    0.0706301    0.0176875    0.000967751
4.63    0.0705213    0.0176162    0.000961443
4.64    0.070413    0.0175453    0.000955185
4.65    0.0703051    0.0174748    0.000948978
4.66    0.0701977    0.0174048    0.00094282
4.67    0.0700906    0.0173351    0.000936712
4.68    0.0699841    0.0172658    0.000930652
4.69    0.0698779    0.017197    0.000924641
4.7    0.0697722    0.0171285    0.000918677
4.71    0.069667    0.0170605    0.000912761
4.72    0.0695621    0.0169928    0.000906892
4.73    0.0694577    0.0169255    0.000901069
4.74    0.0693537    0.0168586    0.000895292
4.75    0.0692501    0.0167921    0.00088956
4.76    0.0691469    0.0167259    0.000883874
4.77    0.0690442    0.0166601    0.000878233
4.78    0.0689418    0.0165947    0.000872635
4.79    0.0688399    0.0165297    0.000867082
4.8    0.0687383    0.0164651    0.000861572
4.81    0.0686372    0.0164008    0.000856105
4.82    0.0685365    0.0163368    0.00085068
4.83    0.0684361    0.0162733    0.000845298
4.84    0.0683362    0.01621    0.000839957
4.85    0.0682367    0.0161472    0.000834658
4.86    0.0681375    0.0160847    0.0008294
4.87    0.0680387    0.0160225    0.000824183
4.88    0.0679404    0.0159607    0.000819006
4.89    0.0678424    0.0158992    0.000813868
4.9    0.0677448    0.0158381    0.000808771
4.91    0.0676475    0.0157773    0.000803712
4.92    0.0675507    0.0157169    0.000798692
4.93    0.0674542    0.0156567    0.000793711
4.94    0.0673581    0.015597    0.000788767
4.95    0.0672624    0.0155375    0.000783862
4.96    0.067167    0.0154784    0.000778993
4.97    0.067072    0.0154196    0.000774162
4.98    0.0669774    0.0153611    0.000769367
4.99    0.0668831    0.0153029    0.000764609
5    0.0667892    0.0152451    0.000759886
5.01    0.0666957    0.0151876    0.0007552
5.02    0.0666025    0.0151303    0.000750548
5.03    0.0665096    0.0150734    0.000745932
5.04    0.0664172    0.0150168    0.00074135
5.05    0.066325    0.0149605    0.000736803
5.06    0.0662332    0.0149046    0.00073229
5.07    0.0661418    0.0148489    0.000727811
5.08    0.0660507    0.0147935    0.000723365
5.09    0.06596    0.0147384    0.000718952
5.1    0.0658696    0.0146836    0.000714572
5.11    0.0657795    0.0146291    0.000710225
5.12    0.0656898    0.0145749    0.00070591
5.13    0.0656004    0.014521    0.000701626
5.14    0.0655113    0.0144674    0.000697375
5.15    0.0654226    0.0144141    0.000693155
5.16    0.0653342    0.014361    0.000688966
5.17    0.0652461    0.0143082    0.000684808
5.18    0.0651583    0.0142557    0.000680681
5.19    0.0650709    0.0142035    0.000676584
5.2    0.0649838    0.0141516    0.000672516
5.21    0.064897    0.0140999    0.000668479
5.22    0.0648106    0.0140485    0.000664471
5.23    0.0647244    0.0139974    0.000660493
5.24    0.0646386    0.0139465    0.000656543
5.25    0.0645531    0.013896    0.000652622
5.26    0.0644679    0.0138456    0.00064873
5.27    0.064383    0.0137956    0.000644866
5.28    0.0642984    0.0137458    0.00064103
5.29    0.0642141    0.0136962    0.000637221
5.3    0.0641301    0.0136469    0.00063344
5.31    0.0640464    0.0135979    0.000629687
5.32    0.0639631    0.0135491    0.00062596
5.33    0.06388    0.0135006    0.00062226
5.34    0.0637972    0.0134524    0.000618587
5.35    0.0637148    0.0134043    0.00061494
5.36    0.0636326    0.0133566    0.000611319
5.37    0.0635507    0.013309    0.000607724
5.38    0.0634691    0.0132618    0.000604155
5.39    0.0633878    0.0132147    0.000600611
5.4    0.0633068    0.0131679    0.000597092
5.41    0.0632261    0.0131214    0.000593598
5.42    0.0631456    0.013075    0.000590129
5.43    0.0630655    0.0130289    0.000586685
5.44    0.0629856    0.0129831    0.000583265
5.45    0.062906    0.0129375    0.000579869
5.46    0.0628267    0.0128921    0.000576497
5.47    0.0627476    0.0128469    0.000573149
5.48    0.0626689    0.012802    0.000569824
5.49    0.0625904    0.0127573    0.000566523
5.5    0.0625122    0.0127128    0.000563245
5.51    0.0624343    0.0126685    0.00055999
5.52    0.0623566    0.0126245    0.000556757
5.53    0.0622792    0.0125807    0.000553547
5.54    0.0622021    0.0125371    0.00055036
5.55    0.0621252    0.0124937    0.000547195
5.56    0.0620486    0.0124506    0.000544051
5.57    0.0619723    0.0124076    0.00054093
5.58    0.0618963    0.0123649    0.00053783
5.59    0.0618205    0.0123224    0.000534751
5.6    0.0617449    0.0122801    0.000531694
5.61    0.0616696    0.012238    0.000528658
5.62    0.0615946    0.0121961    0.000525643
5.63    0.0615198    0.0121544    0.000522649
5.64    0.0614453    0.0121129    0.000519675
5.65    0.0613711    0.0120717    0.000516722
5.66    0.0612971    0.0120306    0.000513788
5.67    0.0612233    0.0119897    0.000510875
5.68    0.0611498    0.011949    0.000507982
5.69    0.0610765    0.0119086    0.000505109
5.7    0.0610035    0.0118683    0.000502255
5.71    0.0609308    0.0118282    0.00049942
5.72    0.0608582    0.0117884    0.000496605
5.73    0.060786    0.0117487    0.000493809
5.74    0.0607139    0.0117092    0.000491032
5.75    0.0606421    0.0116699    0.000488274
5.76    0.0605706    0.0116308    0.000485534
5.77    0.0604993    0.0115918    0.000482813
5.78    0.0604282    0.0115531    0.00048011
5.79    0.0603573    0.0115146    0.000477426
5.8    0.0602867    0.0114762    0.000474759
5.81    0.0602164    0.011438    0.00047211
5.82    0.0601462    0.0114    0.000469479
5.83    0.0600763    0.0113622    0.000466866
5.84    0.0600066    0.0113246    0.00046427
5.85    0.0599372    0.0112871    0.000461692
5.86    0.059868    0.0112498    0.00045913
5.87    0.059799    0.0112127    0.000456586
5.88    0.0597302    0.0111758    0.000454059
5.89    0.0596617    0.0111391    0.000451548
5.9    0.0595934    0.0111025    0.000449054
5.91    0.0595253    0.0110661    0.000446577
5.92    0.0594574    0.0110299    0.000444116
5.93    0.0593897    0.0109938    0.000441671
5.94    0.0593223    0.0109579    0.000439243
5.95    0.0592551    0.0109222    0.00043683
5.96    0.0591881    0.0108867    0.000434433
5.97    0.0591213    0.0108513    0.000432052
5.98    0.0590547    0.0108161    0.000429687
5.99    0.0589884    0.010781    0.000427337
6    0.0589223    0.0107461    0.000425003
6.01    0.0588563    0.0107114    0.000422683
6.02    0.0587906    0.0106769    0.000420379
6.03    0.0587251    0.0106425    0.00041809
6.04    0.0586598    0.0106082    0.000415816
6.05    0.0585947    0.0105741    0.000413557
6.06    0.0585298    0.0105402    0.000411312
6.07    0.0584652    0.0105064    0.000409082
6.08    0.0584007    0.0104728    0.000406867
6.09    0.0583364    0.0104394    0.000404665
6.1    0.0582724    0.0104061    0.000402478
6.11    0.0582085    0.0103729    0.000400305
6.12    0.0581448    0.0103399    0.000398146
6.13    0.0580814    0.0103071    0.000396001
6.14    0.0580181    0.0102744    0.00039387
6.15    0.0579551    0.0102418    0.000391752
6.16    0.0578922    0.0102094    0.000389648
6.17    0.0578295    0.0101772    0.000387558
6.18    0.0577671    0.0101451    0.00038548
6.19    0.0577048    0.0101131    0.000383417
6.2    0.0576427    0.0100813    0.000381366
6.21    0.0575808    0.0100496    0.000379328
6.22    0.0575191    0.0100181    0.000377304
6.23    0.0574576    0.00998671    0.000375292
6.24    0.0573963    0.00995547    0.000373293
6.25    0.0573352    0.00992436    0.000371306
6.26    0.0572742    0.0098934    0.000369333
6.27    0.0572135    0.00986258    0.000367371
6.28    0.0571529    0.0098319    0.000365422
6.29    0.0570925    0.00980135    0.000363486
6.3    0.0570323    0.00977094    0.000361561
6.31    0.0569723    0.00974067    0.000359649
6.32    0.0569125    0.00971053    0.000357749
6.33    0.0568528    0.00968052    0.00035586
6.34    0.0567934    0.00965065    0.000353984
6.35    0.0567341    0.00962091    0.000352119
6.36    0.056675    0.00959131    0.000350266
6.37    0.0566161    0.00956183    0.000348425
6.38    0.0565573    0.00953249    0.000346595
6.39    0.0564988    0.00950327    0.000344776
6.4    0.0564404    0.00947419    0.000342969
6.41    0.0563822    0.00944523    0.000341173
6.42    0.0563241    0.0094164    0.000339388
6.43    0.0562663    0.0093877    0.000337614
6.44    0.0562086    0.00935912    0.000335852
6.45    0.056151    0.00933067    0.0003341
6.46    0.0560937    0.00930234    0.000332359
6.47    0.0560365    0.00927413    0.000330628
6.48    0.0559795    0.00924605    0.000328909
6.49    0.0559227    0.00921809    0.0003272
6.5    0.055866    0.00919026    0.000325501
6.51    0.0558095    0.00916254    0.000323813
6.52    0.0557532    0.00913494    0.000322135
6.53    0.055697    0.00910747    0.000320468
6.54    0.055641    0.00908011    0.000318811
6.55    0.0555852    0.00905287    0.000317164
6.56    0.0555295    0.00902575    0.000315527
6.57    0.055474    0.00899875    0.0003139
6.58    0.0554187    0.00897186    0.000312283
6.59    0.0553635    0.00894509    0.000310675
6.6    0.0553085    0.00891843    0.000309078
6.61    0.0552536    0.00889189    0.00030749
6.62    0.0551989    0.00886546    0.000305912
6.63    0.0551444    0.00883914    0.000304343
6.64    0.05509    0.00881293    0.000302784
6.65    0.0550358    0.00878684    0.000301235
6.66    0.0549817    0.00876086    0.000299694
6.67    0.0549278    0.00873499    0.000298163
6.68    0.0548741    0.00870923    0.000296642
6.69    0.0548205    0.00868358    0.000295129
6.7    0.054767    0.00865803    0.000293625
6.71    0.0547137    0.0086326    0.000292131
6.72    0.0546606    0.00860727    0.000290645
6.73    0.0546076    0.00858205    0.000289169
6.74    0.0545548    0.00855694    0.000287701
6.75    0.0545021    0.00853193    0.000286242
6.76    0.0544496    0.00850702    0.000284792
6.77    0.0543972    0.00848223    0.00028335
6.78    0.054345    0.00845753    0.000281917
6.79    0.0542929    0.00843294    0.000280493
6.8    0.054241    0.00840845    0.000279077
6.81    0.0541892    0.00838406    0.000277669
6.82    0.0541376    0.00835978    0.00027627
6.83    0.0540861    0.00833559    0.000274879
6.84    0.0540347    0.00831151    0.000273496
6.85    0.0539835    0.00828753    0.000272122
6.86    0.0539325    0.00826364    0.000270755
6.87    0.0538816    0.00823986    0.000269397
6.88    0.0538308    0.00821617    0.000268046
6.89    0.0537802    0.00819258    0.000266704
6.9    0.0537297    0.00816909    0.000265369
6.91    0.0536793    0.0081457    0.000264043
6.92    0.0536291    0.0081224    0.000262724
6.93    0.0535791    0.0080992    0.000261413
6.94    0.0535291    0.00807609    0.000260109
6.95    0.0534794    0.00805308    0.000258813
6.96    0.0534297    0.00803016    0.000257525
6.97    0.0533802    0.00800734    0.000256244
6.98    0.0533308    0.0079846    0.000254971
6.99    0.0532816    0.00796197    0.000253705
7    0.0532325    0.00793942    0.000252447
7.01    0.0531836    0.00791696    0.000251195
7.02    0.0531347    0.0078946    0.000249951
7.03    0.053086    0.00787233    0.000248715
7.04    0.0530375    0.00785015    0.000247485
7.05    0.0529891    0.00782805    0.000246263
7.06    0.0529408    0.00780605    0.000245047
7.07    0.0528926    0.00778414    0.000243839
7.08    0.0528446    0.00776231    0.000242638
7.09    0.0527967    0.00774057    0.000241443
7.1    0.0527489    0.00771892    0.000240256
7.11    0.0527013    0.00769736    0.000239075
7.12    0.0526538    0.00767588    0.000237901
7.13    0.0526064    0.00765449    0.000236734
7.14    0.0525591    0.00763318    0.000235573
7.15    0.052512    0.00761196    0.000234419
7.16    0.052465    0.00759082    0.000233272
7.17    0.0524182    0.00756977    0.000232131
7.18    0.0523714    0.0075488    0.000230997
7.19    0.0523248    0.00752792    0.000229869
7.2    0.0522783    0.00750712    0.000228748
7.21    0.052232    0.0074864    0.000227633
7.22    0.0521857    0.00746576    0.000226524
7.23    0.0521396    0.00744521    0.000225422
7.24    0.0520936    0.00742473    0.000224326
7.25    0.0520477    0.00740434    0.000223236
7.26    0.052002    0.00738402    0.000222153
7.27    0.0519564    0.00736379    0.000221075
7.28    0.0519109    0.00734364    0.000220004
7.29    0.0518655    0.00732356    0.000218938
7.3    0.0518202    0.00730357    0.000217879
7.31    0.0517751    0.00728365    0.000216826
7.32    0.0517301    0.00726381    0.000215778
7.33    0.0516852    0.00724405    0.000214737
7.34    0.0516404    0.00722436    0.000213701
7.35    0.0515957    0.00720475    0.000212671
7.36    0.0515512    0.00718522    0.000211647
7.37    0.0515067    0.00716577    0.000210629
7.38    0.0514624    0.00714639    0.000209616
7.39    0.0514182    0.00712708    0.000208609
7.4    0.0513741    0.00710785    0.000207607
7.41    0.0513301    0.00708869    0.000206612
7.42    0.0512863    0.00706961    0.000205621
7.43    0.0512426    0.0070506    0.000204637
7.44    0.0511989    0.00703167    0.000203657
7.45    0.0511554    0.00701281    0.000202684
7.46    0.051112    0.00699402    0.000201715
7.47    0.0510687    0.0069753    0.000200752
7.48    0.0510256    0.00695665    0.000199794
7.49    0.0509825    0.00693808    0.000198842
7.5    0.0509395    0.00691957    0.000197895
7.51    0.0508967    0.00690114    0.000196953
7.52    0.050854    0.00688278    0.000196016
7.53    0.0508113    0.00686449    0.000195085
7.54    0.0507688    0.00684626    0.000194158
7.55    0.0507264    0.00682811    0.000193237
7.56    0.0506841    0.00681003    0.000192321
7.57    0.050642    0.00679201    0.00019141
7.58    0.0505999    0.00677406    0.000190503
7.59    0.0505579    0.00675618    0.000189602
7.6    0.0505161    0.00673837    0.000188706
7.61    0.0504743    0.00672063    0.000187815
7.62    0.0504326    0.00670295    0.000186928
7.63    0.0503911    0.00668534    0.000186046
7.64    0.0503497    0.00666779    0.00018517
7.65    0.0503083    0.00665031    0.000184298
7.66    0.0502671    0.0066329    0.00018343
7.67    0.050226    0.00661555    0.000182568
7.68    0.050185    0.00659827    0.00018171
7.69    0.050144    0.00658105    0.000180857
7.7    0.0501032    0.0065639    0.000180008
7.71    0.0500625    0.00654681    0.000179164
7.72    0.0500219    0.00652978    0.000178324
7.73    0.0499814    0.00651282    0.00017749
7.74    0.049941    0.00649592    0.000176659
7.75    0.0499007    0.00647908    0.000175833
7.76    0.0498605    0.0064623    0.000175012
7.77    0.0498204    0.00644559    0.000174195
7.78    0.0497804    0.00642894    0.000173382
7.79    0.0497405    0.00641235    0.000172574
7.8    0.0497007    0.00639582    0.00017177
7.81    0.049661    0.00637935    0.000170971
7.82    0.0496214    0.00636295    0.000170175
7.83    0.0495818    0.0063466    0.000169385
7.84    0.0495424    0.00633031    0.000168598
7.85    0.0495031    0.00631409    0.000167815
7.86    0.0494639    0.00629792    0.000167037
7.87    0.0494248    0.00628181    0.000166263
7.88    0.0493858    0.00626576    0.000165493
7.89    0.0493468    0.00624977    0.000164727
7.9    0.049308    0.00623384    0.000163965
7.91    0.0492693    0.00621797    0.000163207
7.92    0.0492306    0.00620215    0.000162453
7.93    0.0491921    0.00618639    0.000161704
7.94    0.0491536    0.00617069    0.000160958
7.95    0.0491153    0.00615505    0.000160216
7.96    0.049077    0.00613946    0.000159478
7.97    0.0490388    0.00612393    0.000158744
7.98    0.0490007    0.00610845    0.000158014
7.99    0.0489628    0.00609304    0.000157288
8    0.0489249    0.00607767    0.000156565
8.01    0.0488871    0.00606236    0.000155847
8.02    0.0488493    0.00604711    0.000155132
8.03    0.0488117    0.00603191    0.000154421
8.04    0.0487742    0.00601677    0.000153714
8.05    0.0487367    0.00600168    0.00015301
8.06    0.0486994    0.00598664    0.00015231
8.07    0.0486621    0.00597166    0.000151614
8.08    0.048625    0.00595673    0.000150922
8.09    0.0485879    0.00594186    0.000150233
8.1    0.0485509    0.00592704    0.000149547
8.11    0.048514    0.00591227    0.000148866
8.12    0.0484772    0.00589755    0.000148188
8.13    0.0484404    0.00588289    0.000147513
8.14    0.0484038    0.00586828    0.000146842
8.15    0.0483672    0.00585372    0.000146174
8.16    0.0483308    0.00583921    0.00014551
8.17    0.0482944    0.00582475    0.00014485
8.18    0.0482581    0.00581034    0.000144192
8.19    0.0482219    0.00579599    0.000143539
8.2    0.0481858    0.00578168    0.000142888
8.21    0.0481497    0.00576743    0.000142241
8.22    0.0481138    0.00575322    0.000141598
8.23    0.0480779    0.00573907    0.000140957
8.24    0.0480421    0.00572497    0.00014032
8.25    0.0480064    0.00571091    0.000139687
8.26    0.0479708    0.0056969    0.000139056
8.27    0.0479353    0.00568295    0.000138429
8.28    0.0478999    0.00566904    0.000137805
8.29    0.0478645    0.00565518    0.000137184
8.3    0.0478292    0.00564137    0.000136567
8.31    0.047794    0.0056276    0.000135953
8.32    0.0477589    0.00561389    0.000135341
8.33    0.0477239    0.00560022    0.000134733
8.34    0.0476889    0.0055866    0.000134128
8.35    0.047654    0.00557303    0.000133527
8.36    0.0476192    0.0055595    0.000132928
8.37    0.0475845    0.00554602    0.000132332
8.38    0.0475499    0.00553259    0.00013174
8.39    0.0475154    0.0055192    0.00013115
8.4    0.0474809    0.00550586    0.000130563
8.41    0.0474465    0.00549257    0.00012998
8.42    0.0474122    0.00547932    0.000129399
8.43    0.0473779    0.00546612    0.000128822
8.44    0.0473438    0.00545296    0.000128247
8.45    0.0473097    0.00543985    0.000127675
8.46    0.0472757    0.00542678    0.000127106
8.47    0.0472418    0.00541376    0.00012654
8.48    0.047208    0.00540078    0.000125977
8.49    0.0471742    0.00538785    0.000125417
8.5    0.0471405    0.00537496    0.00012486
8.51    0.0471069    0.00536211    0.000124305
8.52    0.0470734    0.00534931    0.000123753
8.53    0.0470399    0.00533655    0.000123204
8.54    0.0470065    0.00532383    0.000122658
8.55    0.0469732    0.00531116    0.000122115
8.56    0.04694    0.00529853    0.000121574
8.57    0.0469068    0.00528594    0.000121036
8.58    0.0468738    0.0052734    0.000120501
8.59    0.0468408    0.0052609    0.000119968
8.6    0.0468078    0.00524844    0.000119438
8.61    0.046775    0.00523602    0.000118911
8.62    0.0467422    0.00522365    0.000118386
8.63    0.0467095    0.00521131    0.000117864
8.64    0.0466769    0.00519902    0.000117345
8.65    0.0466443    0.00518677    0.000116828
8.66    0.0466118    0.00517456    0.000116314
8.67    0.0465794    0.00516239    0.000115803
8.68    0.0465471    0.00515026    0.000115294
8.69    0.0465148    0.00513817    0.000114787
8.7    0.0464826    0.00512612    0.000114283
8.71    0.0464505    0.00511412    0.000113782
8.72    0.0464184    0.00510215    0.000113283
8.73    0.0463864    0.00509022    0.000112786
8.74    0.0463545    0.00507833    0.000112292
8.75    0.0463227    0.00506648    0.000111801
8.76    0.0462909    0.00505468    0.000111312
8.77    0.0462592    0.0050429    0.000110825
8.78    0.0462276    0.00503117    0.000110341
8.79    0.046196    0.00501948    0.000109859
8.8    0.0461645    0.00500783    0.00010938
8.81    0.0461331    0.00499621    0.000108903
8.82    0.0461017    0.00498463    0.000108428
8.83    0.0460705    0.0049731    0.000107955
8.84    0.0460392    0.00496159    0.000107485
8.85    0.0460081    0.00495013    0.000107018
8.86    0.045977    0.00493871    0.000106552
8.87    0.045946    0.00492732    0.000106089
8.88    0.0459151    0.00491597    0.000105628
8.89    0.0458842    0.00490465    0.00010517
8.9    0.0458534    0.00489338    0.000104713
8.91    0.0458227    0.00488214    0.000104259
8.92    0.045792    0.00487093    0.000103808
8.93    0.0457614    0.00485977    0.000103358
8.94    0.0457308    0.00484864    0.000102911
8.95    0.0457004    0.00483754    0.000102465
8.96    0.04567    0.00482648    0.000102022
8.97    0.0456396    0.00481546    0.000101581
8.98    0.0456093    0.00480447    0.000101143
8.99    0.0455791    0.00479352    0.000100706
9    0.045549    0.00478261    0.000100272
9.01    0.0455189    0.00477173    9.98393e-05
9.02    0.0454889    0.00476088    9.9409e-05
9.03    0.0454589    0.00475007    9.89809e-05
9.04    0.0454291    0.0047393    9.85549e-05
9.05    0.0453992    0.00472856    9.81309e-05
9.06    0.0453695    0.00471785    9.7709e-05
9.07    0.0453398    0.00470718    9.72891e-05
9.08    0.0453102    0.00469654    9.68713e-05
9.09    0.0452806    0.00468594    9.64555e-05
9.1    0.0452511    0.00467537    9.60417e-05
9.11    0.0452216    0.00466483    9.563e-05
9.12    0.0451923    0.00465433    9.52202e-05
9.13    0.045163    0.00464386    9.48124e-05
9.14    0.0451337    0.00463343    9.44065e-05
9.15    0.0451045    0.00462302    9.40027e-05
9.16    0.0450754    0.00461266    9.36008e-05
9.17    0.0450463    0.00460232    9.32008e-05
9.18    0.0450173    0.00459202    9.28027e-05
9.19    0.0449884    0.00458175    9.24066e-05
9.2    0.0449595    0.00457151    9.20124e-05
9.21    0.0449307    0.0045613    9.162e-05
9.22    0.0449019    0.00455113    9.12296e-05
9.23    0.0448732    0.00454099    9.0841e-05
9.24    0.0448446    0.00453088    9.04543e-05
9.25    0.044816    0.0045208    9.00694e-05
9.26    0.0447875    0.00451076    8.96864e-05
9.27    0.044759    0.00450074    8.93053e-05
9.28    0.0447306    0.00449076    8.89259e-05
9.29    0.0447022    0.00448081    8.85484e-05
9.3    0.044674    0.00447089    8.81727e-05
9.31    0.0446457    0.004461    8.77987e-05
9.32    0.0446176    0.00445115    8.74266e-05
9.33    0.0445895    0.00444132    8.70562e-05
9.34    0.0445614    0.00443152    8.66876e-05
9.35    0.0445334    0.00442176    8.63207e-05
9.36    0.0445055    0.00441202    8.59556e-05
9.37    0.0444776    0.00440232    8.55923e-05
9.38    0.0444498    0.00439264    8.52306e-05
9.39    0.0444221    0.004383    8.48707e-05
9.4    0.0443944    0.00437338    8.45125e-05
9.41    0.0443667    0.0043638    8.4156e-05
9.42    0.0443391    0.00435424    8.38012e-05
9.43    0.0443116    0.00434472    8.3448e-05
9.44    0.0442841    0.00433522    8.30966e-05
9.45    0.0442567    0.00432576    8.27468e-05
9.46    0.0442294    0.00431632    8.23986e-05
9.47    0.0442021    0.00430691    8.20521e-05
9.48    0.0441748    0.00429753    8.17072e-05
9.49    0.0441476    0.00428818    8.1364e-05
9.5    0.0441205    0.00427886    8.10224e-05
9.51    0.0440934    0.00426957    8.06824e-05
9.52    0.0440664    0.0042603    8.0344e-05
9.53    0.0440394    0.00425107    8.00071e-05
9.54    0.0440125    0.00424186    7.96719e-05
9.55    0.0439856    0.00423268    7.93383e-05
9.56    0.0439588    0.00422353    7.90062e-05
9.57    0.0439321    0.00421441    7.86756e-05
9.58    0.0439054    0.00420531    7.83467e-05
9.59    0.0438787    0.00419624    7.80192e-05
9.6    0.0438521    0.0041872    7.76933e-05
9.61    0.0438256    0.00417819    7.7369e-05
9.62    0.0437991    0.00416921    7.70461e-05
9.63    0.0437727    0.00416025    7.67247e-05
9.64    0.0437463    0.00415132    7.64049e-05
9.65    0.04372    0.00414241    7.60866e-05
9.66    0.0436937    0.00413354    7.57697e-05
9.67    0.0436675    0.00412469    7.54543e-05
9.68    0.0436414    0.00411586    7.51404e-05
9.69    0.0436153    0.00410707    7.48279e-05
9.7    0.0435892    0.0040983    7.4517e-05
9.71    0.0435632    0.00408956    7.42074e-05
9.72    0.0435372    0.00408084    7.38993e-05
9.73    0.0435113    0.00407215    7.35926e-05
9.74    0.0434855    0.00406348    7.32874e-05
9.75    0.0434597    0.00405484    7.29835e-05
9.76    0.0434339    0.00404623    7.26811e-05
9.77    0.0434082    0.00403764    7.23801e-05
9.78    0.0433826    0.00402908    7.20804e-05
9.79    0.043357    0.00402055    7.17822e-05
9.8    0.0433315    0.00401204    7.14853e-05
9.81    0.043306    0.00400355    7.11899e-05
9.82    0.0432805    0.00399509    7.08957e-05
9.83    0.0432551    0.00398666    7.0603e-05
9.84    0.0432298    0.00397825    7.03116e-05
9.85    0.0432045    0.00396987    7.00215e-05
9.86    0.0431793    0.00396151    6.97328e-05
9.87    0.0431541    0.00395317    6.94454e-05
9.88    0.0431289    0.00394486    6.91593e-05
9.89    0.0431038    0.00393658    6.88745e-05
9.9    0.0430788    0.00392832    6.85911e-05
9.91    0.0430538    0.00392008    6.83089e-05
9.92    0.0430289    0.00391187    6.80281e-05
9.93    0.043004    0.00390368    6.77485e-05
9.94    0.0429791    0.00389552    6.74702e-05
9.95    0.0429543    0.00388738    6.71932e-05
9.96    0.0429296    0.00387926    6.69175e-05
9.97    0.0429049    0.00387117    6.6643e-05
9.98    0.0428802    0.0038631    6.63698e-05
9.99    0.0428556    0.00385506    6.60978e-05
10    0.042831    0.00384704    6.58271e-05
10.01    0.0428065    0.00383904    6.55576e-05
10.02    0.0427821    0.00383107    6.52894e-05
10.03    0.0427577    0.00382312    6.50223e-05
10.04    0.0427333    0.00381519    6.47565e-05
10.05    0.042709    0.00380729    6.44919e-05
10.06    0.0426847    0.00379941    6.42285e-05
10.07    0.0426605    0.00379155    6.39663e-05
10.08    0.0426363    0.00378371    6.37053e-05
10.09    0.0426122    0.0037759    6.34455e-05
10.1    0.0425881    0.00376811    6.31869e-05
10.11    0.042564    0.00376035    6.29294e-05
10.12    0.04254    0.0037526    6.26731e-05
10.13    0.0425161    0.00374488    6.2418e-05
10.14    0.0424922    0.00373718    6.2164e-05
10.15    0.0424683    0.0037295    6.19112e-05
10.16    0.0424445    0.00372185    6.16595e-05
10.17    0.0424207    0.00371422    6.1409e-05
10.18    0.042397    0.0037066    6.11595e-05
10.19    0.0423733    0.00369902    6.09113e-05
10.2    0.0423497    0.00369145    6.06641e-05
10.21    0.0423261    0.0036839    6.04181e-05
10.22    0.0423026    0.00367638    6.01731e-05
10.23    0.0422791    0.00366888    5.99293e-05
10.24    0.0422556    0.0036614    5.96866e-05
10.25    0.0422322    0.00365394    5.9445e-05
10.26    0.0422089    0.0036465    5.92044e-05
10.27    0.0421856    0.00363908    5.89649e-05
10.28    0.0421623    0.00363169    5.87266e-05
10.29    0.0421391    0.00362431    5.84892e-05
10.3    0.0421159    0.00361696    5.8253e-05
10.31    0.0420927    0.00360963    5.80178e-05
10.32    0.0420696    0.00360232    5.77837e-05
10.33    0.0420466    0.00359503    5.75506e-05
10.34    0.0420236    0.00358776    5.73185e-05
10.35    0.0420006    0.00358051    5.70875e-05
10.36    0.0419777    0.00357328    5.68576e-05
10.37    0.0419548    0.00356607    5.66286e-05
10.38    0.041932    0.00355888    5.64007e-05
10.39    0.0419092    0.00355172    5.61738e-05
10.4    0.0418864    0.00354457    5.5948e-05
10.41    0.0418637    0.00353744    5.57231e-05
10.42    0.041841    0.00353034    5.54992e-05
10.43    0.0418184    0.00352325    5.52763e-05
10.44    0.0417958    0.00351618    5.50545e-05
10.45    0.0417733    0.00350914    5.48336e-05
10.46    0.0417508    0.00350211    5.46137e-05
10.47    0.0417283    0.0034951    5.43947e-05
10.48    0.0417059    0.00348811    5.41768e-05
10.49    0.0416835    0.00348115    5.39598e-05
10.5    0.0416612    0.0034742    5.37438e-05
10.51    0.0416389    0.00346727    5.35287e-05
10.52    0.0416167    0.00346036    5.33146e-05
10.53    0.0415944    0.00345347    5.31015e-05
10.54    0.0415723    0.0034466    5.28892e-05
10.55    0.0415501    0.00343975    5.2678e-05
10.56    0.0415281    0.00343291    5.24676e-05
10.57    0.041506    0.0034261    5.22582e-05
10.58    0.041484    0.0034193    5.20497e-05
10.59    0.041462    0.00341253    5.18422e-05
10.6    0.0414401    0.00340577    5.16355e-05
10.61    0.0414182    0.00339903    5.14298e-05
10.62    0.0413964    0.00339231    5.1225e-05
10.63    0.0413746    0.00338561    5.10211e-05
10.64    0.0413528    0.00337893    5.08181e-05
10.65    0.0413311    0.00337227    5.06159e-05
10.66    0.0413094    0.00336562    5.04147e-05
10.67    0.0412878    0.00335899    5.02143e-05
10.68    0.0412662    0.00335238    5.00149e-05
10.69    0.0412446    0.00334579    4.98163e-05
10.7    0.0412231    0.00333922    4.96186e-05
10.71    0.0412016    0.00333267    4.94217e-05
10.72    0.0411801    0.00332613    4.92257e-05
10.73    0.0411587    0.00331961    4.90306e-05
10.74    0.0411373    0.00331311    4.88363e-05
10.75    0.041116    0.00330663    4.86429e-05
10.76    0.0410947    0.00330016    4.84503e-05
10.77    0.0410735    0.00329372    4.82586e-05
10.78    0.0410522    0.00328729    4.80677e-05
10.79    0.0410311    0.00328087    4.78777e-05
10.8    0.0410099    0.00327448    4.76885e-05
10.81    0.0409888    0.0032681    4.75001e-05
10.82    0.0409677    0.00326174    4.73125e-05
10.83    0.0409467    0.0032554    4.71257e-05
10.84    0.0409257    0.00324907    4.69398e-05
10.85    0.0409048    0.00324277    4.67547e-05
10.86    0.0408839    0.00323648    4.65703e-05
10.87    0.040863    0.0032302    4.63868e-05
10.88    0.0408421    0.00322394    4.62041e-05
10.89    0.0408213    0.0032177    4.60222e-05
10.9    0.0408006    0.00321148    4.5841e-05
10.91    0.0407798    0.00320528    4.56607e-05
10.92    0.0407592    0.00319909    4.54811e-05
10.93    0.0407385    0.00319291    4.53023e-05
10.94    0.0407179    0.00318676    4.51243e-05
10.95    0.0406973    0.00318062    4.49471e-05
10.96    0.0406768    0.0031745    4.47706e-05
10.97    0.0406562    0.00316839    4.45949e-05
10.98    0.0406358    0.0031623    4.442e-05
10.99    0.0406153    0.00315623    4.42458e-05
11    0.0405949    0.00315017    4.40723e-05
11.01    0.0405746    0.00314413    4.38996e-05
11.02    0.0405543    0.0031381    4.37277e-05
11.03    0.040534    0.00313209    4.35565e-05
11.04    0.0405137    0.0031261    4.33861e-05
11.05    0.0404935    0.00312012    4.32163e-05
11.06    0.0404733    0.00311416    4.30474e-05
11.07    0.0404531    0.00310822    4.28791e-05
11.08    0.040433    0.00310229    4.27116e-05
11.09    0.040413    0.00309638    4.25448e-05
11.1    0.0403929    0.00309048    4.23787e-05
11.11    0.0403729    0.0030846    4.22133e-05
11.12    0.0403529    0.00307873    4.20486e-05
11.13    0.040333    0.00307288    4.18846e-05
11.14    0.0403131    0.00306705    4.17214e-05
11.15    0.0402932    0.00306123    4.15588e-05
11.16    0.0402734    0.00305542    4.1397e-05
11.17    0.0402536    0.00304963    4.12358e-05
11.18    0.0402338    0.00304386    4.10753e-05
11.19    0.0402141    0.0030381    4.09156e-05
11.2    0.0401944    0.00303236    4.07565e-05
11.21    0.0401747    0.00302663    4.0598e-05
11.22    0.0401551    0.00302092    4.04403e-05
11.23    0.0401355    0.00301522    4.02832e-05
11.24    0.040116    0.00300954    4.01268e-05
11.25    0.0400964    0.00300387    3.99711e-05
11.26    0.0400769    0.00299822    3.98161e-05
11.27    0.0400575    0.00299258    3.96617e-05
11.28    0.0400381    0.00298695    3.95079e-05
11.29    0.0400187    0.00298135    3.93548e-05
11.3    0.0399993    0.00297575    3.92024e-05
11.31    0.03998    0.00297017    3.90506e-05
11.32    0.0399607    0.00296461    3.88995e-05
11.33    0.0399414    0.00295906    3.8749e-05
11.34    0.0399222    0.00295352    3.85991e-05
11.35    0.039903    0.002948    3.84499e-05
11.36    0.0398838    0.00294249    3.83013e-05
11.37    0.0398647    0.002937    3.81534e-05
11.38    0.0398456    0.00293152    3.80061e-05
11.39    0.0398266    0.00292606    3.78594e-05
11.4    0.0398075    0.00292061    3.77133e-05
11.41    0.0397885    0.00291517    3.75678e-05
11.42    0.0397696    0.00290975    3.7423e-05
11.43    0.0397506    0.00290434    3.72788e-05
11.44    0.0397317    0.00289895    3.71352e-05
11.45    0.0397129    0.00289357    3.69921e-05
11.46    0.039694    0.00288821    3.68497e-05
11.47    0.0396752    0.00288285    3.67079e-05
11.48    0.0396565    0.00287752    3.65667e-05
11.49    0.0396377    0.00287219    3.64261e-05
11.5    0.039619    0.00286688    3.62861e-05
11.51    0.0396003    0.00286158    3.61467e-05
11.52    0.0395817    0.0028563    3.60079e-05
11.53    0.0395631    0.00285103    3.58696e-05
11.54    0.0395445    0.00284577    3.5732e-05
11.55    0.0395259    0.00284053    3.55949e-05
11.56    0.0395074    0.0028353    3.54584e-05
11.57    0.0394889    0.00283009    3.53225e-05
11.58    0.0394705    0.00282488    3.51871e-05
11.59    0.0394521    0.00281969    3.50523e-05
11.6    0.0394337    0.00281452    3.49181e-05
11.61    0.0394153    0.00280936    3.47844e-05
11.62    0.039397    0.00280421    3.46513e-05
11.63    0.0393787    0.00279907    3.45188e-05
11.64    0.0393604    0.00279395    3.43868e-05
11.65    0.0393421    0.00278884    3.42554e-05
11.66    0.0393239    0.00278374    3.41245e-05
11.67    0.0393058    0.00277865    3.39941e-05
11.68    0.0392876    0.00277358    3.38644e-05
11.69    0.0392695    0.00276852    3.37351e-05
11.7    0.0392514    0.00276348    3.36064e-05
11.71    0.0392333    0.00275845    3.34783e-05
11.72    0.0392153    0.00275343    3.33506e-05
11.73    0.0391973    0.00274842    3.32235e-05
11.74    0.0391793    0.00274342    3.3097e-05
11.75    0.0391614    0.00273844    3.29709e-05
11.76    0.0391435    0.00273347    3.28454e-05
11.77    0.0391256    0.00272851    3.27204e-05
11.78    0.0391077    0.00272357    3.2596e-05
11.79    0.0390899    0.00271864    3.2472e-05
11.8    0.0390721    0.00271372    3.23486e-05
11.81    0.0390544    0.00270881    3.22257e-05
11.82    0.0390366    0.00270391    3.21033e-05
11.83    0.0390189    0.00269903    3.19814e-05
11.84    0.0390013    0.00269416    3.186e-05
11.85    0.0389836    0.0026893    3.17391e-05
11.86    0.038966    0.00268446    3.16187e-05
11.87    0.0389484    0.00267962    3.14988e-05
11.88    0.0389308    0.0026748    3.13794e-05
11.89    0.0389133    0.00266999    3.12605e-05
11.9    0.0388958    0.00266519    3.11421e-05
11.91    0.0388783    0.00266041    3.10242e-05
11.92    0.0388609    0.00265563    3.09068e-05
11.93    0.0388435    0.00265087    3.07899e-05
11.94    0.0388261    0.00264612    3.06734e-05
11.95    0.0388087    0.00264138    3.05575e-05
11.96    0.0387914    0.00263665    3.0442e-05
11.97    0.0387741    0.00263194    3.0327e-05
11.98    0.0387568    0.00262723    3.02124e-05
11.99    0.0387396    0.00262254    3.00984e-05
12    0.0387223    0.00261786    2.99848e-05
12.01    0.0387051    0.00261319    2.98717e-05
12.02    0.038688    0.00260854    2.9759e-05
12.03    0.0386708    0.00260389    2.96468e-05
12.04    0.0386537    0.00259926    2.95351e-05
12.05    0.0386366    0.00259463    2.94238e-05
12.06    0.0386196    0.00259002    2.9313e-05
12.07    0.0386026    0.00258542    2.92026e-05
12.08    0.0385856    0.00258083    2.90927e-05
12.09    0.0385686    0.00257626    2.89833e-05
12.1    0.0385517    0.00257169    2.88743e-05
12.11    0.0385347    0.00256714    2.87657e-05
12.12    0.0385178    0.00256259    2.86576e-05
12.13    0.038501    0.00255806    2.855e-05
12.14    0.0384842    0.00255354    2.84428e-05
12.15    0.0384673    0.00254903    2.8336e-05
12.16    0.0384506    0.00254453    2.82296e-05
12.17    0.0384338    0.00254004    2.81237e-05
12.18    0.0384171    0.00253556    2.80183e-05
12.19    0.0384004    0.0025311    2.79132e-05
12.2    0.0383837    0.00252664    2.78086e-05
12.21    0.0383671    0.0025222    2.77044e-05
12.22    0.0383504    0.00251776    2.76007e-05
12.23    0.0383338    0.00251334    2.74973e-05
12.24    0.0383173    0.00250893    2.73944e-05
12.25    0.0383007    0.00250453    2.72919e-05
12.26    0.0382842    0.00250014    2.71899e-05
12.27    0.0382677    0.00249576    2.70882e-05
12.28    0.0382513    0.00249139    2.6987e-05
12.29    0.0382348    0.00248703    2.68861e-05
12.3    0.0382184    0.00248268    2.67857e-05
12.31    0.038202    0.00247834    2.66857e-05
12.32    0.0381857    0.00247401    2.65861e-05
12.33    0.0381693    0.0024697    2.64869e-05
12.34    0.038153    0.00246539    2.63881e-05
12.35    0.0381367    0.00246109    2.62897e-05
12.36    0.0381205    0.00245681    2.61917e-05
12.37    0.0381043    0.00245253    2.60941e-05
12.38    0.038088    0.00244827    2.5997e-05
12.39    0.0380719    0.00244401    2.59001e-05
12.4    0.0380557    0.00243977    2.58037e-05
12.41    0.0380396    0.00243553    2.57077e-05
12.42    0.0380235    0.00243131    2.56121e-05
12.43    0.0380074    0.00242709    2.55169e-05
12.44    0.0379913    0.00242289    2.5422e-05
12.45    0.0379753    0.0024187    2.53275e-05
12.46    0.0379593    0.00241451    2.52334e-05
12.47    0.0379433    0.00241034    2.51397e-05
12.48    0.0379274    0.00240617    2.50464e-05
12.49    0.0379115    0.00240202    2.49535e-05
12.5    0.0378955    0.00239787    2.48609e-05
12.51    0.0378797    0.00239374    2.47687e-05
12.52    0.0378638    0.00238962    2.46769e-05
12.53    0.037848    0.0023855    2.45854e-05
12.54    0.0378322    0.0023814    2.44943e-05
12.55    0.0378164    0.0023773    2.44036e-05
12.56    0.0378006    0.00237322    2.43132e-05
12.57    0.0377849    0.00236914    2.42233e-05
12.58    0.0377692    0.00236507    2.41336e-05
12.59    0.0377535    0.00236102    2.40444e-05
12.6    0.0377379    0.00235697    2.39555e-05
12.61    0.0377222    0.00235293    2.38669e-05
12.62    0.0377066    0.00234891    2.37787e-05
12.63    0.037691    0.00234489    2.36909e-05
12.64    0.0376755    0.00234088    2.36034e-05
12.65    0.0376599    0.00233688    2.35162e-05
12.66    0.0376444    0.00233289    2.34295e-05
12.67    0.0376289    0.00232891    2.3343e-05
12.68    0.0376134    0.00232494    2.32569e-05
12.69    0.037598    0.00232098    2.31712e-05
12.7    0.0375826    0.00231702    2.30858e-05
12.71    0.0375672    0.00231308    2.30007e-05
12.72    0.0375518    0.00230915    2.2916e-05
12.73    0.0375365    0.00230522    2.28316e-05
12.74    0.0375211    0.00230131    2.27476e-05
12.75    0.0375058    0.0022974    2.26639e-05
12.76    0.0374906    0.0022935    2.25805e-05
12.77    0.0374753    0.00228961    2.24975e-05
12.78    0.0374601    0.00228574    2.24148e-05
12.79    0.0374449    0.00228187    2.23324e-05
12.8    0.0374297    0.002278    2.22504e-05
12.81    0.0374145    0.00227415    2.21687e-05
12.82    0.0373994    0.00227031    2.20873e-05
12.83    0.0373843    0.00226648    2.20062e-05
12.84    0.0373692    0.00226265    2.19255e-05
12.85    0.0373541    0.00225883    2.1845e-05
12.86    0.037339    0.00225503    2.17649e-05
12.87    0.037324    0.00225123    2.16852e-05
12.88    0.037309    0.00224744    2.16057e-05
12.89    0.037294    0.00224366    2.15266e-05
12.9    0.0372791    0.00223989    2.14477e-05
12.91    0.0372641    0.00223612    2.13692e-05
12.92    0.0372492    0.00223237    2.1291e-05
12.93    0.0372343    0.00222862    2.12131e-05
12.94    0.0372195    0.00222489    2.11355e-05
12.95    0.0372046    0.00222116    2.10582e-05
12.96    0.0371898    0.00221744    2.09813e-05
12.97    0.037175    0.00221372    2.09046e-05
12.98    0.0371602    0.00221002    2.08282e-05
12.99    0.0371455    0.00220633    2.07522e-05
13    0.0371307    0.00220264    2.06764e-05
13.01    0.037116    0.00219896    2.0601e-05
13.02    0.0371013    0.0021953    2.05258e-05
13.03    0.0370867    0.00219163    2.0451e-05
13.04    0.037072    0.00218798    2.03764e-05
13.05    0.0370574    0.00218434    2.03021e-05
13.06    0.0370428    0.0021807    2.02281e-05
13.07    0.0370282    0.00217708    2.01545e-05
13.08    0.0370136    0.00217346    2.00811e-05
13.09    0.0369991    0.00216985    2.0008e-05
13.1    0.0369846    0.00216624    1.99352e-05
13.11    0.0369701    0.00216265    1.98626e-05
13.12    0.0369556    0.00215906    1.97904e-05
13.13    0.0369412    0.00215549    1.97184e-05
13.14    0.0369267    0.00215192    1.96468e-05
13.15    0.0369123    0.00214836    1.95754e-05
13.16    0.0368979    0.0021448    1.95043e-05
13.17    0.0368836    0.00214126    1.94334e-05
13.18    0.0368692    0.00213772    1.93629e-05
13.19    0.0368549    0.00213419    1.92926e-05
13.2    0.0368406    0.00213067    1.92226e-05
13.21    0.0368263    0.00212716    1.91529e-05
13.22    0.0368121    0.00212365    1.90835e-05
13.23    0.0367978    0.00212015    1.90143e-05
13.24    0.0367836    0.00211667    1.89454e-05
13.25    0.0367694    0.00211318    1.88768e-05
13.26    0.0367552    0.00210971    1.88084e-05
13.27    0.0367411    0.00210624    1.87403e-05
13.28    0.0367269    0.00210279    1.86725e-05
13.29    0.0367128    0.00209934    1.86049e-05
13.3    0.0366987    0.00209589    1.85376e-05
13.31    0.0366847    0.00209246    1.84706e-05
13.32    0.0366706    0.00208903    1.84038e-05
13.33    0.0366566    0.00208561    1.83373e-05
13.34    0.0366426    0.0020822    1.82711e-05
13.35    0.0366286    0.0020788    1.82051e-05
13.36    0.0366146    0.0020754    1.81394e-05
13.37    0.0366006    0.00207201    1.80739e-05
13.38    0.0365867    0.00206863    1.80087e-05
13.39    0.0365728    0.00206526    1.79437e-05
13.4    0.0365589    0.00206189    1.7879e-05
13.41    0.036545    0.00205854    1.78146e-05
13.42    0.0365312    0.00205518    1.77504e-05
13.43    0.0365174    0.00205184    1.76864e-05
13.44    0.0365036    0.00204851    1.76227e-05
13.45    0.0364898    0.00204518    1.75592e-05
13.46    0.036476    0.00204186    1.7496e-05
13.47    0.0364622    0.00203854    1.74331e-05
13.48    0.0364485    0.00203524    1.73704e-05
13.49    0.0364348    0.00203194    1.73079e-05
13.5    0.0364211    0.00202865    1.72456e-05
13.51    0.0364074    0.00202536    1.71837e-05
13.52    0.0363938    0.00202208    1.71219e-05
13.53    0.0363802    0.00201881    1.70604e-05
13.54    0.0363665    0.00201555    1.69991e-05
13.55    0.036353    0.0020123    1.69381e-05
13.56    0.0363394    0.00200905    1.68773e-05
13.57    0.0363258    0.00200581    1.68168e-05
13.58    0.0363123    0.00200257    1.67564e-05
13.59    0.0362988    0.00199935    1.66964e-05
13.6    0.0362853    0.00199613    1.66365e-05
13.61    0.0362718    0.00199292    1.65769e-05
13.62    0.0362584    0.00198971    1.65175e-05
13.63    0.0362449    0.00198651    1.64583e-05
13.64    0.0362315    0.00198332    1.63994e-05
13.65    0.0362181    0.00198014    1.63407e-05
13.66    0.0362047    0.00197696    1.62822e-05
13.67    0.0361914    0.00197379    1.6224e-05
13.68    0.036178    0.00197063    1.61659e-05
13.69    0.0361647    0.00196747    1.61081e-05
13.7    0.0361514    0.00196432    1.60506e-05
13.71    0.0361381    0.00196118    1.59932e-05
13.72    0.0361248    0.00195805    1.59361e-05
13.73    0.0361116    0.00195492    1.58792e-05
13.74    0.0360984    0.00195179    1.58225e-05
13.75    0.0360852    0.00194868    1.5766e-05
13.76    0.036072    0.00194557    1.57097e-05
13.77    0.0360588    0.00194247    1.56537e-05
13.78    0.0360456    0.00193938    1.55979e-05
13.79    0.0360325    0.00193629    1.55423e-05
13.8    0.0360194    0.00193321    1.54869e-05
13.81    0.0360063    0.00193013    1.54317e-05
13.82    0.0359932    0.00192707    1.53767e-05
13.83    0.0359801    0.001924    1.53219e-05
13.84    0.0359671    0.00192095    1.52674e-05
13.85    0.0359541    0.0019179    1.52131e-05
13.86    0.0359411    0.00191486    1.51589e-05
13.87    0.0359281    0.00191183    1.5105e-05
13.88    0.0359151    0.0019088    1.50513e-05
13.89    0.0359022    0.00190578    1.49978e-05
13.9    0.0358892    0.00190276    1.49445e-05
13.91    0.0358763    0.00189975    1.48914e-05
13.92    0.0358634    0.00189675    1.48385e-05
13.93    0.0358505    0.00189376    1.47858e-05
13.94    0.0358377    0.00189077    1.47333e-05
13.95    0.0358248    0.00188779    1.4681e-05
13.96    0.035812    0.00188481    1.46289e-05
13.97    0.0357992    0.00188184    1.4577e-05
13.98    0.0357864    0.00187888    1.45253e-05
13.99    0.0357736    0.00187592    1.44739e-05
14    0.0357609    0.00187297    1.44226e-05
14.01    0.0357481    0.00187003    1.43715e-05
14.02    0.0357354    0.00186709    1.43206e-05
14.03    0.0357227    0.00186416    1.42698e-05
14.04    0.03571    0.00186123    1.42193e-05
14.05    0.0356974    0.00185831    1.4169e-05
14.06    0.0356847    0.0018554    1.41189e-05
14.07    0.0356721    0.00185249    1.40689e-05
14.08    0.0356595    0.00184959    1.40192e-05
14.09    0.0356469    0.0018467    1.39696e-05
14.1    0.0356343    0.00184381    1.39203e-05
14.11    0.0356217    0.00184093    1.38711e-05
14.12    0.0356092    0.00183806    1.38221e-05
14.13    0.0355967    0.00183519    1.37733e-05
14.14    0.0355842    0.00183232    1.37246e-05
14.15    0.0355717    0.00182947    1.36762e-05
14.16    0.0355592    0.00182661    1.36279e-05
14.17    0.0355467    0.00182377    1.35799e-05
14.18    0.0355343    0.00182093    1.3532e-05
14.19    0.0355219    0.0018181    1.34843e-05
14.2    0.0355095    0.00181527    1.34368e-05
14.21    0.0354971    0.00181245    1.33894e-05
14.22    0.0354847    0.00180964    1.33422e-05
14.23    0.0354723    0.00180683    1.32953e-05
14.24    0.03546    0.00180402    1.32485e-05
14.25    0.0354477    0.00180123    1.32018e-05
14.26    0.0354354    0.00179844    1.31554e-05
14.27    0.0354231    0.00179565    1.31091e-05
14.28    0.0354108    0.00179287    1.3063e-05
14.29    0.0353986    0.0017901    1.30171e-05
14.3    0.0353863    0.00178733    1.29713e-05
14.31    0.0353741    0.00178457    1.29257e-05
14.32    0.0353619    0.00178181    1.28803e-05
14.33    0.0353497    0.00177906    1.28351e-05
14.34    0.0353375    0.00177632    1.279e-05
14.35    0.0353254    0.00177358    1.27451e-05
14.36    0.0353132    0.00177085    1.27004e-05
14.37    0.0353011    0.00176812    1.26559e-05
14.38    0.035289    0.0017654    1.26115e-05
14.39    0.0352769    0.00176268    1.25673e-05
14.4    0.0352648    0.00175997    1.25232e-05
14.41    0.0352528    0.00175727    1.24793e-05
14.42    0.0352407    0.00175457    1.24356e-05
14.43    0.0352287    0.00175188    1.2392e-05
14.44    0.0352167    0.00174919    1.23486e-05
14.45    0.0352047    0.00174651    1.23054e-05
14.46    0.0351927    0.00174383    1.22623e-05
14.47    0.0351808    0.00174116    1.22194e-05
14.48    0.0351688    0.0017385    1.21767e-05
14.49    0.0351569    0.00173584    1.21341e-05
14.5    0.035145    0.00173318    1.20917e-05
14.51    0.0351331    0.00173053    1.20494e-05
14.52    0.0351212    0.00172789    1.20073e-05
14.53    0.0351094    0.00172525    1.19654e-05
14.54    0.0350975    0.00172262    1.19236e-05
14.55    0.0350857    0.00172    1.1882e-05
14.56    0.0350739    0.00171737    1.18405e-05
14.57    0.0350621    0.00171476    1.17992e-05
14.58    0.0350503    0.00171215    1.1758e-05
14.59    0.0350385    0.00170954    1.1717e-05
14.6    0.0350268    0.00170695    1.16762e-05
14.61    0.035015    0.00170435    1.16355e-05
14.62    0.0350033    0.00170176    1.15949e-05
14.63    0.0349916    0.00169918    1.15545e-05
14.64    0.0349799    0.0016966    1.15143e-05
14.65    0.0349682    0.00169403    1.14742e-05
14.66    0.0349566    0.00169146    1.14342e-05
14.67    0.0349449    0.0016889    1.13944e-05
14.68    0.0349333    0.00168634    1.13548e-05
14.69    0.0349217    0.00168379    1.13153e-05
14.7    0.0349101    0.00168125    1.1276e-05
14.71    0.0348985    0.00167871    1.12367e-05
14.72    0.0348869    0.00167617    1.11977e-05
14.73    0.0348754    0.00167364    1.11588e-05
14.74    0.0348638    0.00167111    1.112e-05
14.75    0.0348523    0.00166859    1.10814e-05
14.76    0.0348408    0.00166608    1.10429e-05
14.77    0.0348293    0.00166357    1.10046e-05
14.78    0.0348178    0.00166107    1.09664e-05
14.79    0.0348064    0.00165857    1.09283e-05
14.8    0.0347949    0.00165607    1.08904e-05
14.81    0.0347835    0.00165358    1.08527e-05
14.82    0.0347721    0.0016511    1.08151e-05
14.83    0.0347607    0.00164862    1.07776e-05
14.84    0.0347493    0.00164615    1.07402e-05
14.85    0.0347379    0.00164368    1.0703e-05
14.86    0.0347266    0.00164121    1.0666e-05
14.87    0.0347152    0.00163875    1.0629e-05
14.88    0.0347039    0.0016363    1.05922e-05
14.89    0.0346926    0.00163385    1.05556e-05
14.9    0.0346813    0.00163141    1.05191e-05
14.91    0.03467    0.00162897    1.04827e-05
14.92    0.0346587    0.00162653    1.04464e-05
14.93    0.0346475    0.0016241    1.04103e-05
14.94    0.0346362    0.00162168    1.03743e-05
14.95    0.034625    0.00161926    1.03385e-05
14.96    0.0346138    0.00161685    1.03028e-05
14.97    0.0346026    0.00161444    1.02672e-05
14.98    0.0345914    0.00161203    1.02318e-05
14.99    0.0345803    0.00160963    1.01964e-05


==> MANUSCRIPT(arxiv)/probab_laplace_delta1.000_tau1.000_mud075.txt <==
 #MC = 10000, #iT = 3, time = 1.67164
0    1    1    1
0.01    0.963524    0.97975    0.94401
0.02    0.929632    0.960128    0.892556
0.03    0.89806    0.941107    0.845148
0.04    0.868577    0.922663    0.801363
0.05    0.840985    0.904771    0.760833
0.06    0.815106    0.887408    0.723237
0.07    0.790787    0.870553    0.688294
0.08    0.76789    0.854186    0.655754
0.09    0.746295    0.838288    0.6254
0.1    0.725894    0.822839    0.597038
0.11    0.70659    0.807824    0.570495
0.12    0.688297    0.793225    0.545618
0.13    0.670938    0.779026    0.522268
0.14    0.654443    0.765212    0.500323
0.15    0.638749    0.75177    0.479671
0.16    0.623799    0.738685    0.460213
0.17    0.609541    0.725945    0.441858
0.18    0.595928    0.713537    0.424525
0.19    0.582918    0.70145    0.408138
0.2    0.570472    0.689671    0.392632
0.21    0.558552    0.678192    0.377943
0.22    0.547128    0.667    0.364016
0.23    0.536167    0.656087    0.3508
0.24    0.525644    0.645442    0.338246
0.25    0.515531    0.635058    0.326313
0.26    0.505806    0.624925    0.314961
0.27    0.496447    0.615035    0.304152
0.28    0.487433    0.60538    0.293853
0.29    0.478745    0.595953    0.284033
0.3    0.470367    0.586746    0.274663
0.31    0.462281    0.577752    0.265717
0.32    0.454474    0.568965    0.257169
0.33    0.44693    0.560378    0.248998
0.34    0.439636    0.551986    0.241181
0.35    0.432581    0.543781    0.233698
0.36    0.425753    0.535759    0.226533
0.37    0.419141    0.527914    0.219666
0.38    0.412735    0.52024    0.213082
0.39    0.406526    0.512733    0.206767
0.4    0.400504    0.505388    0.200706
0.41    0.394661    0.4982    0.194886
0.42    0.38899    0.491164    0.189294
0.43    0.383483    0.484277    0.18392
0.44    0.378133    0.477533    0.178752
0.45    0.372932    0.47093    0.173781
0.46    0.367877    0.464462    0.168996
0.47    0.362959    0.458127    0.16439
0.48    0.358174    0.45192    0.159952
0.49    0.353516    0.445838    0.155676
0.5    0.34898    0.439878    0.151554
0.51    0.344562    0.434037    0.147579
0.52    0.340257    0.428311    0.143745
0.53    0.336061    0.422697    0.140044
0.54    0.331969    0.417192    0.136471
0.55    0.327979    0.411793    0.133021
0.56    0.324085    0.406499    0.129687
0.57    0.320285    0.401305    0.126466
0.58    0.316575    0.39621    0.123352
0.59    0.312953    0.39121    0.12034
0.6    0.309415    0.386305    0.117427
0.61    0.305958    0.38149    0.114608
0.62    0.302579    0.376764    0.11188
0.63    0.299276    0.372125    0.109239
0.64    0.296046    0.36757    0.10668
0.65    0.292888    0.363098    0.104202
0.66    0.289798    0.358707    0.101801
0.67    0.286774    0.354394    0.0994732
0.68    0.283814    0.350158    0.0972166
0.69    0.280917    0.345997    0.0950281
0.7    0.27808    0.341908    0.0929053
0.71    0.275302    0.337892    0.0908455
0.72    0.27258    0.333944    0.0888465
0.73    0.269913    0.330066    0.086906
0.74    0.267299    0.326253    0.0850219
0.75    0.264737    0.322506    0.083192
0.76    0.262225    0.318822    0.0814144
0.77    0.259762    0.3152    0.0796873
0.78    0.257347    0.31164    0.0780087
0.79    0.254977    0.308138    0.0763771
0.8    0.252652    0.304695    0.0747907
0.81    0.250371    0.301308    0.073248
0.82    0.248131    0.297977    0.0717475
0.83    0.245933    0.2947    0.0702877
0.84    0.243775    0.291476    0.0688672
0.85    0.241656    0.288305    0.0674847
0.86    0.239574    0.285184    0.0661389
0.87    0.237529    0.282113    0.0648286
0.88    0.235521    0.279091    0.0635526
0.89    0.233547    0.276116    0.0623099
0.9    0.231607    0.273188    0.0610992
0.91    0.2297    0.270306    0.0599196
0.92    0.227826    0.267469    0.0587701
0.93    0.225983    0.264675    0.0576497
0.94    0.224171    0.261925    0.0565575
0.95    0.222389    0.259217    0.0554926
0.96    0.220636    0.25655    0.0544542
0.97    0.218912    0.253923    0.0534414
0.98    0.217215    0.251336    0.0524534
0.99    0.215546    0.248788    0.0514895
1    0.213903    0.246278    0.0505489
1.01    0.212286    0.243805    0.049631
1.02    0.210695    0.241368    0.048735
1.03    0.209128    0.238968    0.0478603
1.04    0.207585    0.236602    0.0470063
1.05    0.206066    0.234271    0.0461723
1.06    0.20457    0.231974    0.0453578
1.07    0.203096    0.22971    0.0445622
1.08    0.201644    0.227479    0.0437849
1.09    0.200214    0.225279    0.0430255
1.1    0.198805    0.223111    0.0422834
1.11    0.197417    0.220973    0.0415581
1.12    0.196049    0.218866    0.0408492
1.13    0.1947    0.216788    0.0401562
1.14    0.193371    0.214739    0.0394786
1.15    0.192061    0.212719    0.038816
1.16    0.190769    0.210726    0.038168
1.17    0.189496    0.208761    0.0375342
1.18    0.18824    0.206823    0.0369143
1.19    0.187001    0.204912    0.0363077
1.2    0.18578    0.203026    0.0357143
1.21    0.184575    0.201166    0.0351336
1.22    0.183386    0.199331    0.0345652
1.23    0.182214    0.197521    0.0340089
1.24    0.181057    0.195735    0.0334644
1.25    0.179915    0.193972    0.0329313
1.26    0.178789    0.192233    0.0324093
1.27    0.177677    0.190517    0.0318982
1.28    0.17658    0.188823    0.0313976
1.29    0.175497    0.187152    0.0309074
1.3    0.174428    0.185502    0.0304271
1.31    0.173373    0.183874    0.0299567
1.32    0.172331    0.182267    0.0294957
1.33    0.171302    0.18068    0.0290441
1.34    0.170287    0.179114    0.0286015
1.35    0.169283    0.177567    0.0281677
1.36    0.168293    0.17604    0.0277426
1.37    0.167314    0.174533    0.0273258
1.38    0.166348    0.173045    0.0269173
1.39    0.165393    0.171575    0.0265167
1.4    0.16445    0.170123    0.026124
1.41    0.163518    0.16869    0.0257388
1.42    0.162597    0.167274    0.0253611
1.43    0.161687    0.165876    0.0249906
1.44    0.160788    0.164495    0.0246273
1.45    0.1599    0.163131    0.0242708
1.46    0.159022    0.161784    0.0239211
1.47    0.158154    0.160453    0.0235779
1.48    0.157296    0.159138    0.0232412
1.49    0.156449    0.157839    0.0229108
1.5    0.15561    0.156555    0.0225866
1.51    0.154782    0.155287    0.0222683
1.52    0.153962    0.154034    0.0219559
1.53    0.153152    0.152796    0.0216492
1.54    0.152351    0.151573    0.0213482
1.55    0.151559    0.150364    0.0210526
1.56    0.150776    0.149169    0.0207623
1.57    0.150001    0.147988    0.0204773
1.58    0.149234    0.146821    0.0201974
1.59    0.148476    0.145667    0.0199225
1.6    0.147727    0.144527    0.0196525
1.61    0.146985    0.143399    0.0193872
1.62    0.146251    0.142285    0.0191267
1.63    0.145525    0.141184    0.0188707
1.64    0.144807    0.140095    0.0186192
1.65    0.144097    0.139018    0.018372
1.66    0.143393    0.137954    0.0181292
1.67    0.142698    0.136901    0.0178905
1.68    0.142009    0.135861    0.017656
1.69    0.141328    0.134832    0.0174255
1.7    0.140653    0.133814    0.0171989
1.71    0.139986    0.132808    0.0169761
1.72    0.139325    0.131813    0.0167571
1.73    0.138671    0.130829    0.0165418
1.74    0.138023    0.129856    0.0163302
1.75    0.137382    0.128893    0.016122
1.76    0.136748    0.127941    0.0159173
1.77    0.13612    0.126999    0.015716
1.78    0.135497    0.126068    0.0155181
1.79    0.134882    0.125146    0.0153234
1.8    0.134272    0.124235    0.0151319
1.81    0.133668    0.123333    0.0149435
1.82    0.13307    0.122441    0.0147581
1.83    0.132477    0.121558    0.0145758
1.84    0.131891    0.120685    0.0143964
1.85    0.13131    0.119821    0.0142199
1.86    0.130734    0.118966    0.0140462
1.87    0.130164    0.11812    0.0138753
1.88    0.1296    0.117283    0.0137071
1.89    0.129041    0.116455    0.0135416
1.9    0.128487    0.115635    0.0133787
1.91    0.127938    0.114824    0.0132183
1.92    0.127394    0.114021    0.0130604
1.93    0.126855    0.113226    0.0129051
1.94    0.126321    0.11244    0.0127521
1.95    0.125792    0.111662    0.0126015
1.96    0.125268    0.110891    0.0124532
1.97    0.124749    0.110129    0.0123072
1.98    0.124234    0.109374    0.0121634
1.99    0.123724    0.108627    0.0120218
2    0.123219    0.107887    0.0118824
2.01    0.122718    0.107155    0.011745
2.02    0.122221    0.10643    0.0116098
2.03    0.121729    0.105712    0.0114766
2.04    0.121241    0.105001    0.0113454
2.05    0.120758    0.104298    0.0112161
2.06    0.120278    0.103601    0.0110888
2.07    0.119803    0.102912    0.0109633
2.08    0.119332    0.102229    0.0108397
2.09    0.118865    0.101552    0.0107179
2.1    0.118402    0.100883    0.0105979
2.11    0.117943    0.100219    0.0104797
2.12    0.117488    0.0995627    0.0103632
2.13    0.117037    0.0989123    0.0102483
2.14    0.116589    0.0982682    0.0101352
2.15    0.116146    0.0976302    0.0100236
2.16    0.115706    0.0969984    0.00991371
2.17    0.115269    0.0963726    0.00980536
2.18    0.114837    0.0957528    0.00969855
2.19    0.114408    0.0951388    0.00959326
2.2    0.113982    0.0945306    0.00948946
2.21    0.11356    0.0939282    0.00938713
2.22    0.113142    0.0933315    0.00928623
2.23    0.112726    0.0927403    0.00918676
2.24    0.112315    0.0921547    0.00908868
2.25    0.111906    0.0915745    0.00899196
2.26    0.111501    0.0909997    0.00889659
2.27    0.111099    0.0904303    0.00880254
2.28    0.1107    0.0898661    0.00870978
2.29    0.110305    0.0893071    0.00861831
2.3    0.109912    0.0887532    0.00852809
2.31    0.109523    0.0882044    0.0084391
2.32    0.109137    0.0876606    0.00835132
2.33    0.108753    0.0871218    0.00826474
2.34    0.108373    0.0865878    0.00817933
2.35    0.107996    0.0860587    0.00809507
2.36    0.107622    0.0855344    0.00801195
2.37    0.10725    0.0850148    0.00792994
2.38    0.106882    0.0844998    0.00784903
2.39    0.106516    0.0839894    0.00776919
2.4    0.106153    0.0834836    0.00769042
2.41    0.105793    0.0829823    0.00761269
2.42    0.105435    0.0824855    0.00753598
2.43    0.10508    0.081993    0.00746029
2.44    0.104728    0.0815049    0.00738559
2.45    0.104379    0.0810211    0.00731186
2.46    0.104032    0.0805415    0.0072391
2.47    0.103688    0.0800661    0.00716728
2.48    0.103346    0.0795949    0.0070964
2.49    0.103007    0.0791278    0.00702643
2.5    0.10267    0.0786647    0.00695736
2.51    0.102336    0.0782056    0.00688918
2.52    0.102004    0.0777505    0.00682187
2.53    0.101675    0.0772993    0.00675542
2.54    0.101348    0.0768519    0.00668982
2.55    0.101023    0.0764084    0.00662505
2.56    0.100701    0.0759687    0.0065611
2.57    0.100381    0.0755327    0.00649795
2.58    0.100064    0.0751004    0.0064356
2.59    0.0997483    0.0746718    0.00637404
2.6    0.0994353    0.0742468    0.00631324
2.61    0.0991244    0.0738254    0.0062532
2.62    0.0988157    0.0734075    0.0061939
2.63    0.0985092    0.0729931    0.00613534
2.64    0.0982049    0.0725821    0.00607751
2.65    0.0979026    0.0721746    0.00602038
2.66    0.0976025    0.0717705    0.00596396
2.67    0.0973045    0.0713697    0.00590823
2.68    0.0970086    0.0709722    0.00585318
2.69    0.0967147    0.070578    0.0057988
2.7    0.0964228    0.0701871    0.00574508
2.71    0.0961329    0.0697993    0.00569202
2.72    0.095845    0.0694147    0.00563959
2.73    0.0955591    0.0690333    0.00558779
2.74    0.0952751    0.068655    0.00553662
2.75    0.0949931    0.0682797    0.00548606
2.76    0.0947129    0.0679074    0.0054361
2.77    0.0944347    0.0675382    0.00538674
2.78    0.0941583    0.0671719    0.00533796
2.79    0.0938837    0.0668086    0.00528976
2.8    0.093611    0.0664482    0.00524213
2.81    0.0933401    0.0660907    0.00519506
2.82    0.093071    0.065736    0.00514854
2.83    0.0928037    0.0653841    0.00510257
2.84    0.0925381    0.065035    0.00505713
2.85    0.0922743    0.0646887    0.00501223
2.86    0.0920122    0.0643451    0.00496784
2.87    0.0917518    0.0640042    0.00492397
2.88    0.0914931    0.063666    0.00488061
2.89    0.0912361    0.0633305    0.00483774
2.9    0.0909807    0.0629975    0.00479537
2.91    0.090727    0.0626672    0.00475348
2.92    0.0904749    0.0623394    0.00471207
2.93    0.0902245    0.0620141    0.00467114
2.94    0.0899756    0.0616914    0.00463067
2.95    0.0897283    0.0613712    0.00459065
2.96    0.0894826    0.0610534    0.00455109
2.97    0.0892385    0.060738    0.00451198
2.98    0.0889959    0.0604251    0.0044733
2.99    0.0887548    0.0601146    0.00443506
3    0.0885152    0.0598064    0.00439725
3.01    0.0882771    0.0595006    0.00435985
3.02    0.0880405    0.0591971    0.00432288
3.03    0.0878054    0.0588958    0.00428631
3.04    0.0875718    0.0585969    0.00425015
3.05    0.0873395    0.0583002    0.00421439
3.06    0.0871088    0.0580057    0.00417902
3.07    0.0868794    0.0577135    0.00414404
3.08    0.0866514    0.0574234    0.00410944
3.09    0.0864249    0.0571355    0.00407522
3.1    0.0861997    0.0568497    0.00404138
3.11    0.0859759    0.056566    0.0040079
3.12    0.0857534    0.0562845    0.00397478
3.13    0.0855323    0.056005    0.00394202
3.14    0.0853125    0.0557276    0.00390962
3.15    0.085094    0.0554522    0.00387756
3.16    0.0848768    0.0551788    0.00384585
3.17    0.084661    0.0549075    0.00381448
3.18    0.0844464    0.0546381    0.00378344
3.19    0.0842331    0.0543706    0.00375273
3.2    0.0840211    0.0541052    0.00372235
3.21    0.0838103    0.0538416    0.00369229
3.22    0.0836007    0.0535799    0.00366255
3.23    0.0833924    0.0533202    0.00363312
3.24    0.0831853    0.0530623    0.003604
3.25    0.0829794    0.0528062    0.00357519
3.26    0.0827747    0.052552    0.00354668
3.27    0.0825712    0.0522996    0.00351846
3.28    0.0823689    0.052049    0.00349054
3.29    0.0821677    0.0518002    0.00346291
3.3    0.0819677    0.0515532    0.00343557
3.31    0.0817689    0.0513079    0.0034085
3.32    0.0815712    0.0510643    0.00338172
3.33    0.0813746    0.0508225    0.00335521
3.34    0.0811791    0.0505823    0.00332898
3.35    0.0809848    0.0503438    0.00330301
3.36    0.0807916    0.0501071    0.00327731
3.37    0.0805994    0.0498719    0.00325187
3.38    0.0804083    0.0496384    0.00322669
3.39    0.0802183    0.0494065    0.00320176
3.4    0.0800294    0.0491763    0.00317709
3.41    0.0798415    0.0489476    0.00315266
3.42    0.0796547    0.0487205    0.00312848
3.43    0.0794689    0.048495    0.00310454
3.44    0.0792842    0.048271    0.00308084
3.45    0.0791004    0.0480486    0.00305738
3.46    0.0789177    0.0478276    0.00303416
3.47    0.078736    0.0476082    0.00301116
3.48    0.0785553    0.0473903    0.00298839
3.49    0.0783755    0.0471739    0.00296585
3.5    0.0781968    0.0469589    0.00294353
3.51    0.078019    0.0467454    0.00292143
3.52    0.0778422    0.0465334    0.00289955
3.53    0.0776664    0.0463227    0.00287788
3.54    0.0774915    0.0461135    0.00285642
3.55    0.0773175    0.0459057    0.00283518
3.56    0.0771445    0.0456993    0.00281414
3.57    0.0769724    0.0454943    0.0027933
3.58    0.0768013    0.0452906    0.00277267
3.59    0.076631    0.0450883    0.00275223
3.6    0.0764617    0.0448873    0.00273199
3.61    0.0762932    0.0446877    0.00271195
3.62    0.0761257    0.0444894    0.0026921
3.63    0.075959    0.0442924    0.00267244
3.64    0.0757932    0.0440967    0.00265297
3.65    0.0756283    0.0439022    0.00263368
3.66    0.0754642    0.0437091    0.00261458
3.67    0.075301    0.0435172    0.00259566
3.68    0.0751387    0.0433266    0.00257692
3.69    0.0749772    0.0431372    0.00255835
3.7    0.0748165    0.042949    0.00253996
3.71    0.0746567    0.0427621    0.00252174
3.72    0.0744977    0.0425764    0.0025037
3.73    0.0743395    0.0423919    0.00248582
3.74    0.0741822    0.0422085    0.00246811
3.75    0.0740256    0.0420264    0.00245057
3.76    0.0738699    0.0418454    0.00243319
3.77    0.0737149    0.0416656    0.00241597
3.78    0.0735607    0.0414869    0.00239891
3.79    0.0734073    0.0413094    0.002382
3.8    0.0732547    0.041133    0.00236526
3.81    0.0731029    0.0409577    0.00234866
3.82    0.0729518    0.0407835    0.00233222
3.83    0.0728015    0.0406105    0.00231593
3.84    0.072652    0.0404385    0.00229979
3.85    0.0725032    0.0402676    0.0022838
3.86    0.0723551    0.0400978    0.00226795
3.87    0.0722078    0.0399291    0.00225225
3.88    0.0720612    0.0397614    0.00223668
3.89    0.0719153    0.0395948    0.00222126
3.9    0.0717702    0.0394292    0.00220598
3.91    0.0716258    0.0392646    0.00219084
3.92    0.071482    0.0391011    0.00217583
3.93    0.071339    0.0389385    0.00216096
3.94    0.0711967    0.038777    0.00214622
3.95    0.0710551    0.0386165    0.00213161
3.96    0.0709142    0.038457    0.00211713
3.97    0.070774    0.0382984    0.00210278
3.98    0.0706344    0.0381409    0.00208855
3.99    0.0704956    0.0379843    0.00207446
4    0.0703574    0.0378286    0.00206049
4.01    0.0702199    0.0376739    0.00204664
4.02    0.070083    0.0375202    0.00203291
4.03    0.0699468    0.0373673    0.0020193
4.04    0.0698112    0.0372155    0.00200581
4.05    0.0696763    0.0370645    0.00199245
4.06    0.0695421    0.0369144    0.00197919
4.07    0.0694084    0.0367653    0.00196605
4.08    0.0692755    0.036617    0.00195303
4.09    0.0691431    0.0364697    0.00194012
4.1    0.0690114    0.0363232    0.00192732
4.11    0.0688803    0.0361776    0.00191463
4.12    0.0687498    0.0360329    0.00190205
4.13    0.0686199    0.035889    0.00188958
4.14    0.0684906    0.035746    0.00187722
4.15    0.068362    0.0356039    0.00186496
4.16    0.0682339    0.0354625    0.00185281
4.17    0.0681064    0.0353221    0.00184076
4.18    0.0679796    0.0351824    0.00182881
4.19    0.0678533    0.0350436    0.00181696
4.2    0.0677276    0.0349056    0.00180522
4.21    0.0676025    0.0347684    0.00179357
4.22    0.0674779    0.034632    0.00178203
4.23    0.067354    0.0344964    0.00177058
4.24    0.0672306    0.0343616    0.00175922
4.25    0.0671077    0.0342276    0.00174796
4.26    0.0669855    0.0340944    0.0017368
4.27    0.0668638    0.033962    0.00172573
4.28    0.0667426    0.0338303    0.00171475
4.29    0.066622    0.0336993    0.00170386
4.3    0.0665019    0.0335692    0.00169306
4.31    0.0663824    0.0334398    0.00168236
4.32    0.0662634    0.0333111    0.00167174
4.33    0.066145    0.0331832    0.00166121
4.34    0.0660271    0.033056    0.00165076
4.35    0.0659097    0.0329295    0.0016404
4.36    0.0657928    0.0328038    0.00163013
4.37    0.0656765    0.0326787    0.00161994
4.38    0.0655607    0.0325544    0.00160983
4.39    0.0654454    0.0324308    0.00159981
4.4    0.0653306    0.0323079    0.00158987
4.41    0.0652163    0.0321857    0.00158001
4.42    0.0651025    0.0320642    0.00157023
4.43    0.0649892    0.0319433    0.00156053
4.44    0.0648765    0.0318232    0.0015509
4.45    0.0647642    0.0317037    0.00154136
4.46    0.0646524    0.0315849    0.00153189
4.47    0.0645411    0.0314667    0.0015225
4.48    0.0644303    0.0313493    0.00151318
4.49    0.0643199    0.0312324    0.00150394
4.5    0.0642101    0.0311163    0.00149477
4.51    0.0641007    0.0310007    0.00148567
4.52    0.0639918    0.0308859    0.00147665
4.53    0.0638834    0.0307716    0.0014677
4.54    0.0637754    0.030658    0.00145882
4.55    0.0636679    0.030545    0.00145
4.56    0.0635609    0.0304326    0.00144126
4.57    0.0634543    0.0303209    0.00143259
4.58    0.0633482    0.0302097    0.00142399
4.59    0.0632425    0.0300992    0.00141545
4.6    0.0631373    0.0299893    0.00140698
4.61    0.0630325    0.02988    0.00139858
4.62    0.0629282    0.0297713    0.00139024
4.63    0.0628243    0.0296631    0.00138197
4.64    0.0627209    0.0295556    0.00137376
4.65    0.0626179    0.0294486    0.00136562
4.66    0.0625153    0.0293422    0.00135754
4.67    0.0624131    0.0292364    0.00134952
4.68    0.0623114    0.0291312    0.00134156
4.69    0.0622101    0.0290265    0.00133367
4.7    0.0621093    0.0289224    0.00132584
4.71    0.0620088    0.0288189    0.00131806
4.72    0.0619088    0.0287159    0.00131035
4.73    0.0618092    0.0286135    0.00130269
4.74    0.06171    0.0285116    0.0012951
4.75    0.0616112    0.0284102    0.00128756
4.76    0.0615128    0.0283094    0.00128007
4.77    0.0614148    0.0282092    0.00127265
4.78    0.0613173    0.0281094    0.00126528
4.79    0.0612201    0.0280102    0.00125797
4.8    0.0611233    0.0279115    0.00125071
4.81    0.0610269    0.0278134    0.00124351
4.82    0.0609309    0.0277157    0.00123636
4.83    0.0608354    0.0276186    0.00122927
4.84    0.0607401    0.027522    0.00122223
4.85    0.0606453    0.0274258    0.00121524
4.86    0.0605509    0.0273302    0.0012083
4.87    0.0604568    0.0272351    0.00120142
4.88    0.0603632    0.0271405    0.00119458
4.89    0.0602699    0.0270464    0.0011878
4.9    0.060177    0.0269527    0.00118107
4.91    0.0600844    0.0268596    0.00117439
4.92    0.0599922    0.0267669    0.00116775
4.93    0.0599004    0.0266747    0.00116117
4.94    0.059809    0.026583    0.00115464
4.95    0.0597179    0.0264918    0.00114815
4.96    0.0596272    0.026401    0.00114171
4.97    0.0595368    0.0263107    0.00113532
4.98    0.0594468    0.0262209    0.00112897
4.99    0.0593572    0.0261315    0.00112267
5    0.0592679    0.0260426    0.00111642
5.01    0.059179    0.0259541    0.00111021
5.02    0.0590904    0.0258661    0.00110405
5.03    0.0590022    0.0257785    0.00109793
5.04    0.0589143    0.0256914    0.00109186
5.05    0.0588267    0.0256047    0.00108583
5.06    0.0587395    0.0255185    0.00107984
5.07    0.0586526    0.0254327    0.0010739
5.08    0.0585661    0.0253473    0.001068
5.09    0.0584799    0.0252624    0.00106214
5.1    0.0583941    0.0251778    0.00105633
5.11    0.0583085    0.0250937    0.00105055
5.12    0.0582234    0.0250101    0.00104482
5.13    0.0581385    0.0249268    0.00103913
5.14    0.0580539    0.024844    0.00103348
5.15    0.0579697    0.0247616    0.00102787
5.16    0.0578858    0.0246796    0.0010223
5.17    0.0578023    0.024598    0.00101677
5.18    0.057719    0.0245168    0.00101127
5.19    0.0576361    0.024436    0.00100582
5.2    0.0575535    0.0243556    0.0010004
5.21    0.0574712    0.0242756    0.000995026
5.22    0.0573892    0.024196    0.000989687
5.23    0.0573075    0.0241168    0.000984385
5.24    0.0572261    0.024038    0.00097912
5.25    0.057145    0.0239595    0.000973893
5.26    0.0570643    0.0238815    0.000968701
5.27    0.0569838    0.0238038    0.000963546
5.28    0.0569037    0.0237265    0.000958426
5.29    0.0568238    0.0236496    0.000953343
5.3    0.0567443    0.0235731    0.000948294
5.31    0.056665    0.0234969    0.00094328
5.32    0.0565861    0.0234211    0.000938302
5.33    0.0565074    0.0233457    0.000933357
5.34    0.056429    0.0232707    0.000928446
5.35    0.0563509    0.023196    0.00092357
5.36    0.0562731    0.0231216    0.000918726
5.37    0.0561956    0.0230476    0.000913916
5.38    0.0561184    0.022974    0.000909139
5.39    0.0560415    0.0229008    0.000904395
5.4    0.0559648    0.0228278    0.000899683
5.41    0.0558884    0.0227553    0.000895003
5.42    0.0558123    0.0226831    0.000890355
5.43    0.0557365    0.0226112    0.000885738
5.44    0.055661    0.0225397    0.000881153
5.45    0.0555857    0.0224685    0.000876599
5.46    0.0555107    0.0223976    0.000872075
5.47    0.055436    0.0223271    0.000867582
5.48    0.0553616    0.0222569    0.000863119
5.49    0.0552874    0.0221871    0.000858687
5.5    0.0552135    0.0221176    0.000854284
5.51    0.0551399    0.0220484    0.00084991
5.52    0.0550665    0.0219795    0.000845566
5.53    0.0549934    0.021911    0.000841251
5.54    0.0549205    0.0218428    0.000836965
5.55    0.0548479    0.0217749    0.000832707
5.56    0.0547756    0.0217073    0.000828478
5.57    0.0547036    0.02164    0.000824276
5.58    0.0546317    0.0215731    0.000820103
5.59    0.0545602    0.0215064    0.000815957
5.6    0.0544889    0.0214401    0.000811839
5.61    0.0544178    0.0213741    0.000807748
5.62    0.054347    0.0213084    0.000803683
5.63    0.0542765    0.021243    0.000799646
5.64    0.0542062    0.0211778    0.000795635
5.65    0.0541362    0.021113    0.00079165
5.66    0.0540664    0.0210485    0.000787691
5.67    0.0539968    0.0209843    0.000783759
5.68    0.0539275    0.0209204    0.000779852
5.69    0.0538584    0.0208568    0.00077597
5.7    0.0537896    0.0207935    0.000772114
5.71    0.053721    0.0207304    0.000768282
5.72    0.0536527    0.0206677    0.000764476
5.73    0.0535846    0.0206052    0.000760694
5.74    0.0535167    0.020543    0.000756937
5.75    0.053449    0.0204811    0.000753204
5.76    0.0533816    0.0204195    0.000749495
5.77    0.0533145    0.0203582    0.00074581
5.78    0.0532475    0.0202971    0.000742149
5.79    0.0531808    0.0202364    0.000738511
5.8    0.0531144    0.0201758    0.000734896
5.81    0.0530481    0.0201156    0.000731305
5.82    0.0529821    0.0200557    0.000727736
5.83    0.0529163    0.019996    0.000724191
5.84    0.0528507    0.0199365    0.000720668
5.85    0.0527854    0.0198774    0.000717167
5.86    0.0527203    0.0198185    0.000713689
5.87    0.0526554    0.0197599    0.000710232
5.88    0.0525907    0.0197015    0.000706798
5.89    0.0525262    0.0196434    0.000703385
5.9    0.052462    0.0195855    0.000699994
5.91    0.052398    0.019528    0.000696624
5.92    0.0523342    0.0194706    0.000693275
5.93    0.0522706    0.0194135    0.000689948
5.94    0.0522072    0.0193567    0.000686641
5.95    0.052144    0.0193001    0.000683355
5.96    0.0520811    0.0192438    0.00068009
5.97    0.0520183    0.0191877    0.000676845
5.98    0.0519558    0.0191319    0.00067362
5.99    0.0518935    0.0190763    0.000670416
6    0.0518314    0.019021    0.000667231
6.01    0.0517695    0.0189659    0.000664066
6.02    0.0517078    0.018911    0.000660921
6.03    0.0516463    0.0188564    0.000657795
6.04    0.051585    0.018802    0.000654689
6.05    0.0515239    0.0187479    0.000651602
6.06    0.051463    0.018694    0.000648534
6.07    0.0514023    0.0186403    0.000645484
6.08    0.0513418    0.0185869    0.000642454
6.09    0.0512815    0.0185337    0.000639442
6.1    0.0512214    0.0184807    0.000636449
6.11    0.0511615    0.018428    0.000633474
6.12    0.0511019    0.0183754    0.000630517
6.13    0.0510424    0.0183231    0.000627578
6.14    0.050983    0.0182711    0.000624657
6.15    0.0509239    0.0182192    0.000621754
6.16    0.050865    0.0181676    0.000618868
6.17    0.0508063    0.0181162    0.000616
6.18    0.0507477    0.018065    0.00061315
6.19    0.0506894    0.0180141    0.000610317
6.2    0.0506312    0.0179633    0.0006075
6.21    0.0505733    0.0179128    0.000604701
6.22    0.0505155    0.0178625    0.000601919
6.23    0.0504579    0.0178124    0.000599153
6.24    0.0504005    0.0177625    0.000596405
6.25    0.0503432    0.0177128    0.000593672
6.26    0.0502862    0.0176634    0.000590956
6.27    0.0502293    0.0176141    0.000588256
6.28    0.0501727    0.0175651    0.000585573
6.29    0.0501162    0.0175162    0.000582905
6.3    0.0500598    0.0174676    0.000580254
6.31    0.0500037    0.0174192    0.000577618
6.32    0.0499477    0.017371    0.000574998
6.33    0.049892    0.0173229    0.000572393
6.34    0.0498364    0.0172751    0.000569804
6.35    0.0497809    0.0172275    0.00056723
6.36    0.0497257    0.0171801    0.000564671
6.37    0.0496706    0.0171329    0.000562128
6.38    0.0496157    0.0170858    0.000559599
6.39    0.049561    0.017039    0.000557085
6.4    0.0495064    0.0169924    0.000554586
6.41    0.049452    0.0169459    0.000552102
6.42    0.0493978    0.0168997    0.000549633
6.43    0.0493437    0.0168536    0.000547177
6.44    0.0492899    0.0168077    0.000544737
6.45    0.0492361    0.0167621    0.00054231
6.46    0.0491826    0.0167166    0.000539898
6.47    0.0491292    0.0166713    0.000537499
6.48    0.049076    0.0166261    0.000535115
6.49    0.049023    0.0165812    0.000532744
6.5    0.0489701    0.0165365    0.000530388
6.51    0.0489174    0.0164919    0.000528044
6.52    0.0488648    0.0164475    0.000525715
6.53    0.0488124    0.0164033    0.000523399
6.54    0.0487602    0.0163593    0.000521096
6.55    0.0487081    0.0163155    0.000518806
6.56    0.0486562    0.0162718    0.00051653
6.57    0.0486044    0.0162283    0.000514267
6.58    0.0485528    0.016185    0.000512017
6.59    0.0485014    0.0161419    0.000509779
6.6    0.0484501    0.0160989    0.000507555
6.61    0.048399    0.0160561    0.000505343
6.62    0.048348    0.0160135    0.000503144
6.63    0.0482972    0.0159711    0.000500957
6.64    0.0482466    0.0159288    0.000498783
6.65    0.0481961    0.0158867    0.000496621
6.66    0.0481457    0.0158448    0.000494471
6.67    0.0480955    0.015803    0.000492334
6.68    0.0480455    0.0157614    0.000490208
6.69    0.0479956    0.01572    0.000488095
6.7    0.0479458    0.0156787    0.000485994
6.71    0.0478962    0.0156376    0.000483904
6.72    0.0478468    0.0155967    0.000481827
6.73    0.0477975    0.0155559    0.000479761
6.74    0.0477483    0.0155153    0.000477706
6.75    0.0476993    0.0154749    0.000475663
6.76    0.0476505    0.0154346    0.000473632
6.77    0.0476017    0.0153944    0.000471612
6.78    0.0475532    0.0153545    0.000469603
6.79    0.0475047    0.0153147    0.000467606
6.8    0.0474565    0.015275    0.000465619
6.81    0.0474083    0.0152355    0.000463644
6.82    0.0473603    0.0151962    0.000461679
6.83    0.0473125    0.015157    0.000459726
6.84    0.0472648    0.0151179    0.000457783
6.85    0.0472172    0.0150791    0.000455851
6.86    0.0471698    0.0150403    0.00045393
6.87    0.0471225    0.0150017    0.00045202
6.88    0.0470753    0.0149633    0.00045012
6.89    0.0470283    0.014925    0.00044823
6.9    0.0469815    0.0148869    0.000446351
6.91    0.0469347    0.0148489    0.000444482
6.92    0.0468881    0.0148111    0.000442623
6.93    0.0468417    0.0147734    0.000440775
6.94    0.0467953    0.0147359    0.000438937
6.95    0.0467491    0.0146985    0.000437109
6.96    0.0467031    0.0146612    0.00043529
6.97    0.0466571    0.0146241    0.000433482
6.98    0.0466113    0.0145872    0.000431684
6.99    0.0465657    0.0145503    0.000429895
7    0.0465202    0.0145137    0.000428116
7.01    0.0464748    0.0144771    0.000426347
7.02    0.0464295    0.0144407    0.000424587
7.03    0.0463844    0.0144045    0.000422837
7.04    0.0463394    0.0143683    0.000421096
7.05    0.0462945    0.0143324    0.000419365
7.06    0.0462497    0.0142965    0.000417643
7.07    0.0462051    0.0142608    0.00041593
7.08    0.0461606    0.0142252    0.000414227
7.09    0.0461163    0.0141898    0.000412532
7.1    0.046072    0.0141545    0.000410847
7.11    0.0460279    0.0141193    0.000409171
7.12    0.0459839    0.0140843    0.000407504
7.13    0.0459401    0.0140494    0.000405846
7.14    0.0458963    0.0140146    0.000404196
7.15    0.0458527    0.01398    0.000402555
7.16    0.0458092    0.0139455    0.000400924
7.17    0.0457658    0.0139111    0.0003993
7.18    0.0457226    0.0138769    0.000397686
7.19    0.0456795    0.0138427    0.00039608
7.2    0.0456365    0.0138087    0.000394482
7.21    0.0455936    0.0137749    0.000392893
7.22    0.0455508    0.0137411    0.000391312
7.23    0.0455082    0.0137075    0.00038974
7.24    0.0454657    0.013674    0.000388176
7.25    0.0454233    0.0136407    0.00038662
7.26    0.045381    0.0136074    0.000385073
7.27    0.0453388    0.0135743    0.000383533
7.28    0.0452968    0.0135413    0.000382002
7.29    0.0452549    0.0135085    0.000380479
7.3    0.045213    0.0134757    0.000378963
7.31    0.0451713    0.0134431    0.000377456
7.32    0.0451298    0.0134106    0.000375956
7.33    0.0450883    0.0133782    0.000374465
7.34    0.0450469    0.0133459    0.000372981
7.35    0.0450057    0.0133138    0.000371504
7.36    0.0449646    0.0132818    0.000370036
7.37    0.0449236    0.0132499    0.000368575
7.38    0.0448827    0.0132181    0.000367122
7.39    0.0448419    0.0131864    0.000365676
7.4    0.0448012    0.0131548    0.000364237
7.41    0.0447606    0.0131234    0.000362806
7.42    0.0447202    0.0130921    0.000361383
7.43    0.0446799    0.0130609    0.000359967
7.44    0.0446396    0.0130297    0.000358558
7.45    0.0445995    0.0129988    0.000357156
7.46    0.0445595    0.0129679    0.000355762
7.47    0.0445196    0.0129371    0.000354374
7.48    0.0444798    0.0129065    0.000352994
7.49    0.0444401    0.0128759    0.000351621
7.5    0.0444005    0.0128455    0.000350255
7.51    0.0443611    0.0128152    0.000348896
7.52    0.0443217    0.012785    0.000347544
7.53    0.0442824    0.0127549    0.000346198
7.54    0.0442433    0.0127249    0.00034486
7.55    0.0442042    0.012695    0.000343528
7.56    0.0441653    0.0126652    0.000342203
7.57    0.0441265    0.0126356    0.000340885
7.58    0.0440877    0.012606    0.000339574
7.59    0.0440491    0.0125765    0.000338269
7.6    0.0440106    0.0125472    0.000336971
7.61    0.0439721    0.0125179    0.000335679
7.62    0.0439338    0.0124888    0.000334394
7.63    0.0438956    0.0124598    0.000333115
7.64    0.0438575    0.0124308    0.000331843
7.65    0.0438195    0.012402    0.000330577
7.66    0.0437816    0.0123733    0.000329317
7.67    0.0437437    0.0123446    0.000328064
7.68    0.043706    0.0123161    0.000326817
7.69    0.0436684    0.0122877    0.000325576
7.7    0.0436309    0.0122593    0.000324342
7.71    0.0435935    0.0122311    0.000323113
7.72    0.0435562    0.012203    0.000321891
7.73    0.043519    0.012175    0.000320675
7.74    0.0434818    0.012147    0.000319465
7.75    0.0434448    0.0121192    0.000318261
7.76    0.0434079    0.0120915    0.000317063
7.77    0.0433711    0.0120639    0.00031587
7.78    0.0433343    0.0120363    0.000314684
7.79    0.0432977    0.0120089    0.000313504
7.8    0.0432611    0.0119815    0.000312329
7.81    0.0432247    0.0119543    0.00031116
7.82    0.0431883    0.0119271    0.000309997
7.83    0.0431521    0.0119001    0.00030884
7.84    0.0431159    0.0118731    0.000307688
7.85    0.0430799    0.0118462    0.000306542
7.86    0.0430439    0.0118195    0.000305402
7.87    0.043008    0.0117928    0.000304267
7.88    0.0429722    0.0117662    0.000303138
7.89    0.0429365    0.0117397    0.000302014
7.9    0.0429009    0.0117133    0.000300896
7.91    0.0428654    0.011687    0.000299783
7.92    0.04283    0.0116607    0.000298676
7.93    0.0427947    0.0116346    0.000297574
7.94    0.0427594    0.0116085    0.000296477
7.95    0.0427243    0.0115826    0.000295386
7.96    0.0426892    0.0115567    0.0002943
7.97    0.0426542    0.0115309    0.000293219
7.98    0.0426194    0.0115052    0.000292144
7.99    0.0425846    0.0114796    0.000291073
8    0.0425499    0.0114541    0.000290008
8.01    0.0425153    0.0114287    0.000288948
8.02    0.0424807    0.0114034    0.000287893
8.03    0.0424463    0.0113781    0.000286843
8.04    0.0424119    0.0113529    0.000285799
8.05    0.0423777    0.0113279    0.000284759
8.06    0.0423435    0.0113029    0.000283724
8.07    0.0423094    0.0112779    0.000282694
8.08    0.0422754    0.0112531    0.000281669
8.09    0.0422415    0.0112284    0.000280649
8.1    0.0422077    0.0112037    0.000279634
8.11    0.0421739    0.0111791    0.000278624
8.12    0.0421402    0.0111546    0.000277618
8.13    0.0421067    0.0111302    0.000276618
8.14    0.0420732    0.0111059    0.000275622
8.15    0.0420398    0.0110816    0.000274631
8.16    0.0420064    0.0110575    0.000273644
8.17    0.0419732    0.0110334    0.000272662
8.18    0.04194    0.0110094    0.000271685
8.19    0.0419069    0.0109855    0.000270712
8.2    0.041874    0.0109616    0.000269744
8.21    0.041841    0.0109379    0.000268781
8.22    0.0418082    0.0109142    0.000267822
8.23    0.0417755    0.0108906    0.000266868
8.24    0.0417428    0.010867    0.000265918
8.25    0.0417102    0.0108436    0.000264973
8.26    0.0416777    0.0108202    0.000264032
8.27    0.0416453    0.0107969    0.000263095
8.28    0.0416129    0.0107737    0.000262163
8.29    0.0415807    0.0107506    0.000261235
8.3    0.0415485    0.0107275    0.000260311
8.31    0.0415164    0.0107045    0.000259392
8.32    0.0414843    0.0106816    0.000258477
8.33    0.0414524    0.0106588    0.000257567
8.34    0.0414205    0.010636    0.00025666
8.35    0.0413887    0.0106133    0.000255758
8.36    0.041357    0.0105907    0.00025486
8.37    0.0413253    0.0105682    0.000253966
8.38    0.0412938    0.0105457    0.000253077
8.39    0.0412623    0.0105233    0.000252191
8.4    0.0412309    0.010501    0.000251309
8.41    0.0411996    0.0104788    0.000250432
8.42    0.0411683    0.0104566    0.000249559
8.43    0.0411371    0.0104345    0.000248689
8.44    0.041106    0.0104125    0.000247824
8.45    0.041075    0.0103905    0.000246963
8.46    0.041044    0.0103686    0.000246105
8.47    0.0410131    0.0103468    0.000245252
8.48    0.0409823    0.0103251    0.000244402
8.49    0.0409516    0.0103034    0.000243556
8.5    0.0409209    0.0102818    0.000242714
8.51    0.0408904    0.0102603    0.000241876
8.52    0.0408599    0.0102388    0.000241042
8.53    0.0408294    0.0102174    0.000240212
8.54    0.040799    0.0101961    0.000239385
8.55    0.0407688    0.0101749    0.000238562
8.56    0.0407385    0.0101537    0.000237743
8.57    0.0407084    0.0101326    0.000236928
8.58    0.0406783    0.0101115    0.000236116
8.59    0.0406483    0.0100905    0.000235308
8.6    0.0406184    0.0100696    0.000234504
8.61    0.0405885    0.0100488    0.000233703
8.62    0.0405587    0.010028    0.000232906
8.63    0.040529    0.0100073    0.000232113
8.64    0.0404994    0.00998662    0.000231323
8.65    0.0404698    0.00996604    0.000230536
8.66    0.0404403    0.00994552    0.000229753
8.67    0.0404108    0.00992507    0.000228974
8.68    0.0403815    0.00990468    0.000228198
8.69    0.0403521    0.00988436    0.000227426
8.7    0.0403229    0.0098641    0.000226657
8.71    0.0402938    0.00984391    0.000225892
8.72    0.0402647    0.00982378    0.00022513
8.73    0.0402356    0.00980372    0.000224371
8.74    0.0402067    0.00978371    0.000223616
8.75    0.0401778    0.00976378    0.000222864
8.76    0.040149    0.0097439    0.000222115
8.77    0.0401202    0.00972409    0.00022137
8.78    0.0400915    0.00970434    0.000220628
8.79    0.0400629    0.00968465    0.000219889
8.8    0.0400343    0.00966502    0.000219154
8.81    0.0400058    0.00964545    0.000218422
8.82    0.0399774    0.00962595    0.000217693
8.83    0.0399491    0.0096065    0.000216967
8.84    0.0399208    0.00958712    0.000216245
8.85    0.0398925    0.0095678    0.000215526
8.86    0.0398644    0.00954854    0.00021481
8.87    0.0398363    0.00952934    0.000214097
8.88    0.0398082    0.00951019    0.000213387
8.89    0.0397803    0.00949111    0.00021268
8.9    0.0397524    0.00947209    0.000211976
8.91    0.0397245    0.00945312    0.000211276
8.92    0.0396968    0.00943422    0.000210578
8.93    0.0396691    0.00941537    0.000209884
8.94    0.0396414    0.00939658    0.000209193
8.95    0.0396138    0.00937785    0.000208504
8.96    0.0395863    0.00935918    0.000207819
8.97    0.0395588    0.00934057    0.000207137
8.98    0.0395315    0.00932201    0.000206457
8.99    0.0395041    0.00930351    0.000205781
9    0.0394768    0.00928507    0.000205107
9.01    0.0394496    0.00926668    0.000204437
9.02    0.0394225    0.00924835    0.000203769
9.03    0.0393954    0.00923007    0.000203104
9.04    0.0393684    0.00921186    0.000202442
9.05    0.0393414    0.00919369    0.000201783
9.06    0.0393145    0.00917559    0.000201127
9.07    0.0392877    0.00915754    0.000200473
9.08    0.0392609    0.00913954    0.000199823
9.09    0.0392342    0.0091216    0.000199175
9.1    0.0392075    0.00910371    0.00019853
9.11    0.0391809    0.00908588    0.000197888
9.12    0.0391544    0.0090681    0.000197248
9.13    0.0391279    0.00905037    0.000196611
9.14    0.0391015    0.0090327    0.000195977
9.15    0.0390751    0.00901509    0.000195346
9.16    0.0390488    0.00899752    0.000194717
9.17    0.0390226    0.00898001    0.000194091
9.18    0.0389964    0.00896255    0.000193468
9.19    0.0389703    0.00894515    0.000192848
9.2    0.0389442    0.0089278    0.00019223
9.21    0.0389182    0.0089105    0.000191614
9.22    0.0388922    0.00889325    0.000191001
9.23    0.0388663    0.00887605    0.000190391
9.24    0.0388405    0.00885891    0.000189784
9.25    0.0388147    0.00884181    0.000189179
9.26    0.038789    0.00882477    0.000188576
9.27    0.0387633    0.00880778    0.000187976
9.28    0.0387377    0.00879084    0.000187379
9.29    0.0387122    0.00877395    0.000186784
9.3    0.0386867    0.00875711    0.000186192
9.31    0.0386612    0.00874032    0.000185602
9.32    0.0386358    0.00872358    0.000185015
9.33    0.0386105    0.00870689    0.00018443
9.34    0.0385852    0.00869026    0.000183847
9.35    0.03856    0.00867366    0.000183267
9.36    0.0385349    0.00865712    0.00018269
9.37    0.0385097    0.00864063    0.000182115
9.38    0.0384847    0.00862419    0.000181542
9.39    0.0384597    0.0086078    0.000180971
9.4    0.0384348    0.00859145    0.000180403
9.41    0.0384099    0.00857515    0.000179838
9.42    0.038385    0.0085589    0.000179275
9.43    0.0383603    0.0085427    0.000178714
9.44    0.0383355    0.00852655    0.000178155
9.45    0.0383109    0.00851044    0.000177599
9.46    0.0382862    0.00849438    0.000177045
9.47    0.0382617    0.00847837    0.000176493
9.48    0.0382372    0.0084624    0.000175944
9.49    0.0382127    0.00844649    0.000175396
9.5    0.0381883    0.00843061    0.000174852
9.51    0.0381639    0.00841479    0.000174309
9.52    0.0381396    0.00839901    0.000173769
9.53    0.0381154    0.00838328    0.00017323
9.54    0.0380912    0.00836759    0.000172694
9.55    0.038067    0.00835195    0.000172161
9.56    0.0380429    0.00833635    0.000171629
9.57    0.0380189    0.0083208    0.0001711
9.58    0.0379949    0.0083053    0.000170573
9.59    0.037971    0.00828984    0.000170047
9.6    0.0379471    0.00827442    0.000169525
9.61    0.0379233    0.00825905    0.000169004
9.62    0.0378995    0.00824373    0.000168485
9.63    0.0378757    0.00822844    0.000167969
9.64    0.037852    0.00821321    0.000167454
9.65    0.0378284    0.00819801    0.000166942
9.66    0.0378048    0.00818286    0.000166432
9.67    0.0377813    0.00816776    0.000165923
9.68    0.0377578    0.00815269    0.000165417
9.69    0.0377344    0.00813767    0.000164913
9.7    0.037711    0.0081227    0.000164411
9.71    0.0376877    0.00810777    0.000163911
9.72    0.0376644    0.00809287    0.000163413
9.73    0.0376411    0.00807803    0.000162917
9.74    0.0376179    0.00806322    0.000162423
9.75    0.0375948    0.00804846    0.000161931
9.76    0.0375717    0.00803374    0.000161441
9.77    0.0375487    0.00801906    0.000160953
9.78    0.0375257    0.00800442    0.000160467
9.79    0.0375027    0.00798983    0.000159983
9.8    0.0374798    0.00797527    0.000159501
9.81    0.037457    0.00796076    0.000159021
9.82    0.0374342    0.00794629    0.000158542
9.83    0.0374114    0.00793186    0.000158066
9.84    0.0373887    0.00791747    0.000157591
9.85    0.0373661    0.00790312    0.000157119
9.86    0.0373435    0.00788881    0.000156648
9.87    0.0373209    0.00787454    0.000156179
9.88    0.0372984    0.00786032    0.000155712
9.89    0.0372759    0.00784613    0.000155247
9.9    0.0372535    0.00783198    0.000154784
9.91    0.0372311    0.00781787    0.000154322
9.92    0.0372088    0.00780381    0.000153863
9.93    0.0371865    0.00778978    0.000153405
9.94    0.0371642    0.00777579    0.000152949
9.95    0.0371421    0.00776184    0.000152495
9.96    0.0371199    0.00774793    0.000152042
9.97    0.0370978    0.00773406    0.000151592
9.98    0.0370757    0.00772023    0.000151143
9.99    0.0370537    0.00770643    0.000150696
10    0.0370318    0.00769268    0.000150251
10.01    0.0370098    0.00767896    0.000149807
10.02    0.036988    0.00766528    0.000149365
10.03    0.0369661    0.00765164    0.000148925
10.04    0.0369444    0.00763804    0.000148487
10.05    0.0369226    0.00762447    0.00014805
10.06    0.0369009    0.00761094    0.000147615
10.07    0.0368793    0.00759745    0.000147182
10.08    0.0368576    0.007584    0.000146751
10.09    0.0368361    0.00757059    0.000146321
10.1    0.0368146    0.00755721    0.000145893
10.11    0.0367931    0.00754387    0.000145466
10.12    0.0367717    0.00753056    0.000145041
10.13    0.0367503    0.0075173    0.000144618
10.14    0.0367289    0.00750406    0.000144196
10.15    0.0367076    0.00749087    0.000143776
10.16    0.0366863    0.00747771    0.000143358
10.17    0.0366651    0.00746459    0.000142942
10.18    0.036644    0.0074515    0.000142526
10.19    0.0366228    0.00743845    0.000142113
10.2    0.0366017    0.00742544    0.000141701
10.21    0.0365807    0.00741246    0.000141291
10.22    0.0365597    0.00739952    0.000140882
10.23    0.0365387    0.00738661    0.000140475
10.24    0.0365178    0.00737374    0.00014007
10.25    0.0364969    0.0073609    0.000139666
10.26    0.0364761    0.0073481    0.000139263
10.27    0.0364553    0.00733533    0.000138862
10.28    0.0364345    0.0073226    0.000138463
10.29    0.0364138    0.0073099    0.000138065
10.3    0.0363931    0.00729724    0.000137669
10.31    0.0363725    0.00728461    0.000137274
10.32    0.0363519    0.00727201    0.000136881
10.33    0.0363314    0.00725945    0.000136489
10.34    0.0363109    0.00724692    0.000136099
10.35    0.0362904    0.00723443    0.00013571
10.36    0.03627    0.00722197    0.000135323
10.37    0.0362496    0.00720955    0.000134937
10.38    0.0362292    0.00719715    0.000134552
10.39    0.0362089    0.00718479    0.000134169
10.4    0.0361887    0.00717247    0.000133788
10.41    0.0361685    0.00716018    0.000133408
10.42    0.0361483    0.00714792    0.000133029
10.43    0.0361281    0.00713569    0.000132652
10.44    0.036108    0.0071235    0.000132276
10.45    0.036088    0.00711134    0.000131902
10.46    0.0360679    0.00709921    0.000131529
10.47    0.0360479    0.00708711    0.000131158
10.48    0.036028    0.00707505    0.000130788
10.49    0.0360081    0.00706302    0.000130419
10.5    0.0359882    0.00705102    0.000130052
10.51    0.0359684    0.00703905    0.000129686
10.52    0.0359486    0.00702712    0.000129321
10.53    0.0359288    0.00701521    0.000128958
10.54    0.0359091    0.00700334    0.000128596
10.55    0.0358894    0.0069915    0.000128235
10.56    0.0358698    0.00697969    0.000127876
10.57    0.0358502    0.00696791    0.000127518
10.58    0.0358306    0.00695617    0.000127162
10.59    0.0358111    0.00694445    0.000126807
10.6    0.0357916    0.00693277    0.000126453
10.61    0.0357722    0.00692111    0.0001261
10.62    0.0357528    0.00690949    0.000125749
10.63    0.0357334    0.0068979    0.000125399
10.64    0.0357141    0.00688634    0.000125051
10.65    0.0356948    0.00687481    0.000124703
10.66    0.0356755    0.00686331    0.000124357
10.67    0.0356563    0.00685184    0.000124013
10.68    0.0356371    0.0068404    0.000123669
10.69    0.0356179    0.00682898    0.000123327
10.7    0.0355988    0.0068176    0.000122986
10.71    0.0355797    0.00680625    0.000122646
10.72    0.0355607    0.00679493    0.000122308
10.73    0.0355417    0.00678364    0.000121971
10.74    0.0355227    0.00677238    0.000121635
10.75    0.0355038    0.00676115    0.0001213
10.76    0.0354849    0.00674994    0.000120967
10.77    0.0354661    0.00673877    0.000120634
10.78    0.0354472    0.00672762    0.000120303
10.79    0.0354284    0.00671651    0.000119973
10.8    0.0354097    0.00670542    0.000119645
10.81    0.035391    0.00669436    0.000119317
10.82    0.0353723    0.00668333    0.000118991
10.83    0.0353536    0.00667233    0.000118666
10.84    0.035335    0.00666136    0.000118342
10.85    0.0353165    0.00665042    0.000118019
10.86    0.0352979    0.0066395    0.000117698
10.87    0.0352794    0.00662861    0.000117378
10.88    0.0352609    0.00661775    0.000117058
10.89    0.0352425    0.00660692    0.00011674
10.9    0.0352241    0.00659612    0.000116424
10.91    0.0352057    0.00658534    0.000116108
10.92    0.0351874    0.00657459    0.000115793
10.93    0.0351691    0.00656387    0.00011548
10.94    0.0351509    0.00655318    0.000115167
10.95    0.0351326    0.00654252    0.000114856
10.96    0.0351144    0.00653188    0.000114546
10.97    0.0350963    0.00652127    0.000114237
10.98    0.0350782    0.00651068    0.000113929
10.99    0.0350601    0.00650013    0.000113623
11    0.035042    0.0064896    0.000113317
11.01    0.035024    0.00647909    0.000113012
11.02    0.035006    0.00646862    0.000112709
11.03    0.034988    0.00645817    0.000112407
11.04    0.0349701    0.00644775    0.000112105
11.05    0.0349522    0.00643735    0.000111805
11.06    0.0349344    0.00642698    0.000111506
11.07    0.0349165    0.00641664    0.000111208
11.08    0.0348987    0.00640632    0.000110911
11.09    0.034881    0.00639603    0.000110615
11.1    0.0348633    0.00638576    0.00011032
11.11    0.0348456    0.00637552    0.000110026
11.12    0.0348279    0.00636531    0.000109733
11.13    0.0348103    0.00635512    0.000109442
11.14    0.0347927    0.00634496    0.000109151
11.15    0.0347751    0.00633482    0.000108861
11.16    0.0347576    0.00632471    0.000108573
11.17    0.0347401    0.00631463    0.000108285
11.18    0.0347226    0.00630457    0.000107998
11.19    0.0347052    0.00629453    0.000107713
11.2    0.0346878    0.00628453    0.000107428
11.21    0.0346704    0.00627454    0.000107144
11.22    0.0346531    0.00626458    0.000106862
11.23    0.0346358    0.00625465    0.00010658
11.24    0.0346185    0.00624474    0.0001063
11.25    0.0346013    0.00623485    0.00010602
11.26    0.0345841    0.00622499    0.000105741
11.27    0.0345669    0.00621516    0.000105464
11.28    0.0345497    0.00620535    0.000105187
11.29    0.0345326    0.00619556    0.000104911
11.3    0.0345155    0.0061858    0.000104636
11.31    0.0344985    0.00617606    0.000104363
11.32    0.0344815    0.00616635    0.00010409
11.33    0.0344645    0.00615666    0.000103818
11.34    0.0344475    0.00614699    0.000103547
11.35    0.0344306    0.00613735    0.000103277
11.36    0.0344137    0.00612774    0.000103008
11.37    0.0343968    0.00611814    0.00010274
11.38    0.03438    0.00610857    0.000102472
11.39    0.0343631    0.00609903    0.000102206
11.4    0.0343464    0.0060895    0.000101941
11.41    0.0343296    0.00608    0.000101676
11.42    0.0343129    0.00607053    0.000101413
11.43    0.0342962    0.00606108    0.00010115
11.44    0.0342796    0.00605165    0.000100888
11.45    0.0342629    0.00604224    0.000100628
11.46    0.0342463    0.00603286    0.000100368
11.47    0.0342298    0.0060235    0.000100109
11.48    0.0342132    0.00601416    9.98505e-05
11.49    0.0341967    0.00600485    9.95933e-05
11.5    0.0341802    0.00599556    9.93369e-05
11.51    0.0341638    0.00598629    9.90815e-05
11.52    0.0341473    0.00597704    9.88269e-05
11.53    0.034131    0.00596782    9.85731e-05
11.54    0.0341146    0.00595862    9.83203e-05
11.55    0.0340983    0.00594944    9.80683e-05
11.56    0.034082    0.00594028    9.78172e-05
11.57    0.0340657    0.00593115    9.75669e-05
11.58    0.0340494    0.00592204    9.73175e-05
11.59    0.0340332    0.00591295    9.70689e-05
11.6    0.034017    0.00590388    9.68212e-05
11.61    0.0340009    0.00589484    9.65743e-05
11.62    0.0339847    0.00588581    9.63283e-05
11.63    0.0339686    0.00587681    9.60831e-05
11.64    0.0339525    0.00586783    9.58387e-05
11.65    0.0339365    0.00585888    9.55952e-05
11.66    0.0339205    0.00584994    9.53525e-05
11.67    0.0339045    0.00584102    9.51106e-05
11.68    0.0338885    0.00583213    9.48695e-05
11.69    0.0338726    0.00582326    9.46293e-05
11.7    0.0338567    0.00581441    9.43898e-05
11.71    0.0338408    0.00580558    9.41512e-05
11.72    0.0338249    0.00579677    9.39133e-05
11.73    0.0338091    0.00578799    9.36763e-05
11.74    0.0337933    0.00577922    9.34401e-05
11.75    0.0337776    0.00577048    9.32046e-05
11.76    0.0337618    0.00576175    9.297e-05
11.77    0.0337461    0.00575305    9.27361e-05
11.78    0.0337304    0.00574437    9.2503e-05
11.79    0.0337148    0.00573571    9.22707e-05
11.8    0.0336991    0.00572707    9.20392e-05
11.81    0.0336835    0.00571845    9.18085e-05
11.82    0.0336679    0.00570985    9.15785e-05
11.83    0.0336524    0.00570127    9.13493e-05
11.84    0.0336369    0.00569271    9.11209e-05
11.85    0.0336214    0.00568417    9.08932e-05
11.86    0.0336059    0.00567565    9.06663e-05
11.87    0.0335905    0.00566716    9.04401e-05
11.88    0.033575    0.00565868    9.02147e-05
11.89    0.0335597    0.00565022    8.99901e-05
11.9    0.0335443    0.00564179    8.97661e-05
11.91    0.033529    0.00563337    8.9543e-05
11.92    0.0335136    0.00562497    8.93205e-05
11.93    0.0334984    0.00561659    8.90988e-05
11.94    0.0334831    0.00560824    8.88779e-05
11.95    0.0334679    0.0055999    8.86577e-05
11.96    0.0334527    0.00559158    8.84382e-05
11.97    0.0334375    0.00558328    8.82194e-05
11.98    0.0334223    0.005575    8.80013e-05
11.99    0.0334072    0.00556674    8.7784e-05
12    0.0333921    0.0055585    8.75674e-05
12.01    0.033377    0.00555028    8.73514e-05
12.02    0.033362    0.00554208    8.71363e-05
12.03    0.033347    0.0055339    8.69218e-05
12.04    0.033332    0.00552574    8.6708e-05
12.05    0.033317    0.00551759    8.64949e-05
12.06    0.033302    0.00550947    8.62825e-05
12.07    0.0332871    0.00550136    8.60708e-05
12.08    0.0332722    0.00549328    8.58598e-05
12.09    0.0332573    0.00548521    8.56495e-05
12.1    0.0332425    0.00547716    8.54399e-05
12.11    0.0332277    0.00546913    8.52309e-05
12.12    0.0332129    0.00546112    8.50227e-05
12.13    0.0331981    0.00545312    8.48151e-05
12.14    0.0331834    0.00544515    8.46082e-05
12.15    0.0331686    0.00543719    8.44019e-05
12.16    0.0331539    0.00542925    8.41964e-05
12.17    0.0331393    0.00542134    8.39915e-05
12.18    0.0331246    0.00541343    8.37872e-05
12.19    0.03311    0.00540555    8.35837e-05
12.2    0.0330954    0.00539769    8.33808e-05
12.21    0.0330808    0.00538984    8.31785e-05
12.22    0.0330663    0.00538201    8.29769e-05
12.23    0.0330518    0.0053742    8.2776e-05
12.24    0.0330373    0.00536641    8.25757e-05
12.25    0.0330228    0.00535864    8.2376e-05
12.26    0.0330083    0.00535088    8.2177e-05
12.27    0.0329939    0.00534314    8.19786e-05
12.28    0.0329795    0.00533542    8.17809e-05
12.29    0.0329651    0.00532772    8.15838e-05
12.3    0.0329508    0.00532004    8.13873e-05
12.31    0.0329364    0.00531237    8.11915e-05
12.32    0.0329221    0.00530472    8.09963e-05
12.33    0.0329078    0.00529709    8.08017e-05
12.34    0.0328936    0.00528947    8.06078e-05
12.35    0.0328793    0.00528187    8.04144e-05
12.36    0.0328651    0.00527429    8.02217e-05
12.37    0.0328509    0.00526673    8.00296e-05
12.38    0.0328368    0.00525919    7.98381e-05
12.39    0.0328226    0.00525166    7.96472e-05
12.4    0.0328085    0.00524415    7.9457e-05
12.41    0.0327944    0.00523665    7.92673e-05
12.42    0.0327804    0.00522918    7.90782e-05
12.43    0.0327663    0.00522172    7.88898e-05
12.44    0.0327523    0.00521427    7.87019e-05
12.45    0.0327383    0.00520685    7.85146e-05
12.46    0.0327243    0.00519944    7.83279e-05
12.47    0.0327103    0.00519205    7.81419e-05
12.48    0.0326964    0.00518467    7.79564e-05
12.49    0.0326825    0.00517731    7.77715e-05
12.5    0.0326686    0.00516997    7.75871e-05
12.51    0.0326547    0.00516264    7.74034e-05
12.52    0.0326409    0.00515533    7.72202e-05
12.53    0.0326271    0.00514804    7.70376e-05
12.54    0.0326133    0.00514076    7.68556e-05
12.55    0.0325995    0.0051335    7.66742e-05
12.56    0.0325858    0.00512626    7.64933e-05
12.57    0.032572    0.00511903    7.6313e-05
12.58    0.0325583    0.00511182    7.61333e-05
12.59    0.0325446    0.00510463    7.59541e-05
12.6    0.032531    0.00509745    7.57755e-05
12.61    0.0325173    0.00509028    7.55975e-05
12.62    0.0325037    0.00508314    7.542e-05
12.63    0.0324901    0.00507601    7.5243e-05
12.64    0.0324765    0.00506889    7.50666e-05
12.65    0.032463    0.00506179    7.48908e-05
12.66    0.0324495    0.00505471    7.47155e-05
12.67    0.0324359    0.00504764    7.45408e-05
12.68    0.0324225    0.00504059    7.43666e-05
12.69    0.032409    0.00503356    7.41929e-05
12.7    0.0323956    0.00502654    7.40198e-05
12.71    0.0323821    0.00501953    7.38472e-05
12.72    0.0323687    0.00501254    7.36752e-05
12.73    0.0323554    0.00500557    7.35037e-05
12.74    0.032342    0.00499861    7.33327e-05
12.75    0.0323287    0.00499167    7.31623e-05
12.76    0.0323153    0.00498474    7.29923e-05
12.77    0.0323021    0.00497783    7.28229e-05
12.78    0.0322888    0.00497093    7.26541e-05
12.79    0.0322755    0.00496405    7.24857e-05
12.8    0.0322623    0.00495719    7.23179e-05
12.81    0.0322491    0.00495033    7.21506e-05
12.82    0.0322359    0.0049435    7.19838e-05
12.83    0.0322227    0.00493668    7.18175e-05
12.84    0.0322096    0.00492987    7.16517e-05
12.85    0.0321965    0.00492308    7.14864e-05
12.86    0.0321834    0.00491631    7.13217e-05
12.87    0.0321703    0.00490954    7.11574e-05
12.88    0.0321572    0.0049028    7.09937e-05
12.89    0.0321442    0.00489607    7.08304e-05
12.9    0.0321312    0.00488935    7.06677e-05
12.91    0.0321182    0.00488265    7.05054e-05
12.92    0.0321052    0.00487596    7.03436e-05
12.93    0.0320922    0.00486929    7.01824e-05
12.94    0.0320793    0.00486263    7.00216e-05
12.95    0.0320664    0.00485599    6.98613e-05
12.96    0.0320535    0.00484936    6.97015e-05
12.97    0.0320406    0.00484274    6.95422e-05
12.98    0.0320278    0.00483614    6.93834e-05
12.99    0.0320149    0.00482956    6.9225e-05
13    0.0320021    0.00482299    6.90672e-05
13.01    0.0319893    0.00481643    6.89098e-05
13.02    0.0319765    0.00480989    6.87529e-05
13.03    0.0319638    0.00480336    6.85965e-05
13.04    0.031951    0.00479684    6.84405e-05
13.05    0.0319383    0.00479034    6.8285e-05
13.06    0.0319256    0.00478386    6.813e-05
13.07    0.031913    0.00477738    6.79754e-05
13.08    0.0319003    0.00477093    6.78214e-05
13.09    0.0318877    0.00476448    6.76677e-05
13.1    0.031875    0.00475805    6.75146e-05
13.11    0.0318625    0.00475163    6.73619e-05
13.12    0.0318499    0.00474523    6.72096e-05
13.13    0.0318373    0.00473884    6.70579e-05
13.14    0.0318248    0.00473247    6.69065e-05
13.15    0.0318123    0.00472611    6.67557e-05
13.16    0.0317998    0.00471976    6.66052e-05
13.17    0.0317873    0.00471342    6.64553e-05
13.18    0.0317748    0.0047071    6.63057e-05
13.19    0.0317624    0.0047008    6.61567e-05
13.2    0.03175    0.0046945    6.6008e-05
13.21    0.0317376    0.00468822    6.58598e-05
13.22    0.0317252    0.00468196    6.57121e-05
13.23    0.0317128    0.0046757    6.55648e-05
13.24    0.0317005    0.00466946    6.54179e-05
13.25    0.0316882    0.00466324    6.52715e-05
13.26    0.0316758    0.00465702    6.51255e-05
13.27    0.0316636    0.00465083    6.49799e-05
13.28    0.0316513    0.00464464    6.48348e-05
13.29    0.031639    0.00463846    6.46901e-05
13.3    0.0316268    0.0046323    6.45459e-05
13.31    0.0316146    0.00462616    6.4402e-05
13.32    0.0316024    0.00462002    6.42586e-05
13.33    0.0315902    0.0046139    6.41156e-05
13.34    0.0315781    0.00460779    6.3973e-05
13.35    0.0315659    0.0046017    6.38309e-05
13.36    0.0315538    0.00459562    6.36891e-05
13.37    0.0315417    0.00458955    6.35478e-05
13.38    0.0315296    0.00458349    6.34069e-05
13.39    0.0315176    0.00457745    6.32665e-05
13.4    0.0315055    0.00457141    6.31264e-05
13.41    0.0314935    0.0045654    6.29867e-05
13.42    0.0314815    0.00455939    6.28475e-05
13.43    0.0314695    0.0045534    6.27086e-05
13.44    0.0314575    0.00454742    6.25702e-05
13.45    0.0314456    0.00454145    6.24322e-05
13.46    0.0314336    0.00453549    6.22946e-05
13.47    0.0314217    0.00452955    6.21573e-05
13.48    0.0314098    0.00452362    6.20205e-05
13.49    0.031398    0.0045177    6.18841e-05
13.5    0.0313861    0.0045118    6.17481e-05
13.51    0.0313742    0.0045059    6.16124e-05
13.52    0.0313624    0.00450002    6.14772e-05
13.53    0.0313506    0.00449416    6.13424e-05
13.54    0.0313388    0.0044883    6.12079e-05
13.55    0.031327    0.00448246    6.10739e-05
13.56    0.0313153    0.00447662    6.09402e-05
13.57    0.0313036    0.0044708    6.08069e-05
13.58    0.0312918    0.004465    6.0674e-05
13.59    0.0312801    0.0044592    6.05415e-05
13.6    0.0312684    0.00445342    6.04094e-05
13.61    0.0312568    0.00444765    6.02777e-05
13.62    0.0312451    0.00444189    6.01463e-05
13.63    0.0312335    0.00443614    6.00153e-05
13.64    0.0312219    0.00443041    5.98847e-05
13.65    0.0312103    0.00442468    5.97545e-05
13.66    0.0311987    0.00441897    5.96247e-05
13.67    0.0311871    0.00441327    5.94952e-05
13.68    0.0311756    0.00440758    5.93661e-05
13.69    0.0311641    0.00440191    5.92373e-05
13.7    0.0311526    0.00439624    5.9109e-05
13.71    0.0311411    0.00439059    5.8981e-05
13.72    0.0311296    0.00438495    5.88534e-05
13.73    0.0311181    0.00437932    5.87261e-05
13.74    0.0311067    0.0043737    5.85992e-05
13.75    0.0310953    0.00436809    5.84727e-05
13.76    0.0310838    0.0043625    5.83465e-05
13.77    0.0310724    0.00435692    5.82207e-05
13.78    0.0310611    0.00435134    5.80952e-05
13.79    0.0310497    0.00434578    5.79701e-05
13.8    0.0310384    0.00434023    5.78454e-05
13.81    0.031027    0.0043347    5.7721e-05
13.82    0.0310157    0.00432917    5.7597e-05
13.83    0.0310045    0.00432366    5.74733e-05
13.84    0.0309932    0.00431815    5.735e-05
13.85    0.0309819    0.00431266    5.7227e-05
13.86    0.0309707    0.00430718    5.71044e-05
13.87    0.0309595    0.00430171    5.69821e-05
13.88    0.0309482    0.00429625    5.68602e-05
13.89    0.0309371    0.0042908    5.67386e-05
13.9    0.0309259    0.00428537    5.66173e-05
13.91    0.0309147    0.00427994    5.64964e-05
13.92    0.0309036    0.00427453    5.63759e-05
13.93    0.0308924    0.00426912    5.62557e-05
13.94    0.0308813    0.00426373    5.61358e-05
13.95    0.0308702    0.00425835    5.60163e-05
13.96    0.0308592    0.00425298    5.5897e-05
13.97    0.0308481    0.00424762    5.57782e-05
13.98    0.0308371    0.00424227    5.56596e-05
13.99    0.030826    0.00423693    5.55414e-05
14    0.030815    0.0042316    5.54236e-05
14.01    0.030804    0.00422629    5.5306e-05
14.02    0.030793    0.00422098    5.51888e-05
14.03    0.0307821    0.00421569    5.50719e-05
14.04    0.0307711    0.0042104    5.49554e-05
14.05    0.0307602    0.00420513    5.48392e-05
14.06    0.0307493    0.00419986    5.47233e-05
14.07    0.0307384    0.00419461    5.46077e-05
14.08    0.0307275    0.00418937    5.44924e-05
14.09    0.0307166    0.00418414    5.43775e-05
14.1    0.0307058    0.00417892    5.42629e-05
14.11    0.0306949    0.00417371    5.41486e-05
14.12    0.0306841    0.00416851    5.40346e-05
14.13    0.0306733    0.00416332    5.39209e-05
14.14    0.0306625    0.00415814    5.38076e-05
14.15    0.0306517    0.00415297    5.36946e-05
14.16    0.030641    0.00414781    5.35819e-05
14.17    0.0306302    0.00414266    5.34695e-05
14.18    0.0306195    0.00413752    5.33574e-05
14.19    0.0306088    0.0041324    5.32456e-05
14.2    0.0305981    0.00412728    5.31341e-05
14.21    0.0305874    0.00412217    5.30229e-05
14.22    0.0305767    0.00411708    5.29121e-05
14.23    0.0305661    0.00411199    5.28015e-05
14.24    0.0305554    0.00410691    5.26913e-05
14.25    0.0305448    0.00410184    5.25813e-05
14.26    0.0305342    0.00409679    5.24717e-05
14.27    0.0305236    0.00409174    5.23624e-05
14.28    0.030513    0.0040867    5.22533e-05
14.29    0.0305025    0.00408168    5.21446e-05
14.3    0.0304919    0.00407666    5.20361e-05
14.31    0.0304814    0.00407165    5.1928e-05
14.32    0.0304709    0.00406666    5.18202e-05
14.33    0.0304604    0.00406167    5.17126e-05
14.34    0.0304499    0.00405669    5.16054e-05
14.35    0.0304394    0.00405173    5.14984e-05
14.36    0.030429    0.00404677    5.13917e-05
14.37    0.0304185    0.00404182    5.12853e-05
14.38    0.0304081    0.00403688    5.11793e-05
14.39    0.0303977    0.00403196    5.10735e-05
14.4    0.0303873    0.00402704    5.09679e-05
14.41    0.0303769    0.00402213    5.08627e-05
14.42    0.0303665    0.00401723    5.07578e-05
14.43    0.0303562    0.00401234    5.06531e-05
14.44    0.0303458    0.00400746    5.05488e-05
14.45    0.0303355    0.00400259    5.04447e-05
14.46    0.0303252    0.00399773    5.03409e-05
14.47    0.0303149    0.00399288    5.02374e-05
14.48    0.0303046    0.00398803    5.01341e-05
14.49    0.0302944    0.0039832    5.00312e-05
14.5    0.0302841    0.00397838    4.99285e-05
14.51    0.0302739    0.00397356    4.98261e-05
14.52    0.0302636    0.00396876    4.97239e-05
14.53    0.0302534    0.00396397    4.96221e-05
14.54    0.0302432    0.00395918    4.95205e-05
14.55    0.0302331    0.0039544    4.94192e-05
14.56    0.0302229    0.00394964    4.93182e-05
14.57    0.0302127    0.00394488    4.92174e-05
14.58    0.0302026    0.00394013    4.91169e-05
14.59    0.0301925    0.00393539    4.90167e-05
14.6    0.0301824    0.00393066    4.89168e-05
14.61    0.0301723    0.00392594    4.88171e-05
14.62    0.0301622    0.00392123    4.87177e-05
14.63    0.0301521    0.00391653    4.86185e-05
14.64    0.0301421    0.00391183    4.85197e-05
14.65    0.030132    0.00390715    4.8421e-05
14.66    0.030122    0.00390247    4.83227e-05
14.67    0.030112    0.00389781    4.82246e-05
14.68    0.030102    0.00389315    4.81268e-05
14.69    0.030092    0.0038885    4.80292e-05
14.7    0.030082    0.00388386    4.79319e-05
14.71    0.0300721    0.00387923    4.78349e-05
14.72    0.0300621    0.00387461    4.77381e-05
14.73    0.0300522    0.00387    4.76415e-05
14.74    0.0300423    0.00386539    4.75453e-05
14.75    0.0300324    0.0038608    4.74492e-05
14.76    0.0300225    0.00385621    4.73535e-05
14.77    0.0300126    0.00385163    4.7258e-05
14.78    0.0300028    0.00384707    4.71627e-05
14.79    0.0299929    0.00384251    4.70677e-05
14.8    0.0299831    0.00383795    4.6973e-05
14.81    0.0299733    0.00383341    4.68785e-05
14.82    0.0299635    0.00382888    4.67842e-05
14.83    0.0299537    0.00382435    4.66902e-05
14.84    0.0299439    0.00381984    4.65965e-05
14.85    0.0299341    0.00381533    4.65029e-05
14.86    0.0299244    0.00381083    4.64097e-05
14.87    0.0299146    0.00380634    4.63167e-05
14.88    0.0299049    0.00380186    4.62239e-05
14.89    0.0298952    0.00379738    4.61314e-05
14.9    0.0298855    0.00379292    4.60391e-05
14.91    0.0298758    0.00378846    4.59471e-05
14.92    0.0298661    0.00378401    4.58553e-05
14.93    0.0298565    0.00377957    4.57637e-05
14.94    0.0298468    0.00377514    4.56724e-05
14.95    0.0298372    0.00377072    4.55813e-05
14.96    0.0298276    0.00376631    4.54905e-05
14.97    0.029818    0.0037619    4.53999e-05
14.98    0.0298084    0.0037575    4.53095e-05
14.99    0.0297988    0.00375311    4.52194e-05


==> MANUSCRIPT(arxiv)/probab_laplace_delta1.000_tau1.000_mud1.txt <==
 #MC = 10000, #iT = 3, time = 1.67494
0    1    1    1
0.01    0.96315    0.983303    0.947064
0.02    0.928835    0.96704    0.898201
0.03    0.8968    0.951196    0.85299
0.04    0.866828    0.935754    0.811065
0.05    0.838725    0.920702    0.772105
0.06    0.812323    0.906025    0.735831
0.07    0.787471    0.891711    0.701994
0.08    0.764037    0.877747    0.670377
0.09    0.741904    0.864121    0.640784
0.1    0.720966    0.850822    0.613045
0.11    0.701128    0.837839    0.587005
0.12    0.682307    0.825162    0.562525
0.13    0.664426    0.81278    0.539482
0.14    0.647417    0.800685    0.517765
0.15    0.631217    0.788867    0.497273
0.16    0.615771    0.777317    0.477914
0.17    0.601026    0.766027    0.459607
0.18    0.586936    0.754989    0.442276
0.19    0.573459    0.744195    0.425853
0.2    0.560555    0.733638    0.410275
0.21    0.548188    0.723311    0.395486
0.22    0.536326    0.713206    0.381434
0.23    0.524939    0.703318    0.36807
0.24    0.513998    0.693639    0.355351
0.25    0.503477    0.684165    0.343236
0.26    0.493354    0.674888    0.331687
0.27    0.483606    0.665803    0.320671
0.28    0.474212    0.656906    0.310155
0.29    0.465154    0.64819    0.300111
0.3    0.456414    0.63965    0.29051
0.31    0.447976    0.631282    0.281328
0.32    0.439823    0.623081    0.27254
0.33    0.431943    0.615042    0.264125
0.34    0.424321    0.607161    0.256063
0.35    0.416946    0.599434    0.248335
0.36    0.409805    0.591857    0.240922
0.37    0.402887    0.584425    0.233809
0.38    0.396183    0.577135    0.226979
0.39    0.389683    0.569984    0.220418
0.4    0.383376    0.562967    0.214113
0.41    0.377256    0.556081    0.208051
0.42    0.371314    0.549323    0.20222
0.43    0.365542    0.54269    0.196608
0.44    0.359933    0.536179    0.191206
0.45    0.354481    0.529786    0.186002
0.46    0.349178    0.523508    0.180989
0.47    0.34402    0.517343    0.176156
0.48    0.339    0.511289    0.171496
0.49    0.334112    0.505341    0.167001
0.5    0.329353    0.499499    0.162664
0.51    0.324716    0.493758    0.158477
0.52    0.320197    0.488118    0.154433
0.53    0.315792    0.482575    0.150527
0.54    0.311496    0.477127    0.146753
0.55    0.307307    0.471772    0.143105
0.56    0.303218    0.466508    0.139577
0.57    0.299229    0.461333    0.136165
0.58    0.295333    0.456244    0.132864
0.59    0.29153    0.451241    0.129669
0.6    0.287814    0.44632    0.126576
0.61    0.284184    0.44148    0.123581
0.62    0.280637    0.43672    0.12068
0.63    0.277169    0.432037    0.117869
0.64    0.273778    0.427429    0.115145
0.65    0.270462    0.422896    0.112504
0.66    0.267218    0.418436    0.109944
0.67    0.264044    0.414046    0.10746
0.68    0.260938    0.409726    0.10505
0.69    0.257898    0.405473    0.102712
0.7    0.254921    0.401287    0.100443
0.71    0.252006    0.397167    0.0982391
0.72    0.249151    0.39311    0.0960995
0.73    0.246354    0.389115    0.0940213
0.74    0.243613    0.385181    0.0920023
0.75    0.240927    0.381308    0.0900404
0.76    0.238294    0.377493    0.0881335
0.77    0.235712    0.373735    0.0862798
0.78    0.233181    0.370034    0.0844774
0.79    0.230698    0.366388    0.0827244
0.8    0.228263    0.362796    0.0810193
0.81    0.225874    0.359256    0.0793603
0.82    0.223529    0.355769    0.0777459
0.83    0.221229    0.352333    0.0761746
0.84    0.21897    0.348946    0.074645
0.85    0.216753    0.345609    0.0731557
0.86    0.214576    0.342319    0.0717053
0.87    0.212438    0.339077    0.0702926
0.88    0.210338    0.33588    0.0689163
0.89    0.208276    0.332729    0.0675753
0.9    0.206249    0.329622    0.0662685
0.91    0.204258    0.326559    0.0649948
0.92    0.202301    0.323539    0.0637531
0.93    0.200378    0.32056    0.0625423
0.94    0.198487    0.317623    0.0613617
0.95    0.196628    0.314726    0.0602102
0.96    0.1948    0.311868    0.0590869
0.97    0.193003    0.30905    0.0579909
0.98    0.191235    0.30627    0.0569215
0.99    0.189496    0.303527    0.0558778
1    0.187786    0.300821    0.0548591
1.01    0.186103    0.298151    0.0538646
1.02    0.184447    0.295517    0.0528937
1.03    0.182817    0.292918    0.0519455
1.04    0.181213    0.290353    0.0510195
1.05    0.179634    0.287821    0.0501149
1.06    0.178079    0.285323    0.0492313
1.07    0.176549    0.282857    0.0483679
1.08    0.175042    0.280423    0.0475243
1.09    0.173558    0.278021    0.0466998
1.1    0.172097    0.275649    0.0458939
1.11    0.170657    0.273308    0.045106
1.12    0.169239    0.270996    0.0443358
1.13    0.167842    0.268714    0.0435827
1.14    0.166465    0.26646    0.0428461
1.15    0.165109    0.264235    0.0421258
1.16    0.163772    0.262038    0.0414212
1.17    0.162455    0.259868    0.0407318
1.18    0.161156    0.257725    0.0400574
1.19    0.159876    0.255608    0.0393975
1.2    0.158614    0.253517    0.0387516
1.21    0.15737    0.251452    0.0381195
1.22    0.156143    0.249412    0.0375008
1.23    0.154934    0.247397    0.0368951
1.24    0.153741    0.245406    0.0363021
1.25    0.152564    0.243439    0.0357214
1.26    0.151403    0.241496    0.0351527
1.27    0.150259    0.239576    0.0345958
1.28    0.149129    0.237679    0.0340503
1.29    0.148015    0.235804    0.033516
1.3    0.146915    0.233951    0.0329925
1.31    0.145831    0.23212    0.0324795
1.32    0.14476    0.230311    0.0319769
1.33    0.143703    0.228522    0.0314844
1.34    0.14266    0.226755    0.0310017
1.35    0.141631    0.225008    0.0305285
1.36    0.140615    0.22328    0.0300647
1.37    0.139612    0.221573    0.02961
1.38    0.138621    0.219885    0.0291642
1.39    0.137643    0.218217    0.028727
1.4    0.136678    0.216567    0.0282984
1.41    0.135724    0.214936    0.0278779
1.42    0.134782    0.213323    0.0274656
1.43    0.133852    0.211729    0.0270611
1.44    0.132934    0.210152    0.0266643
1.45    0.132026    0.208593    0.0262751
1.46    0.13113    0.207051    0.0258931
1.47    0.130244    0.205526    0.0255184
1.48    0.129369    0.204018    0.0251506
1.49    0.128505    0.202526    0.0247896
1.5    0.127651    0.201051    0.0244354
1.51    0.126807    0.199591    0.0240877
1.52    0.125973    0.198148    0.0237463
1.53    0.125148    0.19672    0.0234112
1.54    0.124334    0.195307    0.0230822
1.55    0.123528    0.19391    0.0227592
1.56    0.122732    0.192527    0.022442
1.57    0.121946    0.191159    0.0221304
1.58    0.121168    0.189806    0.0218245
1.59    0.120399    0.188467    0.021524
1.6    0.119638    0.187142    0.0212288
1.61    0.118887    0.185831    0.0209388
1.62    0.118143    0.184534    0.020654
1.63    0.117408    0.18325    0.0203741
1.64    0.116681    0.18198    0.0200991
1.65    0.115962    0.180722    0.0198289
1.66    0.115251    0.179478    0.0195634
1.67    0.114548    0.178246    0.0193025
1.68    0.113852    0.177027    0.019046
1.69    0.113164    0.175821    0.0187939
1.7    0.112483    0.174626    0.0185461
1.71    0.11181    0.173444    0.0183025
1.72    0.111144    0.172274    0.0180631
1.73    0.110485    0.171115    0.0178276
1.74    0.109832    0.169969    0.0175961
1.75    0.109187    0.168833    0.0173685
1.76    0.108548    0.167709    0.0171447
1.77    0.107916    0.166596    0.0169245
1.78    0.107291    0.165494    0.016708
1.79    0.106672    0.164403    0.0164951
1.8    0.10606    0.163323    0.0162857
1.81    0.105453    0.162253    0.0160796
1.82    0.104853    0.161194    0.015877
1.83    0.104259    0.160145    0.0156776
1.84    0.103671    0.159106    0.0154814
1.85    0.103089    0.158077    0.0152884
1.86    0.102512    0.157058    0.0150985
1.87    0.101942    0.156049    0.0149116
1.88    0.101377    0.155049    0.0147276
1.89    0.100818    0.15406    0.0145466
1.9    0.100264    0.153079    0.0143685
1.91    0.0997152    0.152108    0.0141932
1.92    0.0991721    0.151146    0.0140206
1.93    0.0986343    0.150193    0.0138507
1.94    0.0981017    0.149249    0.0136834
1.95    0.0975741    0.148314    0.0135188
1.96    0.0970517    0.147387    0.0133567
1.97    0.0965342    0.146469    0.013197
1.98    0.0960217    0.14556    0.0130399
1.99    0.095514    0.144659    0.0128851
2    0.095011    0.143767    0.0127327
2.01    0.0945128    0.142882    0.0125826
2.02    0.0940193    0.142006    0.0124348
2.03    0.0935303    0.141138    0.0122892
2.04    0.0930459    0.140277    0.0121459
2.05    0.0925659    0.139425    0.0120046
2.06    0.0920904    0.13858    0.0118655
2.07    0.0916192    0.137742    0.0117284
2.08    0.0911523    0.136913    0.0115934
2.09    0.0906896    0.13609    0.0114603
2.1    0.0902312    0.135276    0.0113293
2.11    0.0897768    0.134468    0.0112001
2.12    0.0893265    0.133667    0.0110729
2.13    0.0888803    0.132874    0.0109475
2.14    0.088438    0.132088    0.0108239
2.15    0.0879997    0.131308    0.0107021
2.16    0.0875652    0.130536    0.0105821
2.17    0.0871346    0.12977    0.0104638
2.18    0.0867077    0.129011    0.0103472
2.19    0.0862846    0.128258    0.0102323
2.2    0.0858651    0.127512    0.010119
2.21    0.0854493    0.126772    0.0100073
2.22    0.085037    0.126039    0.00989719
2.23    0.0846284    0.125312    0.00978865
2.24    0.0842232    0.124592    0.00968163
2.25    0.0838214    0.123877    0.00957612
2.26    0.0834231    0.123169    0.00947209
2.27    0.0830282    0.122467    0.00936951
2.28    0.0826366    0.12177    0.00926835
2.29    0.0822483    0.12108    0.0091686
2.3    0.0818632    0.120395    0.00907022
2.31    0.0814814    0.119716    0.00897321
2.32    0.0811027    0.119043    0.00887752
2.33    0.0807272    0.118375    0.00878314
2.34    0.0803547    0.117713    0.00869006
2.35    0.0799854    0.117057    0.00859824
2.36    0.0796191    0.116406    0.00850766
2.37    0.0792557    0.11576    0.00841832
2.38    0.0788953    0.11512    0.00833017
2.39    0.0785379    0.114485    0.00824322
2.4    0.0781833    0.113855    0.00815743
2.41    0.0778316    0.11323    0.00807278
2.42    0.0774827    0.11261    0.00798927
2.43    0.0771366    0.111996    0.00790686
2.44    0.0767932    0.111386    0.00782555
2.45    0.0764526    0.110781    0.00774531
2.46    0.0761147    0.110182    0.00766613
2.47    0.0757794    0.109587    0.00758799
2.48    0.0754468    0.108996    0.00751087
2.49    0.0751168    0.108411    0.00743476
2.5    0.0747894    0.10783    0.00735964
2.51    0.0744645    0.107254    0.00728549
2.52    0.0741421    0.106682    0.00721231
2.53    0.0738222    0.106115    0.00714007
2.54    0.0735048    0.105553    0.00706876
2.55    0.0731898    0.104995    0.00699836
2.56    0.0728772    0.104441    0.00692887
2.57    0.072567    0.103891    0.00686026
2.58    0.0722592    0.103346    0.00679253
2.59    0.0719537    0.102805    0.00672566
2.6    0.0716505    0.102269    0.00665963
2.61    0.0713496    0.101736    0.00659444
2.62    0.0710509    0.101208    0.00653006
2.63    0.0707545    0.100684    0.0064665
2.64    0.0704603    0.100163    0.00640373
2.65    0.0701682    0.099647    0.00634174
2.66    0.0698784    0.0991347    0.00628053
2.67    0.0695906    0.0986263    0.00622008
2.68    0.069305    0.0981218    0.00616037
2.69    0.0690215    0.097621    0.0061014
2.7    0.06874    0.0971241    0.00604316
2.71    0.0684606    0.096631    0.00598563
2.72    0.0681832    0.0961415    0.00592881
2.73    0.0679079    0.0956558    0.00587268
2.74    0.0676345    0.0951737    0.00581724
2.75    0.0673631    0.0946952    0.00576246
2.76    0.0670936    0.0942202    0.00570836
2.77    0.066826    0.0937489    0.0056549
2.78    0.0665604    0.093281    0.00560209
2.79    0.0662966    0.0928165    0.00554992
2.8    0.0660348    0.0923556    0.00549837
2.81    0.0657747    0.091898    0.00544743
2.82    0.0655165    0.0914437    0.00539711
2.83    0.0652601    0.0909929    0.00534738
2.84    0.0650055    0.0905453    0.00529824
2.85    0.0647527    0.090101    0.00524969
2.86    0.0645016    0.0896599    0.0052017
2.87    0.0642523    0.089222    0.00515429
2.88    0.0640047    0.0887873    0.00510742
2.89    0.0637588    0.0883557    0.00506111
2.9    0.0635145    0.0879273    0.00501534
2.91    0.063272    0.0875019    0.0049701
2.92    0.0630311    0.0870796    0.00492539
2.93    0.0627918    0.0866604    0.00488119
2.94    0.0625542    0.0862441    0.00483751
2.95    0.0623182    0.0858308    0.00479433
2.96    0.0620838    0.0854204    0.00475164
2.97    0.0618509    0.0850129    0.00470945
2.98    0.0616196    0.0846083    0.00466774
2.99    0.0613899    0.0842066    0.0046265
3    0.0611617    0.0838077    0.00458573
3.01    0.060935    0.0834116    0.00454543
3.02    0.0607098    0.0830183    0.00450559
3.03    0.0604861    0.0826278    0.00446619
3.04    0.0602638    0.0822399    0.00442724
3.05    0.0600431    0.0818548    0.00438872
3.06    0.0598237    0.0814724    0.00435064
3.07    0.0596059    0.0810925    0.00431299
3.08    0.0593894    0.0807154    0.00427575
3.09    0.0591743    0.0803408    0.00423893
3.1    0.0589606    0.0799688    0.00420252
3.11    0.0587483    0.0795994    0.00416651
3.12    0.0585374    0.0792325    0.0041309
3.13    0.0583279    0.0788681    0.00409568
3.14    0.0581196    0.0785061    0.00406085
3.15    0.0579127    0.0781467    0.0040264
3.16    0.0577071    0.0777897    0.00399233
3.17    0.0575029    0.0774351    0.00395863
3.18    0.0572999    0.0770829    0.0039253
3.19    0.0570982    0.0767331    0.00389233
3.2    0.0568977    0.0763856    0.00385972
3.21    0.0566986    0.0760405    0.00382746
3.22    0.0565006    0.0756977    0.00379554
3.23    0.056304    0.0753571    0.00376398
3.24    0.0561085    0.0750189    0.00373275
3.25    0.0559142    0.0746829    0.00370185
3.26    0.0557212    0.0743491    0.00367129
3.27    0.0555293    0.0740176    0.00364105
3.28    0.0553387    0.0736882    0.00361113
3.29    0.0551492    0.073361    0.00358153
3.3    0.0549608    0.073036    0.00355225
3.31    0.0547737    0.0727131    0.00352327
3.32    0.0545876    0.0723923    0.0034946
3.33    0.0544027    0.0720736    0.00346623
3.34    0.0542189    0.071757    0.00343816
3.35    0.0540362    0.0714424    0.00341038
3.36    0.0538546    0.0711299    0.00338289
3.37    0.0536742    0.0708194    0.00335569
3.38    0.0534947    0.070511    0.00332877
3.39    0.0533164    0.0702045    0.00330213
3.4    0.0531392    0.0699    0.00327576
3.41    0.0529629    0.0695974    0.00324967
3.42    0.0527878    0.0692968    0.00322384
3.43    0.0526136    0.0689981    0.00319829
3.44    0.0524405    0.0687014    0.00317299
3.45    0.0522685    0.0684065    0.00314795
3.46    0.0520974    0.0681135    0.00312317
3.47    0.0519273    0.0678223    0.00309864
3.48    0.0517583    0.067533    0.00307436
3.49    0.0515902    0.0672455    0.00305032
3.5    0.0514231    0.0669599    0.00302653
3.51    0.0512569    0.066676    0.00300298
3.52    0.0510918    0.0663939    0.00297966
3.53    0.0509275    0.0661136    0.00295658
3.54    0.0507642    0.0658351    0.00293373
3.55    0.0506019    0.0655582    0.00291111
3.56    0.0504405    0.0652831    0.00288872
3.57    0.05028    0.0650098    0.00286654
3.58    0.0501204    0.0647381    0.00284459
3.59    0.0499618    0.0644681    0.00282286
3.6    0.049804    0.0641997    0.00280134
3.61    0.0496471    0.063933    0.00278003
3.62    0.0494911    0.063668    0.00275893
3.63    0.049336    0.0634046    0.00273804
3.64    0.0491818    0.0631428    0.00271736
3.65    0.0490284    0.0628826    0.00269688
3.66    0.0488759    0.0626239    0.00267659
3.67    0.0487242    0.0623669    0.00265651
3.68    0.0485734    0.0621114    0.00263662
3.69    0.0484234    0.0618575    0.00261692
3.7    0.0482742    0.0616051    0.00259741
3.71    0.0481259    0.0613542    0.00257809
3.72    0.0479784    0.0611049    0.00255896
3.73    0.0478317    0.060857    0.00254001
3.74    0.0476858    0.0606107    0.00252125
3.75    0.0475407    0.0603658    0.00250266
3.76    0.0473964    0.0601223    0.00248425
3.77    0.0472528    0.0598804    0.00246602
3.78    0.0471101    0.0596398    0.00244796
3.79    0.0469681    0.0594007    0.00243007
3.8    0.0468269    0.0591631    0.00241235
3.81    0.0466864    0.0589268    0.0023948
3.82    0.0465467    0.0586919    0.00237741
3.83    0.0464078    0.0584584    0.00236019
3.84    0.0462696    0.0582263    0.00234312
3.85    0.0461321    0.0579955    0.00232622
3.86    0.0459954    0.0577661    0.00230948
3.87    0.0458594    0.0575381    0.00229289
3.88    0.0457241    0.0573114    0.00227646
3.89    0.0455895    0.057086    0.00226018
3.9    0.0454557    0.0568619    0.00224405
3.91    0.0453225    0.0566391    0.00222807
3.92    0.04519    0.0564176    0.00221224
3.93    0.0450583    0.0561974    0.00219655
3.94    0.0449272    0.0559784    0.00218101
3.95    0.0447968    0.0557608    0.00216561
3.96    0.0446671    0.0555443    0.00215035
3.97    0.0445381    0.0553291    0.00213523
3.98    0.0444097    0.0551152    0.00212025
3.99    0.044282    0.0549025    0.00210541
4    0.0441549    0.0546909    0.0020907
4.01    0.0440286    0.0544806    0.00207612
4.02    0.0439028    0.0542715    0.00206168
4.03    0.0437777    0.0540636    0.00204736
4.04    0.0436532    0.0538568    0.00203318
4.05    0.0435294    0.0536513    0.00201912
4.06    0.0434062    0.0534469    0.00200519
4.07    0.0432837    0.0532436    0.00199138
4.08    0.0431617    0.0530415    0.0019777
4.09    0.0430404    0.0528405    0.00196414
4.1    0.0429196    0.0526406    0.00195069
4.11    0.0427995    0.0524419    0.00193737
4.12    0.04268    0.0522442    0.00192417
4.13    0.0425611    0.0520477    0.00191108
4.14    0.0424428    0.0518523    0.00189811
4.15    0.042325    0.0516579    0.00188526
4.16    0.0422079    0.0514646    0.00187251
4.17    0.0420913    0.0512724    0.00185988
4.18    0.0419754    0.0510813    0.00184736
4.19    0.0418599    0.0508912    0.00183495
4.2    0.0417451    0.0507021    0.00182264
4.21    0.0416308    0.0505141    0.00181045
4.22    0.0415171    0.0503272    0.00179836
4.23    0.041404    0.0501412    0.00178637
4.24    0.0412913    0.0499563    0.00177449
4.25    0.0411793    0.0497723    0.00176271
4.26    0.0410678    0.0495894    0.00175103
4.27    0.0409568    0.0494075    0.00173946
4.28    0.0408464    0.0492265    0.00172798
4.29    0.0407365    0.0490465    0.0017166
4.3    0.0406271    0.0488675    0.00170532
4.31    0.0405183    0.0486895    0.00169413
4.32    0.04041    0.0485124    0.00168304
4.33    0.0403022    0.0483363    0.00167204
4.34    0.0401949    0.0481611    0.00166114
4.35    0.0400881    0.0479869    0.00165033
4.36    0.0399819    0.0478136    0.00163961
4.37    0.0398761    0.0476412    0.00162898
4.38    0.0397709    0.0474697    0.00161844
4.39    0.0396661    0.0472992    0.00160799
4.4    0.0395618    0.0471295    0.00159763
4.41    0.0394581    0.0469608    0.00158735
4.42    0.0393548    0.0467929    0.00157716
4.43    0.039252    0.046626    0.00156706
4.44    0.0391497    0.0464599    0.00155704
4.45    0.0390479    0.0462947    0.0015471
4.46    0.0389465    0.0461303    0.00153724
4.47    0.0388456    0.0459668    0.00152747
4.48    0.0387452    0.0458042    0.00151778
4.49    0.0386453    0.0456424    0.00150816
4.5    0.0385458    0.0454815    0.00149863
4.51    0.0384467    0.0453214    0.00148917
4.52    0.0383482    0.0451621    0.0014798
4.53    0.03825    0.0450037    0.00147049
4.54    0.0381524    0.044846    0.00146127
4.55    0.0380552    0.0446892    0.00145212
4.56    0.0379584    0.0445333    0.00144304
4.57    0.0378621    0.0443781    0.00143404
4.58    0.0377662    0.0442237    0.00142511
4.59    0.0376707    0.0440701    0.00141625
4.6    0.0375757    0.0439173    0.00140747
4.61    0.0374811    0.0437652    0.00139875
4.62    0.0373869    0.043614    0.00139011
4.63    0.0372932    0.0434635    0.00138154
4.64    0.0371998    0.0433138    0.00137303
4.65    0.0371069    0.0431648    0.00136459
4.66    0.0370145    0.0430166    0.00135622
4.67    0.0369224    0.0428692    0.00134792
4.68    0.0368307    0.0427225    0.00133968
4.69    0.0367395    0.0425765    0.00133151
4.7    0.0366486    0.0424313    0.0013234
4.71    0.0365582    0.0422868    0.00131535
4.72    0.0364681    0.0421431    0.00130737
4.73    0.0363785    0.042    0.00129946
4.74    0.0362893    0.0418577    0.0012916
4.75    0.0362004    0.0417161    0.00128381
4.76    0.0361119    0.0415752    0.00127608
4.77    0.0360239    0.041435    0.00126841
4.78    0.0359362    0.0412955    0.00126079
4.79    0.0358489    0.0411566    0.00125324
4.8    0.0357619    0.0410185    0.00124575
4.81    0.0356754    0.0408811    0.00123831
4.82    0.0355892    0.0407443    0.00123094
4.83    0.0355034    0.0406082    0.00122362
4.84    0.035418    0.0404728    0.00121635
4.85    0.0353329    0.0403381    0.00120914
4.86    0.0352482    0.040204    0.00120199
4.87    0.0351639    0.0400705    0.00119489
4.88    0.0350799    0.0399378    0.00118785
4.89    0.0349963    0.0398056    0.00118086
4.9    0.0349131    0.0396741    0.00117393
4.91    0.0348302    0.0395433    0.00116704
4.92    0.0347477    0.0394131    0.00116021
4.93    0.0346655    0.0392835    0.00115344
4.94    0.0345836    0.0391546    0.00114671
4.95    0.0345022    0.0390263    0.00114003
4.96    0.034421    0.0388986    0.00113341
4.97    0.0343402    0.0387715    0.00112683
4.98    0.0342597    0.038645    0.00112031
4.99    0.0341796    0.0385191    0.00111383
5    0.0340998    0.0383939    0.0011074
5.01    0.0340204    0.0382692    0.00110102
5.02    0.0339413    0.0381451    0.00109469
5.03    0.0338625    0.0380217    0.00108841
5.04    0.033784    0.0378988    0.00108217
5.05    0.0337059    0.0377765    0.00107598
5.06    0.0336281    0.0376548    0.00106983
5.07    0.0335506    0.0375337    0.00106373
5.08    0.0334734    0.0374131    0.00105768
5.09    0.0333966    0.0372931    0.00105167
5.1    0.03332    0.0371737    0.0010457
5.11    0.0332438    0.0370548    0.00103978
5.12    0.0331679    0.0369365    0.0010339
5.13    0.0330923    0.0368188    0.00102807
5.14    0.033017    0.0367016    0.00102228
5.15    0.032942    0.036585    0.00101653
5.16    0.0328674    0.0364689    0.00101082
5.17    0.032793    0.0363533    0.00100515
5.18    0.0327189    0.0362383    0.000999528
5.19    0.0326452    0.0361238    0.000993944
5.2    0.0325717    0.0360099    0.000988401
5.21    0.0324985    0.0358965    0.000982898
5.22    0.0324257    0.0357836    0.000977434
5.23    0.0323531    0.0356712    0.00097201
5.24    0.0322808    0.0355594    0.000966625
5.25    0.0322088    0.0354481    0.000961279
5.26    0.0321371    0.0353373    0.000955971
5.27    0.0320657    0.035227    0.000950701
5.28    0.0319945    0.0351172    0.000945469
5.29    0.0319237    0.0350079    0.000940275
5.3    0.0318531    0.0348991    0.000935117
5.31    0.0317828    0.0347908    0.000929996
5.32    0.0317128    0.034683    0.000924911
5.33    0.0316431    0.0345757    0.000919863
5.34    0.0315736    0.0344689    0.00091485
5.35    0.0315044    0.0343626    0.000909873
5.36    0.0314355    0.0342567    0.000904931
5.37    0.0313669    0.0341514    0.000900024
5.38    0.0312985    0.0340465    0.000895151
5.39    0.0312304    0.0339421    0.000890313
5.4    0.0311625    0.0338381    0.000885508
5.41    0.031095    0.0337347    0.000880737
5.42    0.0310276    0.0336316    0.000876
5.43    0.0309606    0.0335291    0.000871295
5.44    0.0308938    0.033427    0.000866623
5.45    0.0308273    0.0333254    0.000861984
5.46    0.030761    0.0332242    0.000857377
5.47    0.030695    0.0331235    0.000852802
5.48    0.0306292    0.0330232    0.000848259
5.49    0.0305637    0.0329234    0.000843747
5.5    0.0304984    0.032824    0.000839266
5.51    0.0304334    0.0327251    0.000834816
5.52    0.0303687    0.0326266    0.000830396
5.53    0.0303042    0.0325286    0.000826007
5.54    0.0302399    0.0324309    0.000821648
5.55    0.0301759    0.0323337    0.000817319
5.56    0.0301121    0.032237    0.000813019
5.57    0.0300485    0.0321406    0.000808749
5.58    0.0299853    0.0320447    0.000804508
5.59    0.0299222    0.0319492    0.000800296
5.6    0.0298594    0.0318542    0.000796112
5.61    0.0297968    0.0317595    0.000791956
5.62    0.0297344    0.0316653    0.000787829
5.63    0.0296723    0.0315714    0.00078373
5.64    0.0296105    0.031478    0.000779658
5.65    0.0295488    0.031385    0.000775613
5.66    0.0294874    0.0312924    0.000771596
5.67    0.0294262    0.0312002    0.000767606
5.68    0.0293652    0.0311084    0.000763642
5.69    0.0293045    0.0310169    0.000759705
5.7    0.029244    0.0309259    0.000755795
5.71    0.0291837    0.0308353    0.00075191
5.72    0.0291237    0.0307451    0.000748051
5.73    0.0290638    0.0306552    0.000744218
5.74    0.0290042    0.0305658    0.00074041
5.75    0.0289448    0.0304767    0.000736628
5.76    0.0288856    0.030388    0.00073287
5.77    0.0288267    0.0302997    0.000729138
5.78    0.0287679    0.0302118    0.00072543
5.79    0.0287094    0.0301242    0.000721746
5.8    0.0286511    0.030037    0.000718087
5.81    0.028593    0.0299502    0.000714452
5.82    0.0285351    0.0298638    0.00071084
5.83    0.0284774    0.0297777    0.000707252
5.84    0.0284199    0.029692    0.000703688
5.85    0.0283627    0.0296066    0.000700146
5.86    0.0283056    0.0295216    0.000696628
5.87    0.0282488    0.029437    0.000693133
5.88    0.0281921    0.0293527    0.00068966
5.89    0.0281357    0.0292688    0.00068621
5.9    0.0280794    0.0291852    0.000682783
5.91    0.0280234    0.029102    0.000679377
5.92    0.0279676    0.0290192    0.000675993
5.93    0.0279119    0.0289366    0.000672631
5.94    0.0278565    0.0288545    0.000669291
5.95    0.0278013    0.0287726    0.000665972
5.96    0.0277462    0.0286911    0.000662675
5.97    0.0276914    0.02861    0.000659399
5.98    0.0276367    0.0285292    0.000656143
5.99    0.0275823    0.0284487    0.000652909
6    0.027528    0.0283686    0.000649695
6.01    0.0274739    0.0282888    0.000646501
6.02    0.02742    0.0282093    0.000643328
6.03    0.0273663    0.0281301    0.000640175
6.04    0.0273128    0.0280513    0.000637041
6.05    0.0272595    0.0279728    0.000633928
6.06    0.0272064    0.0278946    0.000630834
6.07    0.0271535    0.0278168    0.00062776
6.08    0.0271007    0.0277392    0.000624705
6.09    0.0270481    0.027662    0.00062167
6.1    0.0269957    0.0275851    0.000618653
6.11    0.0269435    0.0275085    0.000615655
6.12    0.0268915    0.0274322    0.000612676
6.13    0.0268396    0.0273563    0.000609716
6.14    0.026788    0.0272806    0.000606774
6.15    0.0267365    0.0272053    0.000603851
6.16    0.0266852    0.0271302    0.000600945
6.17    0.026634    0.0270555    0.000598058
6.18    0.0265831    0.026981    0.000595189
6.19    0.0265323    0.0269069    0.000592337
6.2    0.0264817    0.0268331    0.000589503
6.21    0.0264313    0.0267595    0.000586687
6.22    0.026381    0.0266863    0.000583888
6.23    0.0263309    0.0266133    0.000581106
6.24    0.026281    0.0265407    0.000578341
6.25    0.0262312    0.0264683    0.000575593
6.26    0.0261817    0.0263963    0.000572862
6.27    0.0261322    0.0263245    0.000570148
6.28    0.026083    0.026253    0.00056745
6.29    0.0260339    0.0261818    0.000564769
6.3    0.025985    0.0261108    0.000562104
6.31    0.0259363    0.0260402    0.000559456
6.32    0.0258877    0.0259698    0.000556823
6.33    0.0258393    0.0258997    0.000554206
6.34    0.025791    0.0258299    0.000551606
6.35    0.0257429    0.0257604    0.000549021
6.36    0.025695    0.0256911    0.000546451
6.37    0.0256472    0.0256222    0.000543897
6.38    0.0255996    0.0255534    0.000541359
6.39    0.0255521    0.025485    0.000538836
6.4    0.0255048    0.0254168    0.000536327
6.41    0.0254577    0.0253489    0.000533834
6.42    0.0254107    0.0252813    0.000531356
6.43    0.0253639    0.0252139    0.000528893
6.44    0.0253172    0.0251468    0.000526444
6.45    0.0252707    0.02508    0.00052401
6.46    0.0252243    0.0250134    0.000521591
6.47    0.0251781    0.0249471    0.000519186
6.48    0.025132    0.024881    0.000516795
6.49    0.0250861    0.0248152    0.000514418
6.5    0.0250404    0.0247496    0.000512056
6.51    0.0249948    0.0246843    0.000509707
6.52    0.0249493    0.0246193    0.000507372
6.53    0.024904    0.0245545    0.000505051
6.54    0.0248588    0.02449    0.000502744
6.55    0.0248138    0.0244257    0.00050045
6.56    0.0247689    0.0243616    0.00049817
6.57    0.0247242    0.0242978    0.000495903
6.58    0.0246796    0.0242343    0.000493649
6.59    0.0246352    0.0241709    0.000491409
6.6    0.0245909    0.0241079    0.000489181
6.61    0.0245467    0.024045    0.000486967
6.62    0.0245027    0.0239825    0.000484765
6.63    0.0244589    0.0239201    0.000482576
6.64    0.0244152    0.023858    0.0004804
6.65    0.0243716    0.0237961    0.000478237
6.66    0.0243281    0.0237345    0.000476086
6.67    0.0242848    0.0236731    0.000473947
6.68    0.0242417    0.0236119    0.000471821
6.69    0.0241986    0.023551    0.000469707
6.7    0.0241557    0.0234903    0.000467606
6.71    0.024113    0.0234298    0.000465516
6.72    0.0240704    0.0233696    0.000463438
6.73    0.0240279    0.0233095    0.000461372
6.74    0.0239855    0.0232497    0.000459319
6.75    0.0239433    0.0231902    0.000457276
6.76    0.0239012    0.0231308    0.000455246
6.77    0.0238593    0.0230717    0.000453227
6.78    0.0238175    0.0230128    0.000451219
6.79    0.0237758    0.0229541    0.000449223
6.8    0.0237342    0.0228957    0.000447239
6.81    0.0236928    0.0228374    0.000445265
6.82    0.0236515    0.0227794    0.000443303
6.83    0.0236103    0.0227216    0.000441352
6.84    0.0235693    0.022664    0.000439412
6.85    0.0235284    0.0226066    0.000437482
6.86    0.0234876    0.0225495    0.000435564
6.87    0.023447    0.0224925    0.000433656
6.88    0.0234064    0.0224358    0.00043176
6.89    0.023366    0.0223792    0.000429873
6.9    0.0233258    0.0223229    0.000427998
6.91    0.0232856    0.0222668    0.000426133
6.92    0.0232456    0.0222109    0.000424278
6.93    0.0232057    0.0221552    0.000422433
6.94    0.0231659    0.0220997    0.000420599
6.95    0.0231262    0.0220444    0.000418775
6.96    0.0230867    0.0219893    0.000416962
6.97    0.0230473    0.0219344    0.000415158
6.98    0.023008    0.0218797    0.000413364
6.99    0.0229688    0.0218252    0.00041158
7    0.0229298    0.0217709    0.000409806
7.01    0.0228908    0.0217169    0.000408042
7.02    0.022852    0.021663    0.000406288
7.03    0.0228133    0.0216093    0.000404543
7.04    0.0227747    0.0215558    0.000402808
7.05    0.0227363    0.0215025    0.000401082
7.06    0.0226979    0.0214493    0.000399366
7.07    0.0226597    0.0213964    0.000397659
7.08    0.0226216    0.0213437    0.000395962
7.09    0.0225836    0.0212912    0.000394274
7.1    0.0225457    0.0212388    0.000392595
7.11    0.0225079    0.0211866    0.000390925
7.12    0.0224703    0.0211347    0.000389264
7.13    0.0224327    0.0210829    0.000387613
7.14    0.0223953    0.0210313    0.00038597
7.15    0.022358    0.0209799    0.000384336
7.16    0.0223208    0.0209286    0.000382711
7.17    0.0222837    0.0208776    0.000381095
7.18    0.0222467    0.0208267    0.000379487
7.19    0.0222098    0.0207761    0.000377889
7.2    0.022173    0.0207256    0.000376298
7.21    0.0221364    0.0206752    0.000374717
7.22    0.0220998    0.0206251    0.000373144
7.23    0.0220634    0.0205751    0.000371579
7.24    0.0220271    0.0205253    0.000370022
7.25    0.0219908    0.0204757    0.000368474
7.26    0.0219547    0.0204263    0.000366935
7.27    0.0219187    0.020377    0.000365403
7.28    0.0218828    0.020328    0.00036388
7.29    0.021847    0.020279    0.000362365
7.3    0.0218113    0.0202303    0.000360857
7.31    0.0217757    0.0201817    0.000359358
7.32    0.0217402    0.0201333    0.000357867
7.33    0.0217049    0.0200851    0.000356384
7.34    0.0216696    0.0200371    0.000354908
7.35    0.0216344    0.0199892    0.000353441
7.36    0.0215993    0.0199415    0.000351981
7.37    0.0215644    0.0198939    0.000350528
7.38    0.0215295    0.0198465    0.000349084
7.39    0.0214947    0.0197993    0.000347647
7.4    0.0214601    0.0197522    0.000346217
7.41    0.0214255    0.0197053    0.000344795
7.42    0.021391    0.0196586    0.000343381
7.43    0.0213567    0.019612    0.000341974
7.44    0.0213224    0.0195656    0.000340574
7.45    0.0212882    0.0195194    0.000339181
7.46    0.0212542    0.0194733    0.000337796
7.47    0.0212202    0.0194274    0.000336418
7.48    0.0211863    0.0193816    0.000335047
7.49    0.0211525    0.019336    0.000333684
7.5    0.0211188    0.0192906    0.000332327
7.51    0.0210853    0.0192453    0.000330977
7.52    0.0210518    0.0192001    0.000329635
7.53    0.0210184    0.0191552    0.000328299
7.54    0.0209851    0.0191103    0.00032697
7.55    0.0209519    0.0190656    0.000325648
7.56    0.0209188    0.0190211    0.000324333
7.57    0.0208857    0.0189768    0.000323025
7.58    0.0208528    0.0189325    0.000321723
7.59    0.02082    0.0188885    0.000320428
7.6    0.0207873    0.0188446    0.00031914
7.61    0.0207546    0.0188008    0.000317858
7.62    0.0207221    0.0187572    0.000316583
7.63    0.0206896    0.0187137    0.000315314
7.64    0.0206572    0.0186704    0.000314052
7.65    0.0206249    0.0186272    0.000312796
7.66    0.0205928    0.0185842    0.000311547
7.67    0.0205607    0.0185413    0.000310303
7.68    0.0205287    0.0184986    0.000309067
7.69    0.0204967    0.018456    0.000307836
7.7    0.0204649    0.0184135    0.000306612
7.71    0.0204332    0.0183712    0.000305394
7.72    0.0204015    0.018329    0.000304182
7.73    0.0203699    0.018287    0.000302976
7.74    0.0203385    0.0182451    0.000301776
7.75    0.0203071    0.0182034    0.000300583
7.76    0.0202758    0.0181618    0.000299395
7.77    0.0202446    0.0181203    0.000298213
7.78    0.0202134    0.018079    0.000297037
7.79    0.0201824    0.0180378    0.000295867
7.8    0.0201514    0.0179968    0.000294703
7.81    0.0201206    0.0179559    0.000293545
7.82    0.0200898    0.0179151    0.000292393
7.83    0.0200591    0.0178745    0.000291246
7.84    0.0200284    0.017834    0.000290105
7.85    0.0199979    0.0177936    0.00028897
7.86    0.0199675    0.0177534    0.00028784
7.87    0.0199371    0.0177133    0.000286716
7.88    0.0199068    0.0176733    0.000285597
7.89    0.0198766    0.0176335    0.000284484
7.9    0.0198465    0.0175937    0.000283377
7.91    0.0198164    0.0175542    0.000282275
7.92    0.0197865    0.0175147    0.000281178
7.93    0.0197566    0.0174754    0.000280087
7.94    0.0197268    0.0174362    0.000279001
7.95    0.0196971    0.0173972    0.000277921
7.96    0.0196675    0.0173582    0.000276845
7.97    0.0196379    0.0173194    0.000275776
7.98    0.0196084    0.0172808    0.000274711
7.99    0.019579    0.0172422    0.000273651
8    0.0195497    0.0172038    0.000272597
8.01    0.0195205    0.0171655    0.000271548
8.02    0.0194913    0.0171273    0.000270504
8.03    0.0194622    0.0170893    0.000269465
8.04    0.0194332    0.0170514    0.000268431
8.05    0.0194043    0.0170136    0.000267402
8.06    0.0193755    0.0169759    0.000266379
8.07    0.0193467    0.0169383    0.00026536
8.08    0.019318    0.0169009    0.000264346
8.09    0.0192894    0.0168636    0.000263337
8.1    0.0192608    0.0168264    0.000262333
8.11    0.0192324    0.0167893    0.000261333
8.12    0.019204    0.0167524    0.000260339
8.13    0.0191757    0.0167155    0.000259349
8.14    0.0191474    0.0166788    0.000258364
8.15    0.0191193    0.0166422    0.000257384
8.16    0.0190912    0.0166058    0.000256408
8.17    0.0190632    0.0165694    0.000255438
8.18    0.0190352    0.0165332    0.000254471
8.19    0.0190073    0.016497    0.00025351
8.2    0.0189796    0.016461    0.000252553
8.21    0.0189518    0.0164251    0.000251601
8.22    0.0189242    0.0163893    0.000250653
8.23    0.0188966    0.0163537    0.000249709
8.24    0.0188691    0.0163181    0.000248771
8.25    0.0188417    0.0162827    0.000247836
8.26    0.0188143    0.0162473    0.000246906
8.27    0.018787    0.0162121    0.000245981
8.28    0.0187598    0.016177    0.00024506
8.29    0.0187326    0.016142    0.000244143
8.3    0.0187056    0.0161071    0.00024323
8.31    0.0186785    0.0160724    0.000242322
8.32    0.0186516    0.0160377    0.000241418
8.33    0.0186247    0.0160032    0.000240519
8.34    0.0185979    0.0159687    0.000239623
8.35    0.0185712    0.0159344    0.000238732
8.36    0.0185445    0.0159002    0.000237845
8.37    0.0185179    0.015866    0.000236962
8.38    0.0184914    0.015832    0.000236084
8.39    0.018465    0.0157981    0.000235209
8.4    0.0184386    0.0157643    0.000234339
8.41    0.0184123    0.0157306    0.000233472
8.42    0.018386    0.015697    0.00023261
8.43    0.0183598    0.0156636    0.000231752
8.44    0.0183337    0.0156302    0.000230897
8.45    0.0183076    0.0155969    0.000230047
8.46    0.0182817    0.0155637    0.0002292
8.47    0.0182557    0.0155307    0.000228358
8.48    0.0182299    0.0154977    0.000227519
8.49    0.0182041    0.0154648    0.000226685
8.5    0.0181784    0.0154321    0.000225854
8.51    0.0181527    0.0153994    0.000225027
8.52    0.0181271    0.0153669    0.000224204
8.53    0.0181016    0.0153344    0.000223384
8.54    0.0180761    0.015302    0.000222568
8.55    0.0180507    0.0152698    0.000221757
8.56    0.0180254    0.0152376    0.000220949
8.57    0.0180001    0.0152056    0.000220144
8.58    0.0179749    0.0151736    0.000219343
8.59    0.0179498    0.0151418    0.000218546
8.6    0.0179247    0.01511    0.000217753
8.61    0.0178997    0.0150783    0.000216963
8.62    0.0178747    0.0150468    0.000216177
8.63    0.0178498    0.0150153    0.000215394
8.64    0.017825    0.0149839    0.000214615
8.65    0.0178002    0.0149526    0.00021384
8.66    0.0177755    0.0149215    0.000213068
8.67    0.0177509    0.0148904    0.000212299
8.68    0.0177263    0.0148594    0.000211535
8.69    0.0177018    0.0148285    0.000210773
8.7    0.0176773    0.0147977    0.000210015
8.71    0.0176529    0.014767    0.00020926
8.72    0.0176285    0.0147363    0.000208509
8.73    0.0176043    0.0147058    0.000207761
8.74    0.01758    0.0146754    0.000207017
8.75    0.0175559    0.014645    0.000206276
8.76    0.0175318    0.0146148    0.000205538
8.77    0.0175077    0.0145846    0.000204804
8.78    0.0174838    0.0145546    0.000204073
8.79    0.0174598    0.0145246    0.000203345
8.8    0.017436    0.0144947    0.00020262
8.81    0.0174122    0.0144649    0.000201899
8.82    0.0173884    0.0144352    0.000201181
8.83    0.0173647    0.0144056    0.000200466
8.84    0.0173411    0.0143761    0.000199754
8.85    0.0173175    0.0143466    0.000199046
8.86    0.017294    0.0143173    0.000198341
8.87    0.0172705    0.014288    0.000197638
8.88    0.0172471    0.0142589    0.000196939
8.89    0.0172238    0.0142298    0.000196243
8.9    0.0172005    0.0142008    0.00019555
8.91    0.0171773    0.0141719    0.000194861
8.92    0.0171541    0.014143    0.000194174
8.93    0.017131    0.0141143    0.00019349
8.94    0.0171079    0.0140856    0.000192809
8.95    0.0170849    0.0140571    0.000192132
8.96    0.0170619    0.0140286    0.000191457
8.97    0.017039    0.0140002    0.000190785
8.98    0.0170162    0.0139718    0.000190117
8.99    0.0169934    0.0139436    0.000189451
9    0.0169707    0.0139155    0.000188788
9.01    0.016948    0.0138874    0.000188128
9.02    0.0169254    0.0138594    0.000187471
9.03    0.0169028    0.0138315    0.000186817
9.04    0.0168803    0.0138037    0.000186165
9.05    0.0168578    0.013776    0.000185517
9.06    0.0168354    0.0137483    0.000184871
9.07    0.016813    0.0137207    0.000184228
9.08    0.0167907    0.0136932    0.000183588
9.09    0.0167685    0.0136658    0.000182951
9.1    0.0167463    0.0136385    0.000182316
9.11    0.0167242    0.0136112    0.000181685
9.12    0.0167021    0.0135841    0.000181056
9.13    0.01668    0.013557    0.000180429
9.14    0.016658    0.0135299    0.000179806
9.15    0.0166361    0.013503    0.000179185
9.16    0.0166142    0.0134762    0.000178567
9.17    0.0165924    0.0134494    0.000177952
9.18    0.0165706    0.0134227    0.000177339
9.19    0.0165489    0.013396    0.000176729
9.2    0.0165272    0.0133695    0.000176121
9.21    0.0165056    0.013343    0.000175516
9.22    0.016484    0.0133166    0.000174914
9.23    0.0164625    0.0132903    0.000174314
9.24    0.016441    0.0132641    0.000173717
9.25    0.0164196    0.0132379    0.000173122
9.26    0.0163982    0.0132118    0.00017253
9.27    0.0163769    0.0131858    0.000171941
9.28    0.0163556    0.0131599    0.000171354
9.29    0.0163344    0.013134    0.000170769
9.3    0.0163132    0.0131082    0.000170187
9.31    0.0162921    0.0130825    0.000169608
9.32    0.016271    0.0130569    0.000169031
9.33    0.01625    0.0130313    0.000168456
9.34    0.016229    0.0130058    0.000167884
9.35    0.0162081    0.0129804    0.000167314
9.36    0.0161872    0.012955    0.000166747
9.37    0.0161663    0.0129298    0.000166182
9.38    0.0161456    0.0129045    0.00016562
9.39    0.0161248    0.0128794    0.00016506
9.4    0.0161041    0.0128544    0.000164502
9.41    0.0160835    0.0128294    0.000163947
9.42    0.0160629    0.0128044    0.000163394
9.43    0.0160423    0.0127796    0.000162843
9.44    0.0160218    0.0127548    0.000162295
9.45    0.0160014    0.0127301    0.000161748
9.46    0.015981    0.0127055    0.000161205
9.47    0.0159606    0.0126809    0.000160663
9.48    0.0159403    0.0126564    0.000160124
9.49    0.01592    0.012632    0.000159587
9.5    0.0158998    0.0126076    0.000159052
9.51    0.0158796    0.0125833    0.00015852
9.52    0.0158595    0.0125591    0.00015799
9.53    0.0158394    0.012535    0.000157462
9.54    0.0158194    0.0125109    0.000156936
9.55    0.0157994    0.0124869    0.000156412
9.56    0.0157795    0.0124629    0.000155891
9.57    0.0157596    0.012439    0.000155372
9.58    0.0157397    0.0124152    0.000154855
9.59    0.0157199    0.0123915    0.00015434
9.6    0.0157001    0.0123678    0.000153827
9.61    0.0156804    0.0123442    0.000153316
9.62    0.0156607    0.0123206    0.000152808
9.63    0.0156411    0.0122971    0.000152301
9.64    0.0156215    0.0122737    0.000151797
9.65    0.015602    0.0122503    0.000151294
9.66    0.0155825    0.0122271    0.000150794
9.67    0.015563    0.0122038    0.000150296
9.68    0.0155436    0.0121807    0.0001498
9.69    0.0155242    0.0121576    0.000149306
9.7    0.0155049    0.0121345    0.000148814
9.71    0.0154856    0.0121116    0.000148324
9.72    0.0154664    0.0120887    0.000147836
9.73    0.0154472    0.0120658    0.00014735
9.74    0.015428    0.0120431    0.000146866
9.75    0.0154089    0.0120203    0.000146384
9.76    0.0153898    0.0119977    0.000145904
9.77    0.0153708    0.0119751    0.000145426
9.78    0.0153518    0.0119526    0.00014495
9.79    0.0153329    0.0119301    0.000144476
9.8    0.015314    0.0119077    0.000144004
9.81    0.0152951    0.0118854    0.000143533
9.82    0.0152763    0.0118631    0.000143065
9.83    0.0152575    0.0118409    0.000142598
9.84    0.0152388    0.0118187    0.000142134
9.85    0.0152201    0.0117966    0.000141671
9.86    0.0152014    0.0117746    0.00014121
9.87    0.0151828    0.0117526    0.000140751
9.88    0.0151642    0.0117307    0.000140294
9.89    0.0151457    0.0117088    0.000139839
9.9    0.0151272    0.011687    0.000139386
9.91    0.0151088    0.0116653    0.000138934
9.92    0.0150904    0.0116436    0.000138484
9.93    0.015072    0.011622    0.000138036
9.94    0.0150537    0.0116004    0.00013759
9.95    0.0150354    0.0115789    0.000137146
9.96    0.0150171    0.0115575    0.000136703
9.97    0.0149989    0.0115361    0.000136263
9.98    0.0149807    0.0115148    0.000135824
9.99    0.0149626    0.0114935    0.000135386
10    0.0149445    0.0114723    0.000134951
10.01    0.0149265    0.0114511    0.000134517
10.02    0.0149085    0.01143    0.000134085
10.03    0.0148905    0.011409    0.000133655
10.04    0.0148725    0.011388    0.000133226
10.05    0.0148547    0.0113671    0.000132799
10.06    0.0148368    0.0113462    0.000132374
10.07    0.014819    0.0113254    0.000131951
10.08    0.0148012    0.0113046    0.000131529
10.09    0.0147835    0.0112839    0.000131109
10.1    0.0147657    0.0112633    0.00013069
10.11    0.0147481    0.0112427    0.000130274
10.12    0.0147305    0.0112221    0.000129859
10.13    0.0147129    0.0112016    0.000129445
10.14    0.0146953    0.0111812    0.000129033
10.15    0.0146778    0.0111608    0.000128623
10.16    0.0146603    0.0111405    0.000128215
10.17    0.0146429    0.0111203    0.000127808
10.18    0.0146255    0.0111    0.000127402
10.19    0.0146081    0.0110799    0.000126998
10.2    0.0145908    0.0110598    0.000126596
10.21    0.0145735    0.0110397    0.000126196
10.22    0.0145562    0.0110197    0.000125797
10.23    0.014539    0.0109998    0.000125399
10.24    0.0145218    0.0109799    0.000125003
10.25    0.0145047    0.0109601    0.000124609
10.26    0.0144876    0.0109403    0.000124216
10.27    0.0144705    0.0109205    0.000123825
10.28    0.0144535    0.0109008    0.000123435
10.29    0.0144365    0.0108812    0.000123047
10.3    0.0144195    0.0108616    0.000122661
10.31    0.0144026    0.0108421    0.000122275
10.32    0.0143857    0.0108226    0.000121892
10.33    0.0143688    0.0108032    0.00012151
10.34    0.014352    0.0107838    0.000121129
10.35    0.0143352    0.0107645    0.00012075
10.36    0.0143185    0.0107452    0.000120372
10.37    0.0143018    0.010726    0.000119996
10.38    0.0142851    0.0107068    0.000119621
10.39    0.0142684    0.0106877    0.000119248
10.4    0.0142518    0.0106687    0.000118876
10.41    0.0142352    0.0106496    0.000118505
10.42    0.0142187    0.0106307    0.000118136
10.43    0.0142022    0.0106117    0.000117769
10.44    0.0141857    0.0105929    0.000117403
10.45    0.0141693    0.010574    0.000117038
10.46    0.0141529    0.0105553    0.000116674
10.47    0.0141365    0.0105365    0.000116313
10.48    0.0141202    0.0105179    0.000115952
10.49    0.0141039    0.0104992    0.000115593
10.5    0.0140876    0.0104806    0.000115235
10.51    0.0140713    0.0104621    0.000114879
10.52    0.0140551    0.0104436    0.000114524
10.53    0.014039    0.0104252    0.00011417
10.54    0.0140228    0.0104068    0.000113818
10.55    0.0140067    0.0103885    0.000113467
10.56    0.0139907    0.0103702    0.000113117
10.57    0.0139746    0.0103519    0.000112769
10.58    0.0139586    0.0103337    0.000112422
10.59    0.0139427    0.0103156    0.000112076
10.6    0.0139267    0.0102975    0.000111732
10.61    0.0139108    0.0102794    0.000111389
10.62    0.0138949    0.0102614    0.000111047
10.63    0.0138791    0.0102434    0.000110707
10.64    0.0138633    0.0102255    0.000110368
10.65    0.0138475    0.0102076    0.00011003
10.66    0.0138318    0.0101898    0.000109693
10.67    0.0138161    0.010172    0.000109358
10.68    0.0138004    0.0101543    0.000109024
10.69    0.0137847    0.0101366    0.000108691
10.7    0.0137691    0.0101189    0.00010836
10.71    0.0137535    0.0101013    0.000108029
10.72    0.013738    0.0100838    0.000107701
10.73    0.0137225    0.0100663    0.000107373
10.74    0.013707    0.0100488    0.000107046
10.75    0.0136915    0.0100314    0.000106721
10.76    0.0136761    0.010014    0.000106397
10.77    0.0136607    0.00999664    0.000106074
10.78    0.0136453    0.00997935    0.000105753
10.79    0.01363    0.0099621    0.000105432
10.8    0.0136147    0.00994489    0.000105113
10.81    0.0135994    0.00992773    0.000104795
10.82    0.0135842    0.00991061    0.000104478
10.83    0.013569    0.00989354    0.000104163
10.84    0.0135538    0.00987651    0.000103848
10.85    0.0135387    0.00985952    0.000103535
10.86    0.0135235    0.00984257    0.000103223
10.87    0.0135085    0.00982567    0.000102912
10.88    0.0134934    0.00980881    0.000102602
10.89    0.0134784    0.00979199    0.000102293
10.9    0.0134634    0.00977521    0.000101986
10.91    0.0134484    0.00975848    0.00010168
10.92    0.0134335    0.00974178    0.000101374
10.93    0.0134186    0.00972513    0.00010107
10.94    0.0134037    0.00970852    0.000100767
10.95    0.0133888    0.00969196    0.000100466
10.96    0.013374    0.00967543    0.000100165
10.97    0.0133592    0.00965895    9.98654e-05
10.98    0.0133445    0.0096425    9.9567e-05
10.99    0.0133297    0.0096261    9.92696e-05
11    0.013315    0.00960974    9.89734e-05
11.01    0.0133004    0.00959342    9.86782e-05
11.02    0.0132857    0.00957714    9.83841e-05
11.03    0.0132711    0.0095609    9.80912e-05
11.04    0.0132565    0.0095447    9.77992e-05
11.05    0.013242    0.00952854    9.75084e-05
11.06    0.0132274    0.00951242    9.72186e-05
11.07    0.0132129    0.00949634    9.693e-05
11.08    0.0131985    0.0094803    9.66423e-05
11.09    0.013184    0.0094643    9.63557e-05
11.1    0.0131696    0.00944834    9.60702e-05
11.11    0.0131552    0.00943242    9.57857e-05
11.12    0.0131409    0.00941654    9.55023e-05
11.13    0.0131265    0.00940069    9.52199e-05
11.14    0.0131122    0.00938489    9.49385e-05
11.15    0.013098    0.00936913    9.46582e-05
11.16    0.0130837    0.0093534    9.43788e-05
11.17    0.0130695    0.00933771    9.41005e-05
11.18    0.0130553    0.00932206    9.38232e-05
11.19    0.0130411    0.00930645    9.3547e-05
11.2    0.013027    0.00929088    9.32717e-05
11.21    0.0130129    0.00927535    9.29974e-05
11.22    0.0129988    0.00925985    9.27241e-05
11.23    0.0129848    0.0092444    9.24519e-05
11.24    0.0129707    0.00922898    9.21806e-05
11.25    0.0129568    0.00921359    9.19103e-05
11.26    0.0129428    0.00919825    9.16409e-05
11.27    0.0129288    0.00918294    9.13726e-05
11.28    0.0129149    0.00916767    9.11052e-05
11.29    0.012901    0.00915244    9.08388e-05
11.3    0.0128872    0.00913724    9.05733e-05
11.31    0.0128733    0.00912208    9.03088e-05
11.32    0.0128595    0.00910696    9.00453e-05
11.33    0.0128457    0.00909188    8.97827e-05
11.34    0.012832    0.00907683    8.9521e-05
11.35    0.0128182    0.00906182    8.92603e-05
11.36    0.0128045    0.00904684    8.90006e-05
11.37    0.0127909    0.0090319    8.87417e-05
11.38    0.0127772    0.009017    8.84838e-05
11.39    0.0127636    0.00900213    8.82269e-05
11.4    0.01275    0.0089873    8.79708e-05
11.41    0.0127364    0.0089725    8.77157e-05
11.42    0.0127229    0.00895774    8.74614e-05
11.43    0.0127093    0.00894302    8.72081e-05
11.44    0.0126959    0.00892833    8.69557e-05
11.45    0.0126824    0.00891368    8.67042e-05
11.46    0.0126689    0.00889906    8.64536e-05
11.47    0.0126555    0.00888448    8.62039e-05
11.48    0.0126421    0.00886993    8.59551e-05
11.49    0.0126288    0.00885542    8.57071e-05
11.5    0.0126154    0.00884094    8.54601e-05
11.51    0.0126021    0.00882649    8.52139e-05
11.52    0.0125888    0.00881208    8.49686e-05
11.53    0.0125755    0.00879771    8.47242e-05
11.54    0.0125623    0.00878337    8.44806e-05
11.55    0.0125491    0.00876906    8.42379e-05
11.56    0.0125359    0.00875479    8.39961e-05
11.57    0.0125227    0.00874055    8.37551e-05
11.58    0.0125096    0.00872635    8.35149e-05
11.59    0.0124965    0.00871218    8.32757e-05
11.6    0.0124834    0.00869804    8.30372e-05
11.61    0.0124703    0.00868394    8.27996e-05
11.62    0.0124573    0.00866987    8.25629e-05
11.63    0.0124442    0.00865584    8.2327e-05
11.64    0.0124313    0.00864183    8.20919e-05
11.65    0.0124183    0.00862786    8.18576e-05
11.66    0.0124053    0.00861393    8.16242e-05
11.67    0.0123924    0.00860003    8.13916e-05
11.68    0.0123795    0.00858616    8.11598e-05
11.69    0.0123666    0.00857232    8.09288e-05
11.7    0.0123538    0.00855851    8.06986e-05
11.71    0.012341    0.00854474    8.04693e-05
11.72    0.0123282    0.008531    8.02407e-05
11.73    0.0123154    0.00851729    8.00129e-05
11.74    0.0123026    0.00850362    7.9786e-05
11.75    0.0122899    0.00848998    7.95598e-05
11.76    0.0122772    0.00847637    7.93344e-05
11.77    0.0122645    0.00846279    7.91098e-05
11.78    0.0122519    0.00844924    7.8886e-05
11.79    0.0122392    0.00843572    7.8663e-05
11.8    0.0122266    0.00842224    7.84408e-05
11.81    0.012214    0.00840879    7.82193e-05
11.82    0.0122015    0.00839537    7.79986e-05
11.83    0.0121889    0.00838198    7.77786e-05
11.84    0.0121764    0.00836862    7.75595e-05
11.85    0.0121639    0.0083553    7.73411e-05
11.86    0.0121514    0.008342    7.71234e-05
11.87    0.012139    0.00832874    7.69065e-05
11.88    0.0121266    0.0083155    7.66903e-05
11.89    0.0121141    0.0083023    7.64749e-05
11.9    0.0121018    0.00828913    7.62603e-05
11.91    0.0120894    0.00827599    7.60464e-05
11.92    0.0120771    0.00826288    7.58332e-05
11.93    0.0120648    0.0082498    7.56208e-05
11.94    0.0120525    0.00823675    7.54091e-05
11.95    0.0120402    0.00822373    7.51981e-05
11.96    0.012028    0.00821074    7.49878e-05
11.97    0.0120157    0.00819778    7.47783e-05
11.98    0.0120035    0.00818485    7.45695e-05
11.99    0.0119913    0.00817195    7.43614e-05
12    0.0119792    0.00815908    7.41541e-05
12.01    0.0119671    0.00814624    7.39474e-05
12.02    0.0119549    0.00813343    7.37415e-05
12.03    0.0119429    0.00812065    7.35362e-05
12.04    0.0119308    0.0081079    7.33317e-05
12.05    0.0119187    0.00809518    7.31278e-05
12.06    0.0119067    0.00808248    7.29247e-05
12.07    0.0118947    0.00806982    7.27223e-05
12.08    0.0118827    0.00805719    7.25205e-05
12.09    0.0118708    0.00804458    7.23194e-05
12.1    0.0118588    0.008032    7.21191e-05
12.11    0.0118469    0.00801946    7.19194e-05
12.12    0.011835    0.00800694    7.17203e-05
12.13    0.0118231    0.00799445    7.1522e-05
12.14    0.0118113    0.00798199    7.13243e-05
12.15    0.0117995    0.00796955    7.11274e-05
12.16    0.0117877    0.00795715    7.0931e-05
12.17    0.0117759    0.00794477    7.07354e-05
12.18    0.0117641    0.00793242    7.05404e-05
12.19    0.0117524    0.0079201    7.03461e-05
12.2    0.0117406    0.00790781    7.01524e-05
12.21    0.0117289    0.00789555    6.99594e-05
12.22    0.0117172    0.00788331    6.9767e-05
12.23    0.0117056    0.0078711    6.95753e-05
12.24    0.0116939    0.00785892    6.93842e-05
12.25    0.0116823    0.00784677    6.91938e-05
12.26    0.0116707    0.00783464    6.90041e-05
12.27    0.0116591    0.00782255    6.88149e-05
12.28    0.0116476    0.00781048    6.86264e-05
12.29    0.011636    0.00779843    6.84386e-05
12.3    0.0116245    0.00778642    6.82513e-05
12.31    0.011613    0.00777443    6.80647e-05
12.32    0.0116016    0.00776247    6.78788e-05
12.33    0.0115901    0.00775053    6.76934e-05
12.34    0.0115787    0.00773863    6.75087e-05
12.35    0.0115672    0.00772674    6.73246e-05
12.36    0.0115558    0.00771489    6.71411e-05
12.37    0.0115445    0.00770306    6.69582e-05
12.38    0.0115331    0.00769126    6.6776e-05
12.39    0.0115218    0.00767949    6.65943e-05
12.4    0.0115105    0.00766774    6.64133e-05
12.41    0.0114992    0.00765602    6.62329e-05
12.42    0.0114879    0.00764432    6.6053e-05
12.43    0.0114766    0.00763266    6.58738e-05
12.44    0.0114654    0.00762101    6.56951e-05
12.45    0.0114542    0.0076094    6.55171e-05
12.46    0.011443    0.00759781    6.53397e-05
12.47    0.0114318    0.00758624    6.51628e-05
12.48    0.0114207    0.0075747    6.49865e-05
12.49    0.0114095    0.00756319    6.48108e-05
12.5    0.0113984    0.0075517    6.46358e-05
12.51    0.0113873    0.00754024    6.44612e-05
12.52    0.0113762    0.0075288    6.42873e-05
12.53    0.0113652    0.00751739    6.41139e-05
12.54    0.0113541    0.00750601    6.39411e-05
12.55    0.0113431    0.00749465    6.37689e-05
12.56    0.0113321    0.00748331    6.35973e-05
12.57    0.0113211    0.007472    6.34262e-05
12.58    0.0113102    0.00746072    6.32557e-05
12.59    0.0112992    0.00744946    6.30857e-05
12.6    0.0112883    0.00743822    6.29164e-05
12.61    0.0112774    0.00742701    6.27475e-05
12.62    0.0112665    0.00741583    6.25792e-05
12.63    0.0112556    0.00740467    6.24115e-05
12.64    0.0112448    0.00739353    6.22444e-05
12.65    0.011234    0.00738242    6.20777e-05
12.66    0.0112232    0.00737133    6.19117e-05
12.67    0.0112124    0.00736027    6.17461e-05
12.68    0.0112016    0.00734923    6.15812e-05
12.69    0.0111908    0.00733822    6.14167e-05
12.7    0.0111801    0.00732723    6.12528e-05
12.71    0.0111694    0.00731626    6.10895e-05
12.72    0.0111587    0.00730532    6.09266e-05
12.73    0.011148    0.00729441    6.07643e-05
12.74    0.0111373    0.00728351    6.06026e-05
12.75    0.0111267    0.00727264    6.04413e-05
12.76    0.0111161    0.0072618    6.02806e-05
12.77    0.0111054    0.00725098    6.01204e-05
12.78    0.0110949    0.00724018    5.99608e-05
12.79    0.0110843    0.00722941    5.98016e-05
12.8    0.0110737    0.00721865    5.9643e-05
12.81    0.0110632    0.00720793    5.94849e-05
12.82    0.0110527    0.00719722    5.93273e-05
12.83    0.0110422    0.00718654    5.91702e-05
12.84    0.0110317    0.00717589    5.90137e-05
12.85    0.0110212    0.00716525    5.88576e-05
12.86    0.0110108    0.00715464    5.8702e-05
12.87    0.0110004    0.00714405    5.8547e-05
12.88    0.0109899    0.00713349    5.83925e-05
12.89    0.0109796    0.00712295    5.82384e-05
12.9    0.0109692    0.00711243    5.80849e-05
12.91    0.0109588    0.00710193    5.79318e-05
12.92    0.0109485    0.00709146    5.77792e-05
12.93    0.0109382    0.00708101    5.76272e-05
12.94    0.0109279    0.00707058    5.74756e-05
12.95    0.0109176    0.00706017    5.73245e-05
12.96    0.0109073    0.00704979    5.71739e-05
12.97    0.010897    0.00703943    5.70238e-05
12.98    0.0108868    0.00702909    5.68742e-05
12.99    0.0108766    0.00701877    5.6725e-05
13    0.0108664    0.00700848    5.65764e-05
13.01    0.0108562    0.00699821    5.64282e-05
13.02    0.010846    0.00698796    5.62805e-05
13.03    0.0108359    0.00697773    5.61332e-05
13.04    0.0108258    0.00696753    5.59865e-05
13.05    0.0108156    0.00695734    5.58402e-05
13.06    0.0108055    0.00694718    5.56943e-05
13.07    0.0107955    0.00693704    5.5549e-05
13.08    0.0107854    0.00692692    5.54041e-05
13.09    0.0107754    0.00691683    5.52596e-05
13.1    0.0107653    0.00690675    5.51157e-05
13.11    0.0107553    0.0068967    5.49722e-05
13.12    0.0107453    0.00688667    5.48291e-05
13.13    0.0107353    0.00687666    5.46865e-05
13.14    0.0107254    0.00686667    5.45444e-05
13.15    0.0107154    0.0068567    5.44027e-05
13.16    0.0107055    0.00684675    5.42614e-05
13.17    0.0106956    0.00683683    5.41206e-05
13.18    0.0106857    0.00682692    5.39803e-05
13.19    0.0106758    0.00681704    5.38404e-05
13.2    0.0106659    0.00680718    5.3701e-05
13.21    0.0106561    0.00679734    5.3562e-05
13.22    0.0106463    0.00678752    5.34234e-05
13.23    0.0106364    0.00677772    5.32853e-05
13.24    0.0106266    0.00676794    5.31476e-05
13.25    0.0106169    0.00675818    5.30103e-05
13.26    0.0106071    0.00674845    5.28735e-05
13.27    0.0105973    0.00673873    5.27371e-05
13.28    0.0105876    0.00672903    5.26011e-05
13.29    0.0105779    0.00671936    5.24656e-05
13.3    0.0105682    0.0067097    5.23305e-05
13.31    0.0105585    0.00670007    5.21958e-05
13.32    0.0105488    0.00669046    5.20616e-05
13.33    0.0105392    0.00668086    5.19278e-05
13.34    0.0105295    0.00667129    5.17944e-05
13.35    0.0105199    0.00666173    5.16614e-05
13.36    0.0105103    0.0066522    5.15288e-05
13.37    0.0105007    0.00664269    5.13967e-05
13.38    0.0104911    0.00663319    5.12649e-05
13.39    0.0104816    0.00662372    5.11336e-05
13.4    0.010472    0.00661427    5.10027e-05
13.41    0.0104625    0.00660483    5.08722e-05
13.42    0.010453    0.00659542    5.07421e-05
13.43    0.0104435    0.00658603    5.06124e-05
13.44    0.010434    0.00657665    5.04832e-05
13.45    0.0104246    0.0065673    5.03543e-05
13.46    0.0104151    0.00655796    5.02258e-05
13.47    0.0104057    0.00654865    5.00977e-05
13.48    0.0103962    0.00653935    4.99701e-05
13.49    0.0103868    0.00653007    4.98428e-05
13.5    0.0103775    0.00652082    4.97159e-05
13.51    0.0103681    0.00651158    4.95894e-05
13.52    0.0103587    0.00650236    4.94634e-05
13.53    0.0103494    0.00649316    4.93377e-05
13.54    0.01034    0.00648398    4.92124e-05
13.55    0.0103307    0.00647482    4.90875e-05
13.56    0.0103214    0.00646567    4.89629e-05
13.57    0.0103122    0.00645655    4.88388e-05
13.58    0.0103029    0.00644745    4.8715e-05
13.59    0.0102936    0.00643836    4.85917e-05
13.6    0.0102844    0.00642929    4.84687e-05
13.61    0.0102752    0.00642024    4.83461e-05
13.62    0.010266    0.00641121    4.82239e-05
13.63    0.0102568    0.0064022    4.8102e-05
13.64    0.0102476    0.00639321    4.79805e-05
13.65    0.0102384    0.00638424    4.78594e-05
13.66    0.0102293    0.00637528    4.77387e-05
13.67    0.0102201    0.00636635    4.76184e-05
13.68    0.010211    0.00635743    4.74984e-05
13.69    0.0102019    0.00634853    4.73788e-05
13.7    0.0101928    0.00633965    4.72595e-05
13.71    0.0101838    0.00633078    4.71407e-05
13.72    0.0101747    0.00632194    4.70222e-05
13.73    0.0101656    0.00631311    4.6904e-05
13.74    0.0101566    0.0063043    4.67862e-05
13.75    0.0101476    0.00629551    4.66688e-05
13.76    0.0101386    0.00628674    4.65518e-05
13.77    0.0101296    0.00627799    4.64351e-05
13.78    0.0101206    0.00626925    4.63187e-05
13.79    0.0101117    0.00626053    4.62027e-05
13.8    0.0101027    0.00625183    4.60871e-05
13.81    0.0100938    0.00624315    4.59718e-05
13.82    0.0100849    0.00623448    4.58569e-05
13.83    0.010076    0.00622584    4.57423e-05
13.84    0.0100671    0.00621721    4.56281e-05
13.85    0.0100582    0.00620859    4.55142e-05
13.86    0.0100493    0.0062    4.54007e-05
13.87    0.0100405    0.00619142    4.52875e-05
13.88    0.0100317    0.00618286    4.51747e-05
13.89    0.0100229    0.00617432    4.50622e-05
13.9    0.010014    0.00616579    4.495e-05
13.91    0.0100053    0.00615729    4.48382e-05
13.92    0.00999648    0.0061488    4.47268e-05
13.93    0.00998771    0.00614032    4.46156e-05
13.94    0.00997896    0.00613187    4.45048e-05
13.95    0.00997023    0.00612343    4.43944e-05
13.96    0.00996151    0.00611501    4.42843e-05
13.97    0.0099528    0.0061066    4.41745e-05
13.98    0.00994411    0.00609821    4.4065e-05
13.99    0.00993542    0.00608984    4.39559e-05
14    0.00992676    0.00608149    4.38471e-05
14.01    0.0099181    0.00607315    4.37386e-05
14.02    0.00990946    0.00606483    4.36305e-05
14.03    0.00990084    0.00605653    4.35227e-05
14.04    0.00989223    0.00604824    4.34152e-05
14.05    0.00988363    0.00603997    4.3308e-05
14.06    0.00987504    0.00603172    4.32012e-05
14.07    0.00986647    0.00602348    4.30947e-05
14.08    0.00985791    0.00601526    4.29885e-05
14.09    0.00984936    0.00600706    4.28826e-05
14.1    0.00984083    0.00599887    4.2777e-05
14.11    0.00983231    0.0059907    4.26718e-05
14.12    0.00982381    0.00598255    4.25669e-05
14.13    0.00981532    0.00597441    4.24623e-05
14.14    0.00980684    0.00596629    4.2358e-05
14.15    0.00979837    0.00595818    4.2254e-05
14.16    0.00978992    0.00595009    4.21503e-05
14.17    0.00978148    0.00594202    4.2047e-05
14.18    0.00977305    0.00593396    4.19439e-05
14.19    0.00976464    0.00592592    4.18412e-05
14.2    0.00975624    0.0059179    4.17387e-05
14.21    0.00974785    0.00590989    4.16366e-05
14.22    0.00973948    0.00590189    4.15348e-05
14.23    0.00973112    0.00589392    4.14333e-05
14.24    0.00972277    0.00588596    4.1332e-05
14.25    0.00971443    0.00587801    4.12311e-05
14.26    0.00970611    0.00587008    4.11305e-05
14.27    0.0096978    0.00586217    4.10302e-05
14.28    0.0096895    0.00585427    4.09302e-05
14.29    0.00968122    0.00584639    4.08305e-05
14.3    0.00967295    0.00583852    4.0731e-05
14.31    0.00966469    0.00583067    4.06319e-05
14.32    0.00965644    0.00582283    4.05331e-05
14.33    0.00964821    0.00581501    4.04345e-05
14.34    0.00963999    0.00580721    4.03363e-05
14.35    0.00963178    0.00579942    4.02383e-05
14.36    0.00962359    0.00579165    4.01407e-05
14.37    0.0096154    0.00578389    4.00433e-05
14.38    0.00960723    0.00577615    3.99462e-05
14.39    0.00959908    0.00576842    3.98494e-05
14.4    0.00959093    0.00576071    3.97529e-05
14.41    0.0095828    0.00575301    3.96567e-05
14.42    0.00957468    0.00574533    3.95607e-05
14.43    0.00956657    0.00573766    3.9465e-05
14.44    0.00955847    0.00573001    3.93697e-05
14.45    0.00955039    0.00572237    3.92746e-05
14.46    0.00954232    0.00571475    3.91797e-05
14.47    0.00953426    0.00570714    3.90852e-05
14.48    0.00952622    0.00569955    3.89909e-05
14.49    0.00951818    0.00569197    3.8897e-05
14.5    0.00951016    0.00568441    3.88032e-05
14.51    0.00950215    0.00567686    3.87098e-05
14.52    0.00949415    0.00566933    3.86167e-05
14.53    0.00948617    0.00566181    3.85238e-05
14.54    0.00947819    0.00565431    3.84311e-05
14.55    0.00947023    0.00564682    3.83388e-05
14.56    0.00946228    0.00563935    3.82467e-05
14.57    0.00945435    0.00563189    3.81549e-05
14.58    0.00944642    0.00562444    3.80634e-05
14.59    0.00943851    0.00561701    3.79721e-05
14.6    0.00943061    0.00560959    3.78811e-05
14.61    0.00942272    0.00560219    3.77904e-05
14.62    0.00941484    0.00559481    3.76999e-05
14.63    0.00940697    0.00558743    3.76097e-05
14.64    0.00939912    0.00558008    3.75198e-05
14.65    0.00939128    0.00557273    3.74301e-05
14.66    0.00938345    0.0055654    3.73407e-05
14.67    0.00937563    0.00555809    3.72515e-05
14.68    0.00936783    0.00555078    3.71626e-05
14.69    0.00936003    0.0055435    3.7074e-05
14.7    0.00935225    0.00553622    3.69856e-05
14.71    0.00934448    0.00552896    3.68975e-05
14.72    0.00933672    0.00552172    3.68096e-05
14.73    0.00932897    0.00551449    3.6722e-05
14.74    0.00932123    0.00550727    3.66346e-05
14.75    0.00931351    0.00550007    3.65475e-05
14.76    0.00930579    0.00549288    3.64606e-05
14.77    0.00929809    0.0054857    3.6374e-05
14.78    0.0092904    0.00547854    3.62877e-05
14.79    0.00928272    0.00547139    3.62016e-05
14.8    0.00927506    0.00546426    3.61157e-05
14.81    0.0092674    0.00545714    3.60301e-05
14.82    0.00925976    0.00545003    3.59447e-05
14.83    0.00925212    0.00544294    3.58596e-05
14.84    0.0092445    0.00543586    3.57748e-05
14.85    0.00923689    0.00542879    3.56901e-05
14.86    0.00922929    0.00542174    3.56058e-05
14.87    0.0092217    0.0054147    3.55216e-05
14.88    0.00921413    0.00540768    3.54377e-05
14.89    0.00920656    0.00540066    3.53541e-05
14.9    0.00919901    0.00539367    3.52706e-05
14.91    0.00919146    0.00538668    3.51875e-05
14.92    0.00918393    0.00537971    3.51045e-05
14.93    0.00917641    0.00537275    3.50218e-05
14.94    0.0091689    0.00536581    3.49394e-05
14.95    0.0091614    0.00535887    3.48571e-05
14.96    0.00915392    0.00535195    3.47751e-05
14.97    0.00914644    0.00534505    3.46934e-05
14.98    0.00913897    0.00533816    3.46119e-05
14.99    0.00913152    0.00533128    3.45306e-05


==> MANUSCRIPT(arxiv)/probab_psd_delta025_tau025_bx.txt <==
 #MC = 10000, #iT = 3, time = 72293.8
0.001    7.98724    1
0.00128909    7.98458    0.999667
0.00166175    7.98057    0.999165
0.00214214    7.97498    0.998465
0.00276141    7.96839    0.997641
0.00355971    7.96385    0.997072
0.00458878    7.96945    0.997773
0.00591534    7.99826    1.00138
0.0076254    8.04952    1.0078
0.00982982    8.06328    1.00952
0.0126715    8.01993    1.00409
0.0163347    8.20548    1.02732
0.0210569    8.02613    1.00487
0.0271442    7.85902    0.983948
0.0349913    7.82183    0.979291
0.0451068    7.78155    0.974249
0.0581467    7.88402    0.987078
0.0749563    7.87294    0.98569
0.0966253    7.50575    0.939718
0.124559    7.07756    0.886109
0.160567    6.64851    0.832392
0.206985    6.09748    0.763403
0.266822    5.24522    0.656701
0.343958    4.25581    0.532827
0.443392    3.24638    0.406446
0.571571    2.51477    0.314849
0.736806    1.77674    0.222447
0.949809    1.19995    0.150233
1.22439    0.752176    0.0941722
1.57834    0.463319    0.0580074
2.03463    0.276477    0.0346148
2.62281    0.155776    0.0195031
3.38104    0.0824801    0.0103265
4.35846    0.0405022    0.00507086
5.61844    0.0184545    0.0023105
7.24267    0.0080168    0.0010037
9.33644    0.00321121    0.000402043
12.0355    0.00125666    0.000157334
15.5148    0.000499646    6.25556e-05
20    0.00019016    2.3808e-05


==> MANUSCRIPT(arxiv)/probab_psd_delta025_tau05_bx.txt <==
 #MC = 10000, #iT = 3, time = 19924.3
0.001    6.30417    1
0.00126638    6.29828    0.999067
0.00160372    6.28973    0.99771
0.00203092    6.27806    0.995859
0.00257191    6.26389    0.993612
0.00325702    6.25029    0.991454
0.00412463    6.24343    0.990366
0.00522335    6.24785    0.991067
0.00661474    6.25059    0.991501
0.00837678    6.22233    0.987018
0.0106082    6.21359    0.985632
0.013434    6.31529    1.00176
0.0170125    6.3005    0.999418
0.0215443    6.29119    0.997942
0.0272833    6.2697    0.994532
0.0345511    6.20881    0.984875
0.0437548    6.20286    0.983931
0.0554102    6.25834    0.992731
0.0701704    6.04049    0.958174
0.0888624    5.97068    0.947101
0.112534    5.79847    0.919784
0.14251    5.46777    0.867326
0.180472    5.00075    0.793245
0.228546    4.48883    0.712041
0.289427    3.88635    0.616473
0.366524    3.12119    0.495099
0.464159    2.4255    0.384745
0.587802    1.81304    0.287594
0.74438    1.259    0.19971
0.942668    0.834312    0.132343
1.19378    0.530536    0.0841565
1.51178    0.307761    0.0488187
1.91448    0.169875    0.0269465
2.42446    0.0896169    0.0142155
3.07029    0.0433316    0.00687349
3.88816    0.0199815    0.00316958
4.92388    0.00888644    0.00140961
6.23551    0.00389632    0.000618054
7.89652    0.00160613    0.000254773
10    0.000667994    0.000105961


==> MANUSCRIPT(arxiv)/probab_psd_delta025_tau1_bx.txt <==
 #MC = 10000, #iT = 3, time = 4546.55
0.001    4.00413    1
0.00124407    4.00057    0.999111
0.00154771    3.99547    0.997837
0.00192547    3.98849    0.996094
0.00239542    3.97959    0.99387
0.00298007    3.96949    0.991349
0.00370742    3.96002    0.988984
0.0046123    3.95312    0.987261
0.00573803    3.94677    0.985676
0.00713852    3.93211    0.982013
0.00888084    3.91415    0.977528
0.0110484    3.93676    0.983174
0.013745    3.93497    0.982729
0.0170998    3.87568    0.96792
0.0212733    3.95009    0.986503
0.0264655    3.91614    0.978025
0.032925    3.94213    0.984515
0.0409611    3.85371    0.962434
0.0509585    3.87585    0.967963
0.0633961    3.7428    0.934735
0.0788692    3.70688    0.925763
0.098119    3.57199    0.892077
0.122067    3.49591    0.873077
0.15186    3.22467    0.805336
0.188925    2.93021    0.731798
0.235036    2.64021    0.659371
0.292402    2.23215    0.557462
0.363769    1.79952    0.449416
0.452554    1.3927    0.347817
0.56301    0.998858    0.249457
0.700425    0.662286    0.165401
0.871379    0.428785    0.107086
1.08406    0.259915    0.0649118
1.34865    0.145144    0.0362485
1.67781    0.0786388    0.0196394
2.08732    0.0396511    0.00990255
2.59677    0.0192147    0.00479873
3.23057    0.00918081    0.00229283
4.01906    0.00424574    0.00106034
5    0.00192955    0.000481889


==> MANUSCRIPT(arxiv)/resA_delta_1.0000_10.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7326689541    0.7219864705 
 0.167    0.6224848489    0.5966252502 
 0.278    0.4985278477    0.4493547040 
 0.464    0.3754675243    0.3000836879 
 0.774    0.2674302398    0.1734013213 
 1.292    0.1821513246    0.0854058177 
 2.154    0.1200845962    0.0359331084 
 3.594    0.0773479179    0.0132418677 
 5.995    0.0489528946    0.0044648634 
10.000    0.0305412946    0.0014451770 


==> MANUSCRIPT(arxiv)/resA_delta_1.0000_15.txt <==
    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7327086206    0.7218792281 
 0.200    0.5794773424    0.5459650966 
 0.300    0.4800687620    0.4268005366 
 0.400    0.4103176159    0.3420747833 
 0.500    0.3586448538    0.2796141245 
 0.600    0.3188071622    0.2322482500 
 0.700    0.2871408123    0.1955021776 
 0.800    0.2613539752    0.1664533774 
 0.900    0.2399394445    0.1431220611 
 1.000    0.2218652583    0.1241260065 
 1.100    0.2064010144    0.1084754433 
 1.200    0.1930151740    0.0954461556 
 1.300    0.1813116622    0.0844982557 
 1.400    0.1709892722    0.0752226540 
 1.500    0.1618148459    0.0673048783 
 1.600    0.1536050683    0.0605000737 
 1.700    0.1462138106    0.0546153882 
 1.800    0.1395231460    0.0494973431 
 1.900    0.1334368505    0.0450226382 
 2.000    0.1278756231    0.0410913605 
 2.100    0.1227735159    0.0376219062 
 2.200    0.1180752329    0.0345471375 
 2.300    0.1137340584    0.0318114455 
 2.400    0.1097102518    0.0293684800 
 2.500    0.1059697898    0.0271793828 
 2.600    0.1024833717    0.0252113983 
 2.700    0.0992256252    0.0234367737 
 2.800    0.0961744681    0.0218318816 
 2.900    0.0933105899    0.0203765163 
 3.000    0.0906170295    0.0190533239 
 3.100    0.0880788268    0.0178473400 
 3.200    0.0856827354    0.0167456113 
 3.300    0.0834169834    0.0157368847 
 3.400    0.0812710730    0.0148113502 
 3.500    0.0792356119    0.0139604284 
 3.600    0.0773021714    0.0131765921 
 3.700    0.0754631650    0.0124532181 
 3.800    0.0737117457    0.0117844618 
 3.900    0.0720417178    0.0111651515 
 4.000    0.0704474606    0.0105906996 
 4.100    0.0689238630    0.0100570257 
 4.200    0.0674662672    0.0095604926 
 4.300    0.0660704188    0.0090978501 
 4.400    0.0647324241    0.0086661879 
 4.500    0.0634487127    0.0082628941 
 4.600    0.0622160042    0.0078856203 
 4.700    0.0610312792    0.0075322503 
 4.800    0.0598917539    0.0072008739 
 4.900    0.0587948575    0.0068897639 
 5.000    0.0577382119    0.0065973550 
 5.100    0.0567196141    0.0063222273 
 5.200    0.0557370201    0.0060630896 
 5.300    0.0547885308    0.0058187667 
 5.400    0.0538723796    0.0055881868 
 5.500    0.0529869206    0.0053703713 
 5.600    0.0521306187    0.0051644250 
 5.700    0.0513020401    0.0049695285 
 5.800    0.0504998442    0.0047849299 
 5.900    0.0497227764    0.0046099391 
 6.000    0.0489696606    0.0044439213 
 6.100    0.0482393939    0.0042862925 
 6.200    0.0475309404    0.0041365141 
 6.300    0.0468433262    0.0039940892 
 6.400    0.0461756353    0.0038585589 
 6.500    0.0455270047    0.0037294987 
 6.600    0.0448966210    0.0036065154 
 6.700    0.0442837169    0.0034892449 
 6.800    0.0436875677    0.0033773491 
 6.900    0.0431074884    0.0032705143 
 7.000    0.0425428314    0.0031684486 
 7.100    0.0419929834    0.0030708807 
 7.200    0.0414573635    0.0029775577 
 7.300    0.0409354212    0.0028882439 
 7.400    0.0404266339    0.0028027195 
 7.500    0.0399305057    0.0027207792 
 7.600    0.0394465655    0.0026422310 
 7.700    0.0389743653    0.0025668957 
 7.800    0.0385134790    0.0024946050 
 7.900    0.0380635012    0.0024252018 
 8.000    0.0376240454    0.0023585385 
 8.100    0.0371947435    0.0022944766 
 8.200    0.0367752446    0.0022328862 
 8.300    0.0363652135    0.0021736452 
 8.400    0.0359643307    0.0021166389 
 8.500    0.0355722907    0.0020617592 
 8.600    0.0351888015    0.0020089044 
 8.700    0.0348135840    0.0019579787 
 8.800    0.0344463713    0.0019088919 
 8.900    0.0340869078    0.0018615588 
 9.000    0.0337349487    0.0018158989 
 9.100    0.0333902596    0.0017718364 
 9.200    0.0330526156    0.0017292994 
 9.300    0.0327218014    0.0016882202 
 9.400    0.0323976100    0.0016485346 
 9.500    0.0320798431    0.0016101817 
 9.600    0.0317683101    0.0015731042 
 9.700    0.0314628280    0.0015372474 
 9.800    0.0311632207    0.0015025597 
 9.900    0.0308693193    0.0014689920 
10.000    0.0305809610    0.0014364978 


==> MANUSCRIPT(arxiv)/resB_delta_1.0000_10.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7250833673    0.7827345533 
 0.167    0.6119593194    0.6751688824 
 0.278    0.4849409793    0.5393822328 
 0.464    0.3593074787    0.3887442416 
 0.774    0.2497975222    0.2466461558 
 1.292    0.1645186069    0.1355981232 
 2.154    0.1039245506    0.0646104355 
 3.594    0.0637610495    0.0272274520 
 5.995    0.0384273651    0.0105100829 
10.000    0.0229557077    0.0038549947 


==> MANUSCRIPT(arxiv)/resB_delta_1.0000_15.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7251037813    0.7827425839 
 0.200    0.5678220995    0.6298453419 
 0.300    0.4660213951    0.5177158577 
 0.400    0.3947772921    0.4328517429 
 0.500    0.3421482024    0.3669985711 
 0.600    0.3016962738    0.3148461783 
 0.700    0.2696443639    0.2728367824 
 0.800    0.2436303001    0.2385062669 
 0.900    0.2221011061    0.2101001777 
 1.000    0.2039938860    0.1863397853 
 1.100    0.1885566789    0.1662741959 
 1.200    0.1752425385    0.1491838676 
 1.300    0.1636441458    0.1345159273 
 1.400    0.1534519442    0.1218397703 
 1.500    0.1444264836    0.1108159386 
 1.600    0.1363796491    0.1011739017 
 1.700    0.1291616124    0.0926959287 
 1.800    0.1226515707    0.0852052079 
 1.900    0.1167510483    0.0785569763 
 2.000    0.1113789717    0.0726318157 
 2.100    0.1064679915    0.0673305299 
 2.200    0.1019617005    0.0625701891 
 2.300    0.0978125001    0.0582810481 
 2.400    0.0939799485    0.0544041226 
 2.500    0.0904294660    0.0508892694 
 2.600    0.0871313117    0.0476936526 
 2.700    0.0840597670    0.0447805118 
 2.800    0.0811924792    0.0421181633 
 2.900    0.0785099293    0.0396791886 
 3.000    0.0759949976    0.0374397685 
 3.100    0.0736326066    0.0353791355 
 3.200    0.0714094264    0.0334791203 
 3.300    0.0693136286    0.0317237742 
 3.400    0.0673346817    0.0300990545 
 3.500    0.0654631782    0.0285925598 
 3.600    0.0636906889    0.0271933070 
 3.700    0.0620096395    0.0258915427 
 3.800    0.0604132050    0.0246785836 
 3.900    0.0588952195    0.0235466792 
 4.000    0.0574500989    0.0224888957 
 4.100    0.0560727739    0.0214990157 
 4.200    0.0547586322    0.0205714520 
 4.300    0.0535034685    0.0197011730 
 4.400    0.0523034402    0.0188836387 
 4.500    0.0511550298    0.0181147441 
 4.600    0.0500550112    0.0173907714 
 4.700    0.0490004198    0.0167083466 
 4.800    0.0479885272    0.0160644028 
 4.900    0.0470168179    0.0154561475 
 5.000    0.0460829691    0.0148810341 
 5.100    0.0451848325    0.0143367363 
 5.200    0.0443204185    0.0138211258 
 5.300    0.0434878818    0.0133322530 
 5.400    0.0426855082    0.0128683291 
 5.500    0.0419117040    0.0124277106 
 5.600    0.0411649848    0.0120088859 
 5.700    0.0404439670    0.0116104623 
 5.800    0.0397473588    0.0112311553 
 5.900    0.0390739533    0.0108697792 
 6.000    0.0384226212    0.0105252373 
 6.100    0.0377923052    0.0101965149 
 6.200    0.0371820137    0.0098826716 
 6.300    0.0365908163    0.0095828353 
 6.400    0.0360178393    0.0092961961 
 6.500    0.0354622607    0.0090220010 
 6.600    0.0349233073    0.0087595498 
 6.700    0.0344002506    0.0085081899 
 6.800    0.0338924039    0.0082673132 
 6.900    0.0333991193    0.0080363522 
 7.000    0.0329197847    0.0078147771 
 7.100    0.0324538221    0.0076020924 
 7.200    0.0320006844    0.0073978347 
 7.300    0.0315598539    0.0072015701 
 7.400    0.0311308404    0.0070128918 
 7.500    0.0307131790    0.0068314187 
 7.600    0.0303064289    0.0066567928 
 7.700    0.0299101716    0.0064886779 
 7.800    0.0295240097    0.0063267581 
 7.900    0.0291475655    0.0061707362 
 8.000    0.0287804796    0.0060203323 
 8.100    0.0284224104    0.0058752830 
 8.200    0.0280730324    0.0057353400 
 8.300    0.0277320353    0.0056002689 
 8.400    0.0273991237    0.0054698486 
 8.500    0.0270740157    0.0053438703 
 8.600    0.0267564422    0.0052221367 
 8.700    0.0264461463    0.0051044612 
 8.800    0.0261428826    0.0049906672 
 8.900    0.0258464166    0.0048805878 
 9.000    0.0255565241    0.0047740645 
 9.100    0.0252729904    0.0046709474 
 9.200    0.0249956101    0.0045710942 
 9.300    0.0247241867    0.0044743700 
 9.400    0.0244585316    0.0043806466 
 9.500    0.0241984642    0.0042898023 
 9.600    0.0239438114    0.0042017216 
 9.700    0.0236944071    0.0041162946 
 9.800    0.0234500917    0.0040334166 
 9.900    0.0232107123    0.0039529883 
10.000    0.0229761217    0.0038749148 


==> MANUSCRIPT(arxiv)/resC_delta_1.0000_10.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7194461773    0.8226323556 
 0.167    0.6041373259    0.7296974265 
 0.278    0.4748439675    0.6067171764 
 0.464    0.3472982234    0.4614724323 
 0.774    0.2366938582    0.3134133925 
 1.292    0.1514149430    0.1867670001 
 2.154    0.0919152953    0.0972672852 
 3.594    0.0536640377    0.0448499246 
 5.995    0.0306053717    0.0187956275 
10.000    0.0173185177    0.0073727802 


==> MANUSCRIPT(arxiv)/resC_delta_1.0000_15.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7194549447    0.8226988201 
 0.200    0.5591646435    0.6894889016 
 0.300    0.4555870812    0.5865601433 
 0.400    0.3832340174    0.5052196122 
 0.500    0.3298945723    0.4397387045 
 0.600    0.2889863915    0.3861999310 
 0.700    0.2566480895    0.3418412664 
 0.800    0.2304652430    0.3046647794 
 0.900    0.2088508777    0.2731933337 
 1.000    0.1907191200    0.2463140513 
 1.100    0.1753019958    0.2231745816 
 1.200    0.1620411138    0.2031125843 
 1.300    0.1505208031    0.1856067048 
 1.400    0.1404253047    0.1702418098 
 1.500    0.1315104952    0.1566838988 
 1.600    0.1235846940    0.1446617094 
 1.700    0.1164953250    0.1339530380 
 1.800    0.1101194490    0.1243744351 
 1.900    0.1043569180    0.1157733509 
 2.000    0.0991253416    0.1080220846 
 2.100    0.0943563296    0.1010130761 
 2.200    0.0899926492    0.0946552093 
 2.300    0.0859860463    0.0888708857 
 2.400    0.0822955580    0.0835936886 
 2.500    0.0788861913    0.0787665055 
 2.600    0.0757278784    0.0743400088 
 2.700    0.0727946435    0.0702714186 
 2.800    0.0700639330    0.0665234886 
 2.900    0.0675160728    0.0630636706 
 3.000    0.0651338255    0.0598634230 
 3.100    0.0629020266    0.0568976346 
 3.200    0.0608072839    0.0541441429 
 3.300    0.0588377272    0.0515833292 
 3.400    0.0569828000    0.0491977775 
 3.500    0.0552330833    0.0469719853 
 3.600    0.0535801478    0.0448921172 
 3.700    0.0520164281    0.0429457955 
 3.800    0.0505351154    0.0411219201 
 3.900    0.0491300663    0.0394105142 
 4.000    0.0477957237    0.0378025909 
 4.100    0.0465270492    0.0362900385 
 4.200    0.0453194646    0.0348655202 
 4.300    0.0441688007    0.0335223873 
 4.400    0.0430712531    0.0322546037 
 4.500    0.0420233437    0.0310566796 
 4.600    0.0410218864    0.0299236134 
 4.700    0.0400639576    0.0288508407 
 4.800    0.0391468700    0.0278341894 
 4.900    0.0382681490    0.0268698404 
 5.000    0.0374255131    0.0259542920 
 5.100    0.0366168545    0.0250843293 
 5.200    0.0358402241    0.0242569964 
 5.300    0.0350938162    0.0234695718 
 5.400    0.0343759561    0.0227195468 
 5.500    0.0336850885    0.0220046055 
 5.600    0.0330197669    0.0213226077 
 5.700    0.0323786446    0.0206715733 
 5.800    0.0317604664    0.0200496678 
 5.900    0.0311640607    0.0194551899 
 6.000    0.0305883331    0.0188865602 
 6.100    0.0300322599    0.0183423107 
 6.200    0.0294948827    0.0178210757 
 6.300    0.0289753033    0.0173215835 
 6.400    0.0284726792    0.0168426483 
 6.500    0.0279862192    0.0163831640 
 6.600    0.0275151797    0.0159420973 
 6.700    0.0270588613    0.0155184825 
 6.800    0.0266166053    0.0151114159 
 6.900    0.0261877912    0.0147200514 
 7.000    0.0257718339    0.0143435961 
 7.100    0.0253681808    0.0139813062 
 7.200    0.0249763105    0.0136324835 
 7.300    0.0245957295    0.0132964722 
 7.400    0.0242259715    0.0129726557 
 7.500    0.0238665949    0.0126604539 
 7.600    0.0235171812    0.0123593207 
 7.700    0.0231773339    0.0120687415 
 7.800    0.0228466769    0.0117882313 
 7.900    0.0225248531    0.0115173323 
 8.000    0.0222115233    0.0112556126 
 8.100    0.0219063654    0.0110026639 
 8.200    0.0216090727    0.0107581004 
 8.300    0.0213193537    0.0105215573 
 8.400    0.0210369309    0.0102926893 
 8.500    0.0207615396    0.0100711693 
 8.600    0.0204929279    0.0098566874 
 8.700    0.0202308554    0.0096489499 
 8.800    0.0199750927    0.0094476782 
 8.900    0.0197254210    0.0092526078 
 9.000    0.0194816312    0.0090634876 
 9.100    0.0192435234    0.0088800790 
 9.200    0.0190109068    0.0087021553 
 9.300    0.0187835985    0.0085295008 
 9.400    0.0185614238    0.0083619103 
 9.500    0.0183442154    0.0081991884 
 9.600    0.0181318130    0.0080411491 
 9.700    0.0179240629    0.0078876151 
 9.800    0.0177208181    0.0077384174 
 9.900    0.0175219373    0.0075933948 
10.000    0.0173272851    0.0074523936 


==> MANUSCRIPT(arxiv)/resD_delta_1.0000_10.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7148546074    0.8509109031 
 0.167    0.5977662032    0.7697318724 
 0.278    0.4666198106    0.6586486159 
 0.464    0.3375165175    0.5212635575 
 0.774    0.2260207412    0.3726577205 
 1.292    0.1407418260    0.2361540929 
 2.154    0.0821335895    0.1316183054 
 3.594    0.0454398808    0.0649682920 
 5.995    0.0242342489    0.0289683807 
10.000    0.0127269478    0.0119676394 


==> MANUSCRIPT(arxiv)/resD_delta_1.0000_15.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7147651358    0.8508126375 
 0.200    0.5519770017    0.7336445953 
 0.300    0.4469242465    0.6397028338 
 0.400    0.3736504950    0.5630841639 
 0.500    0.3197212946    0.4996867329 
 0.600    0.2784343216    0.4465776538 
 0.700    0.2458582496    0.4016085826 
 0.800    0.2195352752    0.3631729531 
 0.900    0.1978501985    0.3300476139 
 1.000    0.1796980692    0.3012865925 
 1.100    0.1642976183    0.2761480718 
 1.200    0.1510809528    0.2540431065 
 1.300    0.1396254677    0.2344989186 
 1.400    0.1296102548    0.2171321782 
 1.500    0.1207873106    0.2016292538 
 1.600    0.1129619944    0.1877314135 
 1.700    0.1059794486    0.1752235963 
 1.800    0.0997149604    0.1639257938 
 1.900    0.0940669934    0.1536863674 
 2.000    0.0889520639    0.1443768160 
 2.100    0.0843009176    0.1358876422 
 2.200    0.0800556362    0.1281250608 
 2.300    0.0761674212    0.1210083565 
 2.400    0.0725948775    0.1144677491 
 2.500    0.0693026689    0.1084426560 
 2.600    0.0662604559    0.1028802702 
 2.700    0.0634420493    0.0977343889 
 2.800    0.0608247287    0.0929644443 
 2.900    0.0583886913    0.0885346962 
 3.000    0.0561166021    0.0844135575 
 3.100    0.0539932241    0.0805730269 
 3.200    0.0520051135    0.0769882105 
 3.300    0.0501403655    0.0736369163 
 3.400    0.0483884026    0.0704993096 
 3.500    0.0467397965    0.0675576179 
 3.600    0.0451861176    0.0647958791 
 3.700    0.0437198079    0.0621997242 
 3.800    0.0423340724    0.0597561901 
 3.900    0.0410227859    0.0574535577 
 4.000    0.0397804140    0.0552812110 
 4.100    0.0386019439    0.0532295153 
 4.200    0.0374828257    0.0512897096 
 4.300    0.0364189203    0.0494538138 
 4.400    0.0354064549    0.0477145463 
 4.500    0.0344419839    0.0460652518 
 4.600    0.0335223548    0.0444998381 
 4.700    0.0326446778    0.0430127197 
 4.800    0.0318062996    0.0415987681 
 4.900    0.0310047800    0.0402532674 
 5.000    0.0302378712    0.0389718756 
 5.100    0.0295034996    0.0377505891 
 5.200    0.0287997494    0.0365857120 
 5.300    0.0281248479    0.0354738277 
 5.400    0.0274771531    0.0344117743 
 5.500    0.0268551415    0.0333966221 
 5.600    0.0262573982    0.0324256534 
 5.700    0.0256826073    0.0314963442 
 5.800    0.0251295437    0.0306063481 
 5.900    0.0245970653    0.0297534816 
 6.000    0.0240841064    0.0289357103 
 6.100    0.0235896715    0.0281511375 
 6.200    0.0231128296    0.0273979924 
 6.300    0.0226527093    0.0266746208 
 6.400    0.0222084940    0.0259794758 
 6.500    0.0217794180    0.0253111097 
 6.600    0.0213647624    0.0246681661 
 6.700    0.0209638517    0.0240493736 
 6.800    0.0205760508    0.0234535389 
 6.900    0.0202007619    0.0228795418 
 7.000    0.0198374219    0.0223263292 
 7.100    0.0194854999    0.0217929109 
 7.200    0.0191444952    0.0212783548 
 7.300    0.0188139350    0.0207817830 
 7.400    0.0184933725    0.0203023681 
 7.500    0.0181823853    0.0198393296 
 7.600    0.0178805738    0.0193919308 
 7.700    0.0175875595    0.0189594763 
 7.800    0.0173029841    0.0185413083 
 7.900    0.0170265075    0.0181368052 
 8.000    0.0167578074    0.0177453788 
 8.100    0.0164965778    0.0173664719 
 8.200    0.0162425278    0.0169995568 
 8.300    0.0159953812    0.0166441334 
 8.400    0.0157548753    0.0162997273 
 8.500    0.0155207602    0.0159658882 
 8.600    0.0152927978    0.0156421887 
 8.700    0.0150707616    0.0153282226 
 8.800    0.0148544355    0.0150236041 
 8.900    0.0146436136    0.0147279660 
 9.000    0.0144380995    0.0144409592 
 9.100    0.0142377055    0.0141622512 
 9.200    0.0140422527    0.0138915255 
 9.300    0.0138515700    0.0136284803 
 9.400    0.0136654939    0.0133728282 
 9.500    0.0134838680    0.0131242950 
 9.600    0.0133065429    0.0128826189 
 9.700    0.0131333754    0.0126475504 
 9.800    0.0129642283    0.0124188508 
 9.900    0.0127989706    0.0121962924 
10.000    0.0126374763    0.0119796575 


==> MANUSCRIPT(arxiv)/runlambdaproblem_delta0.015625_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2    15.4521     0.7367     657025     0.2984     0.4189     1.0124     0.0309     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4    32.0148     1.4917    1313409     0.3681     0.5079     1.0081     0.0371     0.7731     0.7572     0.7325     0.7611     0.0697     0.0890     0.0043     0.0062
         8   101.9802     4.3709    2626177     0.4220     0.5753     1.0049     0.0418     0.6944     0.6798     0.4587     0.6826     0.0539     0.0674     0.0031     0.0047
        16   643.3550   103.6773    5251713     0.4595     0.6211     1.0035     0.0450     0.0000     0.0000     0.0000     0.0000     0.0374     0.0458     0.0014     0.0032


==> MANUSCRIPT(arxiv)/runlambdaproblem_delta0.03125_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     3.0282     0.1651     164673     0.3103     0.4447     1.0226     0.0334     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     6.0870     0.2939     329025     0.3791     0.5307     1.0147     0.0390     0.7515     0.7288     0.7073     0.7380     0.0688     0.0861     0.0080     0.0056
         8    12.3848     0.6461     657729     0.4308     0.5935     1.0091     0.0431     0.6716     0.6499     0.6911     0.6554     0.0517     0.0627     0.0056     0.0041
        16    25.5362     1.3318    1315137     0.4655     0.6343     1.0052     0.0458     0.6197     0.5970     0.7257     0.6005     0.0347     0.0408     0.0039     0.0027
        32    80.3738     3.7476    2629953     0.4870     0.6586     1.0024     0.0475     0.6015     0.5789     0.5266     0.5824     0.0215     0.0243     0.0028     0.0016
        64   456.7639    38.5556    5259585     0.4999     0.6727     1.0009     0.0484     0.0000     0.0000     0.0000     0.0000     0.0129     0.0141     0.0015     0.0009


==> MANUSCRIPT(arxiv)/runlambdaproblem_delta0.0625_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.6503     0.0355      41377     0.3244     0.4754     1.0412     0.0368     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     1.3267     0.0793      82593     0.3921     0.5579     1.0259     0.0414     0.7266     0.6953     0.6935     0.7209     0.0678     0.0825     0.0154     0.0046
         8     2.5484     0.1473     165025     0.4414     0.6153     1.0152     0.0447     0.6571     0.6283     0.6183     0.6428     0.0492     0.0574     0.0106     0.0033
        16     5.5320     0.2858     329889     0.4737     0.6513     1.0086     0.0468     0.6122     0.5835     0.6022     0.5925     0.0324     0.0361     0.0066     0.0021
        32    10.7965     0.5537     659617     0.4935     0.6724     1.0047     0.0481     0.5887     0.5607     0.5508     0.5677     0.0198     0.0210     0.0040     0.0013
        64    22.0495     1.1411    1319073     0.5052     0.6842     1.0025     0.0488     0.5739     0.5476     0.5046     0.5535     0.0117     0.0118     0.0022     0.0007
       128    56.1964     2.4941    2637985     0.5119     0.6906     1.0014     0.0492     0.5421     0.5114     0.6944     0.5117     0.0067     0.0065     0.0011     0.0004
       256   255.1959    12.6411    5275809     0.5155     0.6939     1.0006     0.0494     0.5477     0.5282     0.4780     0.5320     0.0036     0.0033     0.0008     0.0002
       512  1213.2324   229.7569   10551457     0.5175     0.6957     1.0002     0.0495     0.0000     0.0000     0.0000     0.0000     0.0020     0.0017     0.0004     0.0001


==> MANUSCRIPT(arxiv)/runlambdaproblem_delta0.125_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.2149     0.0093      10449     0.3459     0.5152     1.0736     0.0427     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.3002     0.0179      20817     0.4121     0.5933     1.0444     0.0450     0.6966     0.6573     0.6579     0.7858     0.0663     0.0781     0.0292     0.0023
         8     0.5754     0.0326      41553     0.4583     0.6446     1.0252     0.0468     0.6334     0.5987     0.5957     0.6533     0.0461     0.0513     0.0192     0.0018
        16     1.1871     0.0658      83025     0.4875     0.6753     1.0137     0.0480     0.5939     0.5622     0.5641     0.5909     0.0292     0.0307     0.0115     0.0012
        32     2.4843     0.1112     165969     0.5049     0.6926     1.0072     0.0487     0.5684     0.5405     0.5408     0.5581     0.0174     0.0173     0.0065     0.0007
        64     4.8864     0.2513     331857     0.5147     0.7020     1.0037     0.0491     0.5492     0.5267     0.5240     0.5381     0.0099     0.0093     0.0035     0.0004
       128    10.5772     0.4398     663633     0.5201     0.7069     1.0019     0.0493     0.5329     0.5165     0.5153     0.5234     0.0054     0.0049     0.0018     0.0002
       256    19.6910     0.9452    1327185     0.5230     0.7094     1.0010     0.0494     0.5190     0.5077     0.5166     0.5105     0.0029     0.0025     0.0009     0.0001
       512    48.3309     2.0153    2654289     0.5245     0.7107     1.0005     0.0495     2.7372     4.0081   -12.5272     6.0783     0.0015     0.0013     0.0005     0.0001
      1024   152.4692     6.2253    5308497     0.5286     0.7159     1.0066     0.0498    -0.7190    -0.8110    -1.0612    -0.8749     0.0041     0.0052     0.0061     0.0003
      2048   544.1602    98.0732   10616913     0.5257     0.7117     1.0001     0.0495     0.0000     0.0000     0.0000     0.0000     0.0029     0.0042     0.0065     0.0003


==> MANUSCRIPT(arxiv)/runlambdaproblem_delta0.25_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.0496     0.0143       2665     0.3875     0.5720     1.1278     0.0540     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.0772     0.0029       5289     0.4498     0.6435     1.0732     0.0509     0.6535     0.6136     0.6126     0.3448     0.0622     0.0715     0.0546     0.0031
         8     0.1522     0.0051      10537     0.4904     0.6874     1.0397     0.0498     0.5965     0.5646     0.5643     0.3557     0.0407     0.0439     0.0335     0.0011
        16     0.3041     0.0220      21033     0.5147     0.7122     1.0208     0.0494     0.5612     0.5369     0.5368     0.3744     0.0243     0.0248     0.0189     0.0004
        32     0.6902     0.0330      42025     0.5283     0.7255     1.0107     0.0493     0.5375     0.5207     0.5207     0.3999     0.0136     0.0133     0.0101     0.0001
        64     1.3453     0.0604      84009     0.5356     0.7324     1.0054     0.0492     0.5214     0.5113     0.5112     0.4289     0.0073     0.0069     0.0053     0.0001
       128     2.7091     0.1061     167977     0.5394     0.7360     1.0027     0.0492     0.5113     0.5057     0.5062     0.4570     0.0038     0.0035     0.0027     0.0000
       256     5.4104     0.2287     335913     0.5414     0.7378     1.0014     0.0492     0.5062     0.5036     0.5019     0.4682     0.0020     0.0018     0.0014     0.0000
       512    10.5498     0.3975     671785     0.5424     0.7387     1.0007     0.0492     0.5036     0.5026     0.4996     0.4740     0.0010     0.0009     0.0007     0.0000
      1024    19.9069     0.7650    1343529     0.5429     0.7391     1.0003     0.0492     0.4978     0.4952     0.5107     0.5596     0.0005     0.0005     0.0003     0.0000
      2048    42.2413     1.4052    2687017     0.5431     0.7393     1.0002     0.0492     0.4808     0.4705     0.5523     0.8170     0.0002     0.0002     0.0002     0.0000
      4096   101.9973     3.5747    5373993     0.5432     0.7394     1.0001     0.0492     0.5397     0.5605     0.4110     0.1270     0.0001     0.0001     0.0001     0.0000
      8192   427.1088    15.4797   10747945     0.5433     0.7395     1.0000     0.0492     0.0000     0.0000     0.0000     0.0000     0.0001     0.0001     0.0000     0.0000


==> MANUSCRIPT(arxiv)/runlambdaproblem_delta0.5_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.0125     0.0002        693     0.4766     0.6590     1.2075     0.0779     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.0457     0.0004       1365     0.5275     0.7192     1.1120     0.0612     0.5779     0.5655     0.5649     0.4291     0.0510     0.0602     0.0955     0.0167
         8     0.0485     0.0040       2709     0.5570     0.7533     1.0580     0.0540     0.5321     0.5295     0.5293     0.4552     0.0295     0.0341     0.0540     0.0072
        16     0.0761     0.0032       5397     0.5727     0.7713     1.0294     0.0507     0.5093     0.5124     0.5124     0.4743     0.0157     0.0180     0.0286     0.0033
        32     0.1269     0.0032      10773     0.5807     0.7805     1.0148     0.0492     0.5001     0.5050     0.5049     0.4861     0.0080     0.0092     0.0146     0.0015
        64     0.3246     0.0073      21525     0.5847     0.7852     1.0074     0.0484     0.4978     0.5019     0.5019     0.4927     0.0040     0.0047     0.0074     0.0008
       128     0.6325     0.0242      43029     0.5867     0.7875     1.0037     0.0480     0.4980     0.5007     0.5008     0.4962     0.0020     0.0023     0.0037     0.0004
       256     1.1762     0.0466      86037     0.5877     0.7887     1.0019     0.0479     0.4991     0.5007     0.5000     0.4979     0.0010     0.0012     0.0019     0.0002
       512     2.1889     0.0758     172053     0.5882     0.7893     1.0009     0.0478     0.5006     0.5016     0.4990     0.4985     0.0005     0.0006     0.0009     0.0001
      1024     4.3733     0.1412     344085     0.5884     0.7896     1.0005     0.0477     0.5010     0.5016     0.4988     0.4989     0.0002     0.0003     0.0005     0.0000
      2048     8.7468     0.2670     688149     0.5885     0.7897     1.0002     0.0477     0.4819     0.4798     0.5164     0.5077     0.0001     0.0001     0.0002     0.0000
      4096    17.7679     0.5251    1376277     0.5886     0.7898     1.0001     0.0477     0.4233     0.4134     0.5651     0.5319     0.0001     0.0001     0.0001     0.0000
      8192    35.0529     0.9898    2752533     0.5886     0.7898     1.0000     0.0477     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0001     0.0000


==> MANUSCRIPT(arxiv)/tcorr,b=x-v.txt <==
#tau     mud=1   mud=0.75  mud=0.5  mud=0.25
1        0.9287    1.6621  1.4912   1.2868	
0.5      1.3560    2.4678  2.2115   1.9368
0.25     1.7588    3.1026  2.6875   2.2847  
0.125    1.9541    3.3711  2.8706   2.4007
0.0625   2.0151    3.4443  2.9072   2.4312
0.03125  2.0273    3.4443  2.9072   2.4312
0.015625 2.0151    3.4443  2.9072   2.4312

==> MANUSCRIPT(arxiv)/tcorr,b=x-v_true.txt <==
#tau     mud=1   mud=0.75  mud=0.5  mud=0.25
1	1.07677398514052	0.601648516936406	0.670600858369099	0.777121541809139
0.5	0.737463126843658	0.405219223599968	0.452181777074384	0.516315572077654
0.25	0.568569479190357	0.322310320376458	0.372093023255814	0.437694226813148
0.125	0.511744537127066	0.296639079232298	0.348359228035951	0.416545174324155
0.0625	0.496253287678031	0.290334755973638	0.343973582828839	0.411319512997697
0.03125	0.493266906723228	0.290334755973638	0.343973582828839	0.411319512997697
0.015625	0.496253287678031	0.290334755973638	0.343973582828839	0.411319512997697


==> MANUSCRIPT(arxiv)/tcorr,b=x.txt <==
#tau     
1        0.6839	
0.5      0.7230
0.25     0.7339  
0.125    0.7339
0.0625   0.7308
0.03125  0.7308
0.015625 0.7308


    
    
    
    

==> MANUSCRIPT(arxiv)/tcorr,b=x_true.txt <==
1	1.46220207632695
0.5	1.38312586445367
0.25	1.36258345823682
0.125	1.36258345823682
0.0625	1.36836343732895
0.03125	1.36836343732895
0.015625	1.36836343732895


==> RESULTS/Mat_casea_f.txt <==
0.50000   0.52176717 
0.25000   0.37550778 
0.12500   0.28487666 
0.06250   0.22762206 
0.03125   0.19118962 
0.01562   0.16770491 
0.00781   0.15237182 


==> RESULTS/Mat_casea_g.txt <==
0.50000   0.34991244 
0.25000   0.33266556 
0.12500   0.32056695 
0.06250   0.31386394 
0.03125   0.31066673 
0.01562   0.30933077 
0.00781   0.30889194 


==> RESULTS/Mat_casea_h.txt <==
0.50000   0.84870670 
0.25000   0.85256755 
0.12500   0.85641524 
0.06250   0.85868157 
0.03125   0.85975495 
0.01562   0.86017228 
0.00781   0.86027475 


==> RESULTS/Mat_casea_phi.txt <==
0.50000   0.78988647 
0.25000   0.73956465 
0.12500   0.71201103 
0.06250   0.69757922 
0.03125   0.69019270 
0.01562   0.68645595 
0.00781   0.68457659 


==> RESULTS/Mat_casea_psi.txt <==
0.50000   1.00000000 
0.25000   0.99999566 
0.12500   0.99998859 
0.06250   0.99998605 
0.03125   0.99998537 
0.01562   0.99998519 
0.00781   0.99998515 


==> RESULTS/Mat_caseb_f.txt <==
0.50000   0.58891315 
0.25000   0.47035844 
0.12500   0.39236090 
0.06250   0.34108173 
0.03125   0.30689421 
0.01562   0.28368844 
0.00781   0.26769790 


==> RESULTS/Mat_caseb_g.txt <==
0.50000   0.22454284 
0.25000   0.20527116 
0.12500   0.19235529 
0.06250   0.18540074 
0.03125   0.18193628 
0.01562   0.18030775 
0.00781   0.17959860 


==> RESULTS/Mat_caseb_h.txt <==
0.50000   0.90015231 
0.25000   0.90704921 
0.12500   0.91209540 
0.06250   0.91488656 
0.03125   0.91628612 
0.01562   0.91693947 
0.00781   0.91721706 


==> RESULTS/Mat_caseb_phi.txt <==
0.50000   0.78988647 
0.25000   0.73956465 
0.12500   0.71201103 
0.06250   0.69757922 
0.03125   0.69019270 
0.01562   0.68645595 
0.00781   0.68457659 


==> RESULTS/Mat_caseb_psi.txt <==
0.50000   1.00000000 
0.25000   0.99999566 
0.12500   0.99998859 
0.06250   0.99998605 
0.03125   0.99998537 
0.01562   0.99998519 
0.00781   0.99998515 


==> RESULTS/Mat_casec_f.txt <==
0.50000   0.65247073 
0.25000   0.55606786 
0.12500   0.49554484 
0.06250   0.45619101 
0.03125   0.42995877 
0.01562   0.41193370 
0.00781   0.39918685 


==> RESULTS/Mat_casec_g.txt <==
0.50000   0.14286733 
0.25000   0.12103845 
0.12500   0.10936607 
0.06250   0.10324250 
0.03125   0.10013381 
0.01562   0.09858128 
0.00781   0.09781909 


==> RESULTS/Mat_casec_h.txt <==
0.50000   0.93526694 
0.25000   0.94419569 
0.12500   0.94919275 
0.06250   0.95185317 
0.03125   0.95321288 
0.01562   0.95389372 
0.00781   0.95422788 


==> RESULTS/Mat_casec_phi.txt <==
0.50000   0.78988647 
0.25000   0.73956465 
0.12500   0.71201103 
0.06250   0.69757922 
0.03125   0.69019270 
0.01562   0.68645595 
0.00781   0.68457659 


==> RESULTS/Mat_casec_psi.txt <==
0.50000   1.00000000 
0.25000   0.99999566 
0.12500   0.99998859 
0.06250   0.99998605 
0.03125   0.99998537 
0.01562   0.99998519 
0.00781   0.99998515 


==> RESULTS/Mat_cased_f.txt <==
0.50000   0.70071281 
0.25000   0.62890842 
0.12500   0.58631623 
0.06250   0.56080340 
0.03125   0.54519213 
0.01562   0.53539741 
0.00781   0.52910247 


==> RESULTS/Mat_cased_g.txt <==
0.50000   0.08456487 
0.25000   0.06764796 
0.12500   0.05865500 
0.06250   0.05415668 
0.03125   0.05190798 
0.01562   0.05077675 
0.00781   0.05020494 


==> RESULTS/Mat_cased_h.txt <==
0.50000   0.96084857 
0.25000   0.96834968 
0.12500   0.97238928 
0.06250   0.97442466 
0.03125   0.97544625 
0.01562   0.97596144 
0.00781   0.97622230 


==> RESULTS/Mat_cased_phi.txt <==
0.50000   0.78988647 
0.25000   0.73956465 
0.12500   0.71201103 
0.06250   0.69757922 
0.03125   0.69019270 
0.01562   0.68645595 
0.00781   0.68457659 


==> RESULTS/Mat_cased_psi.txt <==
0.50000   1.00000000 
0.25000   0.99999566 
0.12500   0.99998859 
0.06250   0.99998605 
0.03125   0.99998537 
0.01562   0.99998519 
0.00781   0.99998515 


==> RESULTS/PS_casea.txt <==
0.5  0.52124  0.351024  0.848174  0.789946  1.00098
0.25  0.375992  0.332727  0.852493  0.740644  0.997453
0.125  0.285214  0.320554  0.856411  0.712808  0.997551
0.0625  0.227766  0.313844  0.858688  0.697878  0.998923
0.03125  0.191227  0.310692  0.859745  0.690271  0.999739
0.015625  0.167755  0.309225  0.860215  0.686537  0.999708
0.0078125  0.15241  0.30883  0.860306  0.684592  0.999886

==> RESULTS/PS_caseb.txt <==
0.5  0.588644  0.225214  0.899857  0.79034  0.99927
0.25  0.471022  0.205257  0.907016  0.74102  0.995933
0.125  0.392996  0.192231  0.912141  0.71297  0.9969
0.0625  0.341295  0.185281  0.914938  0.697936  0.998667
0.03125  0.306997  0.181941  0.916287  0.690287  0.99971
0.015625  0.283592  0.180286  0.916948  0.686454  0.999895
0.0078125  0.267603  0.179597  0.917223  0.684578  0.999977

==> RESULTS/PS_casec.txt <==
0.5  0.652211  0.143391  0.935034  0.79021  0.999373
0.25  0.556884  0.121072  0.944156  0.741271  0.99485
0.125  0.496272  0.109396  0.949178  0.712985  0.996843
0.0625  0.45651  0.103205  0.951871  0.697933  0.998751
0.03125  0.430034  0.100142  0.95321  0.690278  0.999699
0.015625  0.411951  0.0985581  0.953907  0.686498  0.999806
0.0078125  0.39918  0.0977823  0.954244  0.684578  0.99991

==> RESULTS/PS_cased.txt <==
0.5  0.700782  0.0848218  0.960734  0.7905  0.99819
0.25  0.630147  0.0676012  0.968353  0.741545  0.993523
0.125  0.58731  0.0585917  0.972414  0.713099  0.996302
0.0625  0.561264  0.0541705  0.974419  0.69797  0.998719
0.03125  0.545293  0.0518962  0.975452  0.69027  0.999674
0.015625  0.53542  0.0508114  0.975946  0.68646  1.00002
0.0078125  0.529093  0.050242  0.976207  0.684568  1.00006

==> RESULTS/casea_pdmp_friction_data4.txt <==
#tauf =   10000 compute the fours statistics wrt delta 
0.5   0.293901  0.789843  1.00504  0.295734  0.011422
0.25   0.186705  0.731506  1.02197  0.313182  0.054284
0.125   0.155736  0.714908  0.983047  0.295662  0.188411
0.0625   0.132058  0.693125  1.00925  0.311259  0.737549
0.03125   0.12477  0.684869  1.01821  0.321745  2.96214
0.015625   0.119315  0.684535  0.994398  0.301898  11.5366
0.0078125   0.11828  0.678602  1.02447  0.323766  44.5855
0.00390625   0.123877  0.686167  1.00011  0.311334  148.603


==> RESULTS/casea_pdmp_friction_data5.txt <==
#tauf =   100000 compute the fours statistics wrt delta 
0.5   0.292402  0.789164  1.00265  0.289518  0.10621
0.25   0.195472  0.738622  1.0022  0.302436  0.367557
0.125   0.158735  0.712201  0.997507  0.304447  1.58081
0.0625   0.138036  0.69809  0.995399  0.305382  6.20184
0.03125   0.13081  0.691439  0.995188  0.3062  25.0005
0.015625   0.126241  0.687311  1.00121  0.310418  110.422
0.0078125   0.123257  0.685569  1.00014  0.31012  520.483
0.00390625   0.123697  0.685688  1.00281  0.31251  2135.07


==> RESULTS/casea_pdmp_friction_data6.txt <==
#tauf =   1e+06 compute the fours statistics wrt delta 
0.5   0.289871  0.790112  0.999358  0.288025  1.36678
0.25   0.19729  0.73972  0.999328  0.301298  5.34263
0.125   0.156515  0.712017  1.00009  0.30615  21.3925
0.0625   0.138049  0.697322  1.00182  0.309161  84.4274
0.03125   0.130188  0.690421  0.99975  0.308864  335.946
0.015625   0.125778  0.68716  0.999397  0.309238  1337.72
0.0078125   0.123176  0.685642  1.00027  0.310278  5351.14
0.00390625   0.123503  0.685648  1.00269  0.312295  20961.2


==> RESULTS/caseb_pdmp_friction_data4.txt <==
#tauf =   10000 compute the fours statistics wrt delta 
0.5   0.389448  0.789141  0.999827  0.168542  0.009077
0.25   0.30235  0.735523  1.02185  0.186434  0.049707
0.125   0.265086  0.707793  1.02386  0.186658  0.150918
0.0625   0.250706  0.70082  0.988112  0.17163  0.625673
0.03125   0.234689  0.684685  1.01653  0.185924  2.24264
0.015625   0.227347  0.677379  1.03652  0.194918  9.18545
0.0078125   0.231233  0.681388  1.00192  0.181179  40.26
0.00390625   0.232125  0.683988  1.00904  0.185086  150.014


==> RESULTS/caseb_pdmp_friction_data5.txt <==
#tauf =   100000 compute the fours statistics wrt delta 
0.5   0.39139  0.789954  0.998156  0.168111  0.087449
0.25   0.305497  0.737262  1.00604  0.177507  0.376062
0.125   0.26411  0.709109  1.0077  0.180391  1.54973
0.0625   0.246412  0.696337  1.00426  0.18047  5.85888
0.03125   0.241769  0.691163  0.995263  0.177544  26.8078
0.015625   0.236219  0.687053  1.00143  0.180402  114.345
0.0078125   0.234376  0.685478  1.00089  0.180571  522.564
0.00390625   0.233483  0.685514  1.00347  0.182388  2101.77


==> RESULTS/caseb_pdmp_friction_data6.txt <==
#tauf =   1e+06 compute the fours statistics wrt delta 
0


















\.5   0.3923  0.789925  0.999818  0.168536  1.15856
0.25   0.307741  0.739994  0.998253  0.175094  4.79137
0.125   0.267083  0.7118  1.00008  0.177688  18.8262
0.0625   0.248649  0.697051  1.00279  0.180093  83.2939
0.03125   0.240296  0.690381  0.999911  0.179308  331.908
0.015625   0.236968  0.687138  0.999527  0.179448  1321.52
0.0078125   0.234043  0.685571  1.00051  0.180502  5287.78
0.00390625   0.233601  0.685666  1.00262  0.181998  20803.3


==> RESULTS/casec_pdmp_friction_data4.txt <==
#tauf =   10000 compute the fours statistics wrt delta 
0.5   0.485794  0.785806  1.00819  0.0923684  0.00896
0.25   0.431478  0.744367  0.990677  0.0933087  0.048257
0.125   0.390672  0.711433  0.994642  0.0949804  0.144873
0.0625   0.367441  0.687726  1.03248  0.102628  0.562144
0.03125   0.370756  0.689286  1.00269  0.0952019  2.29897
0.015625   0.378421  0.691263  0.9943  0.0977878  8.98594
0.0078125   0.363177  0.683841  1.00289  0.0981843  35.1947
0.00390625   0.369612  0.685154  1.00274  0.0996523  154.7


==> RESULTS/casec_pdmp_friction_data5.txt <==
#tauf =   100000 compute the fours statistics wrt delta 
0.5   0.496142  0.789613  1.00377  0.0934897  0.113562
0.25   0.424252  0.739146  0.999505  0.0952921  0.43785
0.125   0.392153  0.711393  1.00268  0.097558  1.76802
0.0625   0.37861  0.696907  1.00435  0.098127  7.32542
0.03125   0.37097  0.689318  1.00409  0.0977561  28.4519
0.015625   0.371909  0.687906  0.997608  0.0970746  112.314
0.0078125   0.369171  0.686483  0.998009  0.0977424  518.168
0.00390625   0.369611  0.685807  1.00192  0.0991834  2079.63


==> RESULTS/casec_pdmp_friction_data6.txt <==
#tauf =   1e+06 compute the fours statistics wrt delta 
0.5   0.497159  0.789691  1.00006  0.0928876  0.880527
0.25   0.425499  0.739525  1.00086  0.0961985  3.80804
0.125   0.394795  0.71252  0.998402  0.0963854  14.3823
0.0625   0.379453  0.697677  0.999744  0.0969684  78.6898
0.03125   0.373167  0.690525  0.999447  0.0971784  327.513
0.015625   0.370252  0.687044  0.999463  0.0972733  1305.29
0.0078125   0.368005  0.685668  1.00052  0.0982206  5222.87
0.00390625   0.36978  0.685672  1.00254  0.0993867  20662.1


==> RESULTS/cased_pdmp_friction_data4.txt <==
#tauf =   10000 compute the fours statistics wrt delta 
0.5   0.590323  0.792524  0.984496  0.0443284  0.010621
0.25   0.543856  0.740138  0.994802  0.0487283  0.037546
0.125   0.529641  0.714665  0.988841  0.047049  0.14036
0.0625   0.521972  0.698851  0.988095  0.0481048  0.590324
0.03125   0.521696  0.693212  0.982055  0.0462824  2.31469
0.015625   0.521855  0.690388  0.990624  0.0498054  9.28688
0.0078125   0.515493  0.684209  1.00797  0.0523847  36.4108
0.00390625   0.52022  0.685878  1.00154  0.0509528  139.307


==> RESULTS/cased_pdmp_friction_data5.txt <==
#tauf =   100000 compute the fours statistics wrt delta 
0.5   0.592427  0.791886  0.996709  0.048397  0.13049
0.25   0.546349  0.741558  0.992465  0.0481368  0.511626
0.125   0.524613  0.71109  1.0039  0.0503835  2.02113
0.0625   0.520889  0.698471  0.998887  0.0497501  8.03492
0.03125   0.515305  0.688743  1.00437  0.0501197  31.9282
0.015625   0.518166  0.687421  0.999533  0.0498588  126.32
0.0078125   0.517918  0.68585  0.999864  0.0505162  503.266
0.00390625   0.519968  0.685586  1.00319  0.0514781  1973.31


==> RESULTS/cased_pdmp_friction_data6.txt <==
#tauf =   1e+06 compute the fours statistics wrt delta 
0.5   0.58817  0.789844  0.999428  0.0475129  0.939155
0.25   0.543369  0.739483  1.00125  0.0495163  3.63028
0.125   0.525045  0.711335  1.00257  0.0497537  14.2551
0.0625   0.520538  0.698172  0.998263  0.0494068  60.1645
0.03125   0.517829  0.690423  0.999907  0.0496814  315.719
0.015625   0.517665  0.687072  0.99938  0.0496583  1259.11
0.0078125   0.517505  0.685578  1.00067  0.0506061  5044.1
0.00390625   0.520122  0.68568  1.0025  0.0513804  ~20000


==> casea_0.015625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.44431 3.06573 3.51004
#0.261284 10.6757 10.8252
0  3.9884   0   0
0.05  1.8296   0.0418   0
0.1  1.4628   0.2014   0.0052
0.15  1.2096   0.3236   0.0202
0.2  1.0738   0.4014   0.0452
0.25  0.9442   0.4398   0.1
0.3  0.8798   0.4518   0.1258
0.35  0.799   0.4528   0.1758
0.4  0.7036   0.4152   0.2098
0.45  0.6576   0.4116   0.2378
0.5  0.5904   0.3978   0.247
0.55  0.531   0.3734   0.2878
0.6  0.4954   0.3786   0.2876
0.65  0.4274   0.3392   0.271
0.7  0.3942   0.307   0.3016
0.75  0.3542   0.3188   0.3008
0.8  0.3512   0.3182   0.2812
0.85  0.305   0.284   0.2852
0.9  0.2832   0.2714   0.2942
0.95  0.256   0.2414   0.3008
1  0.2202   0.2502   0.2714
1.05  0.2134   0.2488   0.273
1.1  0.1798   0.2146   0.2852
1.15  0.169   0.2316   0.2948
1.2  0.1422   0.216   0.265
1.25  0.1464   0.2222   0.2628
1.3  0.1242   0.216   0.2604
1.35  0.1136   0.2054   0.253
1.4  0.1018   0.1714   0.2534
1.45  0.096   0.1874   0.2448
1.5  0.085   0.185   0.221
1.55  0.0936   0.1892   0.2266
1.6  0.0744   0.1712   0.24
1.65  0.0584   0.1732   0.2036
1.7  0.064   0.17   0.2176
1.75  0.0526   0.162   0.1994
1.8  0.0482   0.1504   0.2112
1.85  0.047   0.1656   0.1964
1.9  0.0476   0.1664   0.2048
1.95  0.0414   0.1674   0.1882
2  0.0358   0.1542   0.1948
2.05  0.0294   0.1254   0.1836
2.1  0.0246   0.1308   0.1796
2.15  0.0242   0.1378   0.167
2.2  0.0254   0.141   0.1792
2.25  0.0212   0.1544   0.1708
2.3  0.0142   0.1216   0.1644
2.35  0.012   0.1246   0.1648
2.4  0.0138   0.1408   0.1534
2.45  0.0106   0.1264   0.1584
2.5  0.0114   0.1084   0.1422
2.55  0.0112   0.1262   0.139
2.6  0.007   0.1246   0.1566
2.65  0.0074   0.1308   0.1424
2.7  0.0046   0.1212   0.128
2.75  0.0086   0.1126   0.1288
2.8  0.0106   0.1118   0.1434
2.85  0.0046   0.1176   0.1344
2.9  0.0038   0.1122   0.1354
2.95  0.0064   0.1038   0.1326
3  0.0036   0.1072   0.1266
3.05  0.0056   0.107   0.1204
3.1  0.003   0.1026   0.113
3.15  0.0038   0.1042   0.1182
3.2  0.004   0.1128   0.1214
3.25  0.0024   0.0968   0.1234
3.3  0.0028   0.0986   0.1222
3.35  0.0028   0.0884   0.108
3.4  0.0012   0.0896   0.1094
3.45  0.0042   0.0834   0.1068
3.5  0.0008   0.077   0.104
3.55  0.0006   0.0898   0.1026
3.6  0.0026   0.0922   0.084
3.65  0.0016   0.088   0.1108
3.7  0.0008   0.0856   0.1082
3.75  0.0012   0.0738   0.0978
3.8  0.0016   0.0934   0.0884
3.85  0.001   0.0884   0.102
3.9  0.0006   0.0818   0.08
3.95  0.0006   0.0826   0.0782
4  0.0032   0.0808   0.0954
4.05  0   0.081   0.0964
4.1  0.0008   0.0774   0.0818
4.15  0.0004   0.087   0.0932
4.2  0.0016   0.0676   0.0884
4.25  0.0012   0.072   0.072
4.3  0   0.0756   0.0962
4.35  0.0006   0.0758   0.0826
4.4  0   0.065   0.074
4.45  0.001   0.0692   0.0914
4.5  0.0008   0.064   0.0852
4.55  0.0012   0.0706   0.0754
4.6  0   0.0638   0.0794
4.65  0   0.0712   0.0732
4.7  0.0018   0.0494   0.074
4.75  0   0.0704   0.0744
4.8  0   0.0512   0.0612
4.85  0   0.0618   0.0684
4.9  0   0.0692   0.0732
4.95  0   0.0662   0.072
5  0   0.0532   0.0702
5.05  0   0.0714   0.0716
5.1  0   0.0548   0.0726
5.15  0   0.0578   0.0638
5.2  0   0.0492   0.0706
5.25  0   0.055   0.0576
5.3  0   0.0496   0.0546
5.35  0   0.0518   0.06
5.4  0   0.0544   0.0618
5.45  0.0006   0.0496   0.0716
5.5  0   0.0508   0.0622
5.55  0   0.05   0.0618
5.6  0   0.0448   0.0468
5.65  0   0.0532   0.0538
5.7  0   0.0496   0.0496
5.75  0   0.0526   0.0618
5.8  0   0.0456   0.0626
5.85  0   0.0492   0.051
5.9  0   0.046   0.0562
5.95  0   0.0422   0.0438
6  0   0.0358   0.0428
6.05  0   0.0394   0.0508
6.1  0   0.0438   0.0626
6.15  0   0.0522   0.0428
6.2  0   0.049   0.0396
6.25  0   0.037   0.0464
6.3  0   0.0272   0.0412
6.35  0   0.0396   0.043
6.4  0   0.0354   0.0404
6.45  0   0.032   0.0476
6.5  0   0.0324   0.0488
6.55  0   0.035   0.0384
6.6  0   0.0432   0.044
6.65  0   0.0402   0.0398
6.7  0   0.0326   0.046
6.75  0   0.039   0.0356
6.8  0   0.0366   0.0354
6.85  0   0.0366   0.0392
6.9  0   0.0402   0.0424
6.95  0   0.034   0.0354
7  0   0.033   0.0374
7.05  0   0.0318   0.031
7.1  0   0.034   0.0388
7.15  0   0.0296   0.0394
7.2  0   0.0314   0.0378
7.25  0   0.0376   0.038
7.3  0   0.0272   0.0378
7.35  0   0.0322   0.037
7.4  0   0.0242   0.0306
7.45  0   0.0288   0.0358
7.5  0   0.0218   0.0326
7.55  0   0.0302   0.026
7.6  0   0.027   0.0254
7.65  0   0.027   0.0276
7.7  0   0.0378   0.0268
7.75  0   0.0186   0.0338
7.8  0   0.0206   0.0352
7.85  0   0.024   0.0294
7.9  0   0.0264   0.025
7.95  0   0.021   0.0296
8  0   0.0258   0.0302
8.05  0   0.025   0.0262
8.1  0   0.0244   0.0244
8.15  0   0.0218   0.033
8.2  0   0.0216   0.023
8.25  0   0.028   0.0262
8.3  0   0.027   0.0294
8.35  0   0.0278   0.0238
8.4  0   0.0232   0.0246
8.45  0   0.019   0.0324
8.5  0   0.0194   0.0186
8.55  0   0.026   0.0198
8.6  0   0.0182   0.0234
8.65  0   0.0164   0.034
8.7  0   0.0204   0.0196
8.75  0   0.0242   0.0272
8.8  0   0.0248   0.0246
8.85  0   0.0196   0.023
8.9  0   0.017   0.0164
8.95  0   0.0172   0.0194
9  0   0.0152   0.0238
9.05  0   0.0196   0.0162
9.1  0   0.019   0.0234
9.15  0   0.0186   0.025
9.2  0   0.0102   0.0148
9.25  0   0.0142   0.026
9.3  0   0.016   0.0162
9.35  0   0.0178   0.018
9.4  0   0.0194   0.018
9.45  0   0.0248   0.0116
9.5  0   0.0188   0.02
9.55  0   0.0118   0.0192
9.6  0   0.0148   0.0206
9.65  0   0.0136   0.0216
9.7  0   0.0116   0.0164
9.75  0   0.0124   0.018
9.8  0   0.014   0.0148
9.85  0   0.0154   0.02
9.9  0   0.0156   0.0144
9.95  0   0.9024   1.04


==> casea_0.03125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.460257 3.10929 3.56954
#0.280152 10.7619 10.9532
0  3.871   0.001   0
0.05  1.839   0.034   0.0002
0.1  1.4094   0.1626   0.0024
0.15  1.2076   0.2946   0.0184
0.2  1.0536   0.3858   0.047
0.25  0.9552   0.4124   0.0894
0.3  0.8568   0.4178   0.1312
0.35  0.7754   0.4308   0.165
0.4  0.7162   0.4074   0.1854
0.45  0.653   0.4034   0.2138
0.5  0.5896   0.4002   0.2408
0.55  0.5408   0.3592   0.2536
0.6  0.4986   0.349   0.2548
0.65  0.4512   0.3308   0.2622
0.7  0.4112   0.3172   0.284
0.75  0.3674   0.32   0.284
0.8  0.3326   0.2868   0.2874
0.85  0.3084   0.2822   0.2772
0.9  0.2706   0.278   0.2764
0.95  0.2474   0.2686   0.289
1  0.2386   0.2566   0.2832
1.05  0.2232   0.2514   0.2634
1.1  0.1916   0.2396   0.275
1.15  0.161   0.2182   0.2648
1.2  0.1658   0.2238   0.262
1.25  0.1524   0.2278   0.2562
1.3  0.138   0.2082   0.2548
1.35  0.11   0.201   0.255
1.4  0.1084   0.1854   0.2428
1.45  0.106   0.2068   0.2514
1.5  0.0926   0.1888   0.2284
1.55  0.082   0.1752   0.2274
1.6  0.0756   0.1838   0.2158
1.65  0.0692   0.177   0.214
1.7  0.0642   0.1656   0.2186
1.75  0.0574   0.166   0.2084
1.8  0.0562   0.1486   0.2136
1.85  0.0546   0.1636   0.2068
1.9  0.0478   0.1678   0.1982
1.95  0.0408   0.151   0.192
2  0.0392   0.1532   0.1934
2.05  0.0314   0.1546   0.1968
2.1  0.0246   0.1444   0.1816
2.15  0.0266   0.1422   0.1822
2.2  0.021   0.1396   0.17
2.25  0.024   0.1488   0.1762
2.3  0.0198   0.1358   0.1718
2.35  0.0184   0.1306   0.1606
2.4  0.022   0.1302   0.1528
2.45  0.0162   0.131   0.152
2.5  0.013   0.125   0.15
2.55  0.017   0.128   0.1542
2.6  0.0126   0.1208   0.1432
2.65  0.0088   0.121   0.154
2.7  0.0094   0.1232   0.1438
2.75  0.0092   0.1148   0.1318
2.8  0.0084   0.112   0.1364
2.85  0.0068   0.1116   0.1426
2.9  0.0082   0.1132   0.1382
2.95  0.0074   0.115   0.1312
3  0.0062   0.1072   0.128
3.05  0.0058   0.1062   0.127
3.1  0.003   0.1048   0.1192
3.15  0.0048   0.113   0.1202
3.2  0.0036   0.1054   0.1276
3.25  0.0034   0.109   0.1178
3.3  0.003   0.1058   0.118
3.35  0.0034   0.095   0.1182
3.4  0.0022   0.0936   0.1178
3.45  0.0022   0.094   0.1092
3.5  0.0034   0.0928   0.1118
3.55  0.0018   0.0854   0.1158
3.6  0.0016   0.0912   0.1046
3.65  0.0016   0.0864   0.1014
3.7  0.0024   0.0902   0.1142
3.75  0.0024   0.0886   0.1002
3.8  0.0016   0.089   0.0998
3.85  0.0012   0.0852   0.0938
3.9  0.0008   0.087   0.0992
3.95  0.0004   0.0782   0.0932
4  0.0012   0.078   0.0916
4.05  0.0006   0.0778   0.0912
4.1  0.0012   0.078   0.0916
4.15  0.0002   0.0778   0.085
4.2  0.0006   0.0782   0.0874
4.25  0.0004   0.0712   0.082
4.3  0.0004   0.0782   0.0884
4.35  0.0002   0.07   0.0824
4.4  0.0002   0.0724   0.0786
4.45  0.0008   0.0712   0.0804
4.5  0.0008   0.0654   0.0828
4.55  0   0.0772   0.0788
4.6  0.0004   0.0668   0.0774
4.65  0.0002   0.0702   0.078
4.7  0.0006   0.068   0.0798
4.75  0.0004   0.0652   0.0774
4.8  0.0002   0.0582   0.07
4.85  0   0.0642   0.0746
4.9  0.0004   0.0578   0.0712
4.95  0.0006   0.0594   0.0704
5  0.0004   0.0662   0.0744
5.05  0   0.0564   0.066
5.1  0.0004   0.0576   0.0634
5.15  0.0002   0.0604   0.064
5.2  0   0.0488   0.0696
5.25  0   0.0606   0.068
5.3  0   0.0562   0.0666
5.35  0   0.0524   0.064
5.4  0   0.0582   0.0628
5.45  0   0.0518   0.0614
5.5  0   0.0472   0.0594
5.55  0   0.0504   0.06
5.6  0.0002   0.05   0.0526
5.65  0   0.0412   0.0536
5.7  0   0.0498   0.0584
5.75  0   0.0464   0.0544
5.8  0   0.0458   0.0552
5.85  0   0.0404   0.0494
5.9  0   0.0446   0.0538
5.95  0   0.04   0.048
6  0   0.0462   0.049
6.05  0   0.0504   0.0538
6.1  0   0.0398   0.0552
6.15  0   0.044   0.0498
6.2  0   0.0416   0.046
6.25  0   0.041   0.044
6.3  0   0.0412   0.0452
6.35  0   0.0404   0.0474
6.4  0.0002   0.0378   0.0472
6.45  0   0.0402   0.0488
6.5  0   0.035   0.047
6.55  0   0.0368   0.039
6.6  0   0.0348   0.041
6.65  0   0.037   0.043
6.7  0   0.037   0.0394
6.75  0   0.0352   0.0482
6.8  0   0.0328   0.0472
6.85  0   0.0366   0.037
6.9  0   0.0342   0.0422
6.95  0   0.0304   0.0354
7  0   0.0302   0.0374
7.05  0   0.0374   0.0332
7.1  0   0.0306   0.038
7.15  0   0.034   0.0364
7.2  0   0.0262   0.036
7.25  0   0.0324   0.0334
7.3  0   0.0294   0.0362
7.35  0   0.0328   0.0334
7.4  0   0.0288   0.0292
7.45  0   0.03   0.0364
7.5  0   0.0298   0.031
7.55  0   0.0302   0.0296
7.6  0   0.0268   0.0336
7.65  0   0.0248   0.0266
7.7  0   0.0282   0.0302
7.75  0   0.0238   0.0294
7.8  0   0.0274   0.029
7.85  0   0.0266   0.03
7.9  0   0.0242   0.0238
7.95  0   0.0266   0.0308
8  0   0.025   0.0292
8.05  0   0.0256   0.0302
8.1  0   0.023   0.0296
8.15  0   0.0168   0.0264
8.2  0   0.0242   0.0222
8.25  0   0.0252   0.0272
8.3  0   0.0248   0.024
8.35  0   0.0196   0.026
8.4  0   0.0214   0.0264
8.45  0   0.0218   0.0238
8.5  0   0.0204   0.0268
8.55  0   0.0154   0.0228
8.6  0   0.0192   0.026
8.65  0   0.0184   0.0218
8.7  0   0.0192   0.021
8.75  0   0.0212   0.021
8.8  0   0.0204   0.0252
8.85  0   0.017   0.0202
8.9  0   0.022   0.0174
8.95  0   0.0208   0.0212
9  0   0.0186   0.02
9.05  0   0.018   0.0208
9.1  0   0.016   0.025
9.15  0   0.0186   0.0218
9.2  0   0.0198   0.0216
9.25  0   0.0178   0.0206
9.3  0   0.0142   0.0188
9.35  0   0.0186   0.0182
9.4  0   0.0148   0.0222
9.45  0   0.0166   0.0188
9.5  0   0.0168   0.0182
9.55  0   0.0146   0.0192
9.6  0   0.016   0.0156
9.65  0   0.0168   0.018
9.7  0   0.0172   0.0138
9.75  0   0.0174   0.0184
9.8  0   0.015   0.0178
9.85  0   0.0152   0.0148
9.9  0   0.0142   0.018
9.95  0   0.9292   1.0828


==> casea_0.0625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.504058 3.14479 3.64884
#0.326453 10.6585 10.8899
0  3.5206   0.0004   0
0.05  1.7864   0.0264   0
0.1  1.3628   0.1386   0.0018
0.15  1.15   0.246   0.0148
0.2  1.051   0.359   0.0352
0.25  0.9064   0.372   0.071
0.3  0.8472   0.3896   0.0994
0.35  0.7634   0.4148   0.1412
0.4  0.6998   0.4068   0.1708
0.45  0.6546   0.3908   0.1886
0.5  0.6012   0.3674   0.2072
0.55  0.5466   0.3734   0.23
0.6  0.4922   0.3506   0.245
0.65  0.4748   0.3238   0.2354
0.7  0.4216   0.327   0.2582
0.75  0.3794   0.3072   0.2574
0.8  0.3464   0.3018   0.2692
0.85  0.3266   0.2818   0.2562
0.9  0.2924   0.2752   0.2642
0.95  0.2778   0.254   0.2572
1  0.236   0.2486   0.2424
1.05  0.2402   0.251   0.271
1.1  0.2194   0.2382   0.2528
1.15  0.2038   0.239   0.2696
1.2  0.1818   0.2328   0.2636
1.25  0.165   0.2176   0.261
1.3  0.1494   0.2134   0.2536
1.35  0.148   0.2026   0.2494
1.4  0.1358   0.2036   0.238
1.45  0.1222   0.2048   0.2326
1.5  0.1102   0.1974   0.2408
1.55  0.1032   0.1998   0.2408
1.6  0.0886   0.1848   0.2236
1.65  0.0816   0.1812   0.2224
1.7  0.0796   0.175   0.2114
1.75  0.0724   0.1686   0.208
1.8  0.065   0.1676   0.2076
1.85  0.0548   0.1658   0.2106
1.9  0.0592   0.161   0.2006
1.95  0.0504   0.1474   0.2142
2  0.044   0.1512   0.1954
2.05  0.0348   0.1552   0.1918
2.1  0.0372   0.146   0.2094
2.15  0.0312   0.1406   0.1758
2.2  0.0316   0.1372   0.1798
2.25  0.0286   0.1428   0.1738
2.3  0.0264   0.1368   0.1796
2.35  0.0238   0.1266   0.1654
2.4  0.0244   0.1362   0.1638
2.45  0.0198   0.1348   0.1598
2.5  0.0178   0.1328   0.1584
2.55  0.0166   0.1262   0.1516
2.6  0.0172   0.1298   0.1564
2.65  0.0126   0.1216   0.144
2.7  0.0116   0.1158   0.1444
2.75  0.0146   0.1248   0.156
2.8  0.0122   0.116   0.1444
2.85  0.0084   0.1174   0.1372
2.9  0.0094   0.115   0.1434
2.95  0.0066   0.1186   0.135
3  0.0082   0.118   0.1328
3.05  0.0076   0.1088   0.1314
3.1  0.0068   0.1078   0.1292
3.15  0.0084   0.1146   0.137
3.2  0.007   0.1   0.1234
3.25  0.0062   0.1008   0.1158
3.3  0.0046   0.1018   0.1338
3.35  0.005   0.1094   0.1134
3.4  0.0038   0.1044   0.1316
3.45  0.0052   0.0944   0.108
3.5  0.002   0.0964   0.1148
3.55  0.0016   0.0916   0.115
3.6  0.0032   0.089   0.1106
3.65  0.003   0.098   0.1048
3.7  0.0034   0.0854   0.1146
3.75  0.0032   0.0822   0.111
3.8  0.0022   0.0898   0.1058
3.85  0.0016   0.0884   0.1004
3.9  0.0016   0.079   0.1028
3.95  0.0018   0.0826   0.103
4  0.0004   0.0766   0.0876
4.05  0.0012   0.0786   0.0938
4.1  0.0002   0.0794   0.0896
4.15  0.0012   0.081   0.0918
4.2  0.0006   0.0754   0.087
4.25  0.0018   0.0778   0.0894
4.3  0.0008   0.0754   0.087
4.35  0.0008   0.0726   0.0896
4.4  0.0012   0.07   0.0806
4.45  0.0008   0.0696   0.0812
4.5  0.0018   0.0766   0.0914
4.55  0.0002   0.0662   0.082
4.6  0.0008   0.0706   0.081
4.65  0.0004   0.0722   0.0776
4.7  0.0004   0.0628   0.0794
4.75  0.0006   0.066   0.0732
4.8  0   0.0678   0.0782
4.85  0   0.0616   0.0726
4.9  0.0004   0.0676   0.0728
4.95  0.001   0.0622   0.0778
5  0.0004   0.0626   0.0734
5.05  0.0004   0.0616   0.0728
5.1  0   0.0578   0.07
5.15  0   0.0574   0.068
5.2  0.0002   0.0554   0.0704
5.25  0.0002   0.05   0.0588
5.3  0.0002   0.0622   0.0654
5.35  0.0002   0.059   0.0664
5.4  0   0.0486   0.0674
5.45  0.0002   0.0518   0.054
5.5  0.0002   0.052   0.0596
5.55  0   0.049   0.06
5.6  0   0.0464   0.0598
5.65  0   0.048   0.0542
5.7  0   0.0518   0.0528
5.75  0   0.0428   0.0566
5.8  0   0.055   0.0594
5.85  0   0.0464   0.0618
5.9  0   0.0498   0.0538
5.95  0   0.0434   0.054
6  0   0.0432   0.0572
6.05  0.0002   0.049   0.0486
6.1  0   0.0482   0.0588
6.15  0   0.0392   0.0568
6.2  0   0.0366   0.0534
6.25  0   0.0412   0.0352
6.3  0   0.0408   0.0498
6.35  0   0.0436   0.0492
6.4  0   0.0418   0.044
6.45  0   0.0356   0.0454
6.5  0   0.0394   0.0404
6.55  0   0.0404   0.0396
6.6  0   0.0316   0.0444
6.65  0   0.034   0.0448
6.7  0   0.0386   0.0448
6.75  0   0.032   0.047
6.8  0   0.0364   0.0382
6.85  0   0.0422   0.0392
6.9  0   0.032   0.0396
6.95  0   0.039   0.0408
7  0   0.0298   0.0394
7.05  0   0.0318   0.0416
7.1  0   0.0316   0.039
7.15  0   0.0328   0.04
7.2  0   0.0272   0.0334
7.25  0   0.0304   0.0392
7.3  0   0.0282   0.0268
7.35  0   0.0328   0.0358
7.4  0   0.032   0.038
7.45  0   0.0282   0.0366
7.5  0   0.0314   0.0348
7.55  0   0.0274   0.0332
7.6  0   0.0306   0.0294
7.65  0   0.0246   0.0348
7.7  0   0.0292   0.0302
7.75  0   0.0296   0.0344
7.8  0   0.0294   0.0346
7.85  0   0.0258   0.029
7.9  0   0.024   0.027
7.95  0   0.0284   0.0284
8  0   0.0274   0.0288
8.05  0   0.0216   0.0328
8.1  0   0.0198   0.0282
8.15  0   0.0228   0.0292
8.2  0   0.0272   0.0262
8.25  0.0002   0.022   0.0296
8.3  0   0.0218   0.027
8.35  0   0.022   0.0278
8.4  0   0.0218   0.0286
8.45  0   0.0214   0.0254
8.5  0   0.0242   0.0254
8.55  0   0.0222   0.0248
8.6  0   0.0186   0.0236
8.65  0   0.0208   0.026
8.7  0   0.0226   0.0252
8.75  0   0.0192   0.0216
8.8  0   0.0144   0.0204
8.85  0   0.0188   0.0184
8.9  0   0.0192   0.0214
8.95  0   0.0192   0.0206
9  0   0.0174   0.0214
9.05  0   0.0188   0.02
9.1  0   0.0184   0.02
9.15  0   0.0174   0.0222
9.2  0   0.0198   0.0234
9.25  0   0.0174   0.0182
9.3  0   0.0154   0.017
9.35  0   0.017   0.0206
9.4  0   0.0162   0.0192
9.45  0   0.0182   0.0172
9.5  0   0.0174   0.0174
9.55  0   0.016   0.0222
9.6  0   0.0144   0.0172
9.65  0   0.015   0.0176
9.7  0   0.015   0.0174
9.75  0   0.0172   0.0158
9.8  0   0.0136   0.017
9.85  0   0.0146   0.0194
9.9  0   0.0144   0.0162
9.95  0   0.9338   1.1032


==> casea_0.125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.591839 3.17516 3.76699
#0.436501 10.1496 10.4876
0  2.8912   0.0002   0
0.05  1.6674   0.0156   0
0.1  1.3004   0.0874   0.0014
0.15  1.0774   0.175   0.008
0.2  0.9814   0.274   0.0226
0.25  0.8758   0.3198   0.048
0.3  0.8124   0.3482   0.0676
0.35  0.7702   0.3596   0.0954
0.4  0.6818   0.3666   0.1262
0.45  0.6592   0.3642   0.1404
0.5  0.6142   0.3536   0.1606
0.55  0.5332   0.354   0.1922
0.6  0.5346   0.335   0.191
0.65  0.4778   0.3222   0.2084
0.7  0.4354   0.3152   0.2086
0.75  0.4156   0.3176   0.2258
0.8  0.3724   0.2896   0.217
0.85  0.3606   0.2944   0.2304
0.9  0.3264   0.2786   0.2388
0.95  0.301   0.2662   0.2386
1  0.279   0.2728   0.2334
1.05  0.2524   0.2652   0.2438
1.1  0.2552   0.2402   0.2404
1.15  0.2134   0.2312   0.2486
1.2  0.2032   0.2324   0.2376
1.25  0.2064   0.2258   0.2366
1.3  0.1844   0.2216   0.229
1.35  0.171   0.22   0.2444
1.4  0.1548   0.2084   0.2366
1.45  0.1398   0.2086   0.2352
1.5  0.1386   0.1934   0.2378
1.55  0.1192   0.2022   0.2268
1.6  0.1196   0.1854   0.2216
1.65  0.103   0.1872   0.2132
1.7  0.0956   0.1916   0.2244
1.75  0.0876   0.186   0.2296
1.8  0.0774   0.1844   0.2104
1.85  0.083   0.1718   0.217
1.9  0.0748   0.169   0.2074
1.95  0.0718   0.1664   0.206
2  0.0576   0.165   0.1996
2.05  0.0572   0.1602   0.2056
2.1  0.0538   0.1576   0.2006
2.15  0.0492   0.1584   0.188
2.2  0.0458   0.1568   0.1918
2.25  0.045   0.1574   0.1808
2.3  0.0378   0.1478   0.1872
2.35  0.0406   0.1406   0.176
2.4  0.0332   0.1388   0.166
2.45  0.031   0.1378   0.1702
2.5  0.036   0.1368   0.1592
2.55  0.0272   0.1348   0.1834
2.6  0.0222   0.1358   0.1708
2.65  0.0242   0.1226   0.1586
2.7  0.0278   0.1336   0.159
2.75  0.0212   0.1236   0.166
2.8  0.0192   0.115   0.156
2.85  0.0166   0.1146   0.1514
2.9  0.0146   0.1182   0.1432
2.95  0.0168   0.116   0.1428
3  0.0152   0.1212   0.1422
3.05  0.0138   0.1244   0.1352
3.1  0.0126   0.1162   0.1442
3.15  0.0112   0.1172   0.1342
3.2  0.0122   0.1134   0.1476
3.25  0.0108   0.1054   0.1412
3.3  0.01   0.1072   0.133
3.35  0.0096   0.1098   0.1312
3.4  0.0066   0.0984   0.128
3.45  0.0064   0.1072   0.1266
3.5  0.0076   0.0974   0.118
3.55  0.0076   0.1008   0.1318
3.6  0.0052   0.0938   0.1152
3.65  0.0054   0.098   0.114
3.7  0.0048   0.091   0.1212
3.75  0.0044   0.0992   0.1074
3.8  0.0044   0.088   0.1176
3.85  0.0042   0.0896   0.1098
3.9  0.0026   0.081   0.1012
3.95  0.0028   0.0886   0.1068
4  0.0036   0.0876   0.1042
4.05  0.0018   0.0792   0.1038
4.1  0.0014   0.081   0.103
4.15  0.0046   0.0832   0.0942
4.2  0.0022   0.0814   0.1042
4.25  0.003   0.0784   0.0904
4.3  0.0016   0.0782   0.0878
4.35  0.003   0.0786   0.0982
4.4  0.0028   0.0718   0.0936
4.45  0.0006   0.0718   0.0866
4.5  0.0018   0.072   0.0892
4.55  0.0014   0.0728   0.0862
4.6  0.0014   0.0832   0.084
4.65  0.0022   0.0714   0.0824
4.7  0.0002   0.0686   0.0852
4.75  0.0012   0.0692   0.086
4.8  0.0008   0.066   0.0878
4.85  0.0016   0.0716   0.0778
4.9  0.0012   0.0618   0.0804
4.95  0.001   0.0644   0.086
5  0   0.0628   0.074
5.05  0.0006   0.0648   0.083
5.1  0.0004   0.0606   0.0734
5.15  0.0008   0.0632   0.0742
5.2  0.0006   0.058   0.0744
5.25  0.0004   0.0576   0.076
5.3  0.0004   0.058   0.0768
5.35  0   0.053   0.0688
5.4  0.0008   0.057   0.0668
5.45  0.0002   0.0582   0.0674
5.5  0.0002   0.0554   0.0686
5.55  0.0008   0.0484   0.0656
5.6  0.0004   0.0428   0.0658
5.65  0   0.053   0.0658
5.7  0.0002   0.047   0.0666
5.75  0   0.0504   0.0594
5.8  0.0004   0.0512   0.0586
5.85  0   0.0512   0.0594
5.9  0.0004   0.0476   0.0586
5.95  0.0004   0.05   0.0572
6  0.0002   0.0472   0.0566
6.05  0.0006   0.0458   0.0596
6.1  0.0002   0.0416   0.0556
6.15  0.0004   0.047   0.054
6.2  0   0.0436   0.0524
6.25  0   0.0422   0.046
6.3  0.0002   0.0408   0.0482
6.35  0   0.0404   0.0474
6.4  0   0.0356   0.047
6.45  0   0.04   0.0456
6.5  0   0.0438   0.0484
6.55  0.0002   0.0412   0.052
6.6  0   0.0364   0.0524
6.65  0.0002   0.0374   0.051
6.7  0   0.0372   0.0424
6.75  0.0002   0.0382   0.048
6.8  0   0.0344   0.0394
6.85  0   0.0364   0.0418
6.9  0   0.039   0.0396
6.95  0   0.0334   0.0438
7  0   0.035   0.0402
7.05  0   0.0332   0.0456
7.1  0   0.0326   0.0396
7.15  0   0.033   0.0392
7.2  0.0002   0.0328   0.0424
7.25  0   0.0312   0.0394
7.3  0   0.0334   0.0352
7.35  0   0.032   0.0386
7.4  0   0.0284   0.0372
7.45  0   0.0268   0.04
7.5  0   0.03   0.0388
7.55  0   0.026   0.0384
7.6  0   0.0228   0.0304
7.65  0   0.028   0.0306
7.7  0.0002   0.0264   0.032
7.75  0   0.0252   0.0322
7.8  0   0.023   0.0322
7.85  0   0.025   0.0322
7.9  0   0.025   0.026
7.95  0   0.0256   0.026
8  0   0.0244   0.0302
8.05  0   0.0248   0.0294
8.1  0   0.023   0.0318
8.15  0   0.0228   0.0266
8.2  0   0.0248   0.0268
8.25  0   0.0186   0.0308
8.3  0   0.0256   0.025
8.35  0   0.0222   0.0318
8.4  0   0.0202   0.0246
8.45  0   0.0242   0.0276
8.5  0   0.0202   0.0236
8.55  0   0.021   0.0256
8.6  0   0.021   0.0254
8.65  0   0.0206   0.0244
8.7  0   0.0178   0.022
8.75  0   0.0176   0.0238
8.8  0   0.0188   0.023
8.85  0   0.02   0.0248
8.9  0   0.018   0.0224
8.95  0   0.0174   0.0226
9  0   0.019   0.0218
9.05  0   0.0168   0.0218
9.1  0   0.0158   0.017
9.15  0   0.0202   0.0226
9.2  0   0.0184   0.0206
9.25  0   0.0182   0.0214
9.3  0   0.0136   0.016
9.35  0   0.018   0.0216
9.4  0   0.0154   0.0202
9.45  0   0.0162   0.0188
9.5  0   0.018   0.02
9.55  0   0.013   0.0184
9.6  0   0.0138   0.0162
9.65  0   0.0144   0.0166
9.7  0   0.0138   0.0158
9.75  0   0.0138   0.0182
9.8  0   0.0134   0.0188
9.85  0   0.0138   0.0166
9.9  0   0.0146   0.016
9.95  0   0.8976   1.0972


==> casea_0.25_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.801425 3.27282 4.07425
#0.767623 9.67194 10.3686
0  2.0218   0.0002   0
0.05  1.4148   0.0104   0
0.1  1.1156   0.0506   0.0004
0.15  0.9778   0.102   0.0024
0.2  0.8416   0.156   0.0144
0.25  0.7768   0.202   0.0196
0.3  0.7434   0.2538   0.0342
0.35  0.6768   0.2776   0.0476
0.4  0.6614   0.2912   0.0634
0.45  0.5954   0.2988   0.0798
0.5  0.5688   0.31   0.1018
0.55  0.5164   0.3156   0.1116
0.6  0.489   0.3196   0.1206
0.65  0.4812   0.2978   0.1314
0.7  0.4364   0.3016   0.1372
0.75  0.4286   0.2972   0.1514
0.8  0.4102   0.2996   0.1648
0.85  0.3834   0.293   0.1858
0.9  0.3614   0.2818   0.174
0.95  0.328   0.276   0.182
1  0.326   0.2608   0.1934
1.05  0.2978   0.2642   0.1778
1.1  0.288   0.2528   0.1978
1.15  0.2738   0.2496   0.1964
1.2  0.2424   0.2442   0.2006
1.25  0.2396   0.2342   0.221
1.3  0.2172   0.2398   0.2086
1.35  0.2016   0.236   0.2024
1.4  0.2004   0.2154   0.2162
1.45  0.1872   0.2166   0.206
1.5  0.1778   0.221   0.1996
1.55  0.1646   0.2074   0.2104
1.6  0.1578   0.2086   0.2086
1.65  0.1542   0.2   0.218
1.7  0.1366   0.2018   0.206
1.75  0.1292   0.1852   0.202
1.8  0.1378   0.1788   0.1934
1.85  0.1248   0.1856   0.2094
1.9  0.1202   0.1736   0.214
1.95  0.1186   0.1828   0.205
2  0.1014   0.1802   0.207
2.05  0.0988   0.1788   0.2068
2.1  0.0912   0.1724   0.2008
2.15  0.0894   0.1668   0.1924
2.2  0.0796   0.1674   0.1892
2.25  0.082   0.1676   0.1658
2.3  0.073   0.1506   0.1894
2.35  0.0766   0.1568   0.1968
2.4  0.0684   0.1616   0.2022
2.45  0.057   0.1452   0.1814
2.5  0.054   0.1538   0.1804
2.55  0.0536   0.1542   0.1714
2.6  0.0532   0.1448   0.1722
2.65  0.0534   0.1426   0.1694
2.7  0.0404   0.1348   0.1842
2.75  0.0462   0.1354   0.1796
2.8  0.0416   0.1418   0.1748
2.85  0.0352   0.1222   0.1628
2.9  0.0332   0.1354   0.1598
2.95  0.0338   0.1338   0.1556
3  0.0368   0.1238   0.1604
3.05  0.034   0.1168   0.1524
3.1  0.0292   0.1162   0.161
3.15  0.0316   0.1256   0.1604
3.2  0.0252   0.1078   0.1494
3.25  0.0264   0.119   0.1536
3.3  0.0254   0.1138   0.1436
3.35  0.0238   0.1158   0.1438
3.4  0.0208   0.1126   0.1408
3.45  0.0182   0.1174   0.1406
3.5  0.0194   0.1026   0.141
3.55  0.015   0.1132   0.1396
3.6  0.0178   0.1046   0.1386
3.65  0.0154   0.1004   0.1324
3.7  0.0146   0.0954   0.1258
3.75  0.017   0.1004   0.123
3.8  0.0118   0.1082   0.1226
3.85  0.0134   0.0978   0.1252
3.9  0.0092   0.0974   0.1196
3.95  0.0106   0.1012   0.1238
4  0.0102   0.0922   0.1156
4.05  0.0094   0.0876   0.1214
4.1  0.0094   0.0874   0.1294
4.15  0.0094   0.0918   0.1066
4.2  0.0096   0.0752   0.1134
4.25  0.0102   0.084   0.1166
4.3  0.0084   0.0744   0.1168
4.35  0.0066   0.0896   0.1066
4.4  0.0056   0.0868   0.11
4.45  0.0058   0.0866   0.108
4.5  0.0048   0.084   0.1032
4.55  0.0078   0.0838   0.1046
4.6  0.006   0.0766   0.099
4.65  0.0048   0.0786   0.1022
4.7  0.0054   0.074   0.1068
4.75  0.0038   0.0736   0.0994
4.8  0.0044   0.0712   0.0972
4.85  0.0034   0.0648   0.0862
4.9  0.0026   0.0666   0.093
4.95  0.0032   0.0688   0.095
5  0.0034   0.0682   0.0922
5.05  0.002   0.0634   0.0898
5.1  0.0048   0.0634   0.0798
5.15  0.0018   0.0644   0.0932
5.2  0.0048   0.0594   0.0844
5.25  0.0022   0.0632   0.0846
5.3  0.0028   0.0596   0.0802
5.35  0.0046   0.0578   0.0784
5.4  0.001   0.0556   0.075
5.45  0.0014   0.0564   0.0768
5.5  0.002   0.0526   0.0762
5.55  0.0016   0.0586   0.0756
5.6  0.0024   0.0536   0.0784
5.65  0.0012   0.0508   0.0616
5.7  0.002   0.0516   0.07
5.75  0.0014   0.0526   0.073
5.8  0.0018   0.0486   0.0704
5.85  0.0018   0.052   0.0624
5.9  0.0018   0.05   0.0672
5.95  0.0012   0.046   0.0596
6  0.001   0.0414   0.0646
6.05  0.0006   0.0492   0.0664
6.1  0.0002   0.048   0.0602
6.15  0.0002   0.0498   0.0622
6.2  0.001   0.0472   0.0622
6.25  0.0008   0.047   0.0554
6.3  0.0008   0.0474   0.0624
6.35  0.0006   0.045   0.0608
6.4  0.001   0.0414   0.054
6.45  0.0014   0.0436   0.052
6.5  0.0006   0.042   0.0508
6.55  0.0006   0.0398   0.0538
6.6  0.0006   0.0382   0.0548
6.65  0.001   0.0388   0.0544
6.7  0.0002   0.0416   0.0516
6.75  0.0004   0.036   0.0478
6.8  0   0.0318   0.0462
6.85  0.0014   0.0392   0.0514
6.9  0.0002   0.0346   0.0496
6.95  0.0008   0.038   0.0494
7  0.0008   0.0368   0.0444
7.05  0.0004   0.0344   0.0482
7.1  0.0002   0.035   0.0426
7.15  0   0.0348   0.0468
7.2  0   0.033   0.043
7.25  0.0004   0.0308   0.0416
7.3  0.0004   0.0314   0.0416
7.35  0.0002   0.0278   0.0446
7.4  0.0006   0.0306   0.0378
7.45  0   0.0274   0.038
7.5  0.0006   0.032   0.0418
7.55  0.0004   0.027   0.042
7.6  0.0006   0.0304   0.0366
7.65  0.0004   0.0294   0.0396
7.7  0.0004   0.029   0.0332
7.75  0.0002   0.031   0.0392
7.8  0.0002   0.029   0.0344
7.85  0   0.0272   0.0408
7.9  0   0.024   0.0308
7.95  0.0002   0.023   0.0356
8  0   0.0268   0.0362
8.05  0   0.026   0.0344
8.1  0   0.0218   0.033
8.15  0.0002   0.0238   0.0282
8.2  0   0.0272   0.0336
8.25  0   0.025   0.0338
8.3  0   0.0246   0.0322
8.35  0   0.0206   0.0328
8.4  0.0002   0.0254   0.0312
8.45  0.0002   0.0238   0.0308
8.5  0   0.0208   0.0296
8.55  0   0.0218   0.0296
8.6  0   0.019   0.0278
8.65  0   0.0214   0.0252
8.7  0.0002   0.025   0.0282
8.75  0   0.0188   0.027
8.8  0.0002   0.0178   0.0262
8.85  0.0002   0.0208   0.0266
8.9  0   0.0184   0.0264
8.95  0   0.0168   0.0298
9  0   0.0182   0.0264
9.05  0   0.0164   0.0232
9.1  0   0.016   0.0246
9.15  0   0.0186   0.0232
9.2  0   0.0156   0.0256
9.25  0   0.014   0.0204
9.3  0   0.014   0.0218
9.35  0   0.0146   0.0236
9.4  0   0.0146   0.0214
9.45  0   0.0156   0.022
9.5  0   0.0158   0.0226
9.55  0   0.0136   0.02
9.6  0   0.018   0.0224
9.65  0   0.0158   0.0206
9.7  0   0.0144   0.0188
9.75  0.0002   0.0146   0.018
9.8  0   0.0164   0.0196
9.85  0   0.0154   0.021
9.9  0   0.012   0.0166
9.95  0.0004   0.862   1.1646


==> casea_2m4_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.501917 3.1384 3.64032
#0.32372 10.59 10.812
0  3.50746   0.000314   0
0.05  1.79666   0.028222   6.8e-05
0.1  1.37642   0.13536   0.002336
0.15  1.1572   0.254694   0.014356
0.2  1.04088   0.340868   0.038794
0.25  0.928518   0.377288   0.072272
0.3  0.839608   0.403548   0.101632
0.35  0.766656   0.406384   0.139968
0.4  0.708758   0.400352   0.162656
0.45  0.654518   0.391688   0.18754
0.5  0.59646   0.37578   0.207732
0.55  0.548048   0.365756   0.223504
0.6  0.500978   0.349758   0.233278
0.65  0.461006   0.337312   0.249366
0.7  0.419884   0.325966   0.255408
0.75  0.376368   0.308168   0.260692
0.8  0.359514   0.296868   0.266654
0.85  0.325426   0.28   0.265322
0.9  0.296556   0.273562   0.269972
0.95  0.277098   0.264384   0.266906
1  0.246578   0.250378   0.261712
1.05  0.232368   0.247068   0.264394
1.1  0.2135   0.241012   0.263894
1.15  0.19636   0.233592   0.260848
1.2  0.182   0.223598   0.25368
1.25  0.16237   0.214208   0.24872
1.3  0.152504   0.21382   0.253912
1.35  0.139832   0.204262   0.24325
1.4  0.129532   0.204298   0.241034
1.45  0.11968   0.198264   0.239544
1.5  0.108972   0.191882   0.234304
1.55  0.096354   0.19123   0.233172
1.6  0.089746   0.186816   0.22655
1.65  0.0816   0.178976   0.220208
1.7  0.077742   0.17324   0.215886
1.75  0.068792   0.171082   0.210564
1.8  0.063716   0.16919   0.20942
1.85  0.057842   0.166046   0.207856
1.9  0.054112   0.165322   0.201856
1.95  0.048896   0.157184   0.20399
2  0.046216   0.15535   0.19689
2.05  0.041014   0.151752   0.193254
2.1  0.039378   0.145878   0.19311
2.15  0.032962   0.143822   0.18235
2.2  0.03119   0.146202   0.182836
2.25  0.02913   0.139556   0.172408
2.3  0.02559   0.142298   0.177726
2.35  0.024414   0.1339   0.168858
2.4  0.022872   0.135558   0.165478
2.45  0.021382   0.1316   0.160326
2.5  0.018118   0.130878   0.16078
2.55  0.017516   0.12854   0.158804
2.6  0.014902   0.128604   0.156656
2.65  0.013152   0.123004   0.151256
2.7  0.012562   0.119554   0.147418
2.75  0.01222   0.118752   0.148588
2.8  0.011696   0.121274   0.143592
2.85  0.009432   0.117244   0.141972
2.9  0.009344   0.116972   0.139538
2.95  0.008312   0.11479   0.134714
3  0.00716   0.110792   0.134182
3.05  0.00789   0.108524   0.129952
3.1  0.006532   0.109826   0.13195
3.15  0.006994   0.105358   0.127494
3.2  0.005852   0.104622   0.127102
3.25  0.005478   0.105668   0.122172
3.3  0.0044   0.102098   0.126524
3.35  0.004528   0.10365   0.12112
3.4  0.003934   0.100538   0.123922
3.45  0.004488   0.0958   0.111358
3.5  0.003116   0.097036   0.114172
3.55  0.002988   0.094074   0.111454
3.6  0.003296   0.094146   0.114088
3.65  0.002632   0.09369   0.112816
3.7  0.002608   0.091262   0.109854
3.75  0.002142   0.087716   0.107676
3.8  0.001906   0.088946   0.103938
3.85  0.001946   0.08513   0.10056
3.9  0.001876   0.08257   0.10196
3.95  0.001388   0.08387   0.098348
4  0.001736   0.080878   0.094136
4.05  0.001156   0.080944   0.095764
4.1  0.000972   0.076942   0.09359
4.15  0.001012   0.079828   0.092824
4.2  0.001186   0.07685   0.089848
4.25  0.000826   0.076578   0.089286
4.3  0.000758   0.074822   0.086818
4.35  0.000728   0.07366   0.08611
4.4  0.000348   0.073392   0.080236
4.45  0.000632   0.069352   0.085416
4.5  0.000898   0.07058   0.087128
4.55  0.000524   0.072774   0.085222
4.6  0.000692   0.069064   0.08131
4.65  0.000448   0.069226   0.079134
4.7  0.000382   0.065076   0.0775
4.75  0.00035   0.065266   0.0776
4.8  0.00032   0.06577   0.075964
4.85  0.00038   0.062068   0.072908
4.9  0.00031   0.063376   0.074972
4.95  0.000558   0.062308   0.07563
5  0.000316   0.061998   0.07565
5.05  0.000314   0.05938   0.071392
5.1  3.6e-05   0.057096   0.071764
5.15  0.000172   0.058074   0.069406
5.2  0.000142   0.057616   0.068668
5.25  0.000174   0.052792   0.064528
5.3  0.000136   0.058348   0.066218
5.35  0.000104   0.054826   0.06512
5.4  3.4e-05   0.05257   0.060268
5.45  0.000174   0.054282   0.059872
5.5  0.000102   0.051014   0.060122
5.55  7e-05   0.048628   0.060448
5.6  0.000314   0.052528   0.060548
5.65  7e-05   0.049254   0.057878
5.7  3.6e-05   0.04925   0.058074
5.75  3.6e-05   0.04806   0.05597
5.8  3.6e-05   0.050082   0.056546
5.85  0   0.045982   0.055464
5.9  3.4e-05   0.046326   0.053422
5.95  7e-05   0.044342   0.053356
6  0   0.044634   0.053168
6.05  6.8e-05   0.044198   0.048884
6.1  0   0.043896   0.052044
6.15  3.4e-05   0.041808   0.051192
6.2  0   0.041782   0.049202
6.25  0   0.041482   0.04717
6.3  0   0.038832   0.04738
6.35  0   0.041172   0.046932
6.4  0   0.039188   0.047708
6.45  3.4e-05   0.039704   0.046392
6.5  0   0.039774   0.044138
6.55  6.8e-05   0.038622   0.04421
6.6  0   0.036468   0.044524
6.65  0   0.036468   0.04335
6.7  0   0.036758   0.041222
6.75  3.4e-05   0.035714   0.045826
6.8  3.4e-05   0.03487   0.039696
6.85  0   0.036356   0.040212
6.9  0   0.034184   0.040554
6.95  0   0.03536   0.040872
7  0   0.033418   0.038524
7.05  0   0.034014   0.040062
7.1  0   0.032222   0.038408
7.15  0   0.033352   0.035282
7.2  0   0.030286   0.038432
7.25  0   0.03093   0.038082
7.3  0   0.029838   0.033512
7.35  0   0.030278   0.034478
7.4  0   0.029466   0.034232
7.45  3.4e-05   0.029334   0.03474
7.5  0   0.027152   0.034916
7.55  0   0.028452   0.032016
7.6  0   0.028176   0.030446
7.65  0   0.027806   0.031822
7.7  0   0.028876   0.034188
7.75  0   0.027198   0.031468
7.8  0   0.027794   0.032124
7.85  0   0.027436   0.029358
7.9  0   0.024234   0.030336
7.95  0   0.02695   0.029458
8  0   0.026088   0.028356
8.05  0   0.024504   0.029858
8.1  0   0.023642   0.029822
8.15  0   0.023798   0.030132
8.2  0   0.024802   0.028022
8.25  3.4e-05   0.022614   0.026368
8.3  0   0.021022   0.025772
8.35  0   0.022018   0.027308
8.4  0   0.020264   0.02497
8.45  0   0.021354   0.026052
8.5  0   0.02115   0.023648
8.55  0   0.020376   0.024626
8.6  0   0.02151   0.025446
8.65  0   0.02103   0.024958
8.7  0   0.022176   0.024714
8.75  0   0.019798   0.023478
8.8  0   0.01967   0.02304
8.85  0   0.01863   0.022706
8.9  0   0.019248   0.022314
8.95  0   0.018414   0.02164
9  0   0.019128   0.021196
9.05  0   0.01783   0.020766
9.1  0   0.01878   0.0228
9.15  0   0.01777   0.021354
9.2  0   0.019462   0.020742
9.25  0   0.015772   0.019998
9.3  0   0.015886   0.018458
9.35  0   0.01622   0.02021
9.4  0   0.01621   0.01833
9.45  0   0.015294   0.01802
9.5  0   0.016514   0.017856
9.55  0   0.015456   0.019956
9.6  0   0.014854   0.017518
9.65  0   0.01484   0.017706
9.7  0   0.014522   0.01696
9.75  0   0.015276   0.016682
9.8  0   0.014228   0.016032
9.85  0   0.01448   0.015502
9.9  0   0.01434   0.016824
9.95  0   0.922762   1.08674


==> casea_2m4_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   19317.7
0  10.5115   0   0
7.8125e-05  10.3827   0   0
0.00015625  10.1952   0   0
0.000234375  10.1176   0   0
0.0003125  9.92499   0   0
0.000390625  9.78176   0   0
0.00046875  9.68922   0   0
0.000546875  9.4313   0   0
0.000625  9.39213   0   0
0.000703125  9.2553   0   0
0.00078125  9.08749   0   0
0.000859375  8.99661   0   0
0.0009375  8.86029   0   0
0.00101563  8.82867   0   0
0.00109375  8.69133   0   0
0.00117187  8.58778   0   0
0.00125  8.47475   0   0
0.00132813  8.4265   0   0
0.00140625  8.18765   0   0
0.00148438  8.10931   0   0
0.0015625  8.05338   0   0
0.00164062  7.91002   0   0
0.00171875  7.82861   0   0
0.00179688  7.74246   0   0
0.001875  7.68678   0   0
0.00195312  7.53037   0   0
0.00203125  7.4217   0   0
0.00210938  7.37101   0   0
0.0021875  7.33018   0   0
0.00226562  7.26976   0   0
0.00234375  7.13178   0   0
0.00242187  7.11424   0   0
0.0025  7.0135   0   0
0.00257813  6.97818   0   0
0.00265625  6.87821   0   0
0.00273438  6.85299   0   0
0.0028125  6.74278   0   0
0.00289062  6.69504   0   0
0.00296875  6.65613   0   0
0.00304688  6.5801   0   0
0.003125  6.53747   0   0
0.00320313  6.55168   0   0
0.00328125  6.41178   0   0
0.00335937  6.35648   0   0
0.0034375  6.37696   0   0
0.00351563  6.29222   0   0
0.00359375  6.24064   0   0
0.00367188  6.24474   0   0
0.00375  6.07117   0   0
0.00382812  6.06387   0   0
0.00390625  6.06451   0   0
0.00398438  5.9872   0   0
0.0040625  6.00346   0   0
0.00414063  5.92845   0   0
0.00421875  5.81875   0   0
0.00429688  5.86317   0   0
0.004375  5.83603   0   0
0.00445313  5.74874   0   0
0.00453125  5.73261   0   0
0.00460937  5.71354   0   0
0.0046875  5.67309   0   0
0.00476562  5.5959   0   0
0.00484375  5.64314   0   0
0.00492188  5.57504   0   0
0.005  5.53459   0   0
0.00507813  5.552   0   0
0.00515625  5.4793   0   0
0.00523438  5.41274   0   0
0.0053125  5.40032   0   0
0.00539063  5.40416   0   0
0.00546875  5.38752   0   0
0.00554687  5.32378   0   0
0.005625  5.33376   0   0
0.00570312  5.29216   0   0
0.00578125  5.21382   0   0
0.00585938  5.20051   0   0
0.0059375  5.24339   0   0
0.00601563  5.13101   0   0
0.00609375  5.13037   0   0
0.00617188  5.11437   0   0
0.00625  5.01734   0   0
0.00632813  5.08352   0   0
0.00640625  5.10182   0   0
0.00648438  5.0665   0   0
0.0065625  5.01363   0   0
0.00664062  5.01837   0   0
0.00671875  5.02195   0   0
0.00679687  4.91686   0   0
0.006875  4.93082   0   0
0.00695313  4.93862   0   0
0.00703125  4.83597   0   0
0.00710938  4.84262   0   0
0.0071875  4.88781   0   0
0.00726563  4.85658   0   0
0.00734375  4.83354   0   0
0.00742188  4.76416   0   0
0.0075  4.72346   0   0
0.00757812  4.71091   0   0
0.00765625  4.73075   0   0
0.00773437  4.72768   0   0
0.0078125  4.67341   0   0
0.00789063  4.68045   0   0
0.00796875  4.62605   0   0
0.00804688  4.65869   0   0
0.008125  4.62451   0   0
0.00820313  4.56614   0   0
0.00828125  4.58957   0   0
0.00835938  4.60109   0   0
0.0084375  4.55808   0   0
0.00851563  4.50394   0   0
0.00859375  4.53274   0   0
0.00867188  4.46861   0   0
0.00875  4.49754   0   0
0.00882813  4.48371   0   0
0.00890625  4.43533   0   0
0.00898438  4.49024   0   0
0.0090625  4.37325   0   0
0.00914062  4.4055   0   0
0.00921875  4.41792   0   0
0.00929687  4.32614   0   0
0.009375  4.33216   0   0
0.00945312  4.37376   0   0
0.00953125  4.36557   0   0
0.00960937  4.30925   0   0
0.0096875  4.32077   0   0
0.00976562  4.30848   0   0
0.00984375  4.26829   0   0
0.00992188  4.31206   0   0
0.01  4.20877   0   0
0.0100781  4.23347   0   0
0.0101563  4.27942   0   0
0.0102344  4.21402   0   0
0.0103125  4.22195   0   0
0.0103906  4.1792   0   0
0.0104688  4.16358   0   0
0.0105469  4.17485   0   0
0.010625  4.16512   0   0
0.0107031  4.13619   0   0
0.0107813  4.17843   0   0
0.0108594  4.10688   0   0
0.0109375  4.1056   0   0
0.0110156  4.07347   0   0
0.0110937  4.08538   0   0
0.0111719  4.08269   0   0
0.01125  4.09331   0   0
0.0113281  4.06298   0   0
0.0114062  4.05171   0   0
0.0114844  4.07027   0   0
0.0115625  4.01702   0   0
0.0116406  3.99949   0   0
0.0117188  3.9913   0   0
0.0117969  4.01549   0   0
0.011875  3.99795   0   0
0.0119531  4.00832   0   0
0.0120313  3.95469   0   0
0.0121094  3.94138   0   0
0.0121875  3.92538   0   0
0.0122656  3.9488   0   0
0.0123438  3.88518   0   0
0.0124219  3.92461   0   0
0.0125  3.8633   0   0
0.0125781  3.87866   0   0
0.0126563  3.87904   0   0
0.0127344  3.87046   0   0
0.0128125  3.85677   0   0
0.0128906  3.87955   0   0
0.0129688  3.85626   0   0
0.0130469  3.87098   0   0
0.013125  3.80211   0   0
0.0132031  3.82349   0   0
0.0132812  3.85024   0   0
0.0133594  3.83642   0   0
0.0134375  3.80454   0   0
0.0135156  3.74349   0   0
0.0135937  3.74554   0   0
0.0136719  3.76435   0   0
0.01375  3.72211   0   0
0.0138281  3.70982   0   0
0.0139063  3.75987   0   0
0.0139844  3.75014   0   0
0.0140625  3.69984   0   0
0.0141406  3.66144   0   0
0.0142188  3.73594   0   0
0.0142969  3.70304   0   0
0.014375  3.712   0   0
0.0144531  3.69126   0   0
0.0145313  3.65171   0   0
0.0146094  3.67386   0   0
0.0146875  3.6951   0   0
0.0147656  3.63827   0   0
0.0148438  3.6151   0   0
0.0149219  3.61843   0   0
0.015  3.63622   0   0
0.0150781  3.59667   0   0
0.0151562  3.59334   0   0
0.0152344  3.63584   0   0
0.0153125  3.63085   0   0
0.0153906  3.60589   0   0
0.0154687  3.56992   0   0
0.0155469  3.55622   0   0
0.015625  3.55379   0   0
0.0157031  3.57888   0   0
0.0157813  3.56429   0   0
0.0158594  3.56403   0   0
0.0159375  3.52858   0   0
0.0160156  3.53101   0   0
0.0160938  3.51002   0   0
0.0161719  3.47968   0   0
0.01625  3.50656   0   0
0.0163281  3.50502   0   0
0.0164063  3.51424   0   0
0.0164844  3.44973   0   0
0.0165625  3.48173   0   0
0.0166406  3.49555   0   0
0.0167188  3.48416   0   0
0.0167969  3.47098   0   0
0.016875  3.43987   0   0
0.0169531  3.46701   0   0
0.0170313  3.44896   0   0
0.0171094  3.40864   0   0
0.0171875  3.43066   0   0
0.0172656  3.40851   0   0
0.0173438  3.4505   0   0
0.0174219  3.3792   0   0
0.0175  3.3865   0   0
0.0175781  3.4121   0   0
0.0176563  3.38086   0   0
0.0177344  3.39866   0   0
0.0178125  3.33632   0   0
0.0178906  3.35616   0   0
0.0179688  3.3536   0   0
0.0180469  3.35539   0   0
0.018125  3.34976   0   0
0.0182031  3.33261   0   0
0.0182812  3.34234   0   0
0.0183594  3.31443   0   0
0.0184375  3.31302   0   0
0.0185156  3.31405   0   0
0.0185937  3.29421   0   0
0.0186719  3.33594   0   0
0.01875  3.3353   0   0
0.0188281  3.33504   0   0
0.0189062  3.28691   0   0
0.0189844  3.27091   0   0
0.0190625  3.30342   0   0
0.0191406  3.28845   0   0
0.0192187  3.25133   0   0
0.0192969  3.26643   0   0
0.019375  3.2745   0   0
0.0194531  3.2553   0   0
0.0195312  3.2384   0   0
0.0196094  3.25222   0   0
0.0196875  3.23648   0   0
0.0197656  3.2384   0   0
0.0198438  3.22342   0   0
0.0199219  3.21165   0   0
0.02  3.23072   0   0
0.0200781  3.18157   0   0
0.0201563  3.19949   0   0
0.0202344  3.2023   0   0
0.0203125  3.22176   0   0
0.0203906  3.18182   0   0
0.0204688  3.20653   0   0
0.0205469  3.17414   0   0
0.020625  3.18118   0   0
0.0207031  3.21958   0   0
0.0207813  3.1616   0   0
0.0208594  3.21331   0   0
0.0209375  3.16595   0   0
0.0210156  3.14944   0   0
0.0210938  3.18886   0   0
0.0211719  3.14381   0   0
0.02125  3.11053   0   0
0.0213281  3.09734   0   0
0.0214063  3.10605   0   0
0.0214844  3.13152   0.000128   0
0.0215625  3.14048   0   0
0.0216406  3.10387   0   0
0.0217188  3.1113   0   0
0.0217969  3.09965   0   0
0.021875  3.09133   0   0
0.0219531  3.1063   0   0
0.0220312  3.09683   0   0
0.0221094  3.10477   0   0
0.0221875  3.08314   0   0
0.0222656  3.10016   0   0
0.0223437  3.0944   0   0
0.0224219  3.04064   0   0
0.0225  3.01248   0   0
0.0225781  3.05165   0   0
0.0226562  3.05779   0   0
0.0227344  3.08173   0.000128   0
0.0228125  3.05946   0   0
0.0228906  3.05894   0   0
0.0229687  3.06854   0   0
0.0230469  3.04192   0   0
0.023125  3.0304   0   0
0.0232031  3.02272   0   0
0.0232812  3.0176   0   0
0.0233594  3.02822   0   0
0.0234375  3.01158   0   0
0.0235156  3.01926   0   0
0.0235938  3.00237   0   0
0.0236719  2.9952   0   0
0.02375  2.96166   0   0
0.0238281  3.00237   0   0
0.0239063  2.99904   0   0
0.0239844  2.99827   0   0
0.0240625  2.99302   0   0
0.0241406  2.99571   0.000128   0
0.0242188  2.96589   0   0
0.0242969  2.97318   0   0
0.024375  2.95936   0.000128   0
0.0244531  2.97229   0   0
0.0245313  2.93645   0   0
0.0246094  2.95245   0   0
0.0246875  2.94272   0   0
0.0247656  2.96128   0   0
0.0248438  2.91776   0   0
0.0249219  2.9856   0   0
0.025  2.89357   0   0
0.0250781  2.97126   0   0
0.0251563  2.90982   0   0
0.0252344  2.96397   0   0
0.0253125  2.94362   0   0
0.0253906  2.95258   0   0
0.0254688  2.9289   0.000128   0
0.0255469  2.94925   0   0
0.025625  2.84736   0   0
0.0257031  2.90061   0   0
0.0257813  2.86554   0   0
0.0258594  2.88576   0   0
0.0259375  2.89766   0   0
0.0260156  2.8695   0   0
0.0260937  2.8983   0   0
0.0261719  2.90355   0   0
0.02625  2.86067   0   0
0.0263281  2.89446   0   0
0.0264062  2.8471   0   0
0.0264844  2.87731   0.000128   0
0.0265625  2.88384   0   0
0.0266406  2.88192   0   0
0.0267187  2.83571   0.000128   0
0.0267969  2.86464   0   0
0.026875  2.8713   0   0
0.0269531  2.84902   0   0
0.0270312  2.85811   0   0
0.0271094  2.8512   0   0
0.0271875  2.81024   0   0
0.0272656  2.8201   0   0
0.0273438  2.8169   0.000128   0
0.0274219  2.81254   0.000128   0
0.0275  2.84237   0   0
0.0275781  2.80256   0   0
0.0276563  2.81408   0.000128   0
0.0277344  2.8329   0.000128   0
0.0278125  2.81702   0.000128   0
0.0278906  2.83123   0   0
0.0279688  2.85312   0   0
0.0280469  2.77069   0   0
0.028125  2.79104   0   0
0.0282031  2.81715   0.000128   0
0.0282813  2.78464   0   0
0.0283594  2.8119   0   0
0.0284375  2.7895   0   0
0.0285156  2.77773   0   0
0.0285938  2.76928   0.000128   0
0.0286719  2.79168   0   0
0.02875  2.768   0   0
0.0288281  2.76621   0.000128   0
0.0289063  2.76288   0.000128   0
0.0289844  2.74598   0.000128   0
0.0290625  2.75507   0.000128   0
0.0291406  2.75494   0.000128   0
0.0292188  2.75392   0.000128   0
0.0292969  2.7744   0   0
0.029375  2.75251   0   0
0.0294531  2.7337   0   0
0.0295313  2.75674   0.000128   0
0.0296094  2.70067   0   0
0.0296875  2.75558   0   0
0.0297656  2.71014   0   0
0.0298438  2.76557   0.000128   0
0.0299219  2.73203   0.000128   0
0.03  2.69798   0   0
0.0300781  2.70746   0   0
0.0301562  2.7296   0   0
0.0302344  2.69184   0   0
0.0303125  2.70656   0.000128   0
0.0303906  2.69235   0.000128   0
0.0304687  2.68467   0.000128   0
0.0305469  2.6697   0   0
0.030625  2.70016   0   0
0.0307031  2.69402   0   0
0.0307812  2.68352   0   0
0.0308594  2.6784   0   0
0.0309375  2.65267   0.000256   0
0.0310156  2.66765   0.000384   0
0.0310937  2.67315   0   0
0.0311719  2.67238   0.000256   0
0.03125  2.6752   0.000128   0
0.0313281  2.66432   0.000256   0
0.0314063  2.66278   0   0
0.0314844  2.66918   0.000128   0
0.0315625  2.67046   0.000256   0
0.0316406  2.65779   0.000384   0
0.0317188  2.6496   0   0
0.0317969  2.65485   0.000256   0
0.031875  2.65651   0.000256   0
0.0319531  2.64806   0.000256   0
0.0320312  2.62131   0.000128   0
0.0321094  2.62976   0.000128   0
0.0321875  2.64653   0.000256   0
0.0322656  2.65318   0.000384   0
0.0323437  2.62208   0   0
0.0324219  2.67494   0.000128   0
0.0325  2.59456   0.000384   0
0.0325781  2.60646   0.000128   0
0.0326562  2.60749   0   0
0.0327344  2.6313   0.000256   0
0.0328125  2.62054   0   0
0.0328906  2.60506   0.000128   0
0.0329687  2.63667   0   0
0.0330469  2.6231   0.000128   0
0.033125  2.59622   0.000512   0
0.0332031  2.5888   0.000256   0
0.0332812  2.59315   0.000256   0
0.0333594  2.63245   0.000512   0
0.0334375  2.61619   0   0
0.0335156  2.59418   0.000384   0
0.0335937  2.58803   0.000256   0
0.0336719  2.56947   0.000512   0
0.03375  2.59379   0.000128   0
0.0338281  2.60582   0.000512   0
0.0339062  2.5952   0.000128   0
0.0339844  2.58765   0.000512   0
0.0340625  2.59955   0.000256   0
0.0341406  2.59712   0.000512   0
0.0342187  2.58061   0.000128   0
0.0342969  2.57382   0.000256   0
0.034375  2.55514   0.000256   0
0.0344531  2.54758   0.000384   0
0.0345312  2.53402   0.000128   0
0.0346094  2.55808   0.000128   0
0.0346875  2.53299   0.00064   0
0.0347656  2.57843   0.000256   0
0.0348437  2.53056   0.000256   0
0.0349219  2.51162   0.000256   0
0.035  2.5353   0   0
0.0350781  2.53005   0.000512   0
0.0351562  2.50957   0.000256   0
0.0352344  2.55283   0.000896   0
0.0353125  2.55168   0.000128   0
0.0353906  2.49357   0   0
0.0354688  2.49805   0.000512   0
0.0355469  2.54451   0.000512   0
0.035625  2.54976   0.000384   0
0.0357031  2.52134   0.00064   0
0.0357813  2.53094   0.000512   0
0.0358594  2.52787   0.00064   0
0.0359375  2.51725   0.000256   0
0.0360156  2.49165   0.000768   0
0.0360938  2.50662   0.00064   0
0.0361719  2.4873   0.000896   0
0.03625  2.49024   0.000512   0
0.0363281  2.4896   0.000512   0
0.0364063  2.50842   0.000768   0
0.0364844  2.48768   0.000256   0
0.0365625  2.5129   0.000256   0
0.0366406  2.45555   0.00064   0
0.0367188  2.49882   0.000256   0
0.0367969  2.49152   0.000256   0
0.036875  2.45734   0.000256   0
0.0369531  2.49958   0.000512   0
0.0370313  2.46912   0.000768   0
0.0371094  2.46669   0.000512   0
0.0371875  2.4672   0.00064   0
0.0372656  2.4704   0.00128   0
0.0373438  2.51034   0.000128   0
0.0374219  2.42022   0.000512   0
0.0375  2.45325   0.000768   0
0.0375781  2.47245   0.00064   0
0.0376563  2.47206   0.000768   0
0.0377344  2.46016   0.000768   0
0.0378125  2.4585   0.000128   0
0.0378906  2.4512   0.00064   0
0.0379688  2.45786   0.000256   0
0.0380469  2.45274   0.000896   0
0.038125  2.43571   0.00064   0
0.0382031  2.43789   0.000768   0
0.0382813  2.41242   0.000512   0
0.0383594  2.47027   0.000768   0
0.0384375  2.42355   0.001152   0
0.0385156  2.42419   0.001408   0
0.0385938  2.42138   0.000128   0
0.0386719  2.40717   0.000768   0
0.03875  2.41331   0.001152   0
0.0388281  2.41344   0.000512   0
0.0389063  2.40371   0.000512   0
0.0389844  2.42202   0.000768   0
0.0390625  2.40333   0.001024   0
0.0391406  2.41779   0.00064   0
0.0392188  2.42048   0.001152   0
0.0392969  2.40947   0.00128   0
0.039375  2.42714   0.000768   0
0.0394531  2.42458   0.000384   0
0.0395313  2.39795   0.00064   0
0.0396094  2.41894   0.00064   0
0.0396875  2.41267   0.001024   0
0.0397656  2.39488   0.000768   0
0.0398438  2.38848   0.000896   0
0.0399219  2.36851   0.000768   0
0.04  2.38566   0.000768   0
0.0400781  2.39437   0.001024   0
0.0401562  2.39437   0.00128   0
0.0402344  2.39437   0.001152   0
0.0403125  2.37299   0.001152   0
0.0403906  2.36979   0.000896   0
0.0404687  2.39859   0.00064   0
0.0405469  2.37478   0.000896   0
0.040625  2.40205   0.000768   0
0.0407031  2.38182   0.001536   0
0.0407812  2.37363   0.002048   0
0.0408594  2.37965   0.00128   0
0.0409375  2.39014   0.001152   0
0.0410156  2.36019   0.000896   0
0.0410937  2.3433   0.001408   0
0.0411719  2.37376   0.001664   0
0.04125  2.35955   0.001152   0
0.0413281  2.39603   0.001152   0
0.0414062  2.36749   0.001792   0
0.0414844  2.34509   0.001024   0
0.0415625  2.3479   0.00128   0
0.0416406  2.36902   0.001664   0
0.0417187  2.37376   0.001152   0
0.0417969  2.34906   0.000768   0
0.041875  2.34957   0.002048   0
0.0419531  2.32934   0.001152   0
0.0420312  2.36262   0.002816   0
0.0421094  2.3529   0.001408   0
0.0421875  2.35443   0.001664   0
0.0422656  2.30182   0.001024   0
0.0423437  2.3328   0.00192   0
0.0424219  2.3255   0.00128   0
0.0425  2.30963   0.002048   0
0.0425781  2.30874   0.000896   0
0.0426562  2.35008   0.001792   0
0.0427344  2.29632   0.001792   0
0.0428125  2.31219   0.00128   0
0.0428906  2.27622   0.001792   0
0.0429688  2.36608   0.001152   0
0.0430469  2.32627   0.001536   0
0.043125  2.31206   0.002688   0
0.0432031  2.32538   0.00064   0
0.0432813  2.31296   0.001536   0
0.0433594  2.31117   0.001536   0
0.0434375  2.29978   0.00192   0
0.0435156  2.31744   0.001408   0
0.0435938  2.32205   0.002432   0
0.0436719  2.29005   0.00128   0
0.04375  2.31296   0.002048   0
0.0438281  2.28442   0.001664   0
0.0439063  2.29389   0.001536   0
0.0439844  2.29018   0.001408   0
0.0440625  2.31142   0.00192   0
0.0441406  2.30362   0.002048   0
0.0442188  2.28621   0.00256   0
0.0442969  2.27418   0.002304   0
0.044375  2.28378   0.002176   0
0.0444531  2.29619   0.002816   0
0.0445313  2.28979   0.002432   0
0.0446094  2.26931   0.001536   0
0.0446875  2.26304   0.001664   0
0.0447656  2.2761   0.00192   0
0.0448438  2.2647   0.002688   0
0.0449219  2.25754   0.002048   0
0.045  2.27546   0.00128   0
0.0450781  2.27123   0.002944   0
0.0451563  2.26547   0.00192   0
0.0452344  2.25472   0.002944   0
0.0453125  2.26317   0.00256   0
0.0453906  2.24461   0.002432   0
0.0454688  2.2505   0.003456   0
0.0455469  2.25011   0.001664   0
0.045625  2.25293   0.002176   0
0.0457031  2.26944   0.002816   0
0.0457813  2.24333   0.002304   0
0.0458594  2.26099   0.00256   0
0.0459375  2.21286   0.002688   0
0.0460156  2.24461   0.002432   0
0.0460938  2.2473   0.002048   0
0.0461719  2.22707   0.001792   0
0.04625  2.2432   0.003072   0
0.0463281  2.25421   0.002688   0
0.0464063  2.22477   0.002816   0
0.0464844  2.23245   0.00256   0
0.0465625  2.20403   0.003072   0
0.0466406  2.26086   0.00256   0
0.0467188  2.23795   0.003456   0
0.0467969  2.19789   0.003072   0
0.046875  2.24115   0.003712   0
0.0469531  2.20813   0.00256   0
0.0470313  2.24883   0.002176   0
0.0471094  2.2551   0.002688   0
0.0471875  2.26355   0.002688   0
0.0472656  2.23386   0.002816   0
0.0473438  2.20186   0.001664   0
0.0474219  2.2121   0.00256   0
0.0475  2.21747   0.003072   0
0.0475781  2.19238   0.003456   0
0.0476563  2.20851   0.00256   0
0.0477344  2.20045   0.002048   0
0.0478125  2.20058   0.002688   0
0.0478906  2.19699   0.00384   0
0.0479688  2.18701   0.003328   0
0.0480469  2.2441   0.003584   0
0.048125  2.20826   0.00256   0
0.0482031  2.208   0.004096   0
0.0482812  2.19917   0.001792   0
0.0483594  2.1952   0.003712   0
0.0484375  2.15859   0.003712   0
0.0485156  2.19123   0.003328   0
0.0485937  2.17907   0.003968   0
0.0486719  2.20954   0.003968   0
0.04875  2.18893   0.003456   0
0.0488281  2.16627   0.003328   0
0.0489062  2.19917   0.004736   0
0.0489844  2.18445   0.003328   0
0.0490625  2.18074   0.003328   0
0.0491406  2.13875   0.00384   0
0.0492187  2.16102   0.00384   0
0.0492969  2.18419   0.0032   0
0.049375  2.15488   0.003712   0
0.0494531  2.17741   0.004096   0
0.0495312  2.17574   0.003456   0
0.0496094  2.17613   0.003712   0
0.0496875  2.18227   0.00384   0
0.0497656  2.1472   0.002816   0
0.0498437  2.14579   0.004224   0
0.0499219  2.1568   0.002944   0
0.05  2.15821   0.003968   0
0.0500781  2.13837   0.004992   0
0.0501562  2.16038   0.004608   0
0.0502344  2.15386   0.004608   0
0.0503125  2.1568   0.005248   0
0.0503906  2.14054   0.004096   0
0.0504687  2.1591   0.004224   0
0.0505469  2.15181   0.004096   0
0.050625  2.13555   0.003968   0
0.0507031  2.13414   0.004864   0
0.0507812  2.16499   0.004224   0
0.0508594  2.14515   0.002944   0
0.0509375  2.12941   0.004992   0
0.0510156  2.1527   0.0064   0
0.0510938  2.1161   0.004608   0
0.0511719  2.1504   0.00448   0
0.05125  2.13402   0.003968   0
0.0513281  2.12506   0.004864   0
0.0514063  2.14016   0.004352   0
0.0514844  2.12442   0.005888   0
0.0515625  2.09882   0.004096   0
0.0516406  2.12877   0.004608   0
0.0517188  2.13427   0.005632   0
0.0517969  2.12314   0.005248   0
0.051875  2.15411   0.006144   0
0.0519531  2.1513   0.004608   0
0.0520313  2.09165   0.005376   0
0.0521094  2.1207   0.004352   0
0.0521875  2.13248   0.004096   0
0.0522656  2.1353   0.007296   0
0.0523438  2.1088   0.00448   0
0.0524219  2.0832   0.00448   0
0.0525  2.13504   0.005376   0
0.0525781  2.10227   0.004864   0
0.0526563  2.09894   0.00576   0
0.0527344  2.0864   0.005376   0
0.0528125  2.09434   0.00704   0
0.0528906  2.12275   0.006016   0
0.0529688  2.1015   0.006144   0
0.0530469  2.06528   0.006144   0
0.053125  2.0919   0.006656   0
0.0532031  2.12339   0.005632   0
0.0532813  2.06899   0.006016   0
0.0533594  2.08627   0.006912   0
0.0534375  2.13722   0.004736   0
0.0535156  2.07258   0.006784   0
0.0535938  2.06285   0.005632   0
0.0536719  2.09818   0.0064   0
0.05375  2.09728   0.00768   0
0.0538281  2.11162   0.007424   0
0.0539063  2.08358   0.006656   0
0.0539844  2.09574   0.007296   0
0.0540625  2.0841   0.005504   0
0.0541406  2.08218   0.007424   0
0.0542188  2.07898   0.008448   0
0.0542969  2.09498   0.006656   0
0.054375  2.08653   0.007168   0
0.0544531  2.04813   0.006016   0
0.0545313  2.06426   0.007552   0
0.0546094  2.08781   0.006784   0
0.0546875  2.04902   0.006912   0
0.0547656  2.07782   0.006272   0
0.0548438  2.02854   0.00832   0
0.0549219  2.0905   0.006272   0
0.055  2.08435   0.007168   0
0.0550781  2.08691   0.00704   0
0.0551563  2.06566   0.006656   0
0.0552344  2.0631   0.006144   0
0.0553125  2.08474   0.006016   0
0.0553906  2.04851   0.008064   0
0.0554688  2.04518   0.009344   0
0.0555469  2.05568   0.00832   0
0.055625  2.02419   0.00832   0
0.0557031  2.07936   0.00768   0
0.0557813  2.04774   0.00832   0
0.0558594  2.07373   0.006912   0
0.0559375  2.04877   0.006528   0
0.0560156  2.03853   0.007552   0
0.0560937  2.04915   0.00768   0
0.0561719  2.03699   0.008064   0
0.05625  2.05491   0.008192   0
0.0563281  2.0425   0.007424   0
0.0564062  2.06554   0.007808   0
0.0564844  2.0384   0.00768   0.000128
0.0565625  2.04723   0.008192   0
0.0566406  2.02842   0.00832   0
0.0567187  2.05798   0.008832   0
0.0567969  2.03763   0.008576   0
0.056875  2.02893   0.009344   0
0.0569531  2.0279   0.006528   0.000128
0.0570312  2.00883   0.005632   0
0.0571094  2.01408   0.007808   0
0.0571875  2.02854   0.01024   0
0.0572656  2.06643   0.009472   0
0.0573437  2.03328   0.007936   0
0.0574219  1.99846   0.007936   0
0.0575  1.98989   0.008576   0
0.0575781  2.04634   0.009088   0
0.0576562  1.99219   0.008448   0
0.0577344  2.02957   0.00832   0
0.0578125  2.01587   0.009344   0
0.0578906  2.02304   0.008576   0
0.0579687  2.0585   0.008576   0
0.0580469  2.03955   0.009472   0
0.058125  2.01651   0.011136   0
0.0582031  2.01728   0.00896   0
0.0582812  2.03456   0.008704   0
0.0583594  2.00717   0.00832   0
0.0584375  2.01677   0.010368   0
0.0585156  2.01715   0.010368   0
0.0585938  1.98323   0.008832   0
0.0586719  1.96992   0.009216   0
0.05875  1.9991   0.010112   0
0.0588281  2.00115   0.009216   0
0.0589063  2.00538   0.009088   0
0.0589844  2.00077   0.010368   0
0.0590625  1.99232   0.010112   0
0.0591406  2.01498   0.009856   0
0.0592188  1.98758   0.009216   0
0.0592969  1.98899   0.00896   0
0.059375  2.0041   0.011264   0.000128
0.0594531  2.00794   0.009856   0
0.0595313  1.96838   0.010624   0.000128
0.0596094  2.00154   0.012416   0
0.0596875  1.98285   0.010624   0
0.0597656  1.99027   0.008192   0
0.0598438  1.9753   0.010624   0
0.0599219  1.96915   0.010496   0
0.06  1.97824   0.011008   0
0.0600781  1.96442   0.009728   0
0.0601563  1.9648   0.011776   0
0.0602344  1.98029   0.011136   0
0.0603125  1.96723   0.0128   0
0.0603906  1.95405   0.009088   0
0.0604688  1.97837   0.01472   0.000128
0.0605469  1.98963   0.011904   0
0.060625  1.98592   0.01088   0
0.0607031  1.96326   0.009472   0
0.0607813  1.98272   0.012544   0
0.0608594  1.99398   0.0128   0
0.0609375  1.97914   0.01152   0
0.0610156  1.9607   0.012032   0
0.0610938  1.94842   0.01408   0
0.0611719  1.96198   0.0128   0
0.06125  1.98042   0.014464   0
0.0613281  1.9415   0.012032   0
0.0614063  1.94483   0.012544   0
0.0614844  1.97184   0.011648   0
0.0615625  1.93613   0.013952   0
0.0616406  1.94611   0.013056   0
0.0617188  1.97056   0.012544   0
0.0617969  1.9447   0.012544   0.000128
0.061875  1.95942   0.013568   0
0.0619531  1.95123   0.011264   0
0.0620313  1.97939   0.012672   0
0.0621094  1.9575   0.012288   0
0.0621875  1.9657   0.01472   0
0.0622656  1.9392   0.014464   0
0.0623438  1.93114   0.013184   0
0.0624219  1.93715   0.013056   0
0.0625  1.93754   0.013568   0.000128
0.0625781  1.9529   0.016256   0
0.0626562  1.92128   0.015616   0
0.0627344  1.9145   0.013056   0
0.0628125  1.90144   0.011648   0
0.0628906  1.94176   0.013696   0
0.0629688  1.92845   0.01472   0
0.0630469  1.91821   0.013184   0
0.063125  1.93971   0.013696   0
0.0632031  1.91539   0.013824   0
0.0632812  1.90605   0.016512   0
0.0633594  1.92282   0.013696   0
0.0634375  1.93165   0.017536   0
0.0635156  1.93357   0.01472   0
0.0635938  1.9232   0.014848   0.000128
0.0636719  1.9081   0.014976   0.000128
0.06375  1.88083   0.013824   0
0.0638281  1.92755   0.014464   0
0.0639062  1.90707   0.01472   0
0.0639844  1.88237   0.015616   0
0.0640625  1.93037   0.017536   0
0.0641406  1.90106   0.014848   0
0.0642188  1.93024   0.015232   0
0.0642969  1.91654   0.016512   0
0.064375  1.9209   0.013696   0
0.0644531  1.94253   0.01664   0
0.0645312  1.94317   0.014592   0
0.0646094  1.91898   0.01408   0
0.0646875  1.91424   0.01728   0
0.0647656  1.94381   0.013312   0
0.0648438  1.89274   0.016128   0.000128
0.0649219  1.8935   0.015232   0
0.065  1.90566   0.017792   0
0.0650781  1.94611   0.013824   0
0.0651562  1.90976   0.016384   0
0.0652344  1.86304   0.018176   0
0.0653125  1.9008   0.017152   0
0.0653906  1.88954   0.016   0
0.0654688  1.90528   0.018432   0.000128
0.0655469  1.90208   0.016768   0
0.065625  1.91078   0.015232   0
0.0657031  1.90426   0.01792   0
0.0657812  1.87546   0.019328   0
0.0658594  1.86957   0.020096   0.000128
0.0659375  1.87853   0.017664   0
0.0660156  1.87034   0.016256   0
0.0660938  1.90528   0.019328   0
0.0661719  1.88557   0.016512   0
0.06625  1.89734   0.018688   0
0.0663281  1.90029   0.017408   0.000128
0.0664062  1.87686   0.015744   0.000256
0.0664844  1.90477   0.018816   0
0.0665625  1.87942   0.016384   0.000128
0.0666406  1.89901   0.016768   0
0.0667188  1.86854   0.01856   0
0.0667969  1.87494   0.015744   0
0.066875  1.87904   0.018176   0
0.0669531  1.86048   0.0192   0
0.0670313  1.8528   0.020096   0
0.0671094  1.88032   0.017664   0
0.0671875  1.83821   0.016256   0
0.0672656  1.87366   0.016128   0
0.0673438  1.86918   0.018432   0
0.0674219  1.8656   0.019456   0
0.0675  1.87034   0.019968   0.000128
0.0675781  1.84115   0.018688   0
0.0676563  1.88198   0.019328   0
0.0677344  1.872   0.018176   0
0.0678125  1.85267   0.018688   0
0.0678906  1.87942   0.02176   0
0.0679688  1.84576   0.018304   0
0.0680469  1.87661   0.020608   0.000128
0.068125  1.85254   0.019712   0.000128
0.0682031  1.84346   0.019968   0
0.0682813  1.85382   0.024192   0
0.0683594  1.87699   0.016256   0.000128
0.0684375  1.8912   0.018432   0.000128
0.0685156  1.86701   0.019584   0
0.0685937  1.85574   0.020864   0
0.0686719  1.83078   0.020864   0.000128
0.06875  1.84986   0.018688   0
0.0688281  1.82989   0.019584   0
0.0689063  1.8464   0.020096   0.000128
0.0689844  1.88378   0.020736   0
0.0690625  1.83027   0.022528   0
0.0691406  1.83923   0.021504   0
0.0692187  1.84243   0.020352   0
0.0692969  1.82528   0.02048   0
0.069375  1.8377   0.021888   0
0.0694531  1.84602   0.021504   0
0.0695313  1.82848   0.020096   0
0.0696094  1.82912   0.0224   0
0.0696875  1.84563   0.022272   0
0.0697656  1.83437   0.020992   0
0.0698437  1.85242   0.022912   0
0.0699219  1.82246   0.018688   0
0.07  1.82464   0.023168   0
0.0700781  1.82874   0.020864   0
0.0701563  1.82899   0.0256   0
0.0702344  1.81606   0.021248   0
0.0703125  1.86688   0.019328   0
0.0703906  1.83219   0.022016   0
0.0704687  1.81005   0.020736   0
0.0705469  1.81491   0.024832   0
0.070625  1.85062   0.02304   0
0.0707031  1.81722   0.023936   0
0.0707813  1.87123   0.023168   0
0.0708594  1.82118   0.02304   0
0.0709375  1.7943   0.023296   0
0.0710156  1.85421   0.022144   0
0.0710937  1.82502   0.023424   0
0.0711719  1.82822   0.024192   0
0.07125  1.82746   0.023296   0.000128
0.0713281  1.80877   0.023296   0.000128
0.0714063  1.85306   0.022144   0.000128
0.0714844  1.78995   0.023808   0
0.0715625  1.81491   0.029824   0
0.0716406  1.80237   0.024448   0
0.0717187  1.82746   0.02368   0
0.0717969  1.82374   0.024832   0.000128
0.071875  1.8144   0.028544   0
0.0719531  1.80518   0.023936   0.000128
0.0720313  1.82848   0.026496   0
0.0721094  1.83258   0.024576   0.000128
0.0721875  1.81094   0.027264   0
0.0722656  1.79622   0.028288   0
0.0723437  1.82784   0.026368   0
0.0724219  1.79418   0.0256   0
0.0725  1.79661   0.024832   0.000128
0.0725781  1.79379   0.026752   0
0.0726563  1.7801   0.023936   0
0.0727344  1.80966   0.029952   0.000256
0.0728125  1.82438   0.028416   0
0.0728906  1.76179   0.02496   0
0.0729687  1.78278   0.027904   0
0.0730469  1.80557   0.027776   0
0.073125  1.76922   0.026368   0
0.0732031  1.79866   0.025344   0
0.0732813  1.80493   0.027392   0
0.0733594  1.80326   0.02816   0.000128
0.0734375  1.79802   0.029824   0.000128
0.0735156  1.7783   0.02496   0
0.0735937  1.80058   0.02496   0
0.0736719  1.80109   0.029568   0
0.07375  1.81146   0.027392   0
0.0738281  1.77805   0.029184   0
0.0739063  1.79008   0.028672   0
0.0739844  1.80288   0.029056   0
0.0740625  1.78112   0.027264   0.000128
0.0741406  1.75693   0.024192   0
0.0742188  1.76704   0.029824   0
0.0742969  1.79942   0.025728   0.000128
0.074375  1.79405   0.028672   0.000256
0.0744531  1.7719   0.028416   0
0.0745313  1.75629   0.029824   0
0.0746094  1.78854   0.028928   0
0.0746875  1.80442   0.0288   0.000128
0.0747656  1.76614   0.031488   0
0.0748438  1.77792   0.031104   0
0.0749219  1.78266   0.029184   0
0.075  1.77792   0.028288   0.000128
0.0750781  1.77946   0.0288   0.000128
0.0751563  1.78522   0.027648   0.000128
0.0752344  1.78342   0.030464   0
0.0753125  1.75398   0.031104   0
0.0753906  1.7975   0.026752   0
0.0754688  1.77011   0.031488   0.000128
0.0755469  1.77139   0.031744   0.000128
0.075625  1.76154   0.033152   0
0.0757031  1.77702   0.030848   0
0.0757813  1.76794   0.02816   0
0.0758594  1.73158   0.0288   0
0.0759375  1.76499   0.029184   0
0.0760156  1.75578   0.030592   0
0.0760938  1.73862   0.03264   0.000128
0.0761719  1.7655   0.032768   0.000128
0.07625  1.74426   0.03136   0.000384
0.0763281  1.7449   0.031616   0.000256
0.0764062  1.75296   0.03456   0
0.0764844  1.78138   0.029056   0.000128
0.0765625  1.7609   0.028928   0.000128
0.0766406  1.7824   0.034176   0
0.0767188  1.74912   0.032512   0
0.0767969  1.73952   0.02816   0
0.076875  1.75654   0.031488   0.000256
0.0769531  1.77011   0.029824   0.000256
0.0770312  1.75386   0.031872   0
0.0771094  1.74374   0.031872   0.000256
0.0771875  1.72621   0.032384   0.000256
0.0772656  1.72403   0.03456   0
0.0773438  1.75808   0.032384   0.000128
0.0774219  1.7431   0.032256   0.000256
0.0775  1.72531   0.032896   0.000384
0.0775781  1.75053   0.030976   0
0.0776562  1.71354   0.036992   0
0.0777344  1.7495   0.034688   0
0.0778125  1.75539   0.031488   0.000128
0.0778906  1.74733   0.033664   0.000128
0.0779688  1.73798   0.033792   0.000128
0.0780469  1.73914   0.038656   0.000128
0.078125  1.73645   0.036736   0.000256
0.0782031  1.7193   0.03328   0.000256
0.0782812  1.74336   0.035968   0
0.0783594  1.71699   0.033792   0
0.0784375  1.74182   0.03264   0
0.0785156  1.7152   0.0384   0.000128
0.0785938  1.70803   0.035456   0
0.0786719  1.74285   0.03648   0.000128
0.07875  1.75411   0.038144   0.000256
0.0788281  1.72275   0.039296   0.000128
0.0789062  1.75808   0.03392   0
0.0789844  1.72954   0.034304   0
0.0790625  1.71392   0.035712   0.000256
0.0791406  1.72928   0.036608   0
0.0792188  1.712   0.033152   0.000128
0.0792969  1.73453   0.03776   0.000128
0.079375  1.72186   0.036224   0.000128
0.0794531  1.70458   0.03584   0
0.0795312  1.70278   0.036352   0
0.0796094  1.7536   0.037376   0.000256
0.0796875  1.72262   0.0352   0.000128
0.0797656  1.71725   0.036864   0.000256
0.0798438  1.70637   0.037888   0.000128
0.0799219  1.71059   0.037888   0
0.08  1.74426   0.04032   0.000256
0.0800781  1.7193   0.041216   0
0.0801562  1.74144   0.036608   0
0.0802344  1.68742   0.035712   0
0.0803125  1.70829   0.036736   0.000256
0.0803906  1.71712   0.037632   0.000128
0.0804688  1.71994   0.040704   0.000128
0.0805469  1.70918   0.034432   0.000128
0.080625  1.68883   0.038144   0.000128
0.0807031  1.7376   0.037888   0.000384
0.0807812  1.67603   0.041088   0
0.0808594  1.70074   0.038528   0
0.0809375  1.69766   0.04096   0.000256
0.0810156  1.71034   0.04288   0
0.0810938  1.67885   0.040704   0.000128
0.0811719  1.71213   0.04352   0.000128
0.08125  1.69664   0.043648   0
0.0813281  1.68691   0.038784   0.000128
0.0814062  1.69651   0.042368   0.000128
0.0814844  1.69843   0.041472   0
0.0815625  1.67296   0.042752   0.000256
0.0816406  1.712   0.042496   0
0.0817188  1.68435   0.04224   0
0.0817969  1.68832   0.041344   0.000128
0.081875  1.70624   0.035328   0.000128
0.0819531  1.71584   0.03904   0.000128
0.0820312  1.68038   0.044032   0.000128
0.0821094  1.6777   0.037888   0
0.0821875  1.66707   0.043648   0.000128
0.0822656  1.69805   0.044544   0.000128
0.0823438  1.6937   0.043776   0.000128
0.0824219  1.67898   0.043392   0.000256
0.0825  1.68474   0.040704   0
0.0825781  1.66694   0.044544   0.000128
0.0826563  1.69574   0.04096   0.000128
0.0827344  1.68589   0.04416   0.000128
0.0828125  1.69357   0.042368   0.000128
0.0828906  1.67488   0.0448   0.000128
0.0829688  1.67782   0.0416   0
0.0830469  1.68576   0.039808   0.000128
0.083125  1.7015   0.044416   0
0.0832031  1.69421   0.041984   0.000256
0.0832813  1.67411   0.045952   0.000256
0.0833594  1.68192   0.045312   0.000256
0.0834375  1.67578   0.045952   0
0.0835156  1.68205   0.046976   0.000256
0.0835938  1.65939   0.04544   0.000128
0.0836719  1.67206   0.044544   0.000768
0.08375  1.6928   0.051072   0.000128
0.0838281  1.67475   0.043648   0.000256
0.0839063  1.67232   0.046848   0.000256
0.0839844  1.65338   0.043648   0.000128
0.0840625  1.69114   0.045312   0
0.0841406  1.65363   0.043392   0.000128
0.0842187  1.65504   0.043392   0.000128
0.0842969  1.69587   0.045056   0.000128
0.084375  1.67488   0.039808   0.000128
0.0844531  1.68627   0.04224   0.000128
0.0845313  1.66566   0.050688   0
0.0846094  1.66886   0.039424   0.000256
0.0846875  1.65325   0.042624   0
0.0847656  1.67142   0.057344   0.000256
0.0848437  1.65427   0.044928   0
0.0849219  1.65824   0.048768   0.000128
0.085  1.66118   0.046464   0.000384
0.0850781  1.68576   0.04864   0.000256
0.0851563  1.66413   0.046592   0.000128
0.0852344  1.66541   0.04928   0.000256
0.0853125  1.65901   0.04864   0.000128
0.0853906  1.6681   0.04608   0.000384
0.0854687  1.65696   0.045952   0.000256
0.0855469  1.64186   0.0448   0
0.085625  1.64762   0.048768   0.000256
0.0857031  1.65581   0.047488   0
0.0857813  1.63955   0.047232   0.000128
0.0858594  1.64608   0.050048   0.000384
0.0859375  1.64954   0.049664   0.000256
0.0860156  1.6489   0.045952   0.000128
0.0860937  1.66413   0.048896   0
0.0861719  1.66554   0.048384   0
0.08625  1.64659   0.046848   0.000256
0.0863281  1.65248   0.054144   0.000128
0.0864063  1.64096   0.051328   0.000384
0.0864844  1.65222   0.048384   0.000512
0.0865625  1.6567   0.050816   0.000256
0.0866406  1.65939   0.057216   0
0.0867187  1.65722   0.052224   0.000256
0.0867969  1.64224   0.048256   0.000128
0.086875  1.63174   0.051328   0
0.0869531  1.63661   0.048768   0.000256
0.0870313  1.65427   0.052608   0.000256
0.0871094  1.62598   0.046336   0.000128
0.0871875  1.64352   0.048   0.000256
0.0872656  1.65914   0.05312   0
0.0873437  1.65414   0.048512   0.000128
0.0874219  1.64442   0.05312   0.000128
0.0875  1.63187   0.047232   0.000512
0.0875781  1.65005   0.052736   0.000128
0.0876563  1.64736   0.053888   0.000256
0.0877344  1.63482   0.055936   0.000128
0.0878125  1.63405   0.05376   0
0.0878906  1.62163   0.054016   0.000128
0.0879687  1.63213   0.053504   0.000384
0.0880469  1.6448   0.052736   0.000384
0.088125  1.64288   0.055424   0.000256
0.0882031  1.61382   0.0576   0.000128
0.0882813  1.61139   0.05184   0.000128
0.0883594  1.61856   0.055808   0
0.0884375  1.63878   0.053248   0.000256
0.0885156  1.61062   0.047744   0.000256
0.0885937  1.62086   0.057472   0.000128
0.0886719  1.62611   0.055168   0
0.08875  1.632   0.055552   0.000128
0.0888281  1.6151   0.050816   0.000128
0.0889063  1.6137   0.060416   0.000128
0.0889844  1.62778   0.05824   0.000512
0.0890625  1.63366   0.05056   0.000128
0.0891406  1.63392   0.059008   0.00064
0.0892187  1.63251   0.059648   0
0.0892969  1.62586   0.053888   0.000128
0.089375  1.62586   0.055168   0
0.0894531  1.60806   0.059776   0.000128
0.0895313  1.61408   0.054016   0.000256
0.0896094  1.6585   0.052992   0
0.0896875  1.62381   0.05568   0.000384
0.0897656  1.61485   0.056192   0
0.0898438  1.60026   0.060544   0.000256
0.0899219  1.5936   0.052992   0.000128
0.09  1.5817   0.056832   0.000256
0.0900781  1.6215   0.059648   0.00064
0.0901563  1.58835   0.05824   0.000384
0.0902344  1.62688   0.054016   0.000128
0.0903125  1.5991   0.054016   0
0.0903906  1.65171   0.056704   0.000256
0.0904688  1.5936   0.057856   0.000384
0.0905469  1.60179   0.059904   0.000128
0.090625  1.60115   0.05568   0.000256
0.0907031  1.61472   0.05632   0.000256
0.0907813  1.6192   0.059008   0.000128
0.0908594  1.60192   0.055168   0.000384
0.0909375  1.60512   0.059136   0.000384
0.0910156  1.6055   0.057472   0.000384
0.0910938  1.60653   0.056192   0.000128
0.0911719  1.61075   0.055552   0
0.09125  1.61459   0.056576   0.000256
0.0913281  1.61626   0.056064   0.000384
0.0914063  1.59514   0.063488   0.000512
0.0914844  1.59514   0.056704   0.000384
0.0915625  1.61946   0.057216   0.000384
0.0916406  1.5968   0.057088   0.000512
0.0917188  1.59091   0.06272   0.000512
0.0917969  1.59885   0.055936   0.000768
0.091875  1.60179   0.064512   0.00064
0.0919531  1.57299   0.059776   0.000384
0.0920312  1.58848   0.061312   0.000128
0.0921094  1.59526   0.061312   0
0.0921875  1.59398   0.057984   0.000128
0.0922656  1.59424   0.063104   0.000512
0.0923438  1.59795   0.05952   0.000128
0.0924219  1.58886   0.06144   0.000128
0.0925  1.60922   0.059776   0.000256
0.0925781  1.60781   0.06656   0.000384
0.0926562  1.58054   0.062464   0.000512
0.0927344  1.57491   0.067968   0.00064
0.0928125  1.60346   0.062592   0
0.0928906  1.58131   0.069504   0.000384
0.0929688  1.57478   0.065664   0.000384
0.0930469  1.5927   0.064256   0.000512
0.093125  1.58643   0.064256   0.000256
0.0932031  1.59974   0.063232   0.000256
0.0932812  1.60486   0.06528   0
0.0933594  1.60192   0.060032   0.00064
0.0934375  1.59923   0.062208   0.000512
0.0935156  1.60102   0.066048   0.000256
0.0935938  1.5511   0.068224   0.00064
0.0936719  1.60627   0.060416   0.000256
0.09375  1.56198   0.064256   0.000512
0.0938281  1.58592   0.061952   0.000128
0.0939062  1.58963   0.071296   0.000256
0.0939844  1.59206   0.067584   0.000256
0.0940625  1.56557   0.068352   0.000256
0.0941406  1.57658   0.067712   0.000384
0.0942188  1.60691   0.067968   0
0.0942969  1.60435   0.064128   0.00064
0.094375  1.57555   0.063616   0.000256
0.0944531  1.56314   0.065792   0.00064
0.0945312  1.56762   0.068608   0.000256
0.0946094  1.59846   0.065024   0.000512
0.0946875  1.58669   0.070656   0.000128
0.0947656  1.58195   0.062336   0.000384
0.0948438  1.56787   0.065664   0.000768
0.0949219  1.55098   0.074752   0.000384
0.095  1.54752   0.064   0.000384
0.0950781  1.55891   0.06528   0
0.0951562  1.55008   0.060672   0.000128
0.0952344  1.60371   0.070528   0.000384
0.0953125  1.59053   0.071424   0.000512
0.0953906  1.56237   0.071424   0.000384
0.0954688  1.5849   0.07232   0.000384
0.0955469  1.57555   0.075648   0.000512
0.095625  1.55981   0.071424   0.000384
0.0957031  1.57299   0.070528   0.000128
0.0957812  1.5735   0.07104   0.000128
0.0958594  1.55302   0.069888   0.000384
0.0959375  1.52934   0.069632   0
0.0960156  1.57082   0.07296   0.000256
0.0960938  1.54048   0.071936   0.000256
0.0961719  1.57453   0.066176   0.00064
0.09625  1.54355   0.073344   0.000384
0.0963281  1.5657   0.071552   0
0.0964062  1.56595   0.073472   0.000128
0.0964844  1.57466   0.066816   0.000512
0.0965625  1.56416   0.074368   0.000768
0.0966406  1.57939   0.0672   0.000896
0.0967188  1.57274   0.0672   0.000256
0.0967969  1.54957   0.070656   0.000512
0.096875  1.55162   0.076544   0.000256
0.0969531  1.54086   0.06912   0.000768
0.0970312  1.55405   0.077184   0.000768
0.0971094  1.56531   0.069248   0.000256
0.0971875  1.58054   0.077056   0.000512
0.0972656  1.5488   0.074368   0
0.0973438  1.53472   0.07168   0.000384
0.0974219  1.53754   0.075136   0.000384
0.0975  1.58451   0.07872   0.00064
0.0975781  1.52358   0.079616   0.000896
0.0976562  1.52627   0.075008   0.000384
0.0977344  1.5433   0.073856   0.000256
0.0978125  1.536   0.07808   0.000128
0.0978906  1.5607   0.079872   0.001024
0.0979688  1.55558   0.07232   0.000256
0.0980469  1.54394   0.070784   0.000384
0.098125  1.53178   0.068992   0.000512
0.0982031  1.56147   0.0736   0.000128
0.0982813  1.56442   0.073088   0.000384
0.0983594  1.53907   0.083072   0.000256
0.0984375  1.54381   0.072704   0.000512
0.0985156  1.53741   0.074112   0.000896
0.0985938  1.53702   0.07872   0.000768
0.0986719  1.52704   0.076416   0.000384
0.09875  1.52755   0.075392   0.000256
0.0988281  1.5264   0.079488   0.000384
0.0989063  1.55405   0.075264   0.00064
0.0989844  1.5671   0.082432   0.000128
0.0990625  1.54662   0.0704   0.000384
0.0991406  1.55302   0.077696   0.000384
0.0992188  1.54061   0.083328   0.00064
0.0992969  1.54752   0.081408   0.000512
0.099375  1.5456   0.075648   0.000512
0.0994531  1.53587   0.07936   0.001152
0.0995313  1.5209   0.075264   0
0.0996094  1.5159   0.07552   0.000512
0.0996875  1.53549   0.078592   0.000768
0.0997656  1.52602   0.08128   0.000512
0.0998438  1.54035   0.079744   0.000256
0.0999219  1.53382   0.077824   0.000768
0.1  1.52435   0.088832   0.000384


==> casea_2m5_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.460287 3.11189 3.57217
#0.27601 10.7438 10.9163
0  3.81847   0.000408   0
0.05  1.82984   0.037076   0
0.1  1.42498   0.170088   0.002998
0.15  1.19336   0.298368   0.019214
0.2  1.07444   0.375854   0.051798
0.25  0.950604   0.418716   0.082732
0.3  0.8734   0.428628   0.131272
0.35  0.80452   0.437498   0.164102
0.4  0.72153   0.411482   0.192692
0.45  0.641094   0.40072   0.227064
0.5  0.585628   0.393544   0.234838
0.55  0.547486   0.362058   0.244252
0.6  0.490984   0.34276   0.268936
0.65  0.447004   0.347808   0.269016
0.7  0.400992   0.321232   0.269182
0.75  0.369646   0.31197   0.271496
0.8  0.341274   0.291252   0.292062
0.85  0.310004   0.286552   0.289796
0.9  0.288902   0.272288   0.291936
0.95  0.255014   0.261916   0.274236
1  0.236322   0.251466   0.276692
1.05  0.205648   0.243   0.271086
1.1  0.192726   0.236414   0.275594
1.15  0.16505   0.224762   0.26307
1.2  0.166152   0.212728   0.261624
1.25  0.145686   0.21436   0.252588
1.3  0.133444   0.207682   0.2426
1.35  0.128792   0.20825   0.245826
1.4  0.109182   0.192738   0.24248
1.45  0.105916   0.185376   0.23496
1.5  0.097224   0.182644   0.22707
1.55  0.086678   0.187826   0.228054
1.6  0.075262   0.17911   0.226644
1.65  0.072904   0.17324   0.225426
1.7  0.065272   0.170452   0.20693
1.75  0.056688   0.16831   0.213306
1.8  0.055464   0.15474   0.205438
1.85  0.046466   0.155364   0.20623
1.9  0.043868   0.158514   0.196084
1.95  0.038026   0.148132   0.201544
2  0.034344   0.151034   0.197338
2.05  0.032462   0.149008   0.186842
2.1  0.031894   0.148422   0.177462
2.15  0.026306   0.147188   0.181512
2.2  0.025366   0.139426   0.172556
2.25  0.022898   0.13955   0.175812
2.3  0.02128   0.139826   0.161624
2.35  0.016914   0.135466   0.164104
2.4  0.016632   0.129598   0.168306
2.45  0.014328   0.130828   0.149384
2.5  0.013766   0.134668   0.15155
2.55  0.011712   0.130014   0.15511
2.6  0.012964   0.115716   0.149102
2.65  0.010904   0.115016   0.141604
2.7  0.0124   0.122256   0.143788
2.75  0.009814   0.114858   0.142842
2.8  0.007084   0.118036   0.137228
2.85  0.006404   0.116174   0.136974
2.9  0.00586   0.111214   0.137242
2.95  0.006268   0.105776   0.13025
3  0.005862   0.114602   0.12799
3.05  0.006128   0.103316   0.128518
3.1  0.005318   0.102092   0.120228
3.15  0.004082   0.105116   0.117492
3.2  0.004494   0.104008   0.126744
3.25  0.003676   0.09679   0.116662
3.3  0.003136   0.096738   0.116386
3.35  0.002452   0.097988   0.106894
3.4  0.003002   0.101952   0.114228
3.45  0.001636   0.088196   0.117798
3.5  0.001634   0.10117   0.10783
3.55  0.002726   0.087672   0.113832
3.6  0.002452   0.092236   0.10729
3.65  0.001638   0.090508   0.108348
3.7  0.0015   0.083986   0.104266
3.75  0.001362   0.079856   0.107162
3.8  0.001634   0.080292   0.095824
3.85  0.00109   0.079752   0.098296
3.9  0.001096   0.08438   0.093774
3.95  0.00068   0.07864   0.089958
4  0.000408   0.08229   0.087908
4.05  0.00109   0.087646   0.08531
4.1  0.000682   0.076044   0.08898
4.15  0.00068   0.074388   0.091848
4.2  0.00068   0.07947   0.082448
4.25  0.000544   0.078226   0.080968
4.3  0.000816   0.068136   0.08788
4.35  0.00041   0.073036   0.089796
4.4  0.000272   0.071156   0.083
4.45  0.000136   0.074822   0.078122
4.5  0.000408   0.068418   0.085416
4.55  0.000408   0.068848   0.075366
4.6  0   0.063506   0.082304
4.65  0.000546   0.070344   0.072106
4.7  0.00041   0.062538   0.077132
4.75  0   0.0657   0.07525
4.8  0   0.064328   0.077424
4.85  0.000272   0.065828   0.074142
4.9  0.000272   0.058196   0.072768
4.95  0   0.063898   0.0695
5  0   0.06079   0.069218
5.05  0.00041   0.060096   0.067726
5.1  0.000272   0.063952   0.068968
5.15  0   0.060514   0.065816
5.2  0   0.061606   0.061734
5.25  0.000136   0.05781   0.059984
5.3  0   0.055186   0.061448
5.35  0   0.056016   0.065164
5.4  0   0.05331   0.059998
5.45  0   0.053022   0.064602
5.5  0   0.052072   0.060684
5.55  0   0.051372   0.05738
5.6  0   0.05192   0.058344
5.65  0   0.048246   0.058066
5.7  0   0.047984   0.056568
5.75  0   0.047568   0.054256
5.8  0   0.04975   0.056828
5.85  0   0.050956   0.056006
5.9  0   0.048908   0.051384
5.95  0   0.045922   0.054808
6  0   0.046488   0.050844
6.05  0   0.04117   0.054662
6.1  0   0.045242   0.053268
6.15  0   0.045514   0.047962
6.2  0   0.040922   0.051666
6.25  0   0.038018   0.050146
6.3  0   0.042384   0.046054
6.35  0   0.037056   0.050144
6.4  0   0.042388   0.044858
6.45  0   0.03924   0.045238
6.5  0   0.040354   0.05152
6.55  0   0.041022   0.040464
6.6  0   0.03572   0.049072
6.65  0   0.039532   0.047428
6.7  0   0.037208   0.039676
6.75  0   0.035024   0.043464
6.8  0   0.035014   0.03967
6.85  0   0.034368   0.043618
6.9  0   0.03298   0.040608
6.95  0   0.035154   0.039384
7  0   0.033804   0.038286
7.05  0   0.029984   0.038572
7.1  0   0.033126   0.037622
7.15  0   0.028754   0.034068
7.2  0   0.027672   0.034354
7.25  0   0.032694   0.037884
7.3  0   0.0308   0.034482
7.35  0   0.033108   0.033394
7.4  0   0.028502   0.035586
7.45  0   0.026838   0.030944
7.5  0   0.031222   0.029578
7.55  0   0.027534   0.033918
7.6  0   0.023986   0.031762
7.65  0   0.024538   0.031052
7.7  0   0.028488   0.029994
7.75  0   0.02618   0.030262
7.8  0   0.027688   0.027962
7.85  0   0.028594   0.030546
7.9  0   0.02522   0.031756
7.95  0   0.026856   0.03013
8  0   0.024262   0.029832
8.05  0   0.02684   0.027662
8.1  0   0.023984   0.024408
8.15  0   0.024402   0.029578
8.2  0   0.020992   0.02959
8.25  0   0.018526   0.025762
8.3  0   0.024536   0.025892
8.35  0   0.021392   0.02821
8.4  0   0.023032   0.02454
8.45  0   0.021796   0.02399
8.5  0   0.023334   0.026854
8.55  0   0.020316   0.02673
8.6  0   0.018416   0.022768
8.65  0   0.022074   0.021538
8.7  0   0.021824   0.023306
8.75  0   0.018542   0.02072
8.8  0   0.019082   0.02454
8.85  0   0.015806   0.019218
8.9  0   0.019358   0.02193
8.95  0   0.018934   0.023572
9  0   0.019776   0.02249
9.05  0   0.020574   0.01936
9.1  0   0.017306   0.020984
9.15  0   0.018802   0.022202
9.2  0   0.01691   0.021266
9.25  0   0.01771   0.018546
9.3  0   0.014992   0.019608
9.35  0   0.014184   0.019092
9.4  0   0.015682   0.017862
9.45  0   0.016354   0.019768
9.5  0   0.016218   0.018544
9.55  0   0.013094   0.017986
9.6  0   0.012256   0.020036
9.65  0   0.015672   0.014852
9.7  0   0.015124   0.016632
9.75  0   0.014048   0.01513
9.8  0   0.015406   0.015534
9.85  0   0.015808   0.01459
9.9  0   0.014992   0.01432
9.95  0   0.92475   1.07099


==> casea_2m5_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   69847.4
0  20.9396   0   0
7.8125e-05  19.5935   0   0
0.00015625  18.3694   0   0
0.000234375  17.2562   0   0
0.0003125  16.372   0   0
0.000390625  15.5584   0   0
0.00046875  14.8411   0   0
0.000546875  14.2227   0   0
0.000625  13.5681   0   0
0.000703125  13.1291   0   0
0.00078125  12.5971   0   0
0.000859375  12.198   0   0
0.0009375  11.8739   0   0
0.00101563  11.5438   0   0
0.00109375  11.1767   0   0
0.00117187  10.9193   0   0
0.00125  10.6831   0   0
0.00132813  10.3881   0   0
0.00140625  10.1459   0   0
0.00148438  9.99206   0   0
0.0015625  9.73786   0   0
0.00164062  9.58157   0   0
0.00171875  9.35398   0   0
0.00179688  9.20486   0   0
0.001875  9.09274   0   0
0.00195312  8.96026   0   0
0.00203125  8.74701   0   0
0.00210938  8.71859   0   0
0.0021875  8.50842   0   0
0.00226562  8.33254   0   0
0.00234375  8.31309   0   0
0.00242187  8.208   0   0
0.0025  7.99795   0   0
0.00257813  7.9168   0   0
0.00265625  7.88838   0   0
0.00273438  7.71315   0   0
0.0028125  7.67693   0   0
0.00289062  7.54931   0   0
0.00296875  7.50349   0   0
0.00304688  7.43846   0   0
0.003125  7.296   0   0
0.00320313  7.2064   0   0
0.00328125  7.16941   0   0
0.00335937  7.05459   0   0
0.0034375  6.99174   0   0
0.00351563  6.96589   0   0
0.00359375  6.88461   0   0
0.00367188  6.84954   0   0
0.00375  6.79629   0   0
0.00382812  6.76544   0   0
0.00390625  6.62195   0   0
0.00398438  6.60646   0   0
0.0040625  6.55872   0   0
0.00414063  6.46605   0   0
0.00421875  6.42982   0   0
0.00429688  6.3735   0   0
0.004375  6.33254   0   0
0.00445313  6.27366   0   0
0.00453125  6.23066   0   0
0.00460937  6.19213   0   0
0.0046875  6.16102   0   0
0.00476562  6.09357   0   0
0.00484375  6.07283   0   0
0.00492188  5.99744   0   0
0.005  5.98912   0   0
0.00507813  5.97146   0   0
0.00515625  5.8935   0   0
0.00523438  5.86355   0   0
0.0053125  5.85306   0   0
0.00539063  5.83488   0   0
0.00546875  5.82682   0   0
0.00554687  5.74157   0   0
0.005625  5.71392   0   0
0.00570312  5.67168   0   0
0.00578125  5.6247   0   0
0.00585938  5.63891   0   0
0.0059375  5.57491   0   0
0.00601563  5.56557   0   0
0.00609375  5.4729   0   0
0.00617188  5.53152   0   0
0.00625  5.46176   0   0
0.00632813  5.43347   0   0
0.00640625  5.40723   0   0
0.00648438  5.36576   0   0
0.0065625  5.40915   0   0
0.00664062  5.30522   0   0
0.00671875  5.28627   0   0
0.00679687  5.27206   0   0
0.006875  5.29741   0   0
0.00695313  5.21293   0   0
0.00703125  5.26118   0   0
0.00710938  5.16211   0   0
0.0071875  5.17594   0   0
0.00726563  5.12819   0   0
0.00734375  5.13523   0   0
0.00742188  5.11949   0   0
0.0075  5.10643   0   0
0.00757812  5.10797   0   0
0.00765625  4.99802   0   0
0.00773437  5.0231   0   0
0.0078125  4.97203   0   0
0.00789063  5.01197   0   0
0.00796875  4.90522   0   0
0.00804688  4.93811   0   0
0.008125  4.90368   0   0
0.00820313  4.91174   0   0
0.00828125  4.87411   0   0
0.00835938  4.85581   0   0
0.0084375  4.81434   0   0
0.00851563  4.8329   0   0
0.00859375  4.81242   0   0
0.00867188  4.78426   0   0
0.00875  4.78835   0   0
0.00882813  4.7904   0   0
0.00890625  4.67635   0   0
0.00898438  4.70477   0   0
0.0090625  4.71782   0   0
0.00914062  4.65574   0   0
0.00921875  4.67507   0   0
0.00929687  4.67661   0   0
0.009375  4.58714   0   0
0.00945312  4.64678   0   0
0.00953125  4.57446   0   0
0.00960937  4.57702   0   0
0.0096875  4.57267   0   0
0.00976562  4.53606   0   0
0.00984375  4.55066   0   0
0.00992188  4.54554   0   0
0.01  4.53568   0   0
0.0100781  4.53414   0   0
0.0101563  4.4544   0   0
0.0102344  4.4928   0   0
0.0103125  4.4448   0   0
0.0103906  4.42701   0   0
0.0104688  4.42906   0   0
0.0105469  4.40166   0   0
0.010625  4.40205   0   0
0.0107031  4.3753   0   0
0.0107813  4.37837   0   0
0.0108594  4.33715   0   0
0.0109375  4.35302   0   0
0.0110156  4.3575   0   0
0.0110937  4.32256   0   0
0.0111719  4.32678   0   0
0.01125  4.27699   0   0
0.0113281  4.28262   0   0
0.0114062  4.29043   0   0
0.0114844  4.24128   0   0
0.0115625  4.22029   0   0
0.0116406  4.22413   0   0
0.0117188  4.22733   0   0
0.0117969  4.19558   0   0
0.011875  4.1856   0   0
0.0119531  4.14298   0   0
0.0120313  4.13197   0   0
0.0121094  4.16218   0   0
0.0121875  4.17562   0   0
0.0122656  4.13389   0   0
0.0123438  4.14374   0   0
0.0124219  4.14515   0   0
0.0125  4.09485   0   0
0.0125781  4.06131   0   0
0.0126563  4.09293   0   0
0.0127344  4.08397   0   0
0.0128125  4.04954   0   0
0.0128906  4.03213   0   0
0.0129688  4.05901   0   0
0.0130469  4.02112   0   0
0.013125  4.01933   0   0
0.0132031  4.03891   0   0
0.0132812  3.96992   0   0
0.0133594  4.00064   0   0
0.0134375  3.9895   0   0
0.0135156  3.99501   0   0
0.0135937  4.01408   0   0
0.0136719  3.96339   0   0
0.01375  3.91155   0   0
0.0138281  3.91437   0   0
0.0139063  3.94765   0   0
0.0139844  3.90042   0   0
0.0140625  3.88083   0   0
0.0141406  3.91398   0   0
0.0142188  3.8985   0   0
0.0142969  3.9031   0   0
0.014375  3.89235   0   0
0.0144531  3.83245   0   0
0.0145313  3.90822   0   0
0.0146094  3.84205   0   0
0.0146875  3.82234   0   0
0.0147656  3.84742   0   0
0.0148438  3.83091   0   0
0.0149219  3.79686   0   0
0.015  3.8153   0   0
0.0150781  3.80531   0   0
0.0151562  3.7984   0   0
0.0152344  3.77626   0   0
0.0153125  3.76858   0   0
0.0153906  3.76934   0   0
0.0154687  3.76819   0   0
0.0155469  3.80314   0   0
0.015625  3.71571   0   0
0.0157031  3.73824   0   0
0.0157813  3.70662   0   0
0.0158594  3.73709   0   0
0.0159375  3.7193   0   0
0.0160156  3.70099   0   0
0.0160938  3.66643   0   0
0.0161719  3.63533   0   0
0.01625  3.66963   0   0
0.0163281  3.68333   0   0
0.0164063  3.68512   0   0
0.0164844  3.64403   0   0
0.0165625  3.67002   0   0
0.0166406  3.66272   0   0
0.0167188  3.66042   0   0
0.0167969  3.60717   0   0
0.016875  3.63123   0   0
0.0169531  3.6439   0   0
0.0170313  3.6055   0   0
0.0171094  3.60998   0   0
0.0171875  3.60269   0   0
0.0172656  3.58554   0   0
0.0173438  3.57568   0   0
0.0174219  3.55482   0   0
0.0175  3.56672   0   0
0.0175781  3.59718   0   0
0.0176563  3.57286   0   0
0.0177344  3.56442   0   0
0.0178125  3.56634   0   0
0.0178906  3.5063   0   0
0.0179688  3.50925   0   0
0.0180469  3.52845   0   0
0.018125  3.50886   0   0
0.0182031  3.46368   0   0
0.0182812  3.50746   0   0
0.0183594  3.4775   0   0
0.0184375  3.51501   0   0
0.0185156  3.45907   0   0
0.0185937  3.45754   0   0
0.0186719  3.4793   0   0
0.01875  3.47827   0   0
0.0188281  3.44947   0   0
0.0189062  3.44115   0   0
0.0189844  3.4505   0   0
0.0190625  3.45408   0   0
0.0191406  3.40006   0   0
0.0192187  3.43232   0   0
0.0192969  3.42374   0   0
0.019375  3.40838   0   0
0.0194531  3.37254   0   0
0.0195312  3.4272   0   0
0.0196094  3.40339   0   0
0.0196875  3.39379   0   0
0.0197656  3.38829   0   0
0.0198438  3.41606   0   0
0.0199219  3.36922   0   0
0.02  3.38726   0   0
0.0200781  3.38291   0   0
0.0201563  3.36026   0   0
0.0202344  3.37242   0   0
0.0203125  3.33491   0   0
0.0203906  3.3111   0   0
0.0204688  3.34195   0   0
0.0205469  3.34938   0   0
0.020625  3.35334   0   0
0.0207031  3.28166   0   0
0.0207813  3.34246   0   0
0.0208594  3.31789   0   0
0.0209375  3.31405   0   0
0.0210156  3.29395   0   0
0.0210938  3.28384   0   0
0.0211719  3.27142   0   0
0.02125  3.26438   0   0
0.0213281  3.30726   0   0
0.0214063  3.27386   0   0
0.0214844  3.25773   0   0
0.0215625  3.26528   0   0
0.0216406  3.23405   0   0
0.0217188  3.2937   0   0
0.0217969  3.24557   0   0
0.021875  3.2745   0   0
0.0219531  3.23341   0   0
0.0220312  3.23597   0   0
0.0221094  3.23238   0   0
0.0221875  3.25261   0   0
0.0222656  3.19386   0   0
0.0223437  3.21728   0   0
0.0224219  3.21792   0.000128   0
0.0225  3.17658   0   0
0.0225781  3.21101   0   0
0.0226562  3.23648   0   0
0.0227344  3.23584   0   0
0.0228125  3.19014   0   0
0.0228906  3.184   0   0
0.0229687  3.18579   0   0
0.0230469  3.17939   0   0
0.023125  3.19232   0   0
0.0232031  3.15776   0   0
0.0232812  3.17888   0   0
0.0233594  3.15891   0   0
0.0234375  3.15648   0   0
0.0235156  3.13037   0   0
0.0235938  3.16096   0   0
0.0236719  3.1191   0.000128   0
0.02375  3.14355   0   0
0.0238281  3.0999   0.000128   0
0.0239063  3.09491   0   0
0.0239844  3.14854   0   0
0.0240625  3.11283   0   0
0.0241406  3.10221   0   0
0.0242188  3.11885   0   0
0.0242969  3.09594   0   0
0.024375  3.1031   0   0
0.0244531  3.0711   0   0
0.0245313  3.04435   0   0
0.0246094  3.10643   0   0
0.0246875  3.06074   0   0
0.0247656  3.06368   0   0
0.0248438  3.04998   0   0
0.0249219  3.06867   0   0
0.025  3.09376   0   0
0.0250781  3.04896   0   0
0.0251563  3.04717   0   0
0.0252344  3.05446   0   0
0.0253125  3.06138   0   0
0.0253906  3.04474   0   0
0.0254688  3.02323   0   0
0.0255469  3.04781   0   0
0.025625  3.06138   0   0
0.0257031  3.04384   0   0
0.0257813  3.03731   0   0
0.0258594  3.02784   0   0
0.0259375  3.03539   0   0
0.0260156  3.0048   0   0
0.0260937  3.04755   0   0
0.0261719  3.00237   0   0
0.02625  3.00493   0   0
0.0263281  2.98854   0   0
0.0264062  3.0057   0.000128   0
0.0264844  2.9719   0   0
0.0265625  2.95629   0   0
0.0266406  2.96845   0   0
0.0267187  3.01978   0   0
0.0267969  2.94528   0   0
0.026875  2.9815   0   0
0.0269531  2.96678   0   0
0.0270312  2.95962   0   0
0.0271094  2.98227   0.000128   0
0.0271875  2.97101   0   0
0.0272656  2.97178   0   0
0.0273438  2.96256   0.000128   0
0.0274219  2.93709   0   0
0.0275  2.96691   0   0
0.0275781  2.95078   0   0
0.0276563  2.92506   0   0
0.0277344  2.97728   0.000256   0
0.0278125  2.93914   0   0
0.0278906  2.93402   0.000128   0
0.0279688  2.93248   0   0
0.0280469  2.93146   0   0
0.028125  2.92186   0   0
0.0282031  2.91648   0.000256   0
0.0282813  2.8951   0   0
0.0283594  2.89293   0   0
0.0284375  2.93146   0.000128   0
0.0285156  2.89011   0.000128   0
0.0285938  2.87744   0   0
0.0286719  2.86438   0   0
0.02875  2.89702   0   0
0.0288281  2.87142   0   0
0.0289063  2.87872   0   0
0.0289844  2.88499   0   0
0.0290625  2.85235   0   0
0.0291406  2.84749   0   0
0.0292188  2.85184   0   0
0.0292969  2.86848   0   0
0.029375  2.84224   0.000384   0
0.0294531  2.8745   0   0
0.0295313  2.86221   0   0
0.0296094  2.85747   0   0
0.0296875  2.88128   0.000128   0
0.0297656  2.85261   0   0
0.0298438  2.85094   0.000256   0
0.0299219  2.81677   0   0
0.03  2.84954   0.000128   0
0.0300781  2.81933   0   0
0.0301562  2.8512   0.000256   0
0.0302344  2.85082   0.000128   0
0.0303125  2.83302   0.000256   0
0.0303906  2.80563   0   0
0.0304687  2.84301   0   0
0.0305469  2.81139   0   0
0.030625  2.80294   0.000128   0
0.0307031  2.79642   0   0
0.0307812  2.79398   0.000128   0
0.0308594  2.78694   0   0
0.0309375  2.77978   0   0
0.0310156  2.7657   0   0
0.0310937  2.76442   0.000256   0
0.0311719  2.79475   0   0
0.03125  2.77261   0.000128   0
0.0313281  2.7968   0.000128   0
0.0314063  2.80115   0.000384   0
0.0314844  2.77683   0   0
0.0315625  2.77824   0.000256   0
0.0316406  2.74611   0.000384   0
0.0317188  2.74752   0.000128   0
0.0317969  2.7593   0.000128   0
0.031875  2.73882   0   0
0.0319531  2.75123   0   0
0.0320312  2.74176   0.000128   0
0.0321094  2.72704   0   0
0.0321875  2.73907   0   0
0.0322656  2.73485   0.000384   0
0.0323437  2.70182   0.000128   0
0.0324219  2.72909   0.000512   0
0.0325  2.74701   0.000128   0
0.0325781  2.74163   0.000256   0
0.0326562  2.74048   0   0
0.0327344  2.72474   0.000384   0
0.0328125  2.74842   0.000128   0
0.0328906  2.75226   0   0
0.0329687  2.71245   0.000256   0
0.0330469  2.70387   0   0
0.033125  2.70554   0.000384   0
0.0332031  2.70643   0.000384   0
0.0332812  2.71411   0   0
0.0333594  2.68493   0.000256   0
0.0334375  2.67354   0.000256   0
0.0335156  2.69133   0.000512   0
0.0335937  2.69107   0.000128   0
0.0336719  2.68365   0.000256   0
0.03375  2.6889   0.000512   0
0.0338281  2.67354   0.000128   0
0.0339062  2.67789   0.000256   0
0.0339844  2.69338   0   0
0.0340625  2.65357   0.000384   0
0.0341406  2.66496   0   0
0.0342187  2.70234   0.00064   0
0.0342969  2.70694   0.000512   0
0.034375  2.6615   0.000384   0
0.0344531  2.65216   0.000384   0
0.0345312  2.64358   0.000384   0
0.0346094  2.63603   0.000128   0
0.0346875  2.63475   0.000384   0
0.0347656  2.64896   0.000256   0
0.0348437  2.6487   0.000384   0
0.0349219  2.65997   0.000128   0
0.035  2.61632   0.000512   0
0.0350781  2.61696   0.000384   0
0.0351562  2.63066   0.000512   0
0.0352344  2.6528   0.000256   0
0.0353125  2.63795   0.000896   0
0.0353906  2.62746   0.000256   0
0.0354688  2.63347   0.000128   0
0.0355469  2.6505   0.000256   0
0.035625  2.6121   0.000384   0
0.0357031  2.59878   0.001024   0
0.0357813  2.61619   0.000512   0
0.0358594  2.61888   0.000384   0
0.0359375  2.59174   0.000256   0
0.0360156  2.63181   0.000128   0
0.0360938  2.61453   0.000128   0
0.0361719  2.57037   0.000512   0
0.03625  2.57434   0.000128   0
0.0363281  2.608   0.000512   0
0.0364063  2.58586   0.001152   0
0.0364844  2.59238   0.00064   0
0.0365625  2.61402   0.000512   0
0.0366406  2.55347   0.00064   0
0.0367188  2.60429   0.00064   0
0.0367969  2.58675   0.00064   0
0.036875  2.58816   0.00064   0
0.0369531  2.58586   0.00064   0
0.0370313  2.59853   0.000384   0
0.0371094  2.55539   0.000768   0
0.0371875  2.62541   0.00064   0
0.0372656  2.57446   0.000768   0
0.0373438  2.57075   0.000512   0
0.0374219  2.5527   0.000768   0
0.0375  2.57011   0.000768   0
0.0375781  2.56781   0.001024   0
0.0376563  2.56192   0.000384   0
0.0377344  2.5783   0.000384   0
0.0378125  2.55398   0.000896   0
0.0378906  2.55808   0.000256   0
0.0379688  2.52634   0.000896   0
0.0380469  2.53261   0.000384   0
0.038125  2.52288   0.000768   0
0.0382031  2.57638   0.00064   0
0.0382813  2.51955   0.00064   0
0.0383594  2.54182   0.000384   0
0.0384375  2.55514   0.001536   0
0.0385156  2.51443   0.000512   0
0.0385938  2.54733   0.00064   0
0.0386719  2.5568   0.000768   0
0.03875  2.48922   0.00064   0
0.0388281  2.52915   0.00064   0
0.0389063  2.50816   0.00064   0
0.0389844  2.49562   0.000768   0
0.0390625  2.52723   0.001024   0
0.0391406  2.52646   0.00128   0
0.0392188  2.47974   0.000896   0
0.0392969  2.51277   0.001408   0
0.039375  2.51302   0.001152   0
0.0394531  2.49562   0.000896   0
0.0395313  2.51584   0.000896   0
0.0396094  2.46592   0.001024   0
0.0396875  2.50944   0.001152   0
0.0397656  2.49536   0.000384   0
0.0398438  2.48922   0.001024   0
0.0399219  2.45402   0.001024   0
0.04  2.46093   0.00064   0
0.0400781  2.47219   0.00064   0
0.0401562  2.49485   0.00128   0
0.0402344  2.46822   0.00064   0
0.0403125  2.48704   0.001664   0
0.0403906  2.4521   0.00128   0
0.0404687  2.47654   0.001024   0
0.0405469  2.48666   0.001152   0
0.040625  2.47027   0.001408   0
0.0407031  2.45555   0.000896   0
0.0407812  2.46362   0.001408   0
0.0408594  2.47142   0.001792   0
0.0409375  2.4535   0.00128   0
0.0410156  2.46682   0.000896   0
0.0410937  2.44378   0.001664   0
0.0411719  2.4297   0.001408   0
0.04125  2.46822   0.000768   0
0.0413281  2.44877   0.00128   0
0.0414062  2.39462   0.001024   0
0.0414844  2.42662   0.001152   0
0.0415625  2.42957   0.001152   0
0.0416406  2.42803   0.000768   0
0.0417187  2.42432   0.001024   0
0.0417969  2.44493   0.001536   0
0.041875  2.43648   0.00192   0
0.0419531  2.44365   0.001408   0
0.0420312  2.42611   0.002432   0
0.0421094  2.42829   0.001152   0
0.0421875  2.40576   0.002176   0
0.0422656  2.4105   0.002176   0
0.0423437  2.43827   0.001664   0
0.0424219  2.42803   0.001152   0
0.0425  2.4041   0.001536   0
0.0425781  2.40614   0.001408   0
0.0426562  2.39974   0.001536   0
0.0427344  2.39488   0.002048   0
0.0428125  2.43904   0.00192   0
0.0428906  2.39002   0.002176   0
0.0429688  2.39117   0.001536   0
0.0430469  2.39501   0.001536   0
0.043125  2.37069   0.001408   0
0.0432031  2.39885   0.001664   0
0.0432813  2.38349   0.001024   0
0.0433594  2.39744   0.00192   0
0.0434375  2.39706   0.001152   0
0.0435156  2.33626   0.002176   0
0.0435938  2.41114   0.001792   0
0.0436719  2.39603   0.002432   0
0.04375  2.36237   0.00192   0
0.0438281  2.35904   0.00192   0
0.0439063  2.40678   0.002816   0
0.0439844  2.37043   0.002432   0
0.0440625  2.3831   0.002688   0
0.0441406  2.36826   0.002944   0
0.0442188  2.35686   0.00192   0
0.0442969  2.38157   0.002048   0
0.044375  2.38618   0.002048   0
0.0444531  2.39053   0.002176   0
0.0445313  2.34381   0.001664   0
0.0446094  2.35917   0.002944   0
0.0446875  2.33536   0.001408   0
0.0447656  2.35597   0.00128   0
0.0448438  2.34163   0.002304   0
0.0449219  2.36186   0.00256   0
0.045  2.31821   0.001408   0
0.0450781  2.33613   0.002176   0
0.0451563  2.31322   0.00256   0
0.0452344  2.37747   0.001024   0
0.0453125  2.3648   0.002432   0
0.0453906  2.33638   0.00192   0
0.0454688  2.31795   0.003072   0
0.0455469  2.34278   0.002304   0
0.045625  2.31322   0.002432   0
0.0457031  2.34867   0.002432   0
0.0457813  2.3575   0.002688   0
0.0458594  2.35098   0.002816   0
0.0459375  2.3328   0.003072   0
0.0460156  2.33626   0.003072   0
0.0460938  2.31488   0.002688   0
0.0461719  2.30259   0.002432   0
0.04625  2.33242   0.0032   0
0.0463281  2.30566   0.003072   0
0.0464063  2.33075   0.003456   0
0.0464844  2.30579   0.003328   0
0.0465625  2.31526   0.002176   0
0.0466406  2.30438   0.002944   0
0.0467188  2.30976   0.002432   0
0.0467969  2.3017   0.002688   0
0.046875  2.27955   0.002816   0
0.0469531  2.27968   0.003072   0
0.0470313  2.31309   0.003072   0
0.0471094  2.26982   0.002816   0
0.0471875  2.3177   0.002176   0
0.0472656  2.28672   0.003968   0
0.0473438  2.28186   0.002816   0
0.0474219  2.31974   0.002944   0
0.0475  2.28928   0.003456   0
0.0475781  2.30912   0.002944   0
0.0476563  2.29005   0.002688   0
0.0477344  2.27456   0.003712   0
0.0478125  2.28979   0.002688   0
0.0478906  2.27558   0.004352   0
0.0479688  2.27789   0.003584   0
0.0480469  2.28019   0.004608   0
0.048125  2.25882   0.002816   0
0.0482031  2.2647   0.003712   0
0.0482812  2.28454   0.004864   0
0.0483594  2.2752   0.003328   0
0.0484375  2.26611   0.00384   0
0.0485156  2.28902   0.003328   0
0.0485937  2.28902   0.003456   0
0.0486719  2.24832   0.004352   0
0.04875  2.24538   0.005376   0
0.0488281  2.28083   0.00384   0
0.0489062  2.25523   0.002432   0
0.0489844  2.22374   0.003968   0
0.0490625  2.26893   0.002944   0
0.0491406  2.28992   0.003328   0
0.0492187  2.2409   0.003968   0
0.0492969  2.27123   0.003968   0
0.049375  2.22912   0.0032   0
0.0494531  2.2473   0.003456   0
0.0495312  2.2176   0.00448   0
0.0496094  2.20339   0.004736   0
0.0496875  2.23552   0.00448   0
0.0497656  2.24448   0.00512   0
0.0498437  2.22976   0.003712   0
0.0499219  2.22835   0.004096   0
0.05  2.26278   0.004864   0
0.0500781  2.23437   0.003328   0
0.0501562  2.26893   0.003968   0
0.0502344  2.25178   0.003712   0
0.0503125  2.22477   0.005248   0
0.0503906  2.20582   0.004352   0
0.0504687  2.23987   0.005376   0
0.0505469  2.22477   0.00448   0
0.050625  2.19597   0.004096   0
0.0507031  2.18611   0.003584   0
0.0507812  2.23462   0.004736   0
0.0508594  2.20518   0.004096   0
0.0509375  2.21862   0.005248   0
0.0510156  2.22246   0.006272   0
0.0510938  2.22029   0.006272   0
0.0511719  2.18829   0.006272   0
0.05125  2.19648   0.004352   0
0.0513281  2.21773   0.00448   0
0.0514063  2.20147   0.006528   0
0.0514844  2.1815   0.00448   0
0.0515625  2.18893   0.005376   0
0.0516406  2.19405   0.00576   0
0.0517188  2.21888   0.004352   0
0.0517969  2.21261   0.005376   0
0.051875  2.1993   0.007936   0
0.0519531  2.20826   0.004864   0
0.0520313  2.19341   0.004608   0
0.0521094  2.20723   0.004864   0
0.0521875  2.20442   0.005248   0
0.0522656  2.17894   0.006016   0
0.0523438  2.21376   0.006784   0
0.0524219  2.19942   0.005248   0
0.0525  2.17037   0.00576   0
0.0525781  2.15386   0.00576   0
0.0526563  2.18816   0.005888   0
0.0527344  2.17446   0.006144   0
0.0528125  2.19379   0.0064   0
0.0528906  2.18061   0.007552   0
0.0529688  2.1833   0.006912   0
0.0530469  2.1527   0.00576   0
0.053125  2.17229   0.005376   0
0.0532031  2.17318   0.006656   0
0.0532813  2.17626   0.005632   0
0.0533594  2.16243   0.008704   0
0.0534375  2.15949   0.006656   0
0.0535156  2.16486   0.00576   0
0.0535938  2.1527   0.00576   0
0.0536719  2.15194   0.006912   0
0.05375  2.14912   0.00704   0
0.0538281  2.17715   0.005376   0
0.0539063  2.14848   0.005504   0
0.0539844  2.15411   0.005632   0
0.0540625  2.15014   0.006656   0
0.0541406  2.13517   0.00704   0
0.0542188  2.17139   0.00704   0
0.0542969  2.13184   0.006784   0
0.054375  2.17114   0.009088   0
0.0544531  2.15296   0.008448   0
0.0545313  2.13389   0.008192   0
0.0546094  2.13325   0.008192   0
0.0546875  2.1175   0.009216   0
0.0547656  2.18624   0.00704   0
0.0548438  2.14131   0.008192   0
0.0549219  2.10112   0.00832   0
0.055  2.14285   0.006656   0
0.0550781  2.11968   0.00768   0
0.0551563  2.13786   0.008064   0
0.0552344  2.14592   0.00832   0
0.0553125  2.1417   0.009856   0
0.0553906  2.1065   0.008576   0
0.0554688  2.10458   0.00704   0
0.0555469  2.12083   0.007808   0
0.055625  2.12122   0.00704   0
0.0557031  2.13133   0.007552   0
0.0557813  2.11622   0.011776   0
0.0558594  2.13274   0.009216   0
0.0559375  2.11123   0.009344   0
0.0560156  2.12992   0.010112   0
0.0560937  2.12685   0.007808   0
0.0561719  2.09907   0.009472   0
0.05625  2.11661   0.006272   0
0.0563281  2.08346   0.008064   0
0.0564062  2.09011   0.006272   0
0.0564844  2.11814   0.010752   0
0.0565625  2.08896   0.008064   0
0.0566406  2.12083   0.008832   0
0.0567187  2.08499   0.008064   0
0.0567969  2.08755   0.008192   0
0.056875  2.10701   0.007936   0
0.0569531  2.10086   0.012416   0
0.0570312  2.1015   0.01024   0
0.0571094  2.10765   0.0096   0
0.0571875  2.0905   0.008832   0
0.0572656  2.09152   0.009472   0
0.0573437  2.11008   0.010112   0
0.0574219  2.07424   0.009856   0
0.0575  2.11802   0.011904   0
0.0575781  2.10598   0.011392   0
0.0576562  2.06502   0.009088   0.000128
0.0577344  2.06438   0.009984   0
0.0578125  2.07834   0.009472   0
0.0578906  2.06694   0.010112   0
0.0579687  2.08781   0.009216   0
0.0580469  2.08563   0.008576   0
0.058125  2.06874   0.009216   0
0.0582031  2.07757   0.010496   0
0.0582812  2.0503   0.010368   0
0.0583594  2.08781   0.011264   0
0.0584375  2.05965   0.01024   0
0.0585156  2.04646   0.010752   0
0.0585938  2.0864   0.01088   0
0.0586719  2.04685   0.014208   0
0.05875  2.07027   0.01024   0
0.0588281  2.09958   0.010112   0
0.0589063  2.0695   0.009728   0
0.0589844  2.05389   0.010624   0
0.0590625  2.04506   0.011264   0
0.0591406  2.03942   0.009088   0
0.0592188  2.05069   0.010112   0
0.0592969  2.05056   0.011392   0
0.059375  2.03955   0.012672   0
0.0594531  2.05248   0.011264   0
0.0595313  2.06835   0.01216   0
0.0596094  2.08166   0.014208   0
0.0596875  2.06758   0.013312   0
0.0597656  2.07539   0.013824   0
0.0598438  2.02714   0.013056   0
0.0599219  2.04749   0.011904   0
0.06  2.05299   0.012544   0
0.0600781  2.02982   0.009856   0
0.0601563  2.06938   0.011392   0
0.0602344  2.03405   0.010752   0
0.0603125  2.04774   0.011904   0
0.0603906  2.0192   0.013312   0
0.0604688  2.04378   0.013696   0
0.0605469  2.02893   0.013952   0
0.060625  2.07526   0.013184   0
0.0607031  2.01101   0.015232   0
0.0607813  2.03341   0.012288   0
0.0608594  2.01344   0.013312   0
0.0609375  2.02931   0.016256   0
0.0610156  2.01792   0.013568   0
0.0610938  2.01754   0.013824   0
0.0611719  2.01523   0.013184   0
0.06125  1.99642   0.013184   0
0.0613281  2.02598   0.012288   0
0.0614063  2.00896   0.014848   0
0.0614844  2.04211   0.013184   0
0.0615625  1.99718   0.0128   0
0.0616406  2.02138   0.014208   0
0.0617188  2.0032   0.011648   0
0.0617969  2.00077   0.016512   0
0.061875  2.02662   0.015488   0
0.0619531  2.01946   0.01344   0
0.0620313  2.00154   0.016512   0
0.0621094  1.99232   0.01472   0
0.0621875  1.99411   0.016   0
0.0622656  2.01779   0.016768   0
0.0623438  1.99027   0.0128   0
0.0624219  2.01933   0.014208   0
0.0625  2.02739   0.014848   0
0.0625781  2.00102   0.013952   0
0.0626562  2.0023   0.013312   0
0.0627344  1.98566   0.016512   0
0.0628125  1.99667   0.016256   0
0.0628906  2.00525   0.014592   0
0.0629688  1.9648   0.016896   0
0.0630469  2.00102   0.015744   0
0.063125  2.0064   0.018304   0
0.0632031  1.97952   0.014848   0
0.0632812  1.9977   0.013696   0
0.0633594  1.98541   0.015616   0
0.0634375  2.01254   0.014464   0
0.0635156  2.01011   0.015232   0
0.0635938  1.96083   0.015872   0
0.0636719  1.96877   0.015488   0
0.06375  1.98925   0.01792   0
0.0638281  1.95558   0.017024   0
0.0639062  1.97555   0.014208   0
0.0639844  1.99424   0.018432   0
0.0640625  2.00448   0.01792   0
0.0641406  1.94906   0.014464   0
0.0642188  1.99667   0.019968   0
0.0642969  1.97555   0.015488   0
0.064375  1.97427   0.016512   0
0.0644531  1.97478   0.01856   0
0.0645312  1.99667   0.0192   0
0.0646094  1.96966   0.017152   0
0.0646875  1.9607   0.016896   0
0.0647656  1.9511   0.017408   0
0.0648438  1.9639   0.01728   0
0.0649219  1.98349   0.018688   0
0.065  1.95802   0.019072   0
0.0650781  1.9561   0.022784   0
0.0651562  1.95072   0.01536   0
0.0652344  1.95187   0.018432   0
0.0653125  1.97274   0.015744   0
0.0653906  1.94957   0.019968   0
0.0654688  1.95149   0.020992   0
0.0655469  1.96454   0.020608   0
0.065625  1.9735   0.022272   0
0.0657031  1.9543   0.017536   0
0.0657812  1.93613   0.020224   0
0.0658594  1.95494   0.020096   0
0.0659375  1.94918   0.019456   0
0.0660156  1.94483   0.018304   0
0.0660938  1.97069   0.020352   0
0.0661719  1.91283   0.020736   0
0.06625  1.94368   0.019328   0
0.0663281  1.92883   0.019328   0
0.0664062  1.95379   0.022528   0
0.0664844  1.93715   0.022272   0
0.0665625  1.95418   0.021248   0
0.0666406  1.93741   0.02176   0
0.0667188  1.92717   0.021376   0
0.0667969  1.92525   0.022656   0
0.066875  1.93933   0.019968   0.000128
0.0669531  1.96544   0.020096   0
0.0670313  1.92934   0.020736   0
0.0671094  1.91757   0.023808   0
0.0671875  1.92909   0.024448   0
0.0672656  1.90374   0.024832   0
0.0673438  1.91104   0.024832   0
0.0674219  1.91386   0.02112   0
0.0675  1.94304   0.02048   0
0.0675781  1.9479   0.022656   0
0.0676563  1.9328   0.02112   0
0.0677344  1.9479   0.0224   0
0.0678125  1.92909   0.020736   0
0.0678906  1.90349   0.022528   0
0.0679688  1.9209   0.021632   0
0.0680469  1.88326   0.024704   0
0.068125  1.90438   0.0224   0
0.0682031  1.90528   0.022272   0
0.0682813  1.93459   0.02176   0
0.0683594  1.89632   0.022528   0
0.0684375  1.90886   0.021504   0
0.0685156  1.91526   0.02496   0
0.0685937  1.9209   0.023936   0.000128
0.0686719  1.90208   0.023936   0
0.06875  1.9223   0.024576   0
0.0688281  1.89312   0.023168   0
0.0689063  1.90886   0.02816   0
0.0689844  1.89491   0.024448   0
0.0690625  1.89901   0.024064   0
0.0691406  1.89197   0.024832   0
0.0692187  1.91424   0.024448   0
0.0692969  1.87379   0.02752   0
0.069375  1.91296   0.02368   0
0.0694531  1.87712   0.023936   0
0.0695313  1.89248   0.023808   0
0.0696094  1.9328   0.023936   0
0.0696875  1.88685   0.024576   0.000128
0.0697656  1.90515   0.026624   0.000128
0.0698437  1.89747   0.02624   0
0.0699219  1.88685   0.03264   0
0.07  1.9127   0.024704   0
0.0700781  1.91066   0.029952   0
0.0701563  1.88403   0.027776   0
0.0702344  1.88864   0.02432   0.000128
0.0703125  1.85933   0.025856   0
0.0703906  1.89184   0.024064   0
0.0704687  1.88672   0.027392   0
0.0705469  1.86048   0.027392   0
0.070625  1.88698   0.024448   0
0.0707031  1.86061   0.030208   0
0.0707813  1.87584   0.0288   0
0.0708594  1.8912   0.029056   0
0.0709375  1.87443   0.025344   0
0.0710156  1.89901   0.03072   0
0.0710937  1.90157   0.025728   0
0.0711719  1.8455   0.031488   0
0.07125  1.8807   0.029696   0
0.0713281  1.87942   0.025472   0.000128
0.0714063  1.87533   0.028288   0
0.0714844  1.86893   0.026496   0
0.0715625  1.8528   0.0288   0
0.0716406  1.85421   0.029184   0
0.0717187  1.87251   0.027776   0.000128
0.0717969  1.87661   0.033664   0.000128
0.071875  1.86842   0.031232   0.000128
0.0719531  1.86202   0.030336   0
0.0720313  1.87162   0.031744   0
0.0721094  1.83488   0.032512   0
0.0721875  1.84973   0.027008   0
0.0722656  1.84051   0.032384   0
0.0723437  1.83923   0.030464   0
0.0724219  1.81862   0.030208   0
0.0725  1.84077   0.027776   0
0.0725781  1.84038   0.028544   0.000128
0.0726563  1.87853   0.030208   0
0.0727344  1.83731   0.030464   0.000128
0.0728125  1.83578   0.032128   0.000128
0.0728906  1.85178   0.027392   0
0.0729687  1.8537   0.030976   0
0.0730469  1.84205   0.03136   0
0.073125  1.84883   0.030464   0
0.0732031  1.86586   0.03008   0.000256
0.0732813  1.85498   0.032384   0
0.0733594  1.84934   0.030336   0
0.0734375  1.84845   0.03328   0.000256
0.0735156  1.82848   0.033792   0.000128
0.0735937  1.84205   0.034048   0
0.0736719  1.84909   0.034688   0
0.07375  1.83514   0.033408   0.000128
0.0738281  1.83782   0.036864   0
0.0739063  1.84   0.032256   0.000128
0.0739844  1.83859   0.032   0.000128
0.0740625  1.83603   0.031232   0.000256
0.0741406  1.85216   0.034048   0
0.0742188  1.82912   0.035456   0.000128
0.0742969  1.84576   0.035584   0
0.074375  1.83514   0.036224   0
0.0744531  1.82221   0.031232   0
0.0745313  1.84973   0.033792   0
0.0746094  1.86406   0.03456   0
0.0746875  1.84205   0.033536   0
0.0747656  1.81427   0.032896   0
0.0748438  1.81939   0.03584   0
0.0749219  1.81338   0.034944   0
0.075  1.82208   0.03456   0
0.0750781  1.81824   0.032896   0
0.0751563  1.81965   0.035584   0.000128
0.0752344  1.82643   0.033152   0
0.0753125  1.82656   0.03648   0.000128
0.0753906  1.80058   0.04032   0.000128
0.0754688  1.8199   0.035328   0
0.0755469  1.84371   0.03328   0
0.075625  1.78458   0.0352   0.000128
0.0757031  1.81427   0.03392   0
0.0757813  1.83219   0.041344   0.000128
0.0758594  1.79085   0.038784   0
0.0759375  1.80467   0.033792   0
0.0760156  1.82605   0.038144   0
0.0760938  1.83181   0.033536   0
0.0761719  1.82976   0.033664   0
0.07625  1.79469   0.041472   0
0.0763281  1.8249   0.035968   0
0.0764062  1.81005   0.039808   0.000128
0.0764844  1.77843   0.0384   0
0.0765625  1.80326   0.036992   0.000256
0.0766406  1.80045   0.034304   0.000128
0.0767188  1.77843   0.040704   0
0.0767969  1.77779   0.040192   0
0.076875  1.792   0.037376   0
0.0769531  1.79162   0.038016   0.000128
0.0770312  1.80045   0.041728   0
0.0771094  1.79507   0.041344   0
0.0771875  1.81338   0.037632   0
0.0772656  1.79507   0.041472   0
0.0773438  1.7911   0.0384   0
0.0774219  1.84742   0.038144   0
0.0775  1.7879   0.0384   0.000128
0.0775781  1.81414   0.03904   0
0.0776562  1.77549   0.039936   0.000128
0.0777344  1.78522   0.037504   0
0.0778125  1.80582   0.043648   0
0.0778906  1.78611   0.043136   0
0.0779688  1.78266   0.040448   0
0.0780469  1.78586   0.042368   0
0.078125  1.77843   0.039424   0
0.0782031  1.79008   0.04288   0
0.0782812  1.79546   0.039808   0
0.0783594  1.79533   0.040448   0
0.0784375  1.77728   0.042496   0.000128
0.0785156  1.79533   0.03904   0.000256
0.0785938  1.78931   0.038016   0.000128
0.0786719  1.79981   0.041344   0
0.07875  1.77382   0.042496   0
0.0788281  1.78842   0.04416   0
0.0789062  1.78637   0.041472   0
0.0789844  1.77715   0.04352   0
0.0790625  1.78867   0.041088   0
0.0791406  1.77536   0.042752   0
0.0792188  1.78112   0.042752   0.000256
0.0792969  1.78765   0.0448   0
0.079375  1.78458   0.044544   0.000128
0.0794531  1.76077   0.047616   0.000128
0.0795312  1.77434   0.046464   0
0.0796094  1.74963   0.045056   0
0.0796875  1.77306   0.045824   0
0.0797656  1.7929   0.041344   0.000128
0.0798438  1.76934   0.04672   0.000256
0.0799219  1.78048   0.044288   0.000128
0.08  1.76422   0.045696   0.000256
0.0800781  1.73811   0.044288   0
0.0801562  1.73325   0.044672   0
0.0802344  1.78099   0.049152   0
0.0803125  1.77523   0.044672   0.000256
0.0803906  1.74349   0.04672   0.000384
0.0804688  1.76397   0.052608   0
0.0805469  1.76563   0.046208   0.000128
0.080625  1.77011   0.047104   0
0.0807031  1.76909   0.045696   0.000128
0.0807812  1.78803   0.045184   0
0.0808594  1.7568   0.053888   0
0.0809375  1.73696   0.050176   0.000128
0.0810156  1.75488   0.048384   0
0.0810938  1.74733   0.045824   0.000128
0.0811719  1.76474   0.050816   0.000128
0.08125  1.75168   0.045568   0.000128
0.0813281  1.75629   0.047744   0.000128
0.0814062  1.7673   0.049408   0
0.0814844  1.74874   0.047104   0
0.0815625  1.71021   0.048   0.000128
0.0816406  1.75002   0.0512   0
0.0817188  1.7559   0.043776   0
0.0817969  1.73184   0.04992   0.000384
0.081875  1.73581   0.04672   0
0.0819531  1.7568   0.048256   0
0.0820312  1.72915   0.053888   0
0.0821094  1.75104   0.050688   0.000128
0.0821875  1.73107   0.053888   0.000128
0.0822656  1.7481   0.051072   0
0.0823438  1.74771   0.056192   0.000384
0.0824219  1.74054   0.052352   0.000128
0.0825  1.70509   0.050688   0
0.0825781  1.73043   0.049024   0
0.0826563  1.73568   0.055552   0
0.0827344  1.72992   0.049024   0
0.0828125  1.74861   0.054272   0.000256
0.0828906  1.72109   0.052736   0.000128
0.0829688  1.72954   0.054016   0.000128
0.0830469  1.71635   0.054144   0
0.083125  1.72314   0.05568   0
0.0832031  1.69882   0.049536   0.000256
0.0832813  1.73312   0.05184   0
0.0833594  1.72621   0.051584   0
0.0834375  1.74003   0.055296   0.000128
0.0835156  1.74669   0.057728   0
0.0835938  1.73414   0.053504   0
0.0836719  1.71533   0.056576   0.000128
0.08375  1.71904   0.056832   0
0.0838281  1.69395   0.056704   0.000256
0.0839063  1.70637   0.055552   0.000128
0.0839844  1.72518   0.055168   0
0.0840625  1.70022   0.0544   0.000128
0.0841406  1.71584   0.055296   0.000256
0.0842187  1.6951   0.06144   0.000128
0.0842969  1.70854   0.059776   0
0.084375  1.72352   0.052224   0
0.0844531  1.71546   0.05376   0.000128
0.0845313  1.7399   0.056448   0
0.0846094  1.72134   0.055936   0
0.0846875  1.72698   0.056448   0.000128
0.0847656  1.69485   0.055168   0.000128
0.0848437  1.69088   0.05888   0.000128
0.0849219  1.72608   0.054528   0.000256
0.085  1.69869   0.05696   0
0.0850781  1.72864   0.058496   0.000128
0.0851563  1.72992   0.057856   0.000256
0.0852344  1.70534   0.059392   0.000384
0.0853125  1.72173   0.05696   0.000128
0.0853906  1.69408   0.05568   0
0.0854687  1.66989   0.06144   0.000256
0.0855469  1.68128   0.055296   0.000256
0.085625  1.70547   0.057472   0
0.0857031  1.69421   0.056832   0.000512
0.0857813  1.68256   0.063232   0.000128
0.0858594  1.68909   0.06464   0
0.0859375  1.70061   0.060032   0.000256
0.0860156  1.70035   0.057984   0
0.0860937  1.69498   0.055552   0.000256
0.0861719  1.69587   0.05952   0
0.08625  1.67859   0.06144   0.000256
0.0863281  1.6855   0.058496   0
0.0864063  1.73491   0.06272   0.000128
0.0864844  1.69882   0.065408   0.000128
0.0865625  1.69421   0.060288   0.000256
0.0866406  1.68614   0.064384   0.000512
0.0867187  1.69587   0.062976   0.000128
0.0867969  1.69331   0.059904   0.000256
0.086875  1.68973   0.062208   0.000128
0.0869531  1.68333   0.061952   0.000256
0.0870313  1.69459   0.060544   0.000256
0.0871094  1.69216   0.062464   0.000384
0.0871875  1.71571   0.060416   0.000384
0.0872656  1.68653   0.066688   0.000128
0.0873437  1.67744   0.057472   0.000384
0.0874219  1.64326   0.064512   0
0.0875  1.67667   0.060032   0.000128
0.0875781  1.66477   0.063104   0
0.0876563  1.6736   0.06208   0
0.0877344  1.70202   0.06272   0.000384
0.0878125  1.67309   0.061056   0.000128
0.0878906  1.664   0.06464   0.000256
0.0879687  1.70432   0.064   0.000256
0.0880469  1.69843   0.061056   0.000128
0.088125  1.67258   0.064512   0.000512
0.0882031  1.67808   0.064   0.000256
0.0882813  1.67526   0.06464   0.000384
0.0883594  1.66016   0.066176   0.000384
0.0884375  1.63162   0.061696   0
0.0885156  1.66784   0.06848   0
0.0885937  1.68115   0.064384   0.000128
0.0886719  1.67296   0.064768   0.000384
0.08875  1.66157   0.06336   0.000128
0.0888281  1.6736   0.061952   0.00064
0.0889063  1.66566   0.066944   0
0.0889844  1.64634   0.063744   0.000128
0.0890625  1.66157   0.06592   0.000256
0.0891406  1.68115   0.069888   0.000128
0.0892187  1.66643   0.065408   0
0.0892969  1.66886   0.063232   0.000256
0.089375  1.66822   0.070528   0
0.0894531  1.62662   0.063488   0.000256
0.0895313  1.66848   0.06912   0.000256
0.0896094  1.67488   0.069248   0
0.0896875  1.67514   0.06528   0.00064
0.0897656  1.68422   0.063616   0.000128
0.0898438  1.64186   0.071168   0.000128
0.0899219  1.6599   0.06976   0.000128
0.09  1.65888   0.066816   0
0.0900781  1.66669   0.070272   0.000128
0.0901563  1.62739   0.071552   0.000384
0.0902344  1.64083   0.074624   0.000768
0.0903125  1.67347   0.06976   0.000128
0.0903906  1.66118   0.071552   0.000128
0.0904688  1.63315   0.06848   0.000256
0.0905469  1.6352   0.072192   0
0.090625  1.65862   0.068608   0.000256
0.0907031  1.65286   0.06912   0
0.0907813  1.64544   0.066432   0.000384
0.0908594  1.67194   0.0768   0.000128
0.0909375  1.6512   0.071936   0.000128
0.0910156  1.65555   0.071808   0.000256
0.0910938  1.64608   0.06912   0.000128
0.0911719  1.64262   0.073728   0.000256
0.09125  1.62816   0.072576   0
0.0913281  1.65683   0.073984   0.000256
0.0914063  1.64096   0.076032   0.000256
0.0914844  1.66822   0.067328   0
0.0915625  1.64096   0.071296   0.000128
0.0916406  1.66669   0.07232   0.000128
0.0917188  1.64966   0.068352   0.000128
0.0917969  1.63802   0.072192   0.000128
0.091875  1.64352   0.077568   0.000384
0.0919531  1.64672   0.079104   0.000256
0.0920312  1.65414   0.077056   0.000512
0.0921094  1.63648   0.069248   0.000384
0.0921875  1.65325   0.073856   0.00064
0.0922656  1.63814   0.070784   0
0.0923438  1.63392   0.076928   0.000256
0.0924219  1.64454   0.074624   0
0.0925  1.63034   0.070016   0
0.0925781  1.60819   0.07808   0.000128
0.0926562  1.66042   0.075776   0.000512
0.0927344  1.63136   0.08128   0.000384
0.0928125  1.64467   0.081664   0.000256
0.0928906  1.62496   0.079232   0.000768
0.0929688  1.64416   0.075008   0.000256
0.0930469  1.64045   0.073984   0.000128
0.093125  1.63917   0.075648   0.000128
0.0932031  1.62739   0.075648   0.000128
0.0932812  1.65581   0.082432   0.000256
0.0933594  1.63136   0.08512   0.000256
0.0934375  1.63021   0.081792   0.000256
0.0935156  1.60909   0.08064   0
0.0935938  1.63917   0.07616   0.000256
0.0936719  1.62432   0.081024   0.000256
0.09375  1.63162   0.07744   0.000128
0.0938281  1.60589   0.079232   0.000256
0.0939062  1.63789   0.077056   0.000768
0.0939844  1.63008   0.085888   0.000384
0.0940625  1.62906   0.084352   0.000128
0.0941406  1.65325   0.077952   0.000512
0.0942188  1.62726   0.082304   0.000384
0.0942969  1.65222   0.078976   0.000512
0.094375  1.62573   0.082304   0.000256
0.0944531  1.60832   0.080512   0.000384
0.0945312  1.62534   0.077696   0.000128
0.0946094  1.6192   0.080128   0
0.0946875  1.65197   0.083328   0.000512
0.0947656  1.6   0.08832   0.000768
0.0948438  1.60755   0.07936   0.000512
0.0949219  1.61677   0.081536   0.000384
0.095  1.62829   0.09088   0.000256
0.0950781  1.59808   0.084352   0.000128
0.0951562  1.61216   0.08128   0.000896
0.0952344  1.61216   0.082048   0.000512
0.0953125  1.58694   0.083712   0
0.0953906  1.62688   0.080896   0.000128
0.0954688  1.62534   0.081536   0.000256
0.0955469  1.60704   0.085504   0.000512
0.095625  1.59091   0.077696   0.000512
0.0957031  1.61075   0.088704   0.000128
0.0957812  1.60627   0.089216   0.000512
0.0958594  1.64237   0.084736   0.000384
0.0959375  1.61613   0.082304   0.00064
0.0960156  1.60026   0.081792   0.000512
0.0960938  1.60563   0.083968   0.000128
0.0961719  1.61472   0.080384   0.000768
0.09625  1.60486   0.087936   0.000384
0.0963281  1.62022   0.088576   0.000512
0.0964062  1.5977   0.092544   0.000512
0.0964844  1.58054   0.09664   0.000384
0.0965625  1.59475   0.089856   0.000128
0.0966406  1.61101   0.088704   0.000512
0.0967188  1.59936   0.093056   0.000512
0.0967969  1.59181   0.08896   0
0.096875  1.59923   0.088832   0.001152
0.0969531  1.60691   0.087168   0.000384
0.0970312  1.56326   0.090112   0.000768
0.0971094  1.60205   0.088576   0.000256
0.0971875  1.60768   0.088192   0.001408
0.0972656  1.57658   0.088576   0.000768
0.0973438  1.6169   0.08896   0.000256
0.0974219  1.56851   0.09152   0.00064
0.0975  1.56838   0.08704   0.000896
0.0975781  1.57914   0.096256   0.000384
0.0976562  1.59718   0.088448   0.000768
0.0977344  1.59398   0.090496   0.00064
0.0978125  1.58195   0.092032   0.00064
0.0978906  1.59027   0.085504   0.000384
0.0979688  1.58618   0.09152   0.00064
0.0980469  1.61165   0.090752   0.000128
0.098125  1.60461   0.090112   0.000256
0.0982031  1.5712   0.09216   0.000512
0.0982813  1.63366   0.095744   0.00064
0.0983594  1.58874   0.089856   0.001024
0.0984375  1.57811   0.0896   0.000512
0.0985156  1.59424   0.088704   0.000128
0.0985938  1.59206   0.095744   0.000256
0.0986719  1.56749   0.089344   0.000384
0.09875  1.59194   0.09472   0.001024
0.0988281  1.57594   0.095744   0.000512
0.0989063  1.58771   0.095872   0.000256
0.0989844  1.58042   0.094848   0.000768
0.0990625  1.59859   0.094848   0.000384
0.0991406  1.60397   0.091008   0.000512
0.0992188  1.58835   0.098688   0.00064
0.0992969  1.57158   0.095488   0.000512
0.099375  1.5639   0.095488   0.00064
0.0994531  1.56058   0.092928   0.00064
0.0995313  1.58221   0.100992   0.00064
0.0996094  1.58182   0.098304   0.000768
0.0996875  1.57722   0.096768   0.001152
0.0997656  1.57875   0.095872   0.00064
0.0998438  1.55443   0.096128   0.00064
0.0999219  1.56877   0.096   0.000768
0.1  1.58259   0.094464   0.000512

==> casea_lambdaproblem_delta0.015625_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2    18.1109     0.8430     780097     0.1106     0.5981     1.0050     0.2719     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4    37.2673     1.7649    1559553     0.1173     0.6393     1.0025     0.2894     0.5505     0.5542     0.4595     0.5545     0.0067     0.0412     0.0025     0.0175
         8   178.7540     7.4310    3118465     0.1209     0.6621     1.0013     0.2990     0.5204     0.5233     0.5981     0.5232     0.0037     0.0228     0.0012     0.0097
        16   866.0857   155.7400    6236289     0.1229     0.6741     1.0007     0.3041     0.0000     0.0000     0.0000     0.0000     0.0019     0.0119     0.0007     0.0051


==> casea_lambdaproblem_delta0.03125_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     3.5217     0.1888     195489     0.1157     0.6001     1.0101     0.2733     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     7.5609     0.4404     390657     0.1221     0.6423     1.0054     0.2900     0.5363     0.5495     0.5533     0.5495     0.0064     0.0422     0.0047     0.0167
         8    15.3468     0.7809     780993     0.1256     0.6655     1.0028     0.2992     0.5155     0.5238     0.5410     0.5237     0.0034     0.0232     0.0026     0.0092
        16    30.9361     1.5705    1561665     0.1273     0.6776     1.0014     0.3040     0.5078     0.5129     0.5070     0.5130     0.0018     0.0121     0.0014     0.0048
        32   103.5260     4.5547    3123009     0.1282     0.6839     1.0007     0.3065     0.5101     0.5124     0.4283     0.5132     0.0009     0.0062     0.0007     0.0025
        64   664.2931   105.3138    6245697     0.1287     0.6871     1.0004     0.3078  -279.9728  -215.2234  3290.6170  -243.2274     0.0005     0.0032     0.0003     0.0013
       


==> casea_lambdaproblem_delta0.0625_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.8156     0.0432      49105     0.1261     0.6051     1.0201     0.2768     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     1.6098     0.0870      98049     0.1320     0.6485     1.0107     0.2915     0.5100     0.5480     0.5481     0.5487     0.0059     0.0434     0.0094     0.0148
         8     2.9718     0.1729     195937     0.1350     0.6723     1.0055     0.2996     0.4969     0.5234     0.5271     0.5235     0.0030     0.0238     0.0052     0.0081
        16     6.2985     0.3418     391713     0.1365     0.6847     1.0028     0.3038     0.4960     0.5123     0.5083     0.5126     0.0015     0.0124     0.0027     0.0042
        32    12.6911     0.6503     783265     0.1373     0.6911     1.0014     0.3060     0.4939     0.5054     0.5087     0.5054     0.0007     0.0064     0.0014     0.0022
        64    25.4978     1.2715    1566369     0.1376     0.6943     1.0007     0.3071     0.5120     0.5130     0.4366     0.5160     0.0004     0.0032     0.0007     0.0011
       128    73.3945     2.9201    3132577     0.1378     0.6960     1.0004     0.3077     0.4506     0.4761     0.6978     0.4688     0.0002     0.0017     0.0003     0.0006
       256   339.1606    18.7908    6264993     0.1379     0.6968     1.0002     0.3079     0.5257     0.5171     0.4140     0.5223     0.0001     0.0008     0.0002     0.0003
       512  1645.4706   329.2975   12529825     0.1379     0.6972     1.0001     0.3081     0.0000     0.0000     0.0000     0.0000     0.0000     0.0004     0.0001     0.0001


==> casea_lambdaproblem_delta0.125_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.2227     0.0072      12393     0.1479     0.6171     1.0396     0.2846     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.3403     0.0245      24705     0.1528     0.6618     1.0210     0.2948     0.4334     0.5443     0.5469     0.5495     0.0049     0.0448     0.0186     0.0103
         8     0.7250     0.0357      49329     0.1549     0.6862     1.0108     0.3005     0.4258     0.5215     0.5226     0.5236     0.0021     0.0244     0.0102     0.0056
        16     1.4196     0.0720      98577     0.1558     0.6989     1.0055     0.3034     0.4336     0.5090     0.5159     0.5086     0.0009     0.0127     0.0053     0.0029
        32     2.7175     0.1504     197073     0.1561     0.7054     1.0027     0.3049     0.4721     0.5097     0.4901     0.5140     0.0004     0.0065     0.0027     0.0015
        64     5.5232     0.2852     394065     0.1563     0.7087     1.0014     0.3057     0.4607     0.5000     0.5113     0.4981     0.0002     0.0033     0.0013     0.0008
       128    10.9644     0.5429     788049     0.1564     0.7104     1.0007     0.3061     0.4861     0.5027     0.4966     0.5040     0.0001     0.0016     0.0007     0.0004
       256    23.1312     1.0689    1576017     0.1564     0.7112     1.0003     0.3063     0.4431     0.4905     0.5350     0.4821     0.0000     0.0008     0.0003     0.0002
       512    54.8054     2.1323    3151953     0.1565     0.7116     1.0002     0.3063     0.4866     0.4992     0.5039     0.4982     0.0000     0.0004     0.0002     0.0001
      1024   220.5599     7.9604    6303825     0.1565     0.7118     1.0001     0.3064     0.1085     0.4233     0.7381     0.3557     0.0000     0.0002     0.0001     0.0000
      2048   931.4919   139.6674   12607569     0.1565     0.7119     1.0000     0.3064     0.0000     0.0000     0.0000     0.0000     0.0000     0.0001     0.0001     0.0000


==> casea_lambdaproblem_delta0.25_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.0510     0.0045       3157     0.1950     0.6440     1.0771     0.3015     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.0879     0.0194       6273     0.1977     0.6895     1.0405     0.3014     0.0434     0.5371     0.5390    -1.7773     0.0026     0.0456     0.0367     0.0001
         8     0.1692     0.0056      12505     0.1978     0.7140     1.0207     0.3016    -3.5035     0.5169     0.5181     0.7990     0.0001     0.0245     0.0198     0.0002
        16     0.3070     0.0179      24969     0.1974     0.7266     1.0105     0.3017     0.8538     0.5080     0.5084     0.5889     0.0004     0.0126     0.0102     0.0002
        32     0.6187     0.0293      49897     0.1970     0.7331     1.0053     0.3018     0.6142     0.5040     0.5038     0.5392     0.0003     0.0064     0.0052     0.0001
        64     1.2822     0.0638      99753     0.1968     0.7363     1.0026     0.3019     0.5492     0.5019     0.5020     0.5161     0.0002     0.0032     0.0026     0.0001
       128     2.5625     0.1196     199465     0.1967     0.7379     1.0013     0.3019     0.5209     0.5014     0.5001     0.5207     0.0001     0.0016     0.0013     0.0000
       256     5.3744     0.2163     398889     0.1966     0.7388     1.0007     0.3019     0.5019     0.5029     0.4964     0.5645     0.0001     0.0008     0.0007     0.0000
       512     9.9597     0.4577     797737     0.1966     0.7392     1.0003     0.3019     0.5041     0.5006     0.4997     0.5091     0.0000     0.0004     0.0003     0.0000
      1024    20.4183     0.9637    1595433     0.1966     0.7394     1.0002     0.3019     0.6483     0.4598     0.5687    -0.3740     0.0000     0.0002     0.0002     0.0000
      2048    46.5035     1.6085    3190825     0.1966     0.7395     1.0001     0.3019     0.8339     0.3700     0.6787     3.9645     0.0000     0.0001     0.0001     0.0000
      4096   106.1082     4.7778    6381609     0.1966     0.7395     1.0000     0.3019    -0.4096     1.3009    -0.0998    -1.4921     0.0000     0.0000     0.0001     0.0000
      8192   345.5990    41.1274   12763177     0.1966     0.7395     1.0000     0.3019     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000


==> casea_lambdaproblem_delta0.5_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.0120     0.0002        819     0.2968     0.7014     1.1426     0.3333     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.0266     0.0006       1617     0.2978     0.7440     1.0740     0.3102    -2.3099     0.5304     0.5309     0.4814     0.0010     0.0426     0.0686     0.0231
         8     0.0388     0.0008       3213     0.2955     0.7666     1.0376     0.2991     1.0212     0.5125     0.5126     0.4878     0.0024     0.0226     0.0364     0.0111
        16     0.0741     0.0043       6405     0.2930     0.7782     1.0189     0.2937     0.6857     0.5051     0.5050     0.4924     0.0024     0.0116     0.0187     0.0054
        32     0.1571     0.0041      12789     0.2914     0.7840     1.0095     0.2910     0.5869     0.5020     0.5021     0.4957     0.0017     0.0058     0.0094     0.0027
        64     0.2966     0.0110      25557     0.2904     0.7869     1.0047     0.2897     0.5430     0.5009     0.5009     0.4976     0.0010     0.0029     0.0047     0.0013
       128     0.5982     0.0229      51093     0.2899     0.7884     1.0024     0.2890     0.5215     0.5004     0.5004     0.4987     0.0005     0.0015     0.0024     0.0007
       256     1.2133     0.0431     102165     0.2896     0.7892     1.0012     0.2887     0.5096     0.5014     0.4992     0.4983     0.0003     0.0007     0.0012     0.0003
       512     2.5413     0.0835     204309     0.2894     0.7895     1.0006     0.2885     0.5010     0.5048     0.4964     0.4958     0.0001     0.0004     0.0006     0.0002
      1024     4.6109     0.1603     408597     0.2894     0.7897     1.0003     0.2884     0.5018     0.5010     0.4993     0.4990     0.0001     0.0002     0.0003     0.0001
      2048     9.2208     0.3090     817173     0.2893     0.7898     1.0002     0.2884     0.5991     0.3987     0.5816     0.5851     0.0000     0.0001     0.0001     0.0000
      4096    18.3667     0.5818    1634325     0.2893     0.7898     1.0001     0.2884     0.6562     0.2575     0.6338     0.6389     0.0000     0.0000     0.0001     0.0000
      8192    39.5864     1.1543    3268629     0.2893     0.7898     1.0000     0.2884     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0001     0.0000


==> casea_pdmp_friction_data5.txt <==
#N =   100000 compute the fours statistics wrt delta 
0.5   4.77376  0.0102332  0.290785       0.289204       0.292372       0.7902       0.786916       0.793498       0.999293       0.99379       1.00482       0.288184       0.286029       0.290349       0.683261
0.25   4.07703  0.010125  0.19597       0.194814       0.197131       0.740249       0.736802       0.743713       0.996749       0.99029       1.00324       0.299847       0.297338       0.302369       2.25157
0.125   3.7787  0.0102763  0.155953       0.15498       0.156932       0.711712       0.708124       0.715319       1.00166       0.994584       1.00877       0.306227       0.303492       0.308976       8.3516
0.0625   3.63837  0.0104122  0.138007       0.137117       0.138901       0.69822       0.694535       0.701926       0.998803       0.991417       1.00623       0.307146       0.3043       0.310009       31.8678
0.03125   3.56995  0.0104922  0.128866       0.128022       0.129714       0.690603       0.686867       0.694361       0.998777       0.991218       1.00638       0.308264       0.305354       0.311191       120.734
0.015625   3.5159  0.010427  0.125922       0.125092       0.126757       0.687702       0.683957       0.691469       0.996399       0.988748       1.00409       0.307633       0.304677       0.310607       420.51
0.0078125   3.4979  0.01045  0.12377       0.122956       0.124589       0.686412       0.682651       0.690196       0.999721       0.992001       1.00749       0.309353       0.30638       0.312343       1656.8
0.00390625   3.51841  0.0108047  0.124658       0.123829       0.125491       0.686706       0.682837       0.690598       0.998694       0.990824       1.00661       0.310936       0.307919       0.313971       5936.48


==> casea_pdmp_friction_data6.txt <==
#N =   1000000 compute the fours statistics wrt delta 
0.5   4.78448  0.00325581  0.288685       0.288187       0.289184       0.789574       0.788532       0.790618       1.00115       0.999402       1.0029       0.289148       0.288465       0.289833       4.85946
0.25   4.07701  0.00320444  0.19669       0.196322       0.197058       0.739578       0.738486       0.740671       0.999964       0.997908       1.00202       0.301791       0.30099       0.302594       16.4989
0.125   3.77604  0.00324734  0.156638       0.156328       0.156948       0.711982       0.710846       0.71312       1.00061       0.998372       1.00286       0.307045       0.306174       0.307918       59.6298
0.0625   3.64157  0.00328986  0.137872       0.137591       0.138153       0.697638       0.696474       0.698805       0.99993       0.997591       1.00227       0.308083       0.30718       0.308988       232.873
0.03125   3.57215  0.00330382  0.128859       0.128593       0.129126       0.690422       0.689244       0.691601       0.999319       0.996932       1.00171       0.308592       0.307672       0.309513       1196.33
0.015625   3.51328  0.0032924  0.126234       0.125971       0.126498       0.687987       0.686801       0.689175       0.995669       0.993248       0.998095       0.307269       0.306333       0.308206       4852.67
0.0078125   3.50081  0.0033076  0.123658       0.123401       0.123916       0.686261       0.685069       0.687455       1.00002       0.997578       1.00247       0.309579       0.308637       0.310523       16377.6
0.00390625   3.51885  0.00341766  0.124636       0.124374       0.124899       0.686687       0.685461       0.687915       0.99875       0.996256       1.00125       0.310971       0.310014       0.311929       58413.4


==> caseb_0.015625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.526439 1.69719 2.22363
#0.271149 3.84503 3.99504
0  1.913   0.0656   0
0.05  1.455   0.6024   0.0024
0.1  1.4626   0.8934   0.0242
0.15  1.3328   0.8868   0.0734
0.2  1.2406   0.8484   0.1378
0.25  1.1866   0.7758   0.2128
0.3  1.038   0.7168   0.256
0.35  0.9472   0.6534   0.325
0.4  0.8406   0.5518   0.3746
0.45  0.7982   0.5198   0.4066
0.5  0.734   0.4914   0.397
0.55  0.6734   0.472   0.4378
0.6  0.5886   0.4244   0.44
0.65  0.499   0.4012   0.4484
0.7  0.4706   0.3604   0.4416
0.75  0.4264   0.3424   0.4444
0.8  0.4064   0.3326   0.397
0.85  0.3626   0.3218   0.437
0.9  0.345   0.2964   0.4426
0.95  0.2938   0.276   0.4162
1  0.2762   0.2572   0.392
1.05  0.2558   0.2682   0.3898
1.1  0.2214   0.2478   0.3866
1.15  0.2054   0.2442   0.3666
1.2  0.1832   0.2288   0.3554
1.25  0.1712   0.2298   0.3468
1.3  0.1448   0.2044   0.3284
1.35  0.1488   0.2036   0.3062
1.4  0.1222   0.1962   0.297
1.45  0.1174   0.189   0.3064
1.5  0.1006   0.1986   0.2846
1.55  0.0928   0.1866   0.2722
1.6  0.0846   0.178   0.256
1.65  0.0786   0.173   0.2502
1.7  0.0808   0.1738   0.2638
1.75  0.0554   0.158   0.2432
1.8  0.0576   0.1536   0.2364
1.85  0.0518   0.1518   0.2422
1.9  0.0512   0.143   0.2154
1.95  0.0484   0.1402   0.2102
2  0.0484   0.1284   0.1978
2.05  0.0408   0.1426   0.2002
2.1  0.037   0.138   0.2148
2.15  0.0268   0.108   0.1864
2.2  0.0258   0.1246   0.1924
2.25  0.0278   0.1344   0.1854
2.3  0.0208   0.119   0.1778
2.35  0.0168   0.1086   0.1542
2.4  0.017   0.1114   0.1474
2.45  0.0182   0.1126   0.1554
2.5  0.013   0.1086   0.1454
2.55  0.014   0.1042   0.1486
2.6  0.014   0.1054   0.1408
2.65  0.01   0.1064   0.1342
2.7  0.0092   0.0894   0.1252
2.75  0.0122   0.1008   0.1194
2.8  0.0074   0.0968   0.1386
2.85  0.0106   0.0928   0.1296
2.9  0.0042   0.0798   0.123
2.95  0.0086   0.0948   0.1214
3  0.004   0.0786   0.1156
3.05  0.0038   0.0906   0.1076
3.1  0.004   0.084   0.1056
3.15  0.0036   0.0898   0.1112
3.2  0.0034   0.0708   0.1028
3.25  0.003   0.082   0.0994
3.3  0.0014   0.0668   0.1074
3.35  0.003   0.0736   0.094
3.4  0.0028   0.0668   0.0938
3.45  0.004   0.0796   0.1046
3.5  0.0008   0.0772   0.09
3.55  0.0014   0.0624   0.0836
3.6  0.0014   0.0608   0.0872
3.65  0.0008   0.0618   0.0876
3.7  0.002   0.0618   0.0902
3.75  0.0006   0.0628   0.0768
3.8  0.001   0.056   0.0874
3.85  0.0022   0.0616   0.0814
3.9  0.0004   0.0622   0.0754
3.95  0.0008   0.0526   0.0624
4  0.0008   0.046   0.0728
4.05  0.001   0.0466   0.0716
4.1  0.0006   0.049   0.0652
4.15  0.0004   0.0524   0.0628
4.2  0.0008   0.0476   0.0674
4.25  0.0008   0.0514   0.0638
4.3  0.0006   0.0498   0.059
4.35  0.0008   0.0482   0.0504
4.4  0.0006   0.0422   0.0556
4.45  0   0.0448   0.0578
4.5  0.0004   0.0418   0.0538
4.55  0   0.039   0.0554
4.6  0.0002   0.0374   0.0546
4.65  0.0006   0.0366   0.0474
4.7  0.0004   0.0394   0.0456
4.75  0.0008   0.0332   0.0402
4.8  0.001   0.028   0.0438
4.85  0   0.0304   0.0512
4.9  0   0.0352   0.047
4.95  0   0.0328   0.046
5  0   0.0318   0.045
5.05  0   0.0364   0.048
5.1  0   0.0318   0.0368
5.15  0   0.0334   0.0436
5.2  0.0004   0.0306   0.046
5.25  0   0.0332   0.0394
5.3  0   0.028   0.0306
5.35  0   0.0234   0.035
5.4  0   0.0252   0.0358
5.45  0   0.0308   0.0368
5.5  0   0.0252   0.0304
5.55  0   0.0294   0.031
5.6  0   0.0278   0.0312
5.65  0   0.0224   0.0326
5.7  0   0.0234   0.0256
5.75  0   0.0276   0.0322
5.8  0.0002   0.026   0.027
5.85  0   0.0228   0.027
5.9  0   0.0248   0.0336
5.95  0   0.0246   0.0288
6  0   0.0158   0.034
6.05  0   0.0182   0.0264
6.1  0   0.018   0.0304
6.15  0   0.0188   0.0254
6.2  0   0.018   0.0278
6.25  0   0.018   0.0266
6.3  0   0.022   0.0236
6.35  0   0.0148   0.0202
6.4  0   0.019   0.0218
6.45  0   0.018   0.0182
6.5  0   0.0142   0.0184
6.55  0   0.0148   0.0218
6.6  0   0.0142   0.0182
6.65  0   0.013   0.0254
6.7  0   0.0132   0.019
6.75  0   0.0124   0.0204
6.8  0   0.0142   0.0178
6.85  0   0.0098   0.016
6.9  0   0.0098   0.0172
6.95  0   0.0132   0.0148
7  0   0.0102   0.015
7.05  0   0.0114   0.0106
7.1  0   0.0158   0.0156
7.15  0   0.0152   0.0108
7.2  0   0.0092   0.0134
7.25  0   0.0112   0.0156
7.3  0   0.0116   0.012
7.35  0   0.0112   0.0152
7.4  0   0.008   0.014
7.45  0   0.0072   0.0144
7.5  0   0.0106   0.0142
7.55  0   0.0092   0.012
7.6  0   0.0094   0.0116
7.65  0   0.007   0.008
7.7  0   0.0112   0.0148
7.75  0   0.0044   0.0122
7.8  0   0.0062   0.014
7.85  0   0.006   0.0078
7.9  0   0.0084   0.0106
7.95  0   0.01   0.0068
8  0   0.0072   0.0106
8.05  0   0.0072   0.0098
8.1  0   0.01   0.0062
8.15  0   0.0048   0.0086
8.2  0   0.0082   0.0074
8.25  0   0.007   0.008
8.3  0   0.0076   0.006
8.35  0   0.0088   0.0078
8.4  0   0.008   0.0102
8.45  0   0.0072   0.0108
8.5  0   0.0034   0.0058
8.55  0   0.0056   0.0088
8.6  0   0.0068   0.0068
8.65  0   0.0056   0.0074
8.7  0   0.0066   0.0066
8.75  0   0.007   0.0098
8.8  0   0.0068   0.0058
8.85  0   0.0056   0.009
8.9  0   0.0054   0.0092
8.95  0   0.0024   0.0056
9  0   0.006   0.0056
9.05  0   0.0072   0.0078
9.1  0   0.0056   0.0076
9.15  0   0.0062   0.0066
9.2  0   0.0044   0.0058
9.25  0   0.0052   0.007
9.3  0   0.0052   0.0056
9.35  0   0.0036   0.007
9.4  0   0.005   0.0056
9.45  0   0.0032   0.0042
9.5  0   0.0042   0.0058
9.55  0   0.0056   0.0064
9.6  0   0.0038   0.0076
9.65  0   0.0022   0.0062
9.7  0   0.0062   0.0048
9.75  0   0.0022   0.0042
9.8  0   0.0028   0.0036
9.85  0   0.0034   0.0052
9.9  0   0.0032   0.0042
9.95  0   0.1234   0.163


==> caseb_0.03125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.543799 1.72854 2.27234
#0.289973 3.86824 4.04327
0  1.8342   0.0548   0
0.05  1.4412   0.5292   0.0016
0.1  1.3922   0.8236   0.0144
0.15  1.3678   0.8426   0.0536
0.2  1.227   0.7976   0.1206
0.25  1.112   0.7488   0.2002
0.3  1.0354   0.6824   0.2482
0.35  0.9668   0.6366   0.3006
0.4  0.8432   0.5716   0.346
0.45  0.7684   0.534   0.359
0.5  0.7032   0.4894   0.4112
0.55  0.644   0.4666   0.3966
0.6  0.589   0.4176   0.4058
0.65  0.5416   0.422   0.4364
0.7  0.4744   0.3894   0.4322
0.75  0.4462   0.3494   0.412
0.8  0.4166   0.3486   0.4278
0.85  0.3782   0.3164   0.4148
0.9  0.3362   0.3186   0.4046
0.95  0.3154   0.2896   0.4056
1  0.2762   0.2684   0.3926
1.05  0.2646   0.2608   0.3744
1.1  0.2304   0.2544   0.3772
1.15  0.2112   0.2532   0.3594
1.2  0.1994   0.24   0.35
1.25  0.1818   0.2304   0.3248
1.3  0.1542   0.2286   0.333
1.35  0.142   0.1976   0.3376
1.4  0.1358   0.1962   0.3192
1.45  0.1304   0.2026   0.3128
1.5  0.105   0.1996   0.3026
1.55  0.107   0.186   0.2886
1.6  0.0946   0.177   0.264
1.65  0.0836   0.1772   0.269
1.7  0.0728   0.1664   0.261
1.75  0.064   0.1714   0.2612
1.8  0.0708   0.1592   0.2308
1.85  0.0582   0.1416   0.2268
1.9  0.0568   0.1526   0.2308
1.95  0.0448   0.1436   0.221
2  0.043   0.1438   0.2142
2.05  0.0418   0.1396   0.1886
2.1  0.0372   0.129   0.2072
2.15  0.033   0.1336   0.1952
2.2  0.0314   0.1302   0.1928
2.25  0.0236   0.1274   0.1852
2.3  0.0222   0.1234   0.1728
2.35  0.0214   0.1214   0.1706
2.4  0.0194   0.1174   0.1582
2.45  0.0166   0.1122   0.1454
2.5  0.0194   0.1124   0.1584
2.55  0.0162   0.1058   0.1376
2.6  0.0138   0.1104   0.1548
2.65  0.0112   0.1074   0.1636
2.7  0.011   0.1052   0.1486
2.75  0.012   0.0944   0.1404
2.8  0.0086   0.0968   0.1374
2.85  0.0086   0.0958   0.1328
2.9  0.0072   0.0932   0.1324
2.95  0.0068   0.093   0.1192
3  0.0074   0.0886   0.1214
3.05  0.006   0.0822   0.12
3.1  0.0052   0.08   0.1136
3.15  0.0036   0.0818   0.112
3.2  0.0074   0.0796   0.1028
3.25  0.0044   0.0758   0.1014
3.3  0.0058   0.0768   0.1098
3.35  0.0034   0.077   0.1012
3.4  0.004   0.067   0.0984
3.45  0.0026   0.0654   0.0912
3.5  0.0018   0.0656   0.093
3.55  0.0014   0.0692   0.0922
3.6  0.0024   0.0654   0.0876
3.65  0.0026   0.0634   0.0848
3.7  0.0006   0.0626   0.0806
3.75  0.0026   0.0594   0.0882
3.8  0.0012   0.0546   0.0752
3.85  0.0014   0.0544   0.0754
3.9  0.002   0.0552   0.0748
3.95  0.0018   0.0538   0.0696
4  0.001   0.052   0.0678
4.05  0.0008   0.0552   0.066
4.1  0.0008   0.0492   0.0636
4.15  0.0008   0.0538   0.0714
4.2  0.0008   0.0496   0.0628
4.25  0.0004   0.0542   0.0572
4.3  0.0006   0.0466   0.0606
4.35  0.0016   0.0438   0.066
4.4  0   0.0418   0.0594
4.45  0.0006   0.0438   0.053
4.5  0.0002   0.043   0.0616
4.55  0.0002   0.0416   0.058
4.6  0.0006   0.0424   0.0498
4.65  0   0.0396   0.0528
4.7  0.0004   0.0392   0.0504
4.75  0   0.0402   0.0488
4.8  0.0002   0.0352   0.0478
4.85  0.0006   0.0352   0.0482
4.9  0   0.0304   0.052
4.95  0   0.0396   0.0494
5  0   0.0292   0.042
5.05  0.0002   0.0332   0.0416
5.1  0.0002   0.032   0.0432
5.15  0.0002   0.0352   0.0394
5.2  0   0.0364   0.0406
5.25  0   0.0268   0.043
5.3  0.0004   0.027   0.0422
5.35  0.0002   0.0252   0.0352
5.4  0.0002   0.0298   0.042
5.45  0   0.026   0.032
5.5  0   0.0264   0.0336
5.55  0   0.025   0.0342
5.6  0   0.0256   0.0334
5.65  0   0.0266   0.032
5.7  0   0.0214   0.0302
5.75  0   0.0246   0.0328
5.8  0   0.0234   0.0292
5.85  0.0002   0.022   0.0282
5.9  0   0.0224   0.0276
5.95  0   0.0222   0.0312
6  0   0.0212   0.0256
6.05  0   0.0206   0.0278
6.1  0   0.0164   0.0258
6.15  0   0.0152   0.0228
6.2  0.0002   0.0176   0.025
6.25  0   0.02   0.0212
6.3  0   0.014   0.0242
6.35  0   0.0172   0.0244
6.4  0   0.019   0.0222
6.45  0   0.0172   0.0242
6.5  0   0.018   0.0202
6.55  0   0.0162   0.0224
6.6  0   0.015   0.02
6.65  0   0.015   0.022
6.7  0   0.014   0.0224
6.75  0   0.0122   0.02
6.8  0   0.013   0.02
6.85  0   0.0152   0.0202
6.9  0   0.0116   0.0152
6.95  0   0.014   0.0152
7  0   0.0128   0.0156
7.05  0   0.012   0.0194
7.1  0   0.013   0.0128
7.15  0   0.0158   0.0182
7.2  0   0.0126   0.0132
7.25  0   0.0116   0.0134
7.3  0   0.0098   0.0158
7.35  0   0.012   0.0154
7.4  0   0.0102   0.0124
7.45  0   0.0128   0.0146
7.5  0   0.0098   0.0138
7.55  0   0.0104   0.0134
7.6  0   0.0094   0.013
7.65  0   0.0096   0.012
7.7  0   0.0108   0.0144
7.75  0   0.0098   0.0106
7.8  0   0.0074   0.0124
7.85  0   0.0086   0.0086
7.9  0   0.0068   0.012
7.95  0   0.0068   0.0098
8  0   0.0078   0.009
8.05  0   0.0078   0.0136
8.1  0   0.0078   0.0086
8.15  0   0.0068   0.0084
8.2  0   0.0082   0.0096
8.25  0   0.0078   0.0094
8.3  0   0.0078   0.009
8.35  0   0.0058   0.0076
8.4  0   0.0064   0.007
8.45  0   0.0058   0.0082
8.5  0   0.0076   0.0084
8.55  0   0.0052   0.009
8.6  0   0.0068   0.0086
8.65  0   0.0062   0.01
8.7  0   0.0066   0.0096
8.75  0   0.0058   0.0074
8.8  0   0.0052   0.0074
8.85  0   0.0062   0.0078
8.9  0   0.004   0.006
8.95  0   0.0046   0.005
9  0   0.0036   0.0074
9.05  0   0.0046   0.006
9.1  0   0.0036   0.007
9.15  0   0.005   0.006
9.2  0   0.0044   0.007
9.25  0   0.004   0.007
9.3  0   0.0038   0.005
9.35  0   0.0042   0.0052
9.4  0   0.0038   0.0046
9.45  0   0.0048   0.0042
9.5  0   0.0044   0.0048
9.55  0   0.003   0.0044
9.6  0   0.0056   0.006
9.65  0   0.002   0.0044
9.7  0   0.005   0.0046
9.75  0   0.0034   0.0058
9.8  0   0.0032   0.004
9.85  0   0.0036   0.0038
9.9  0   0.0036   0.0056
9.95  0   0.137   0.1792


==> caseb_0.0625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.586165 1.77918 2.36534
#0.335653 3.92034 4.13101
0  1.6916   0.0364   0
0.05  1.354   0.4136   0.0008
0.1  1.342   0.6864   0.0096
0.15  1.2504   0.8112   0.0418
0.2  1.1444   0.7506   0.0912
0.25  1.1036   0.7432   0.1438
0.3  1.0196   0.6804   0.1982
0.35  0.915   0.6188   0.2438
0.4  0.8268   0.5854   0.299
0.45  0.7766   0.5294   0.3248
0.5  0.7078   0.5144   0.3602
0.55  0.6446   0.4616   0.356
0.6  0.6068   0.43   0.3918
0.65  0.5632   0.4064   0.394
0.7  0.5052   0.386   0.4084
0.75  0.4454   0.3632   0.3944
0.8  0.4192   0.341   0.4096
0.85  0.3908   0.3234   0.4086
0.9  0.3558   0.3104   0.4
0.95  0.3396   0.308   0.3858
1  0.3062   0.2836   0.381
1.05  0.2656   0.2752   0.3786
1.1  0.2402   0.2694   0.3608
1.15  0.2348   0.2556   0.3646
1.2  0.2148   0.234   0.3632
1.25  0.1912   0.2282   0.3516
1.3  0.1692   0.2164   0.3244
1.35  0.1564   0.2072   0.3266
1.4  0.1504   0.2062   0.3288
1.45  0.1328   0.2084   0.303
1.5  0.1276   0.2018   0.2842
1.55  0.1142   0.187   0.2714
1.6  0.1056   0.1834   0.2792
1.65  0.0984   0.1828   0.2628
1.7  0.098   0.1792   0.255
1.75  0.0768   0.1812   0.259
1.8  0.075   0.1584   0.245
1.85  0.0684   0.1642   0.2468
1.9  0.0648   0.1574   0.2338
1.95  0.0598   0.1452   0.224
2  0.059   0.1562   0.2206
2.05  0.049   0.1408   0.2248
2.1  0.0436   0.1388   0.2086
2.15  0.04   0.14   0.2172
2.2  0.038   0.132   0.1904
2.25  0.04   0.1232   0.1834
2.3  0.0278   0.128   0.187
2.35  0.0314   0.1258   0.1874
2.4  0.027   0.1172   0.1816
2.45  0.0254   0.1192   0.177
2.5  0.0186   0.1148   0.1618
2.55  0.0218   0.1128   0.1654
2.6  0.0174   0.1084   0.1604
2.65  0.0172   0.1066   0.1522
2.7  0.0168   0.1026   0.1446
2.75  0.0146   0.1124   0.149
2.8  0.015   0.0972   0.1416
2.85  0.012   0.0952   0.14
2.9  0.0082   0.0956   0.1266
2.95  0.0092   0.0878   0.1366
3  0.0082   0.0906   0.1228
3.05  0.0098   0.0928   0.1152
3.1  0.0106   0.083   0.1186
3.15  0.0096   0.0838   0.1136
3.2  0.007   0.0834   0.1186
3.25  0.0066   0.081   0.1138
3.3  0.0044   0.0788   0.112
3.35  0.0046   0.0728   0.0978
3.4  0.0056   0.0704   0.1054
3.45  0.0048   0.0714   0.1048
3.5  0.005   0.0724   0.0902
3.55  0.004   0.0716   0.098
3.6  0.002   0.0716   0.0922
3.65  0.0024   0.0718   0.086
3.7  0.0028   0.0638   0.0858
3.75  0.002   0.0622   0.0898
3.8  0.003   0.0614   0.0854
3.85  0.0014   0.055   0.0862
3.9  0.0012   0.0608   0.0824
3.95  0.0022   0.0544   0.0852
4  0.0026   0.0538   0.0782
4.05  0.0008   0.0526   0.0734
4.1  0.0016   0.053   0.074
4.15  0.001   0.0492   0.074
4.2  0.001   0.0498   0.0738
4.25  0.0008   0.0512   0.0632
4.3  0.001   0.0532   0.071
4.35  0.0008   0.05   0.0654
4.4  0.0008   0.0504   0.0644
4.45  0.0002   0.0442   0.0672
4.5  0.0004   0.038   0.0582
4.55  0.0004   0.0446   0.0644
4.6  0   0.0436   0.0556
4.65  0.0004   0.044   0.0554
4.7  0.001   0.0406   0.0564
4.75  0.0008   0.0346   0.0598
4.8  0.0004   0.039   0.0522
4.85  0   0.0346   0.049
4.9  0.001   0.0408   0.0454
4.95  0.0004   0.0346   0.0462
5  0.0004   0.032   0.0456
5.05  0.0002   0.0344   0.04
5.1  0.0002   0.0322   0.0434
5.15  0.001   0.0314   0.04
5.2  0   0.0322   0.042
5.25  0   0.0304   0.039
5.3  0.0002   0.0324   0.0404
5.35  0   0.028   0.0398
5.4  0   0.0336   0.041
5.45  0   0.0266   0.0384
5.5  0   0.0258   0.0342
5.55  0   0.0306   0.0376
5.6  0   0.021   0.0394
5.65  0.0002   0.0252   0.0322
5.7  0   0.024   0.0356
5.75  0.0002   0.0228   0.0306
5.8  0   0.0228   0.0324
5.85  0   0.0232   0.0346
5.9  0   0.0228   0.0302
5.95  0   0.0216   0.0284
6  0   0.0184   0.0262
6.05  0   0.0224   0.0334
6.1  0   0.0174   0.032
6.15  0   0.0202   0.0286
6.2  0   0.0206   0.0276
6.25  0   0.0154   0.0236
6.3  0   0.0184   0.0268
6.35  0   0.0188   0.0252
6.4  0.0002   0.0178   0.0234
6.45  0   0.0188   0.0226
6.5  0   0.0176   0.026
6.55  0   0.0172   0.0204
6.6  0   0.0146   0.0214
6.65  0   0.0192   0.017
6.7  0   0.0158   0.0198
6.75  0   0.0176   0.0216
6.8  0   0.0118   0.0202
6.85  0   0.0178   0.0206
6.9  0.0002   0.0138   0.02
6.95  0   0.0122   0.0178
7  0   0.0126   0.0178
7.05  0   0.013   0.0164
7.1  0   0.0098   0.0178
7.15  0   0.0116   0.0196
7.2  0   0.0128   0.0148
7.25  0   0.0102   0.016
7.3  0   0.0132   0.0132
7.35  0   0.012   0.0154
7.4  0   0.0154   0.0172
7.45  0   0.0102   0.015
7.5  0   0.011   0.0142
7.55  0   0.008   0.0146
7.6  0   0.0102   0.0146
7.65  0   0.0102   0.0128
7.7  0   0.0126   0.0122
7.75  0   0.0092   0.0136
7.8  0   0.0074   0.0128
7.85  0   0.0078   0.0114
7.9  0   0.0102   0.0138
7.95  0   0.0086   0.0098
8  0   0.0082   0.011
8.05  0   0.0094   0.0112
8.1  0   0.0082   0.0106
8.15  0   0.0064   0.0112
8.2  0   0.0096   0.009
8.25  0   0.008   0.0122
8.3  0   0.0056   0.0098
8.35  0   0.0068   0.0114
8.4  0   0.0066   0.0086
8.45  0   0.006   0.008
8.5  0   0.0072   0.0108
8.55  0   0.0074   0.0082
8.6  0   0.0062   0.0078
8.65  0   0.0048   0.009
8.7  0   0.0054   0.0072
8.75  0   0.006   0.009
8.8  0   0.005   0.0082
8.85  0   0.0054   0.0086
8.9  0   0.0068   0.0074
8.95  0   0.0072   0.006
9  0   0.0048   0.0072
9.05  0   0.0046   0.006
9.1  0   0.004   0.0062
9.15  0   0.0034   0.0058
9.2  0   0.0046   0.005
9.25  0   0.0032   0.007
9.3  0   0.0032   0.0054
9.35  0   0.0044   0.0056
9.4  0   0.0042   0.006
9.45  0   0.0042   0.0076
9.5  0   0.0046   0.0056
9.55  0   0.0044   0.0052
9.6  0   0.0032   0.0036
9.65  0   0.0036   0.0036
9.7  0   0.0028   0.0048
9.75  0   0.0068   0.0048
9.8  0   0.0038   0.0046
9.85  0   0.0042   0.0056
9.9  0   0.0036   0.0038
9.95  0   0.1374   0.1866


==> caseb_0.125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.678987 1.86321 2.54219
#0.453169 3.92003 4.2515
0  1.435   0.0216   0
0.05  1.204   0.241   0
0.1  1.1692   0.5112   0.0034
0.15  1.1412   0.6382   0.0206
0.2  1.094   0.6856   0.047
0.25  0.9732   0.6694   0.0932
0.3  0.9318   0.6368   0.1402
0.35  0.8866   0.6008   0.169
0.4  0.785   0.5722   0.2096
0.45  0.756   0.5342   0.2508
0.5  0.6812   0.5076   0.2808
0.55  0.654   0.4778   0.2996
0.6  0.5934   0.4484   0.3126
0.65  0.554   0.4114   0.3354
0.7  0.525   0.3906   0.3596
0.75  0.4828   0.3796   0.3502
0.8  0.422   0.3576   0.3454
0.85  0.4092   0.3498   0.3678
0.9  0.3808   0.316   0.352
0.95  0.3516   0.3054   0.364
1  0.3154   0.3072   0.3626
1.05  0.3088   0.2862   0.3576
1.1  0.2908   0.2588   0.3428
1.15  0.2648   0.2724   0.3458
1.2  0.2424   0.2528   0.3344
1.25  0.228   0.2432   0.329
1.3  0.2066   0.2422   0.3146
1.35  0.1982   0.2352   0.3182
1.4  0.1836   0.2332   0.3192
1.45  0.1662   0.2236   0.3102
1.5  0.154   0.22   0.3124
1.55  0.1462   0.2056   0.2962
1.6  0.1318   0.1918   0.2794
1.65  0.1286   0.1946   0.2814
1.7  0.111   0.1798   0.2686
1.75  0.1114   0.1628   0.2608
1.8  0.1018   0.1776   0.2562
1.85  0.0888   0.1756   0.2408
1.9  0.0756   0.1648   0.2446
1.95  0.09   0.162   0.2452
2  0.0772   0.17   0.232
2.05  0.0678   0.1574   0.2256
2.1  0.067   0.147   0.2364
2.15  0.0638   0.1402   0.2188
2.2  0.0524   0.147   0.212
2.25  0.0556   0.1412   0.2118
2.3  0.047   0.1472   0.2068
2.35  0.0386   0.1328   0.1944
2.4  0.0402   0.1334   0.194
2.45  0.04   0.1166   0.1914
2.5  0.0326   0.1166   0.1846
2.55  0.0278   0.1166   0.1798
2.6  0.0296   0.1234   0.1652
2.65  0.0298   0.112   0.1788
2.7  0.0246   0.1134   0.1716
2.75  0.02   0.0982   0.1674
2.8  0.022   0.1056   0.1552
2.85  0.0202   0.1008   0.1518
2.9  0.0174   0.102   0.143
2.95  0.0168   0.1026   0.1548
3  0.0168   0.093   0.1454
3.05  0.0152   0.0926   0.1324
3.1  0.013   0.0984   0.1384
3.15  0.0128   0.0892   0.1342
3.2  0.0116   0.0864   0.1222
3.25  0.0102   0.0768   0.1296
3.3  0.0112   0.087   0.1248
3.35  0.0074   0.0808   0.1194
3.4  0.0088   0.0764   0.1116
3.45  0.0104   0.075   0.1158
3.5  0.009   0.0794   0.1104
3.55  0.0058   0.0758   0.1058
3.6  0.0054   0.0724   0.1082
3.65  0.0062   0.0688   0.1028
3.7  0.0076   0.0676   0.1034
3.75  0.0056   0.0662   0.0898
3.8  0.0062   0.0662   0.091
3.85  0.0066   0.0578   0.0924
3.9  0.0042   0.0618   0.087
3.95  0.0056   0.068   0.0948
4  0.0056   0.0636   0.088
4.05  0.0042   0.0548   0.0854
4.1  0.004   0.0584   0.0804
4.15  0.0038   0.0556   0.0782
4.2  0.0018   0.0514   0.0812
4.25  0.0022   0.0612   0.076
4.3  0.0014   0.0564   0.0812
4.35  0.0028   0.0504   0.076
4.4  0.0024   0.0542   0.0758
4.45  0.0012   0.052   0.071
4.5  0.0016   0.0466   0.0718
4.55  0.001   0.045   0.069
4.6  0.0022   0.047   0.0664
4.65  0.0018   0.042   0.065
4.7  0.0022   0.042   0.0646
4.75  0.0018   0.0412   0.0572
4.8  0.0014   0.0424   0.062
4.85  0.002   0.0388   0.0546
4.9  0.0004   0.0362   0.0682
4.95  0.0006   0.0352   0.0562
5  0.0014   0.0326   0.0462
5.05  0.0008   0.039   0.051
5.1  0.0008   0.033   0.0536
5.15  0.0008   0.038   0.0514
5.2  0.0004   0.0286   0.0522
5.25  0.0004   0.032   0.0448
5.3  0.0002   0.0302   0.0486
5.35  0.0004   0.0304   0.0476
5.4  0.0004   0.0304   0.0466
5.45  0.0002   0.0354   0.0418
5.5  0.0004   0.0276   0.0398
5.55  0.0004   0.0272   0.0388
5.6  0.0002   0.0246   0.0372
5.65  0.0002   0.029   0.0406
5.7  0.0006   0.0226   0.0448
5.75  0.0004   0.0228   0.0378
5.8  0.0002   0.022   0.0302
5.85  0   0.0224   0.0342
5.9  0.0004   0.0236   0.033
5.95  0   0.0252   0.0312
6  0.0002   0.025   0.0346
6.05  0.0002   0.0202   0.0328
6.1  0.0006   0.0212   0.0294
6.15  0.0004   0.021   0.0318
6.2  0.0002   0.02   0.0304
6.25  0   0.0216   0.0254
6.3  0   0.018   0.0268
6.35  0   0.0222   0.0326
6.4  0   0.0166   0.0234
6.45  0.0002   0.0192   0.0254
6.5  0   0.0166   0.0282
6.55  0.0002   0.0158   0.0218
6.6  0   0.0144   0.027
6.65  0   0.0188   0.0254
6.7  0   0.0168   0.0216
6.75  0.0002   0.0146   0.0224
6.8  0.0002   0.0182   0.0208
6.85  0   0.0168   0.0204
6.9  0   0.0128   0.0234
6.95  0   0.0116   0.0226
7  0   0.015   0.0202
7.05  0   0.0154   0.0138
7.1  0   0.013   0.0192
7.15  0   0.0134   0.0196
7.2  0   0.013   0.0158
7.25  0   0.0126   0.0158
7.3  0   0.0108   0.0176
7.35  0   0.012   0.0198
7.4  0   0.0122   0.017
7.45  0   0.0114   0.0154
7.5  0   0.0114   0.0136
7.55  0   0.0092   0.0166
7.6  0   0.0102   0.0172
7.65  0   0.0088   0.0168
7.7  0   0.0086   0.0154
7.75  0.0002   0.0078   0.0142
7.8  0   0.0086   0.0124
7.85  0   0.012   0.0168
7.9  0.0002   0.009   0.0142
7.95  0   0.0096   0.0128
8  0   0.0086   0.0126
8.05  0   0.0066   0.0126
8.1  0   0.0074   0.0104
8.15  0   0.007   0.0122
8.2  0   0.0092   0.0116
8.25  0   0.0068   0.015
8.3  0   0.0076   0.0084
8.35  0   0.0076   0.0108
8.4  0   0.0054   0.0106
8.45  0.0002   0.0066   0.0082
8.5  0   0.0054   0.0098
8.55  0   0.0082   0.0092
8.6  0   0.0066   0.0082
8.65  0   0.0072   0.0086
8.7  0   0.0072   0.0106
8.75  0   0.0058   0.008
8.8  0   0.0046   0.0086
8.85  0   0.0068   0.0078
8.9  0   0.0054   0.0064
8.95  0   0.0064   0.0086
9  0   0.0066   0.0066
9.05  0   0.006   0.0074
9.1  0   0.0052   0.0062
9.15  0   0.0054   0.007
9.2  0   0.0056   0.0058
9.25  0   0.0048   0.006
9.3  0   0.0032   0.0076
9.35  0   0.0046   0.0048
9.4  0   0.005   0.0068
9.45  0   0.0044   0.006
9.5  0   0.0036   0.0062
9.55  0   0.0036   0.0064
9.6  0   0.0024   0.0086
9.65  0   0.0026   0.0048
9.7  0   0.004   0.0054
9.75  0   0.0042   0.0042
9.8  0   0.0044   0.0042
9.85  0   0.0036   0.0046
9.9  0   0.0038   0.0038
9.95  0   0.136   0.2034


==> caseb_2m4_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.586979 1.77417 2.36114
#0.339434 3.89495 4.11493
0  1.68168   0.033802   0
0.05  1.35359   0.40465   0.000834
0.1  1.33573   0.706822   0.010238
0.15  1.27233   0.790926   0.040796
0.2  1.17527   0.774806   0.089232
0.25  1.08197   0.719656   0.15202
0.3  1.00032   0.6734   0.201668
0.35  0.911858   0.626038   0.256242
0.4  0.851346   0.585434   0.292836
0.45  0.77065   0.538128   0.327848
0.5  0.70744   0.499716   0.352822
0.55  0.648438   0.46545   0.374706
0.6  0.592678   0.437396   0.387068
0.65  0.542486   0.413008   0.39573
0.7  0.505488   0.384406   0.397982
0.75  0.45918   0.36612   0.405262
0.8  0.420278   0.347448   0.403682
0.85  0.387288   0.326556   0.394904
0.9  0.35387   0.31714   0.397338
0.95  0.329714   0.301934   0.386596
1  0.301862   0.290346   0.37943
1.05  0.273078   0.272656   0.376126
1.1  0.250402   0.25628   0.367602
1.15  0.229282   0.249322   0.354026
1.2  0.211586   0.247574   0.347118
1.25  0.193682   0.23264   0.339318
1.3  0.1783   0.225722   0.331088
1.35  0.160446   0.216994   0.327856
1.4  0.150754   0.210234   0.317588
1.45  0.139216   0.20639   0.304112
1.5  0.12735   0.196272   0.295038
1.55  0.116714   0.188474   0.285406
1.6  0.106414   0.1867   0.285324
1.65  0.099472   0.18082   0.27112
1.7  0.087088   0.175388   0.2648
1.75  0.08052   0.169906   0.25872
1.8  0.075336   0.16282   0.251176
1.85  0.068628   0.159364   0.240402
1.9  0.062512   0.15407   0.235292
1.95  0.05839   0.150588   0.22805
2  0.05293   0.14675   0.22312
2.05  0.048876   0.147652   0.218122
2.1  0.04546   0.141462   0.208806
2.15  0.041224   0.13605   0.20533
2.2  0.037928   0.134372   0.194966
2.25  0.036826   0.12905   0.193592
2.3  0.0301   0.126824   0.185974
2.35  0.02935   0.124806   0.18344
2.4  0.025572   0.119898   0.175698
2.45  0.024928   0.11763   0.172038
2.5  0.022792   0.114478   0.161832
2.55  0.020648   0.109712   0.162174
2.6  0.019184   0.110532   0.154918
2.65  0.017254   0.104586   0.15361
2.7  0.015818   0.10346   0.147382
2.75  0.014814   0.10239   0.145144
2.8  0.012952   0.095218   0.142922
2.85  0.011442   0.09649   0.137352
2.9  0.010876   0.09576   0.134794
2.95  0.010526   0.093782   0.131646
3  0.009068   0.089756   0.12906
3.05  0.008588   0.08608   0.123506
3.1  0.00793   0.08596   0.125346
3.15  0.00743   0.085332   0.12091
3.2  0.00733   0.080998   0.113996
3.25  0.006574   0.080216   0.110472
3.3  0.005574   0.077916   0.10848
3.35  0.004836   0.076762   0.107018
3.4  0.004914   0.075768   0.104248
3.45  0.004806   0.075638   0.101154
3.5  0.003942   0.07118   0.099624
3.55  0.003994   0.071228   0.100062
3.6  0.003224   0.06721   0.09515
3.65  0.003434   0.066874   0.090612
3.7  0.002796   0.065504   0.09042
3.75  0.002782   0.062864   0.087856
3.8  0.002154   0.059676   0.083786
3.85  0.00239   0.057954   0.08154
3.9  0.002128   0.057518   0.080746
3.95  0.002292   0.059008   0.076744
4  0.001696   0.054366   0.077676
4.05  0.001474   0.053304   0.073212
4.1  0.00155   0.05326   0.072026
4.15  0.001528   0.052654   0.07201
4.2  0.0016   0.04939   0.072234
4.25  0.00121   0.048448   0.067836
4.3  0.000844   0.04828   0.064892
4.35  0.001068   0.04832   0.063504
4.4  0.000814   0.045522   0.063602
4.45  0.000678   0.04437   0.061792
4.5  0.000698   0.044774   0.058896
4.55  0.000794   0.043998   0.061526
4.6  0.000602   0.04115   0.05744
4.65  0.00063   0.039338   0.055942
4.7  0.000452   0.039688   0.053762
4.75  0.000538   0.03954   0.053292
4.8  0.000448   0.038066   0.049398
4.85  0.00036   0.03694   0.050246
4.9  0.00041   0.036468   0.048314
4.95  0.000408   0.03386   0.047936
5  0.00034   0.033646   0.047866
5.05  0.000312   0.03369   0.046592
5.1  0.000248   0.033106   0.043906
5.15  0.000178   0.031114   0.04346
5.2  0.000292   0.032054   0.043716
5.25  0.0002   0.03087   0.04185
5.3  0.0002   0.029796   0.03956
5.35  0.000114   0.027748   0.039594
5.4  9e-05   0.028358   0.037588
5.45  9.2e-05   0.026774   0.037324
5.5  0.00016   0.02678   0.037624
5.55  0.000202   0.026748   0.036588
5.6  0.000136   0.026162   0.034878
5.65  0.000158   0.025088   0.034096
5.7  9.2e-05   0.024494   0.033818
5.75  7.2e-05   0.025122   0.033032
5.8  0.000134   0.024772   0.03227
5.85  6.8e-05   0.02333   0.031584
5.9  4.4e-05   0.021938   0.029948
5.95  0.000136   0.021842   0.029312
6  2.4e-05   0.020562   0.028824
6.05  6.8e-05   0.020744   0.027768
6.1  0.00014   0.020814   0.02799
6.15  2.2e-05   0.020418   0.026728
6.2  2.2e-05   0.019916   0.0269
6.25  4.4e-05   0.019168   0.02436
6.3  4.4e-05   0.018352   0.02579
6.35  4.4e-05   0.018762   0.025378
6.4  0   0.017092   0.024634
6.45  2.2e-05   0.017022   0.022948
6.5  0   0.017756   0.023116
6.55  0   0.016954   0.021318
6.6  2.2e-05   0.015616   0.022282
6.65  2.4e-05   0.01635   0.021486
6.7  2.4e-05   0.015598   0.020842
6.75  0   0.014762   0.02027
6.8  0   0.014256   0.019242
6.85  0   0.014238   0.020394
6.9  0   0.014368   0.019084
6.95  0   0.01382   0.018914
7  4.4e-05   0.01334   0.017996
7.05  0   0.012958   0.018086
7.1  0   0.0133   0.01787
7.15  0   0.011348   0.015522
7.2  0   0.012306   0.016332
7.25  2.2e-05   0.01192   0.015786
7.3  0   0.011562   0.016396
7.35  4.6e-05   0.011148   0.016572
7.4  0   0.010798   0.014314
7.45  0   0.011042   0.013288
7.5  0   0.010076   0.013968
7.55  0   0.00992   0.014214
7.6  0   0.009974   0.013146
7.65  0   0.008968   0.013334
7.7  0   0.010144   0.012786
7.75  0   0.00886   0.012652
7.8  0   0.009216   0.012282
7.85  0   0.009496   0.012074
7.9  0   0.007894   0.011318
7.95  0   0.008948   0.012224
8  0   0.008318   0.010696
8.05  0   0.007768   0.011566
8.1  0   0.007384   0.011168
8.15  0   0.007584   0.010786
8.2  0   0.007816   0.00983
8.25  0   0.007482   0.00924
8.3  0   0.007118   0.010182
8.35  0   0.00771   0.00974
8.4  0   0.006912   0.00927
8.45  0   0.006202   0.009018
8.5  0   0.00555   0.008494
8.55  0   0.006516   0.008504
8.6  0   0.006248   0.008864
8.65  0   0.00559   0.00757
8.7  0   0.006406   0.007146
8.75  0   0.005884   0.008666
8.8  0   0.005788   0.00752
8.85  0   0.005016   0.007258
8.9  0   0.00567   0.00764
8.95  0   0.00454   0.00673
9  0   0.00525   0.007154
9.05  0   0.004996   0.006468
9.1  0   0.005194   0.006526
9.15  0   0.004712   0.00591
9.2  0   0.004524   0.006694
9.25  0   0.004186   0.006798
9.3  0   0.004536   0.006066
9.35  0   0.004436   0.00613
9.4  0   0.004342   0.005812
9.45  0   0.003192   0.004538
9.5  0   0.004098   0.005174
9.55  0   0.003814   0.005234
9.6  0   0.004058   0.004872
9.65  0   0.00348   0.005122
9.7  0   0.003144   0.004804
9.75  0   0.003508   0.004826
9.8  0   0.003512   0.004584
9.85  0   0.00334   0.004708
9.9  0   0.003772   0.004536
9.95  0   0.13571   0.1846


==> caseb_2m4_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   28383.9
0  4.0983   0   0
7.8125e-05  4.07565   0   0
0.00015625  3.98554   0   0
0.000234375  3.92691   0   0
0.0003125  3.88864   0   0
0.000390625  3.82566   0   0
0.00046875  3.80685   0   0
0.000546875  3.74144   0   0
0.000625  3.71622   0   0
0.000703125  3.66029   0   0
0.00078125  3.61958   0   0
0.000859375  3.62803   0   0
0.0009375  3.61664   0   0
0.00101563  3.50656   0   0
0.00109375  3.47315   0   0
0.00117187  3.46726   0   0
0.00125  3.42285   0   0
0.00132813  3.38688   0   0
0.00140625  3.3239   0   0
0.00148438  3.31136   0   0
0.0015625  3.28   0   0
0.00164062  3.2457   0   0
0.00171875  3.18413   0   0
0.00179688  3.14214   0   0
0.001875  3.07354   0   0
0.00195312  3.06662   0   0
0.00203125  3.05216   0   0
0.00210938  3.00198   0   0
0.0021875  2.95859   0   0
0.00226562  2.92582   0   0
0.00234375  2.8928   0   0
0.00242187  2.88371   0   0
0.0025  2.85568   0   0
0.00257813  2.83699   0   0
0.00265625  2.82458   0   0
0.00273438  2.76544   0   0
0.0028125  2.76966   0   0
0.00289062  2.74547   0   0
0.00296875  2.70822   0   0
0.00304688  2.69171   0   0
0.003125  2.70733   0   0
0.00320313  2.63526   0   0
0.00328125  2.63552   0   0
0.00335937  2.62566   0   0
0.0034375  2.60006   0   0
0.00351563  2.61773   0   0
0.00359375  2.5833   0   0
0.00367188  2.57638   0   0
0.00375  2.54413   0   0
0.00382812  2.54886   0   0
0.00390625  2.49498   0   0
0.00398438  2.4681   0   0
0.0040625  2.47078   0   0
0.00414063  2.46195   0   0
0.00421875  2.44915   0   0
0.00429688  2.43661   0   0
0.004375  2.37786   0   0
0.00445313  2.44365   0   0
0.00453125  2.40998   0   0
0.00460937  2.36723   0   0
0.0046875  2.40614   0   0
0.00476562  2.3383   0   0
0.00484375  2.3383   0   0
0.00492188  2.32474   0   0
0.005  2.33882   0   0
0.00507813  2.30374   0   0
0.00515625  2.29056   0   0
0.00523438  2.30323   0   0
0.0053125  2.29363   0   0
0.00539063  2.30208   0   0
0.00546875  2.25818   0   0
0.00554687  2.25728   0   0
0.005625  2.23411   0   0
0.00570312  2.25715   0   0
0.00578125  2.21786   0   0
0.00585938  2.22106   0   0
0.0059375  2.19226   0   0
0.00601563  2.16448   0   0
0.00609375  2.19341   0   0
0.00617188  2.17062   0   0
0.00625  2.16499   0   0
0.00632813  2.16371   0   0
0.00640625  2.17677   0   0
0.00648438  2.14925   0   0
0.0065625  2.15539   0   0
0.00664062  2.14656   0   0
0.00671875  2.11251   0   0
0.00679687  2.1216   0   0
0.006875  2.09587   0   0
0.00695313  2.11238   0   0
0.00703125  2.1097   0   0
0.00710938  2.08205   0   0
0.0071875  2.10624   0   0
0.00726563  2.05133   0   0
0.00734375  2.04659   0   0
0.00742188  2.07987   0   0
0.0075  2.06746   0   0
0.00757812  2.04442   0   0
0.00765625  2.06784   0   0
0.00773437  2.03392   0   0
0.0078125  2.00845   0   0
0.00789063  2.03622   0   0
0.00796875  2.02624   0   0
0.00804688  2.02125   0   0
0.008125  2.01613   0   0
0.00820313  1.97427   0   0
0.00828125  2.02112   0   0
0.00835938  1.97018   0   0
0.0084375  1.96198   0   0
0.00851563  1.9671   0   0
0.00859375  1.97389   0   0
0.00867188  1.97453   0   0
0.00875  1.95366   0   0
0.00882813  1.97696   0.000128   0
0.00890625  1.93037   0   0
0.00898438  1.91654   0   0
0.0090625  1.91398   0   0
0.00914062  1.92717   0   0
0.00921875  1.9095   0   0
0.00929687  1.89696   0   0
0.009375  1.90618   0   0
0.00945312  1.93382   0   0
0.00953125  1.91347   0.000128   0
0.00960937  1.89914   0   0
0.0096875  1.90387   0   0
0.00976562  1.92282   0   0
0.00984375  1.8793   0   0
0.00992188  1.87814   0   0
0.01  1.86061   0   0
0.0100781  1.8857   0   0
0.0101563  1.87622   0   0
0.0102344  1.88979   0   0
0.0103125  1.83091   0   0
0.0103906  1.85459   0   0
0.0104688  1.85126   0   0
0.0105469  1.83565   0   0
0.010625  1.83872   0   0
0.0107031  1.82694   0   0
0.0107813  1.86202   0   0
0.0108594  1.84614   0   0
0.0109375  1.8185   0   0
0.0110156  1.82042   0   0
0.0110937  1.77165   0   0
0.0111719  1.8071   0   0
0.01125  1.80979   0   0
0.0113281  1.82093   0   0
0.0114062  1.78406   0   0
0.0114844  1.85011   0   0
0.0115625  1.7911   0   0
0.0116406  1.79546   0   0
0.0117188  1.78202   0   0
0.0117969  1.80262   0.000256   0
0.011875  1.78458   0.000128   0
0.0119531  1.81389   0   0
0.0120313  1.76474   0   0
0.0121094  1.78483   0.000128   0
0.0121875  1.75667   0.000128   0
0.0122656  1.77779   0   0
0.0123438  1.76474   0.000256   0
0.0124219  1.76218   0.000128   0
0.0125  1.7527   0   0
0.0125781  1.77178   0.000256   0
0.0126563  1.75578   0.000128   0
0.0127344  1.76576   0   0
0.0128125  1.74054   0   0
0.0128906  1.74541   0.000128   0
0.0129688  1.74426   0   0
0.0130469  1.73299   0   0
0.013125  1.7568   0.000128   0
0.0132031  1.73043   0   0
0.0132812  1.71802   0   0
0.0133594  1.68858   0   0
0.0134375  1.74054   0.000128   0
0.0135156  1.72122   0.000128   0
0.0135937  1.72198   0.000128   0
0.0136719  1.73683   0.000128   0
0.01375  1.70202   0.000128   0
0.0138281  1.67002   0.000256   0
0.0139063  1.71443   0.000128   0
0.0139844  1.71802   0.000512   0
0.0140625  1.69958   0   0
0.0141406  1.70176   0.000256   0
0.0142188  1.68819   0.000384   0
0.0142969  1.67667   0.000256   0
0.014375  1.69203   0.000256   0
0.0144531  1.70214   0   0
0.0145313  1.66502   0.000256   0
0.0146094  1.68806   0   0
0.0146875  1.69216   0.000128   0
0.0147656  1.6649   0.000256   0
0.0148438  1.72736   0.000512   0
0.0149219  1.65632   0.000128   0
0.015  1.68563   0.000256   0
0.0150781  1.67245   0.000256   0
0.0151562  1.66848   0.000512   0
0.0152344  1.67501   0.00064   0
0.0153125  1.67194   0.000256   0
0.0153906  1.6393   0.000256   0
0.0154687  1.65709   0.000128   0
0.0155469  1.62957   0.000128   0
0.015625  1.65952   0.00064   0
0.0157031  1.63392   0.000384   0
0.0157813  1.6233   0.000128   0
0.0158594  1.64544   0.000384   0
0.0159375  1.65926   0.000384   0
0.0160156  1.65568   0.000768   0
0.0160938  1.64685   0.000512   0
0.0161719  1.62509   0.000896   0
0.01625  1.64352   0.000256   0
0.0163281  1.62253   0.000768   0
0.0164063  1.62867   0.000896   0
0.0164844  1.64813   0.000512   0
0.0165625  1.63302   0.000896   0
0.0166406  1.62547   0.000512   0
0.0167188  1.62918   0.000512   0
0.0167969  1.61472   0.00128   0
0.016875  1.62547   0.000384   0
0.0169531  1.61101   0.000896   0
0.0170313  1.59219   0.00064   0
0.0171094  1.60512   0.000384   0
0.0171875  1.62227   0.000896   0
0.0172656  1.6233   0.000768   0
0.0173438  1.62534   0.001024   0
0.0174219  1.61574   0.000512   0
0.0175  1.57389   0.00128   0
0.0175781  1.57568   0.001536   0
0.0176563  1.59194   0.001152   0
0.0177344  1.59181   0.001024   0
0.0178125  1.57363   0.00128   0
0.0178906  1.56877   0.001408   0
0.0179688  1.60371   0.000768   0
0.0180469  1.59949   0.00064   0
0.018125  1.5767   0.000512   0
0.0182031  1.59309   0.000768   0
0.0182812  1.58605   0.001536   0
0.0183594  1.55725   0.001408   0
0.0184375  1.59104   0.001024   0
0.0185156  1.57133   0.000896   0
0.0185937  1.5657   0.001408   0
0.0186719  1.57632   0.000384   0
0.01875  1.57926   0.001792   0
0.0188281  1.57952   0.001792   0
0.0189062  1.5721   0.001792   0
0.0189844  1.55994   0.003072   0
0.0190625  1.57914   0.00128   0
0.0191406  1.54944   0.002432   0
0.0192187  1.55264   0.001536   0
0.0192969  1.58298   0.001664   0
0.019375  1.57197   0.002048   0
0.0194531  1.55827   0.00128   0
0.0195312  1.55277   0.002176   0
0.0196094  1.53997   0.002432   0
0.0196875  1.54304   0.001152   0
0.0197656  1.54445   0.003072   0
0.0198438  1.54662   0.003328   0
0.0199219  1.55418   0.002304   0
0.02  1.52934   0.002816   0
0.0200781  1.55226   0.003456   0
0.0201563  1.54714   0.0032   0
0.0202344  1.5264   0.002688   0
0.0203125  1.5351   0.0032   0
0.0203906  1.53062   0.003456   0
0.0204688  1.54138   0.002432   0
0.0205469  1.53037   0.002944   0
0.020625  1.52294   0.002688   0
0.0207031  1.54534   0.002816   0
0.0207813  1.51654   0.00384   0
0.0208594  1.52448   0.003072   0
0.0209375  1.50426   0.003328   0
0.0210156  1.52115   0.004096   0
0.0210938  1.49709   0.002816   0
0.0211719  1.49658   0.003328   0
0.02125  1.51757   0.00448   0
0.0213281  1.50157   0.005632   0
0.0214063  1.50694   0.003712   0
0.0214844  1.50093   0.00384   0
0.0215625  1.51578   0.003072   0
0.0216406  1.5072   0.003456   0
0.0217188  1.51462   0.00576   0
0.0217969  1.52435   0.004224   0
0.021875  1.50003   0.003712   0
0.0219531  1.52627   0.003584   0
0.0220312  1.52154   0.004608   0
0.0221094  1.52883   0.003968   0
0.0221875  1.51987   0.003328   0
0.0222656  1.50874   0.0032   0
0.0223437  1.49414   0.004864   0
0.0224219  1.49453   0.004864   0
0.0225  1.48608   0.007168   0
0.0225781  1.51258   0.005632   0
0.0226562  1.4976   0.006912   0
0.0227344  1.49555   0.005632   0
0.0228125  1.48365   0.004608   0
0.0228906  1.49581   0.00576   0
0.0229687  1.48173   0.00448   0
0.0230469  1.48621   0.005888   0
0.023125  1.49299   0.005248   0
0.0232031  1.49389   0.005888   0
0.0232812  1.46304   0.005504   0
0.0233594  1.48365   0.00512   0
0.0234375  1.49082   0.006784   0
0.0235156  1.50515   0.00512   0
0.0235938  1.47904   0.007296   0
0.0236719  1.4935   0.008448   0
0.02375  1.49747   0.005632   0
0.0238281  1.47072   0.009216   0
0.0239063  1.49414   0.008192   0
0.0239844  1.50656   0.009856   0
0.0240625  1.49709   0.007296   0
0.0241406  1.50195   0.00896   0
0.0242188  1.45638   0.009856   0
0.0242969  1.46893   0.008448   0
0.024375  1.48774   0.008832   0
0.0244531  1.48301   0.008192   0
0.0245313  1.47853   0.0096   0
0.0246094  1.47789   0.008576   0
0.0246875  1.45997   0.00832   0
0.0247656  1.45318   0.009088   0
0.0248438  1.44742   0.010112   0
0.0249219  1.4807   0.011136   0
0.025  1.48826   0.012544   0
0.0250781  1.45126   0.009472   0
0.0251563  1.49018   0.006528   0
0.0252344  1.49478   0.013056   0
0.0253125  1.46586   0.011776   0
0.0253906  1.46854   0.011008   0
0.0254688  1.45306   0.013952   0
0.0255469  1.44717   0.011776   0
0.025625  1.47149   0.011904   0
0.0257031  1.43475   0.011264   0
0.0257813  1.44909   0.013952   0
0.0258594  1.46368   0.01088   0
0.0259375  1.45741   0.013312   0
0.0260156  1.45933   0.011904   0
0.0260937  1.46842   0.015488   0
0.0261719  1.45203   0.013056   0
0.02625  1.46406   0.01152   0
0.0263281  1.48352   0.015488   0
0.0264062  1.48198   0.0128   0
0.0264844  1.44269   0.017792   0
0.0265625  1.4871   0.015488   0
0.0266406  1.43283   0.01472   0
0.0267187  1.46291   0.016   0
0.0267969  1.46458   0.012032   0
0.026875  1.44525   0.017152   0
0.0269531  1.45126   0.017152   0
0.0270312  1.44294   0.017536   0
0.0271094  1.44538   0.015872   0
0.0271875  1.43642   0.018432   0
0.0272656  1.46189   0.014976   0
0.0273438  1.44512   0.016   0
0.0274219  1.44755   0.018176   0
0.0275  1.47392   0.0192   0
0.0275781  1.45203   0.018304   0
0.0276563  1.45677   0.016768   0
0.0277344  1.43373   0.016768   0
0.0278125  1.44858   0.018688   0
0.0278906  1.44653   0.020992   0
0.0279688  1.42592   0.01984   0
0.0280469  1.44806   0.018432   0
0.028125  1.43974   0.022272   0
0.0282031  1.44768   0.018944   0
0.0282813  1.44589   0.01792   0
0.0283594  1.4167   0.019712   0
0.0284375  1.45344   0.020608   0
0.0285156  1.4455   0.024448   0
0.0285938  1.42912   0.021632   0
0.0286719  1.46202   0.023552   0
0.02875  1.44358   0.021888   0
0.0288281  1.3975   0.018944   0
0.0289063  1.43552   0.022144   0
0.0289844  1.41722   0.024704   0
0.0290625  1.42157   0.021888   0
0.0291406  1.45024   0.024192   0
0.0292188  1.4199   0.023552   0
0.0292969  1.43168   0.026496   0
0.029375  1.41965   0.024192   0
0.0294531  1.41005   0.02176   0
0.0295313  1.42131   0.023168   0
0.0296094  1.42182   0.026752   0
0.0296875  1.43373   0.025472   0
0.0297656  1.42042   0.029184   0
0.0298438  1.41965   0.026624   0
0.0299219  1.41018   0.028416   0
0.03  1.44384   0.025728   0
0.0300781  1.43616   0.02752   0
0.0301562  1.41197   0.029952   0
0.0302344  1.37536   0.027904   0
0.0303125  1.42195   0.028416   0
0.0303906  1.41965   0.034176   0
0.0304687  1.40365   0.029184   0
0.0305469  1.39533   0.02688   0
0.030625  1.41683   0.029568   0
0.0307031  1.40544   0.030336   0
0.0307812  1.4208   0.032128   0
0.0308594  1.43731   0.030848   0
0.0309375  1.42925   0.032128   0
0.0310156  1.39008   0.031488   0
0.0310937  1.42605   0.03072   0
0.0311719  1.42438   0.031872   0
0.03125  1.40275   0.035072   0
0.0313281  1.42822   0.036096   0
0.0314063  1.39917   0.032256   0
0.0314844  1.4208   0.035328   0
0.0315625  1.42541   0.034688   0
0.0316406  1.408   0.03776   0
0.0317188  1.4048   0.036992   0
0.0317969  1.43245   0.03392   0
0.031875  1.42413   0.036864   0
0.0319531  1.42502   0.039808   0
0.0320312  1.43104   0.035328   0
0.0321094  1.39571   0.033792   0
0.0321875  1.40608   0.035968   0
0.0322656  1.41005   0.040832   0
0.0323437  1.41581   0.038144   0
0.0324219  1.41466   0.040064   0
0.0325  1.40198   0.037504   0
0.0325781  1.43834   0.03904   0
0.0326562  1.42477   0.044928   0
0.0327344  1.39507   0.041344   0
0.0328125  1.3952   0.045824   0
0.0328906  1.40608   0.041344   0
0.0329687  1.39853   0.043008   0
0.0330469  1.40813   0.043904   0
0.033125  1.40378   0.04224   0
0.0332031  1.408   0.048   0
0.0332812  1.40122   0.044288   0
0.0333594  1.42682   0.045952   0
0.0334375  1.38163   0.046208   0
0.0335156  1.42259   0.045568   0
0.0335937  1.37152   0.046208   0
0.0336719  1.38534   0.051328   0
0.03375  1.38765   0.04544   0
0.0338281  1.41107   0.052096   0
0.0339062  1.39648   0.046592   0
0.0339844  1.38547   0.048256   0
0.0340625  1.38086   0.04672   0
0.0341406  1.41184   0.050176   0
0.0342187  1.40736   0.051072   0
0.0342969  1.3545   0.04992   0
0.034375  1.39392   0.054784   0
0.0344531  1.3993   0.052224   0
0.0345312  1.40173   0.049664   0
0.0346094  1.38995   0.053376   0
0.0346875  1.38176   0.052608   0
0.0347656  1.38611   0.050176   0
0.0348437  1.42054   0.054784   0
0.0349219  1.39597   0.050816   0
0.035  1.38458   0.050048   0
0.0350781  1.39622   0.05568   0
0.0351562  1.39712   0.053632   0
0.0352344  1.38701   0.054784   0
0.0353125  1.39686   0.055808   0
0.0353906  1.42221   0.063872   0
0.0354688  1.38957   0.055552   0
0.0355469  1.37395   0.0608   0
0.035625  1.40032   0.060544   0
0.0357031  1.4121   0.058752   0
0.0357813  1.40902   0.060928   0
0.0358594  1.39366   0.067968   0
0.0359375  1.38342   0.062848   0
0.0360156  1.37613   0.062848   0
0.0360938  1.39354   0.062336   0
0.0361719  1.38176   0.063488   0
0.03625  1.39533   0.063616   0
0.0363281  1.40531   0.065152   0
0.0364063  1.37933   0.061184   0
0.0364844  1.38381   0.06528   0
0.0365625  1.41133   0.06848   0
0.0366406  1.41389   0.07232   0
0.0367188  1.3929   0.06528   0
0.0367969  1.38355   0.067328   0
0.036875  1.3783   0.064384   0
0.0369531  1.37165   0.075776   0
0.0370313  1.3952   0.068864   0
0.0371094  1.37843   0.068224   0
0.0371875  1.39085   0.064256   0
0.0372656  1.4007   0.07424   0
0.0373438  1.37331   0.080896   0
0.0374219  1.35424   0.0736   0
0.0375  1.3952   0.074496   0
0.0375781  1.39686   0.077568   0
0.0376563  1.38227   0.075776   0
0.0377344  1.36653   0.07936   0
0.0378125  1.39034   0.074496   0
0.0378906  1.36998   0.0768   0
0.0379688  1.36   0.078592   0
0.0380469  1.39738   0.078464   0
0.038125  1.40301   0.078976   0
0.0382031  1.37434   0.07296   0
0.0382813  1.3632   0.080768   0
0.0383594  1.35616   0.081152   0
0.0384375  1.37331   0.082432   0
0.0385156  1.37882   0.08064   0
0.0385938  1.36179   0.081536   0
0.0386719  1.38854   0.079232   0
0.03875  1.36512   0.078592   0
0.0388281  1.37843   0.083968   0
0.0389063  1.37139   0.092288   0
0.0389844  1.37139   0.081536   0
0.0390625  1.37126   0.084864   0
0.0391406  1.39622   0.086016   0
0.0392188  1.36883   0.086912   0
0.0392969  1.35219   0.090368   0
0.039375  1.36589   0.087296   0
0.0394531  1.37242   0.08512   0
0.0395313  1.37741   0.084352   0
0.0396094  1.39558   0.09408   0
0.0396875  1.38483   0.083968   0
0.0397656  1.37139   0.092032   0
0.0398438  1.36346   0.090368   0
0.0399219  1.3801   0.092544   0
0.04  1.38035   0.089472   0
0.0400781  1.38803   0.098176   0
0.0401562  1.38598   0.092928   0
0.0402344  1.36768   0.095616   0
0.0403125  1.37894   0.094208   0
0.0403906  1.36832   0.0896   0
0.0404687  1.37536   0.094848   0
0.0405469  1.37523   0.08896   0
0.040625  1.37754   0.098432   0
0.0407031  1.36269   0.096128   0
0.0407812  1.37408   0.100352   0
0.0408594  1.36128   0.094976   0
0.0409375  1.38637   0.097408   0
0.0410156  1.38074   0.099968   0
0.0410937  1.37702   0.102784   0
0.0411719  1.36653   0.103424   0
0.04125  1.38048   0.10432   0
0.0413281  1.36115   0.103808   0
0.0414062  1.37382   0.101888   0
0.0414844  1.36525   0.106368   0
0.0415625  1.37011   0.105472   0
0.0416406  1.35987   0.108416   0
0.0417187  1.34259   0.111744   0
0.0417969  1.35578   0.1056   0
0.041875  1.36934   0.112   0
0.0419531  1.3527   0.11776   0
0.0420312  1.35078   0.114048   0
0.0421094  1.36934   0.10304   0
0.0421875  1.36973   0.108032   0
0.0422656  1.37101   0.10752   0
0.0423437  1.3801   0.107392   0
0.0424219  1.36064   0.11264   0
0.0425  1.37434   0.114816   0
0.0425781  1.37178   0.113408   0
0.0426562  1.38534   0.116352   0
0.0427344  1.34925   0.113792   0
0.0428125  1.36141   0.116864   0
0.0428906  1.36934   0.114688   0
0.0429688  1.37165   0.12032   0
0.0430469  1.37997   0.124928   0
0.043125  1.36486   0.114432   0
0.0432031  1.37856   0.12032   0
0.0432813  1.35296   0.124672   0
0.0433594  1.3655   0.12224   0
0.0434375  1.3728   0.125824   0
0.0435156  1.3783   0.12608   0
0.0435938  1.37818   0.120192   0
0.0436719  1.35718   0.132864   0
0.04375  1.37011   0.129024   0
0.0438281  1.34643   0.11904   0
0.0439063  1.34566   0.126976   0
0.0439844  1.36384   0.130816   0
0.0440625  1.37203   0.126208   0
0.0441406  1.34566   0.13056   0
0.0442188  1.35706   0.127744   0
0.0442969  1.36141   0.131328   0
0.044375  1.3545   0.127488   0
0.0444531  1.37741   0.131456   0
0.0445313  1.35885   0.135936   0.000128
0.0446094  1.3737   0.135424   0
0.0446875  1.3303   0.132736   0
0.0447656  1.34746   0.127104   0
0.0448438  1.37178   0.128896   0
0.0449219  1.3335   0.13504   0
0.045  1.32826   0.141568   0
0.0450781  1.36422   0.141056   0
0.0451563  1.35603   0.139136   0
0.0452344  1.3417   0.146944   0
0.0453125  1.36077   0.137216   0
0.0453906  1.37613   0.141312   0
0.0454688  1.3513   0.142976   0
0.0455469  1.36998   0.137472   0
0.045625  1.3568   0.14592   0
0.0457031  1.37421   0.137984   0
0.0457813  1.36115   0.14336   0
0.0458594  1.37434   0.14336   0
0.0459375  1.36525   0.14528   0
0.0460156  1.38637   0.14784   0
0.0460938  1.34874   0.142976   0
0.0461719  1.34618   0.147968   0
0.04625  1.37869   0.155904   0
0.0463281  1.36781   0.153728   0
0.0464063  1.37485   0.150272   0
0.0464844  1.35117   0.155648   0
0.0465625  1.38035   0.151808   0
0.0466406  1.35834   0.15808   0
0.0467188  1.36115   0.154624   0
0.0467969  1.3673   0.156672   0
0.046875  1.37254   0.161536   0
0.0469531  1.37626   0.161024   0
0.0470313  1.34349   0.166016   0
0.0471094  1.35398   0.155904   0
0.0471875  1.37293   0.161664   0
0.0472656  1.35526   0.161664   0
0.0473438  1.33338   0.162176   0
0.0474219  1.36051   0.161664   0
0.0475  1.34298   0.153728   0
0.0475781  1.35245   0.159616   0
0.0476563  1.36077   0.158208   0
0.0477344  1.36422   0.161792   0
0.0478125  1.37024   0.156288   0
0.0478906  1.34502   0.165248   0
0.0479688  1.37728   0.172288   0
0.0480469  1.36218   0.172288   0
0.048125  1.34362   0.176256   0
0.0482031  1.38176   0.173568   0
0.0482812  1.35373   0.171264   0
0.0483594  1.36768   0.164096   0.000128
0.0484375  1.33978   0.1632   0
0.0485156  1.36909   0.167424   0
0.0485937  1.36794   0.173056   0
0.0486719  1.34003   0.171904   0
0.04875  1.34387   0.182272   0
0.0488281  1.33965   0.169472   0
0.0489062  1.34195   0.175872   0
0.0489844  1.3568   0.1792   0
0.0490625  1.35168   0.181376   0
0.0491406  1.33619   0.175616   0
0.0492187  1.35194   0.182784   0
0.0492969  1.36589   0.180096   0
0.049375  1.344   0.17856   0
0.0494531  1.34349   0.179712   0
0.0495312  1.35219   0.189312   0
0.0496094  1.34003   0.181248   0
0.0496875  1.34477   0.180096   0
0.0497656  1.36486   0.18752   0
0.0498437  1.37024   0.191488   0
0.0499219  1.35834   0.194432   0
0.05  1.35565   0.1792   0
0.0500781  1.34042   0.193152   0
0.0501562  1.34938   0.18432   0
0.0502344  1.35078   0.182272   0
0.0503125  1.37331   0.186112   0
0.0503906  1.35322   0.194816   0
0.0504687  1.33939   0.19072   0
0.0505469  1.35757   0.195968   0
0.050625  1.36858   0.200832   0
0.0507031  1.33773   0.198144   0
0.0507812  1.33773   0.187776   0
0.0508594  1.34861   0.20032   0.000128
0.0509375  1.37024   0.199808   0
0.0510156  1.35706   0.208   0
0.0510938  1.3481   0.197248   0
0.0511719  1.36384   0.199552   0
0.05125  1.37178   0.199296   0
0.0513281  1.3408   0.187648   0
0.0514063  1.33862   0.198784   0
0.0514844  1.3632   0.200448   0
0.0515625  1.35091   0.199808   0
0.0516406  1.36051   0.19712   0
0.0517188  1.34067   0.205824   0
0.0517969  1.35718   0.210432   0.000128
0.051875  1.36691   0.201216   0
0.0519531  1.34298   0.211328   0
0.0520313  1.33952   0.211328   0
0.0521094  1.35334   0.19776   0
0.0521875  1.3545   0.205184   0
0.0522656  1.35923   0.205568   0
0.0523438  1.34144   0.196992   0.000128
0.0524219  1.35078   0.208128   0
0.0525  1.36691   0.20864   0
0.0525781  1.36614   0.208896   0
0.0526563  1.36768   0.217984   0
0.0527344  1.34336   0.212224   0.000256
0.0528125  1.36986   0.217856   0
0.0528906  1.34515   0.215424   0
0.0529688  1.3344   0.21184   0
0.0530469  1.34464   0.219648   0
0.053125  1.35578   0.217472   0
0.0532031  1.34157   0.221952   0
0.0532813  1.36294   0.220416   0
0.0533594  1.34694   0.214912   0
0.0534375  1.3664   0.224384   0
0.0535156  1.35744   0.218112   0
0.0535938  1.37293   0.21952   0
0.0536719  1.33939   0.22592   0
0.05375  1.35949   0.22528   0.000128
0.0538281  1.35859   0.221568   0.000128
0.0539063  1.35002   0.225408   0
0.0539844  1.35642   0.22592   0.000128
0.0540625  1.34758   0.229376   0
0.0541406  1.3664   0.237184   0
0.0542188  1.3495   0.239232   0
0.0542969  1.36525   0.233088   0
0.054375  1.34438   0.224512   0
0.0544531  1.3609   0.231296   0
0.0545313  1.36384   0.236416   0
0.0546094  1.36461   0.238336   0
0.0546875  1.36922   0.223616   0
0.0547656  1.3481   0.231296   0
0.0548438  1.36243   0.233856   0
0.0549219  1.36538   0.244992   0.000128
0.055  1.35654   0.237568   0.000128
0.0550781  1.35104   0.238848   0
0.0551563  1.37101   0.238848   0
0.0552344  1.33901   0.240512   0
0.0553125  1.34566   0.243584   0
0.0553906  1.3751   0.239616   0
0.0554688  1.35104   0.243456   0
0.0555469  1.36768   0.24   0
0.055625  1.36115   0.250624   0
0.0557031  1.35027   0.24896   0
0.0557813  1.33414   0.237952   0
0.0558594  1.35629   0.247168   0
0.0559375  1.33312   0.250112   0
0.0560156  1.34374   0.245504   0.000128
0.0560937  1.36576   0.240512   0
0.0561719  1.34234   0.256768   0
0.05625  1.35949   0.248832   0
0.0563281  1.38278   0.243968   0
0.0564062  1.37997   0.25024   0.000128
0.0564844  1.33542   0.257408   0
0.0565625  1.38202   0.259456   0
0.0566406  1.36896   0.250368   0
0.0567187  1.3344   0.248064   0
0.0567969  1.3559   0.251648   0.000128
0.056875  1.35885   0.259712   0
0.0569531  1.36115   0.25856   0
0.0570312  1.37242   0.241664   0
0.0571094  1.33466   0.25792   0
0.0571875  1.37856   0.25792   0
0.0572656  1.36704   0.25728   0
0.0573437  1.35155   0.267776   0
0.0574219  1.36   0.262272   0.000128
0.0575  1.35142   0.26624   0
0.0575781  1.33645   0.263168   0.000128
0.0576562  1.34157   0.261376   0
0.0577344  1.35962   0.265856   0
0.0578125  1.36154   0.258048   0
0.0578906  1.35078   0.270464   0.000128
0.0579687  1.34451   0.268288   0
0.0580469  1.35309   0.274176   0
0.058125  1.35347   0.281472   0
0.0582031  1.36858   0.273536   0
0.0582812  1.33286   0.263552   0
0.0583594  1.34848   0.258432   0
0.0584375  1.36704   0.27584   0
0.0585156  1.3449   0.27392   0
0.0585938  1.35462   0.281088   0
0.0586719  1.33632   0.276352   0
0.05875  1.3481   0.266752   0
0.0588281  1.35334   0.268416   0
0.0589063  1.33274   0.268672   0
0.0589844  1.37242   0.275712   0
0.0590625  1.34579   0.27776   0
0.0591406  1.35053   0.290688   0
0.0592188  1.34259   0.266496   0
0.0592969  1.3495   0.291072   0
0.059375  1.38163   0.284928   0.000128
0.0594531  1.34285   0.270976   0
0.0595313  1.34118   0.29184   0
0.0596094  1.33056   0.28352   0
0.0596875  1.33478   0.2816   0
0.0597656  1.35885   0.285312   0
0.0598438  1.36909   0.285056   0
0.0599219  1.35629   0.28608   0
0.06  1.33389   0.292352   0
0.0600781  1.35002   0.284032   0.000128
0.0601563  1.36051   0.283776   0.000128
0.0602344  1.3367   0.299264   0
0.0603125  1.36666   0.290432   0
0.0603906  1.35898   0.296064   0
0.0604688  1.36269   0.294912   0
0.0605469  1.35462   0.2912   0
0.060625  1.36013   0.297472   0
0.0607031  1.35219   0.302336   0
0.0607813  1.3559   0.302336   0.000128
0.0608594  1.34784   0.29568   0.000128
0.0609375  1.33235   0.303616   0
0.0610156  1.36563   0.290304   0
0.0610938  1.34656   0.30976   0
0.0611719  1.37101   0.30208   0.000128
0.06125  1.34886   0.307968   0
0.0613281  1.36883   0.304896   0
0.0614063  1.35654   0.307456   0
0.0614844  1.33478   0.304   0
0.0615625  1.34592   0.3072   0.000128
0.0616406  1.3577   0.311936   0.000128
0.0617188  1.33747   0.316544   0
0.0617969  1.36192   0.31616   0.000128
0.061875  1.35526   0.30592   0.000128
0.0619531  1.35974   0.321408   0
0.0620313  1.36973   0.315776   0
0.0621094  1.36205   0.31296   0
0.0621875  1.36294   0.30528   0.000128
0.0622656  1.35629   0.31424   0
0.0623438  1.33734   0.31104   0.000128
0.0624219  1.35424   0.310144   0
0.0625  1.35757   0.3264   0
0.0625781  1.36576   0.312832   0
0.0626562  1.35462   0.316544   0.000128
0.0627344  1.35283   0.315008   0.000256
0.0628125  1.35398   0.311936   0
0.0628906  1.37626   0.321024   0.000128
0.0629688  1.3399   0.31744   0
0.0630469  1.33888   0.315648   0
0.063125  1.35744   0.323712   0.000128
0.0632031  1.34912   0.32512   0.000128
0.0632812  1.35014   0.321024   0
0.0633594  1.344   0.331008   0
0.0634375  1.34874   0.323712   0
0.0635156  1.34822   0.318208   0.000256
0.0635938  1.35027   0.326144   0
0.0636719  1.34464   0.32064   0
0.06375  1.34886   0.329472   0
0.0638281  1.34669   0.326912   0.000128
0.0639062  1.34938   0.314112   0.000128
0.0639844  1.35347   0.332288   0.000256
0.0640625  1.36166   0.337152   0
0.0641406  1.38598   0.328576   0.000256
0.0642188  1.3705   0.337792   0.000256
0.0642969  1.33338   0.331008   0.000128
0.064375  1.35168   0.326656   0.000256
0.0644531  1.344   0.3232   0.000128
0.0645312  1.35616   0.336128   0
0.0646094  1.3536   0.332544   0
0.0646875  1.33798   0.338688   0
0.0647656  1.3408   0.34112   0
0.0648438  1.36678   0.342912   0
0.0649219  1.3632   0.33856   0.000256
0.065  1.35117   0.342528   0.000128
0.0650781  1.35706   0.343808   0.000512
0.0651562  1.33478   0.34688   0.000128
0.0652344  1.37037   0.339584   0.000128
0.0653125  1.3559   0.340608   0.000128
0.0653906  1.35078   0.338688   0.000128
0.0654688  1.34912   0.342016   0.000128
0.0655469  1.32045   0.354304   0.000256
0.065625  1.34016   0.345344   0.000128
0.0657031  1.37395   0.347264   0.000256
0.0657812  1.34336   0.360064   0
0.0658594  1.35283   0.342144   0.000128
0.0659375  1.35373   0.338944   0
0.0660156  1.34413   0.344704   0.000256
0.0660938  1.35642   0.350976   0.000128
0.0661719  1.37728   0.354432   0
0.06625  1.35296   0.353536   0.000256
0.0663281  1.34387   0.349312   0.000128
0.0664062  1.35078   0.355328   0.000128
0.0664844  1.35731   0.350208   0
0.0665625  1.36371   0.35648   0.000256
0.0666406  1.36192   0.354816   0.000384
0.0667188  1.34221   0.347264   0.000128
0.0667969  1.35258   0.367488   0.000128
0.066875  1.36563   0.363136   0.000384
0.0669531  1.35744   0.349568   0.000128
0.0670313  1.34144   0.35456   0
0.0671094  1.36896   0.362624   0
0.0671875  1.35475   0.363008   0.000128
0.0672656  1.34349   0.366976   0
0.0673438  1.33094   0.361472   0.000128
0.0674219  1.36832   0.35648   0
0.0675  1.33824   0.361856   0.000384
0.0675781  1.35693   0.36544   0.000128
0.0676563  1.35283   0.365568   0
0.0677344  1.3559   0.362112   0.000512
0.0678125  1.36986   0.370688   0.000128
0.0678906  1.36166   0.376832   0
0.0679688  1.37101   0.378368   0.000128
0.0680469  1.36307   0.372608   0.000384
0.068125  1.33939   0.355072   0.000128
0.0682031  1.33978   0.375808   0.000256
0.0682813  1.33568   0.376064   0.000128
0.0683594  1.32058   0.364544   0.000512
0.0684375  1.3673   0.367232   0.000128
0.0685156  1.3577   0.375296   0.000256
0.0685937  1.34451   0.36096   0.000128
0.0686719  1.36038   0.378496   0
0.06875  1.36   0.381056   0.000128
0.0688281  1.36589   0.379392   0
0.0689063  1.35731   0.361472   0.000256
0.0689844  1.34067   0.385408   0
0.0690625  1.33082   0.384896   0.000256
0.0691406  1.344   0.37632   0.000384
0.0692187  1.36038   0.38656   0.00064
0.0692969  1.35258   0.383744   0.000128
0.069375  1.37178   0.379776   0.000512
0.0694531  1.3207   0.377088   0.000128
0.0695313  1.33261   0.390272   0.000256
0.0696094  1.37523   0.367872   0.000128
0.0696875  1.34963   0.378112   0.000128
0.0697656  1.34912   0.377984   0.000512
0.0698437  1.3408   0.38656   0.000256
0.0699219  1.35744   0.3936   0.00064
0.07  1.3632   0.396032   0.000256
0.0700781  1.35923   0.38336   0.000256
0.0701563  1.32966   0.395008   0.000384
0.0702344  1.36602   0.386944   0.000512
0.0703125  1.3463   0.391808   0.000256
0.0703906  1.3527   0.387712   0
0.0704687  1.3344   0.3936   0.000256
0.0705469  1.34707   0.3936   0
0.070625  1.33939   0.388736   0.000128
0.0707031  1.34886   0.392192   0.000128
0.0707813  1.34106   0.406784   0.000256
0.0708594  1.35066   0.395264   0.000384
0.0709375  1.33619   0.3968   0
0.0710156  1.33261   0.394496   0.000384
0.0710937  1.34694   0.3936   0.000512
0.0711719  1.36384   0.402816   0.000128
0.07125  1.36346   0.398464   0.000256
0.0713281  1.34221   0.393856   0
0.0714063  1.3527   0.388608   0.000128
0.0714844  1.35514   0.40384   0.000256
0.0715625  1.35526   0.400512   0.000384
0.0716406  1.34886   0.397312   0.000256
0.0717187  1.37536   0.404352   0.000512
0.0717969  1.36333   0.408448   0.000256
0.071875  1.38253   0.402688   0.000384
0.0719531  1.3463   0.413696   0.000256
0.0720313  1.36627   0.409984   0.000256
0.0721094  1.34758   0.411264   0.000128
0.0721875  1.33158   0.399488   0.000128
0.0722656  1.34835   0.410368   0.000256
0.0723437  1.35974   0.40192   0
0.0724219  1.36486   0.404352   0.000384
0.0725  1.36013   0.399104   0.00064
0.0725781  1.34733   0.407424   0.000256
0.0726563  1.34886   0.409728   0.000128
0.0727344  1.34029   0.41088   0.000256
0.0728125  1.35834   0.41024   0.000512
0.0728906  1.3449   0.41024   0.000384
0.0729687  1.3527   0.40704   0.00064
0.0730469  1.35027   0.414464   0.000256
0.073125  1.34707   0.398592   0
0.0732031  1.35872   0.416768   0.00064
0.0732813  1.35629   0.419328   0.000256
0.0733594  1.35757   0.423296   0.000512
0.0734375  1.35168   0.424576   0.000384
0.0735156  1.37382   0.426368   0.000256
0.0735937  1.34541   0.425856   0.000128
0.0736719  1.34976   0.430208   0.000256
0.07375  1.3536   0.417408   0.000256
0.0738281  1.35334   0.408704   0.000512
0.0739063  1.36525   0.420992   0.000384
0.0739844  1.35578   0.436096   0.000384
0.0740625  1.34861   0.425088   0.00064
0.0741406  1.32672   0.436352   0.000128
0.0742188  1.35501   0.439424   0.000256
0.0742969  1.3431   0.430976   0
0.074375  1.37434   0.427392   0.000256
0.0744531  1.37344   0.424064   0.000512
0.0745313  1.34323   0.435072   0.000256
0.0746094  1.35142   0.433664   0.000128
0.0746875  1.37626   0.433152   0.000512
0.0747656  1.35795   0.41856   0.00064
0.0748438  1.36064   0.452608   0.000256
0.0749219  1.35578   0.428928   0.000128
0.075  1.32467   0.430208   0.000384
0.0750781  1.36512   0.431232   0.000768
0.0751563  1.36333   0.42432   0.000512
0.0752344  1.33555   0.446592   0.000896
0.0753125  1.37203   0.436864   0.00064
0.0753906  1.36666   0.428544   0.000256
0.0754688  1.3449   0.43648   0.000384
0.0755469  1.36589   0.438784   0.000128
0.075625  1.36973   0.435456   0.00064
0.0757031  1.36973   0.441216   0.000512
0.0757813  1.37587   0.42816   0.000384
0.0758594  1.38406   0.430208   0.000128
0.0759375  1.3623   0.440704   0.000256
0.0760156  1.33978   0.441216   0.001536
0.0760938  1.35411   0.438272   0.000256
0.0761719  1.34451   0.445696   0.00064
0.07625  1.36192   0.45504   0.000384
0.0763281  1.35245   0.43456   0.000512
0.0764062  1.37037   0.45184   0.000384
0.0764844  1.34016   0.436096   0.000512
0.0765625  1.37818   0.441984   0.000768
0.0766406  1.34618   0.450432   0.000256
0.0767188  1.35347   0.460544   0.000384
0.0767969  1.35155   0.447744   0.000384
0.076875  1.3472   0.44736   0.000256
0.0769531  1.34221   0.44288   0.000384
0.0770312  1.32416   0.466432   0.000512
0.0771094  1.34861   0.448   0.000512
0.0771875  1.3751   0.46016   0.000128
0.0772656  1.35078   0.458624   0.000512
0.0773438  1.35501   0.46528   0.000256
0.0774219  1.33965   0.45888   0.000384
0.0775  1.34374   0.446976   0.000256
0.0775781  1.35078   0.465536   0.001024
0.0776562  1.37139   0.465408   0.000768
0.0777344  1.36294   0.461696   0.00064
0.0778125  1.35808   0.468224   0.000768
0.0778906  1.35949   0.460416   0.000896
0.0779688  1.35181   0.454144   0.000512
0.0780469  1.35411   0.453376   0.00064
0.078125  1.37395   0.46528   0.001152
0.0782031  1.36218   0.450944   0.000256
0.0782812  1.33466   0.465664   0.000896
0.0783594  1.35539   0.463744   0.000256
0.0784375  1.35424   0.471296   0.000768
0.0785156  1.38214   0.462208   0.00064
0.0785938  1.33619   0.454528   0.001024
0.0786719  1.33466   0.464   0.000768
0.07875  1.36013   0.460416   0.001024
0.0788281  1.3248   0.466304   0.001152
0.0789062  1.36781   0.46976   0.001024
0.0789844  1.35565   0.470912   0.000384
0.0790625  1.33555   0.467456   0.000768
0.0791406  1.3504   0.46528   0.00064
0.0792188  1.33005   0.476288   0.000768
0.0792969  1.34246   0.474752   0.001024
0.079375  1.38138   0.474496   0.00064
0.0794531  1.3719   0.4736   0.000384
0.0795312  1.37728   0.469504   0.00064
0.0796094  1.35974   0.472064   0.00064
0.0796875  1.3655   0.474368   0.001024
0.0797656  1.34963   0.466176   0.000384
0.0798438  1.36563   0.4736   0.000512
0.0799219  1.33504   0.473216   0.000256
0.08  1.34694   0.47296   0.00064
0.0800781  1.37638   0.483712   0.000768
0.0801562  1.36986   0.47808   0.000896
0.0802344  1.33363   0.47104   0.00064
0.0803125  1.35168   0.465792   0.000256
0.0803906  1.3536   0.486912   0.000896
0.0804688  1.34029   0.484352   0.000896
0.0805469  1.34938   0.478336   0.000384
0.080625  1.34771   0.486912   0.000768
0.0807031  1.37984   0.467072   0.00128
0.0807812  1.3568   0.48128   0.000768
0.0808594  1.34259   0.479744   0.00064
0.0809375  1.36294   0.466816   0.000896
0.0810156  1.33594   0.477184   0.00128
0.0810938  1.34989   0.492288   0.000512
0.0811719  1.34118   0.479488   0.000768
0.08125  1.35501   0.48192   0.001024
0.0813281  1.36192   0.500864   0.001152
0.0814062  1.34336   0.495488   0.000384
0.0814844  1.36102   0.475264   0.001792
0.0815625  1.35795   0.503936   0.000384
0.0816406  1.35078   0.48576   0.001152
0.0817188  1.37728   0.495232   0.001024
0.0817969  1.36934   0.4928   0.000896
0.081875  1.35744   0.486144   0.001152
0.0819531  1.34541   0.492416   0.001408
0.0820312  1.35334   0.495232   0.000384
0.0821094  1.34605   0.491904   0.00128
0.0821875  1.33069   0.489344   0.000768
0.0822656  1.34605   0.492544   0.000896
0.0823438  1.34925   0.498688   0.000896
0.0824219  1.33594   0.488704   0.001024
0.0825  1.3431   0.513792   0.001024
0.0825781  1.34464   0.493952   0.00128
0.0826563  1.34758   0.486656   0.001024
0.0827344  1.36115   0.503168   0.00064
0.0828125  1.35194   0.510848   0.001024
0.0828906  1.3641   0.496768   0.00128
0.0829688  1.34298   0.492672   0.001792
0.0830469  1.37024   0.5152   0.000896
0.083125  1.34874   0.491264   0.000512
0.0832031  1.3545   0.509312   0.00064
0.0832813  1.34298   0.502016   0.00128
0.0833594  1.36538   0.487168   0.001152
0.0834375  1.35974   0.514048   0.001408
0.0835156  1.34349   0.492672   0.001024
0.0835938  1.33184   0.488192   0.000768
0.0836719  1.35565   0.497408   0.000768
0.08375  1.34054   0.509952   0.00128
0.0838281  1.34502   0.505472   0.001664
0.0839063  1.36435   0.51648   0.00128
0.0839844  1.36294   0.510336   0.000768
0.0840625  1.35347   0.495616   0.000768
0.0841406  1.36192   0.5184   0.000512
0.0842187  1.34848   0.50944   0.001408
0.0842969  1.35053   0.521216   0.000896
0.084375  1.35974   0.494336   0.001024
0.0844531  1.35245   0.504448   0.001024
0.0845313  1.38048   0.509824   0.00128
0.0846094  1.33299   0.519936   0.001024
0.0846875  1.34502   0.507264   0.000896
0.0847656  1.31021   0.512896   0.000768
0.0848437  1.33862   0.523904   0.001408
0.0849219  1.37395   0.516096   0.00128
0.085  1.35488   0.527616   0.00128
0.0850781  1.3495   0.526336   0.001792
0.0851563  1.35539   0.524416   0.00128
0.0852344  1.36307   0.523904   0.001792
0.0853125  1.35411   0.525184   0.001536
0.0853906  1.36243   0.515968   0.00128
0.0854687  1.36051   0.512256   0.000512
0.0855469  1.35923   0.53184   0.001536
0.085625  1.35718   0.512   0.001152
0.0857031  1.35667   0.512512   0.002176
0.0857813  1.35091   0.525696   0.000896
0.0858594  1.33338   0.517632   0.001024
0.0859375  1.33696   0.517504   0.00192
0.0860156  1.34682   0.51648   0.001024
0.0860937  1.35488   0.536064   0.001664
0.0861719  1.35066   0.52288   0.001408
0.08625  1.34989   0.524288   0.001024
0.0863281  1.36013   0.527744   0.001024
0.0864063  1.36486   0.53248   0.001024
0.0864844  1.3431   0.523776   0.001152
0.0865625  1.33184   0.527232   0.000768
0.0866406  1.35309   0.530816   0.000768
0.0867187  1.3728   0.513152   0.001024
0.0867969  1.3591   0.516864   0.00128
0.086875  1.3495   0.527488   0.000768
0.0869531  1.33478   0.530304   0.001792
0.0870313  1.35731   0.527872   0.000896
0.0871094  1.35309   0.530048   0.001536
0.0871875  1.34515   0.535808   0.001152
0.0872656  1.36064   0.532224   0.001024
0.0873437  1.35091   0.537344   0.000896
0.0874219  1.35654   0.530176   0.00128
0.0875  1.35539   0.536576   0.000896
0.0875781  1.36563   0.538752   0.000768
0.0876563  1.33786   0.536448   0.001792
0.0877344  1.36627   0.530304   0.00128
0.0878125  1.34694   0.53056   0.001664
0.0878906  1.36256   0.534912   0.002048
0.0879687  1.35194   0.54208   0.001024
0.0880469  1.34707   0.524288   0.00256
0.088125  1.34707   0.521088   0.000896
0.0882031  1.33773   0.518528   0.002048
0.0882813  1.34874   0.540928   0.001664
0.0883594  1.3504   0.541952   0.002176
0.0884375  1.32826   0.526848   0.001792
0.0885156  1.35718   0.53888   0.001792
0.0885937  1.33888   0.551168   0.00192
0.0886719  1.3513   0.546048   0.00128
0.08875  1.3609   0.55168   0.001408
0.0888281  1.32019   0.5312   0.001408
0.0889063  1.33952   0.537344   0.001792
0.0889844  1.35245   0.534784   0.000896
0.0890625  1.34349   0.531712   0.001024
0.0891406  1.35872   0.541952   0.002048
0.0892187  1.35757   0.54272   0.001024
0.0892969  1.32928   0.535936   0.001408
0.089375  1.36666   0.551424   0.001536
0.0894531  1.35757   0.566656   0.001408
0.0895313  1.37152   0.538368   0.002048
0.0896094  1.33043   0.540928   0.00128
0.0896875  1.33581   0.543232   0.001792
0.0897656  1.36819   0.548096   0.002048
0.0898438  1.33888   0.542592   0.000896
0.0899219  1.35501   0.555392   0.002176
0.09  1.34758   0.562944   0.001536
0.0900781  1.34182   0.543104   0.002816
0.0901563  1.34349   0.551936   0.002176
0.0902344  1.3568   0.558464   0.001664
0.0903125  1.35539   0.547968   0.001152
0.0903906  1.34899   0.555008   0.001536
0.0904688  1.34298   0.56448   0.001408
0.0905469  1.35437   0.54976   0.002048
0.090625  1.32339   0.551296   0.00192
0.0907031  1.3801   0.553216   0.00192
0.0907813  1.35309   0.559744   0.00192
0.0908594  1.36858   0.556928   0.001536
0.0909375  1.34707   0.55744   0.002048
0.0910156  1.36614   0.544512   0.00192
0.0910938  1.3609   0.561152   0.00128
0.0911719  1.32902   0.55168   0.002176
0.09125  1.34746   0.563584   0.00256
0.0913281  1.36742   0.547456   0.001408
0.0914063  1.36858   0.573056   0.00256
0.0914844  1.36691   0.561664   0.001408
0.0915625  1.36563   0.557184   0.002176
0.0916406  1.35565   0.55424   0.002176
0.0917188  1.35885   0.55104   0.002048
0.0917969  1.33786   0.54272   0.002304
0.091875  1.34285   0.564736   0.002176
0.0919531  1.33491   0.549504   0.001792
0.0920312  1.35219   0.553472   0.002048
0.0921094  1.35475   0.570752   0.001664
0.0921875  1.35002   0.573184   0.002304
0.0922656  1.3431   0.557056   0.001664
0.0923438  1.34234   0.56896   0.002304
0.0924219  1.33875   0.567808   0.002048
0.0925  1.35424   0.566528   0.002048
0.0925781  1.38227   0.57536   0.002048
0.0926562  1.35821   0.56512   0.001792
0.0927344  1.35053   0.561792   0.001536
0.0928125  1.33888   0.571648   0.00192
0.0928906  1.35808   0.566016   0.001408
0.0929688  1.32864   0.555648   0.001792
0.0930469  1.33914   0.567936   0.001792
0.093125  1.35373   0.571008   0.001664
0.0932031  1.34477   0.57792   0.00192
0.0932812  1.33542   0.5664   0.002176
0.0933594  1.35027   0.578048   0.001792
0.0934375  1.36563   0.562176   0.002048
0.0935156  1.33696   0.563712   0.002176
0.0935938  1.3449   0.566784   0.002048
0.0936719  1.37203   0.568832   0.002048
0.09375  1.35795   0.567552   0.002816
0.0938281  1.33107   0.57408   0.001664
0.0939062  1.35885   0.564864   0.002304
0.0939844  1.37856   0.569088   0.002688
0.0940625  1.3632   0.585344   0.001664
0.0941406  1.34502   0.571008   0.00192
0.0942188  1.3399   0.58496   0.00256
0.0942969  1.34144   0.585088   0.002688
0.094375  1.34298   0.578048   0.002432
0.0944531  1.35334   0.5792   0.00256
0.0945312  1.35603   0.589056   0.002304
0.0946094  1.32979   0.582656   0.001536
0.0946875  1.36141   0.564864   0.002432
0.0947656  1.36435   0.568832   0.002304
0.0948438  1.33504   0.575744   0.002048
0.0949219  1.34707   0.588416   0.002048
0.095  1.33837   0.591488   0.003072
0.0950781  1.37178   0.5792   0.002176
0.0951562  1.38573   0.609152   0.002176
0.0952344  1.34976   0.570112   0.001024
0.0953125  1.36064   0.590592   0.001792
0.0953906  1.35834   0.585984   0.00192
0.0954688  1.35693   0.594048   0.001792
0.0955469  1.34515   0.571392   0.002944
0.095625  1.33043   0.58176   0.00256
0.0957031  1.35334   0.594688   0.00256
0.0957812  1.3472   0.59264   0.003584
0.0958594  1.35616   0.573696   0.00256
0.0959375  1.33338   0.59648   0.002688
0.0960156  1.36077   0.5888   0.002944
0.0960938  1.37408   0.591616   0.001792
0.0961719  1.35232   0.579712   0.002432
0.09625  1.36538   0.595072   0.003072
0.0963281  1.3559   0.58496   0.002816
0.0964062  1.37382   0.5856   0.002944
0.0964844  1.34387   0.587904   0.002176
0.0965625  1.33363   0.593408   0.003712
0.0966406  1.34362   0.604288   0.00256
0.0967188  1.35616   0.587648   0.003328
0.0967969  1.36704   0.592128   0.002688
0.096875  1.32698   0.606848   0.002688
0.0969531  1.34387   0.595712   0.002432
0.0970312  1.3623   0.609024   0.003072
0.0971094  1.36179   0.609664   0.002816
0.0971875  1.34451   0.603904   0.002688
0.0972656  1.35462   0.587008   0.003584
0.0973438  1.33466   0.603136   0.003072
0.0974219  1.37459   0.5824   0.002816
0.0975  1.35962   0.59776   0.0032
0.0975781  1.34067   0.600832   0.003456
0.0976562  1.3568   0.601472   0.003328
0.0977344  1.3303   0.595712   0.00256
0.0978125  1.34541   0.589696   0.003584
0.0978906  1.34131   0.59392   0.003072
0.0979688  1.36166   0.59392   0.003712
0.0980469  1.34733   0.619904   0.002432
0.098125  1.34822   0.615552   0.002816
0.0982031  1.36883   0.591616   0.002944
0.0982813  1.35078   0.615296   0.00256
0.0983594  1.34771   0.589056   0.002944
0.0984375  1.3408   0.58176   0.003456
0.0985156  1.35488   0.592384   0.002688
0.0985938  1.36845   0.598144   0.002432
0.0986719  1.35808   0.595712   0.003328
0.09875  1.34464   0.59648   0.00384
0.0988281  1.37101   0.604032   0.003328
0.0989063  1.34195   0.621312   0.00256
0.0989844  1.35539   0.588928   0.001792
0.0990625  1.33926   0.599168   0.003328
0.0991406  1.34362   0.608896   0.003328
0.0992188  1.34912   0.616192   0.003584
0.0992969  1.34938   0.596608   0.004224
0.099375  1.36922   0.60416   0.002944
0.0994531  1.34694   0.605952   0.002432
0.0995313  1.3376   0.615168   0.0032
0.0996094  1.34669   0.608896   0.003712
0.0996875  1.35424   0.61888   0.003968
0.0997656  1.35552   0.6048   0.003072
0.0998438  1.35066   0.607232   0.002432
0.0999219  1.3408   0.616448   0.003456
0.1  1.32032   0.613248   0.00256

==> caseb_2m5_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.545948 1.73162 2.27756
#0.294198 3.88601 4.06545
0  1.83394   0.054834   0
0.05  1.43904   0.523934   0.001826
0.1  1.41382   0.823874   0.015896
0.15  1.33519   0.856086   0.057796
0.2  1.22923   0.800146   0.118488
0.25  1.1181   0.745858   0.192254
0.3  1.02935   0.687754   0.248728
0.35  0.931142   0.635382   0.302034
0.4  0.84593   0.57317   0.344144
0.45  0.783036   0.53956   0.364492
0.5  0.720232   0.487872   0.401686
0.55  0.650232   0.456694   0.404844
0.6  0.58435   0.425464   0.415916
0.65  0.544192   0.410462   0.423254
0.7  0.477024   0.382648   0.433686
0.75  0.450446   0.360858   0.422916
0.8  0.410988   0.3492   0.424184
0.85  0.375632   0.319822   0.41859
0.9  0.338144   0.304774   0.405024
0.95  0.31122   0.284002   0.399112
1  0.27751   0.271962   0.395278
1.05  0.258532   0.256308   0.374804
1.1  0.227838   0.257258   0.364538
1.15  0.21078   0.247732   0.360122
1.2  0.193148   0.23923   0.355678
1.25  0.180894   0.228434   0.338974
1.3  0.154584   0.220716   0.331674
1.35  0.144828   0.200848   0.327614
1.4  0.133898   0.200434   0.309398
1.45  0.127116   0.201192   0.305206
1.5  0.114644   0.195134   0.293288
1.55  0.104682   0.179924   0.280906
1.6  0.093438   0.18327   0.25799
1.65  0.082314   0.173952   0.266614
1.7  0.075028   0.168822   0.257192
1.75  0.067324   0.16662   0.25423
1.8  0.067774   0.160402   0.236948
1.85  0.060354   0.145962   0.228916
1.9  0.054812   0.151108   0.226044
1.95  0.044852   0.145868   0.218784
2  0.045054   0.139766   0.21757
2.05  0.042036   0.13563   0.19977
2.1  0.036276   0.132618   0.206224
2.15  0.03589   0.136386   0.190788
2.2  0.031286   0.130924   0.193856
2.25  0.025884   0.128464   0.183618
2.3  0.024244   0.124086   0.177316
2.35  0.022078   0.1236   0.172118
2.4  0.021288   0.11385   0.164728
2.45  0.01945   0.112354   0.156874
2.5  0.018318   0.114054   0.155026
2.55  0.015402   0.09991   0.14859
2.6  0.01608   0.107854   0.15152
2.65  0.014072   0.104248   0.149998
2.7  0.010952   0.098702   0.140576
2.75  0.011136   0.09915   0.139218
2.8  0.010182   0.097232   0.137614
2.85  0.008948   0.096226   0.125478
2.9  0.0073   0.094818   0.130988
2.95  0.007824   0.094728   0.123974
3  0.00756   0.088592   0.1196
3.05  0.006948   0.087466   0.121594
3.1  0.005638   0.081962   0.114194
3.15  0.004774   0.081678   0.111878
3.2  0.005914   0.08207   0.107248
3.25  0.00348   0.076296   0.106138
3.3  0.005832   0.076354   0.10297
3.35  0.00338   0.076478   0.1055
3.4  0.004   0.07053   0.098584
3.45  0.002964   0.066658   0.09463
3.5  0.00269   0.065424   0.093046
3.55  0.002254   0.068308   0.091516
3.6  0.00226   0.066658   0.08529
3.65  0.002012   0.067252   0.087272
3.7  0.00113   0.06233   0.086054
3.75  0.002004   0.05729   0.087514
3.8  0.001744   0.05812   0.078928
3.85  0.00122   0.056868   0.077892
3.9  0.00166   0.055618   0.071904
3.95  0.001476   0.054626   0.073888
4  0.001122   0.054648   0.068568
4.05  0.000868   0.0519   0.06952
4.1  0.00078   0.050988   0.06613
4.15  0.000868   0.052422   0.06849
4.2  0.000952   0.04886   0.065684
4.25  0.00043   0.049458   0.060748
4.3  0.000258   0.047912   0.059262
4.35  0.000694   0.046814   0.065802
4.4  0.00026   0.044152   0.061676
4.45  0.000346   0.04624   0.053636
4.5  0.000692   0.039106   0.058708
4.55  0.000258   0.039118   0.057184
4.6  0.000608   0.041704   0.051122
4.65  0.00026   0.040386   0.05173
4.7  0.000434   0.0403   0.049186
4.75  0   0.038438   0.052114
4.8  0.00026   0.038898   0.045974
4.85  0.000346   0.03597   0.05002
4.9  0.000174   0.03378   0.050998
4.95  0   0.035974   0.0479
5  0.000176   0.030664   0.04368
5.05  0.00035   0.03632   0.044804
5.1  0.000262   0.033198   0.043692
5.15  0.000174   0.033202   0.039352
5.2  0.000174   0.034438   0.04137
5.25  0   0.02748   0.043352
5.3  0.00026   0.028518   0.041894
5.35  0.000172   0.025758   0.03764
5.4  8.6e-05   0.026948   0.040592
5.45  0   0.025538   0.03435
5.5  0   0.026238   0.03564
5.55  0   0.026058   0.033456
5.6  8.8e-05   0.025296   0.034568
5.65  0   0.023408   0.029794
5.7  0   0.023682   0.03391
5.75  0   0.0251   0.033092
5.8  0   0.0239   0.030292
5.85  0.000174   0.021998   0.027112
5.9  0   0.021714   0.02755
5.95  0   0.0218   0.028822
6  8.8e-05   0.024168   0.025968
6.05  8.8e-05   0.01912   0.026674
6.1  0   0.01849   0.026764
6.15  0   0.017478   0.022874
6.2  8.8e-05   0.01791   0.02422
6.25  0   0.019818   0.022872
6.3  0   0.016408   0.024156
6.35  0   0.016342   0.023992
6.4  0   0.018766   0.024074
6.45  0   0.016258   0.024062
6.5  0   0.016002   0.021086
6.55  0   0.014934   0.019818
6.6  0   0.014262   0.018774
6.65  0   0.014764   0.02033
6.7  0   0.0133   0.020528
6.75  0   0.01235   0.020134
6.8  0   0.013738   0.021038
6.85  0   0.014344   0.017742
6.9  0   0.014506   0.01755
6.95  0   0.013552   0.017302
7  0   0.013876   0.016684
7.05  0   0.011034   0.01714
7.1  0   0.013174   0.013456
7.15  0   0.01278   0.016598
7.2  0   0.012012   0.013622
7.25  0   0.010522   0.013836
7.3  0   0.009488   0.0133
7.35  0   0.011404   0.015038
7.4  0   0.010092   0.013386
7.45  0   0.01244   0.013566
7.5  0   0.009844   0.013838
7.55  0   0.011036   0.01304
7.6  0   0.009718   0.013212
7.65  0   0.010184   0.011628
7.7  0   0.00912   0.01189
7.75  0   0.0093   0.01088
7.8  0   0.008868   0.01183
7.85  0   0.008256   0.00991
7.9  0   0.008252   0.011558
7.95  0   0.007642   0.009908
8  0   0.008694   0.011024
8.05  0   0.007216   0.011462
8.1  0   0.006344   0.009826
8.15  0   0.007558   0.00931
8.2  0   0.00731   0.00896
8.25  0   0.007374   0.009464
8.3  0   0.00748   0.008956
8.35  0   0.005822   0.007468
8.4  0   0.00547   0.007816
8.45  0   0.005138   0.008618
8.5  0   0.00627   0.00774
8.55  0   0.005222   0.00782
8.6  0   0.00591   0.008188
8.65  0   0.006006   0.007414
8.7  0   0.006256   0.007828
8.75  0   0.005126   0.007734
8.8  0   0.005648   0.00677
8.85  0   0.005826   0.00704
8.9  0   0.004874   0.005992
8.95  0   0.00486   0.005824
9  0   0.005224   0.007736
9.05  0   0.005556   0.005916
9.1  0   0.00471   0.006512
9.15  0   0.005398   0.006618
9.2  0   0.004344   0.007128
9.25  0   0.004002   0.006618
9.3  0   0.004596   0.00662
9.35  0   0.00471   0.00617
9.4  0   0.003558   0.005112
9.45  0   0.00462   0.005292
9.5  0   0.005022   0.005572
9.55  0   0.002688   0.004084
9.6  0   0.004346   0.005374
9.65  0   0.003558   0.005466
9.7  0   0.005214   0.00583
9.75  0   0.003122   0.005294
9.8  0   0.003386   0.003634
9.85  0   0.004598   0.004346
9.9  0   0.003384   0.004702
9.95  0   0.136934   0.182478


==> caseb_2m5_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   45664.8
0  7.98374   0   0
7.8125e-05  7.55277   0   0
0.00015625  7.08314   0   0
0.000234375  6.71258   0   0
0.0003125  6.35494   0   0
0.000390625  6.05414   0   0
0.00046875  5.73146   0   0
0.000546875  5.53894   0   0
0.000625  5.33939   0   0
0.000703125  5.11565   0   0
0.00078125  4.97907   0   0
0.000859375  4.82035   0   0
0.0009375  4.65318   0   0
0.00101563  4.53158   0   0
0.00109375  4.40218   0   0
0.00117187  4.31334   0   0
0.00125  4.23757   0   0
0.00132813  4.13018   0   0
0.00140625  4.01741   0   0
0.00148438  3.9328   0   0
0.0015625  3.87866   0   0
0.00164062  3.80621   0   0
0.00171875  3.73658   0   0
0.00179688  3.68704   0   0
0.001875  3.58323   0   0
0.00195312  3.54355   0   0
0.00203125  3.48826   0   0
0.00210938  3.46496   0   0
0.0021875  3.45242   0   0
0.00226562  3.36282   0   0
0.00234375  3.36896   0   0
0.00242187  3.264   0   0
0.0025  3.22125   0   0
0.00257813  3.21024   0   0
0.00265625  3.14598   0   0
0.00273438  3.09286   0   0
0.0028125  3.09274   0   0
0.00289062  3.07648   0   0
0.00296875  3.02298   0   0
0.00304688  3.01094   0   0
0.003125  2.94835   0   0
0.00320313  2.97779   0   0
0.00328125  2.93734   0   0
0.00335937  2.91712   0   0
0.0034375  2.88998   0   0
0.00351563  2.82714   0   0
0.00359375  2.8343   0   0
0.00367188  2.81958   0   0
0.00375  2.79834   0   0
0.00382812  2.7703   0   0
0.00390625  2.77069   0   0
0.00398438  2.72461   0   0
0.0040625  2.6967   0   0
0.00414063  2.7127   0   0
0.00421875  2.67251   0   0
0.00429688  2.6327   0   0
0.004375  2.63002   0   0
0.00445313  2.63603   0   0
0.00453125  2.5897   0   0
0.00460937  2.56922   0   0
0.0046875  2.5705   0   0
0.00476562  2.54118   0   0
0.00484375  2.5431   0   0
0.00492188  2.4791   0   0
0.005  2.53709   0   0
0.00507813  2.49907   0   0
0.00515625  2.448   0   0
0.00523438  2.44147   0   0
0.0053125  2.45312   0   0
0.00539063  2.43162   0   0
0.00546875  2.40205   0   0
0.00554687  2.41062   0   0
0.005625  2.41933   0   0
0.00570312  2.39181   0   0
0.00578125  2.3447   0   0
0.00585938  2.38234   0   0
0.0059375  2.3648   0   0
0.00601563  2.36941   0   0
0.00609375  2.34086   0   0
0.00617188  2.35738   0   0
0.00625  2.3255   0   0
0.00632813  2.27021   0   0
0.00640625  2.31078   0   0
0.00648438  2.27853   0   0
0.0065625  2.3031   0   0
0.00664062  2.2592   0   0
0.00671875  2.26278   0   0
0.00679687  2.24691   0   0
0.006875  2.22963   0   0
0.00695313  2.22221   0   0
0.00703125  2.26291   0   0
0.00710938  2.24717   0   0
0.0071875  2.21222   0   0
0.00726563  2.18662   0   0
0.00734375  2.20096   0   0
0.00742188  2.19904   0   0
0.0075  2.18074   0   0
0.00757812  2.16435   0   0
0.00765625  2.14234   0   0
0.00773437  2.13056   0   0
0.0078125  2.1385   0   0
0.00789063  2.1513   0   0
0.00796875  2.12582   0   0
0.00804688  2.1248   0   0
0.008125  2.1047   0   0
0.00820313  2.1111   0   0
0.00828125  2.12813   0   0
0.00835938  2.10867   0   0
0.0084375  2.10266   0   0
0.00851563  2.09651   0   0
0.00859375  2.06554   0   0
0.00867188  2.05734   0   0
0.00875  2.06925   0   0
0.00882813  2.06451   0   0
0.00890625  2.04544   0   0
0.00898438  2.0329   0   0
0.0090625  2.0256   0   0
0.00914062  2.04685   0   0
0.00921875  2.0599   0   0
0.00929687  2.02688   0   0
0.009375  2.00013   0   0
0.00945312  2.01754   0   0
0.00953125  2.02995   0   0
0.00960937  1.99501   0   0
0.0096875  1.98771   0   0
0.00976562  2.0096   0   0
0.00984375  1.98912   0   0
0.00992188  1.98618   0   0
0.01  1.98362   0   0
0.0100781  1.97683   0.000128   0
0.0101563  1.98707   0   0
0.0102344  1.97517   0   0
0.0103125  1.96314   0.000128   0
0.0103906  1.95904   0.000128   0
0.0104688  1.94906   0   0
0.0105469  1.94112   0   0
0.010625  1.94816   0   0
0.0107031  1.91181   0   0
0.0107813  1.95866   0   0
0.0108594  1.93203   0   0
0.0109375  1.92986   0   0
0.0110156  1.90451   0   0
0.0110937  1.92499   0   0
0.0111719  1.91987   0   0
0.01125  1.89146   0.000128   0
0.0113281  1.89926   0.000128   0
0.0114062  1.92563   0   0
0.0114844  1.88672   0.000128   0
0.0115625  1.89018   0   0
0.0116406  1.89274   0.000256   0
0.0117188  1.85805   0   0
0.0117969  1.85485   0.000256   0
0.011875  1.86611   0   0
0.0119531  1.86906   0   0
0.0120313  1.85702   0.000128   0
0.0121094  1.824   0   0
0.0121875  1.85242   0   0
0.0122656  1.86074   0.000128   0
0.0123438  1.85101   0.000128   0
0.0124219  1.84947   0.000256   0
0.0125  1.83066   0.000128   0
0.0125781  1.83603   0.000512   0
0.0126563  1.81939   0.000128   0
0.0127344  1.82349   0.000384   0
0.0128125  1.8377   0.000384   0
0.0128906  1.80288   0   0
0.0129688  1.82925   0.000128   0
0.0130469  1.81094   0.000128   0
0.013125  1.81632   0   0
0.0132031  1.80365   0.000256   0
0.0132812  1.82746   0.000256   0
0.0133594  1.79341   0.000256   0
0.0134375  1.81184   0.000256   0
0.0135156  1.8039   0.000128   0
0.0135937  1.81158   0.000256   0
0.0136719  1.80262   0.000384   0
0.01375  1.79789   0.000384   0
0.0138281  1.81376   0.000512   0
0.0139063  1.77971   0.000512   0
0.0139844  1.76525   0.000512   0
0.0140625  1.77882   0.000384   0
0.0141406  1.78278   0.00064   0
0.0142188  1.79136   0.000768   0
0.0142969  1.80339   0.000256   0
0.014375  1.76077   0.000256   0
0.0144531  1.76397   0.000768   0
0.0145313  1.77357   0.000128   0
0.0146094  1.75488   0.000512   0
0.0146875  1.75834   0.000384   0
0.0147656  1.75603   0.001024   0
0.0148438  1.75117   0.00128   0
0.0149219  1.73363   0.001408   0
0.015  1.71917   0.000256   0
0.0150781  1.75309   0.000512   0
0.0151562  1.75014   0.000768   0
0.0152344  1.7344   0.000512   0
0.0153125  1.73696   0.000256   0
0.0153906  1.74771   0.00064   0
0.0154687  1.74669   0.001024   0
0.0155469  1.74528   0.001152   0
0.015625  1.71277   0.001536   0
0.0157031  1.71789   0.00128   0
0.0157813  1.73171   0.000896   0
0.0158594  1.72646   0.000512   0
0.0159375  1.7184   0.000896   0
0.0160156  1.69766   0.001152   0
0.0160938  1.69792   0.001024   0
0.0161719  1.73299   0.001664   0
0.01625  1.69344   0.001152   0
0.0163281  1.71354   0.001408   0
0.0164063  1.71046   0.001024   0
0.0164844  1.70061   0.001664   0
0.0165625  1.69856   0.001408   0
0.0166406  1.6896   0.001024   0
0.0167188  1.72416   0.00128   0
0.0167969  1.67232   0.001024   0
0.016875  1.6887   0.00128   0
0.0169531  1.68845   0.001664   0
0.0170313  1.7015   0.002176   0
0.0171094  1.67309   0.001792   0
0.0171875  1.68614   0.001152   0
0.0172656  1.67654   0.00256   0
0.0173438  1.66362   0.001152   0
0.0174219  1.67974   0.002048   0
0.0175  1.66656   0.002048   0
0.0175781  1.67373   0.00256   0
0.0176563  1.6727   0.00256   0
0.0177344  1.65773   0.003072   0
0.0178125  1.68192   0.003072   0
0.0178906  1.65478   0.002432   0
0.0179688  1.65581   0.002688   0
0.0180469  1.6704   0.002816   0
0.018125  1.65133   0.003584   0
0.0182031  1.66182   0.003072   0
0.0182812  1.66413   0.002304   0
0.0183594  1.66618   0.003712   0
0.0184375  1.65325   0.002816   0
0.0185156  1.65197   0.003072   0
0.0185937  1.65338   0.0032   0
0.0186719  1.64045   0.003328   0
0.01875  1.65466   0.002688   0
0.0188281  1.62355   0.00192   0
0.0189062  1.65427   0.002688   0
0.0189844  1.62803   0.004736   0
0.0190625  1.63469   0.002816   0
0.0191406  1.64762   0.00448   0
0.0192187  1.64442   0.00448   0
0.0192969  1.62445   0.004096   0
0.019375  1.63558   0.00448   0
0.0194531  1.62163   0.002432   0
0.0195312  1.61139   0.004992   0
0.0196094  1.61344   0.003968   0
0.0196875  1.61869   0.004608   0
0.0197656  1.63136   0.004096   0
0.0198438  1.61856   0.005376   0
0.0199219  1.58963   0.004992   0
0.02  1.59731   0.004224   0
0.0200781  1.62829   0.00576   0
0.0201563  1.58464   0.007168   0
0.0202344  1.5991   0.00512   0
0.0203125  1.60653   0.006656   0
0.0203906  1.63238   0.005248   0
0.0204688  1.62278   0.005376   0
0.0205469  1.61267   0.007424   0
0.020625  1.59219   0.007808   0
0.0207031  1.59347   0.007168   0
0.0207813  1.58835   0.005504   0
0.0208594  1.5977   0.005504   0
0.0209375  1.58362   0.00768   0
0.0210156  1.57248   0.007296   0
0.0210938  1.58042   0.006016   0
0.0211719  1.59859   0.00832   0
0.02125  1.55994   0.00576   0
0.0213281  1.59603   0.009728   0
0.0214063  1.58592   0.00704   0
0.0214844  1.60294   0.007936   0
0.0215625  1.57658   0.008064   0
0.0216406  1.56992   0.007424   0
0.0217188  1.58195   0.006656   0
0.0217969  1.59629   0.009088   0
0.021875  1.58771   0.007168   0
0.0219531  1.59078   0.008576   0
0.0220312  1.61165   0.008832   0
0.0221094  1.57619   0.009984   0
0.0221875  1.59398   0.009984   0
0.0222656  1.58016   0.009984   0
0.0223437  1.57107   0.011136   0
0.0224219  1.58579   0.010624   0
0.0225  1.56058   0.011136   0
0.0225781  1.54688   0.010112   0
0.0226562  1.56685   0.009216   0
0.0227344  1.57222   0.011264   0
0.0228125  1.58835   0.01024   0
0.0228906  1.56672   0.010624   0
0.0229687  1.58042   0.01088   0
0.0230469  1.5735   0.011776   0
0.023125  1.53562   0.011136   0
0.0232031  1.55187   0.011776   0
0.0232812  1.57478   0.010624   0
0.0233594  1.54982   0.011008   0
0.0234375  1.57274   0.012544   0
0.0235156  1.56928   0.015104   0
0.0235938  1.56992   0.014336   0
0.0236719  1.57786   0.01344   0
0.02375  1.55059   0.01344   0
0.0238281  1.5543   0.0128   0
0.0239063  1.53318   0.017536   0
0.0239844  1.54637   0.01536   0
0.0240625  1.5392   0.01472   0
0.0241406  1.5584   0.01408   0
0.0242188  1.55034   0.017536   0
0.0242969  1.53869   0.015232   0
0.024375  1.56506   0.01472   0
0.0244531  1.53114   0.018048   0
0.0245313  1.53638   0.015744   0
0.0246094  1.54406   0.017408   0
0.0246875  1.53754   0.01664   0
0.0247656  1.53997   0.016896   0
0.0248438  1.54317   0.016512   0
0.0249219  1.52486   0.017792   0
0.025  1.52653   0.017408   0
0.0250781  1.53318   0.017536   0
0.0251563  1.53587   0.018176   0
0.0252344  1.54918   0.02176   0
0.0253125  1.50886   0.018432   0
0.0253906  1.55725   0.01856   0
0.0254688  1.53446   0.019072   0
0.0255469  1.51898   0.01984   0
0.025625  1.53805   0.019712   0
0.0257031  1.55827   0.024192   0
0.0257813  1.51987   0.023424   0
0.0258594  1.52525   0.021248   0
0.0259375  1.53818   0.020736   0
0.0260156  1.54701   0.019328   0
0.0260937  1.52371   0.020224   0
0.0261719  1.53216   0.024192   0
0.02625  1.5255   0.022528   0
0.0263281  1.53088   0.022656   0
0.0264062  1.52346   0.023424   0
0.0264844  1.52602   0.024576   0
0.0265625  1.53024   0.023808   0
0.0266406  1.51168   0.022528   0
0.0267187  1.50682   0.02688   0
0.0267969  1.49658   0.020992   0
0.026875  1.52346   0.02304   0
0.0269531  1.50374   0.026496   0
0.0270312  1.52538   0.028288   0
0.0271094  1.49299   0.028544   0
0.0271875  1.48109   0.025984   0
0.0272656  1.4953   0.02752   0
0.0273438  1.53088   0.02752   0
0.0274219  1.52   0.02688   0
0.0275  1.5072   0.029952   0
0.0275781  1.53779   0.029184   0
0.0276563  1.51194   0.027904   0
0.0277344  1.50835   0.027008   0
0.0278125  1.49696   0.030208   0
0.0278906  1.53254   0.032512   0
0.0279688  1.50182   0.031488   0
0.0280469  1.51322   0.034816   0
0.028125  1.48467   0.034304   0
0.0282031  1.50797   0.034944   0
0.0282813  1.5063   0.029312   0
0.0283594  1.48608   0.034176   0
0.0284375  1.48826   0.031872   0
0.0285156  1.49261   0.033792   0
0.0285938  1.50771   0.03456   0
0.0286719  1.51142   0.033024   0
0.02875  1.50925   0.033024   0
0.0288281  1.47827   0.033536   0
0.0289063  1.52499   0.036864   0
0.0289844  1.52179   0.040448   0
0.0290625  1.50426   0.038912   0
0.0291406  1.50259   0.039552   0
0.0292188  1.51411   0.033664   0
0.0292969  1.51334   0.041728   0
0.029375  1.49914   0.041856   0
0.0294531  1.4999   0.039424   0
0.0295313  1.48813   0.039424   0
0.0296094  1.50528   0.043008   0
0.0296875  1.49594   0.04224   0
0.0297656  1.50042   0.040448   0
0.0298438  1.47789   0.04288   0
0.0299219  1.47123   0.042368   0
0.03  1.47341   0.044544   0
0.0300781  1.48928   0.039552   0
0.0301562  1.47853   0.041472   0
0.0302344  1.48621   0.042368   0
0.0303125  1.47661   0.042368   0
0.0303906  1.49696   0.043904   0
0.0304687  1.4912   0.044928   0
0.0305469  1.49901   0.047616   0
0.030625  1.48262   0.04608   0
0.0307031  1.49952   0.047232   0
0.0307812  1.47162   0.052992   0
0.0308594  1.47866   0.051584   0
0.0309375  1.47955   0.043776   0
0.0310156  1.45408   0.049408   0
0.0310937  1.48211   0.05056   0
0.0311719  1.47494   0.048256   0
0.03125  1.49299   0.05504   0
0.0313281  1.48237   0.054272   0
0.0314063  1.51142   0.052992   0
0.0314844  1.46739   0.05504   0
0.0315625  1.48595   0.050688   0
0.0316406  1.47366   0.057088   0
0.0317188  1.50362   0.05952   0
0.0317969  1.47379   0.054912   0
0.031875  1.47238   0.057344   0
0.0319531  1.50131   0.057088   0
0.0320312  1.48813   0.056576   0
0.0321094  1.47174   0.05632   0
0.0321875  1.48813   0.059008   0
0.0322656  1.44307   0.057216   0
0.0323437  1.46829   0.056192   0
0.0324219  1.45421   0.0576   0
0.0325  1.48147   0.061952   0
0.0325781  1.46765   0.061568   0
0.0326562  1.47571   0.06208   0
0.0327344  1.48582   0.063104   0
0.0328125  1.46368   0.06912   0
0.0328906  1.46778   0.066944   0
0.0329687  1.47366   0.062976   0
0.0330469  1.48864   0.060672   0
0.033125  1.47469   0.065024   0
0.0332031  1.48442   0.065536   0
0.0332812  1.47469   0.06848   0
0.0333594  1.47494   0.066688   0
0.0334375  1.46829   0.068352   0
0.0335156  1.49786   0.065664   0
0.0335937  1.47123   0.066688   0
0.0336719  1.47302   0.073472   0
0.03375  1.4807   0.070784   0
0.0338281  1.46982   0.071552   0
0.0339062  1.47917   0.075264   0
0.0339844  1.46445   0.073472   0
0.0340625  1.47494   0.070016   0
0.0341406  1.47008   0.07616   0
0.0342187  1.47853   0.070144   0
0.0342969  1.46918   0.07552   0
0.034375  1.47379   0.071936   0
0.0344531  1.46253   0.073344   0
0.0345312  1.43411   0.073344   0
0.0346094  1.48198   0.079872   0
0.0346875  1.45958   0.081792   0
0.0347656  1.46291   0.076672   0
0.0348437  1.46701   0.08192   0
0.0349219  1.45216   0.080256   0
0.035  1.45741   0.077312   0
0.0350781  1.43386   0.08   0
0.0351562  1.44474   0.085504   0
0.0352344  1.4688   0.081536   0
0.0353125  1.47942   0.087936   0
0.0353906  1.44653   0.0864   0
0.0354688  1.4409   0.081536   0
0.0355469  1.45715   0.088192   0
0.035625  1.4656   0.084224   0
0.0357031  1.46176   0.082688   0
0.0357813  1.45702   0.086656   0
0.0358594  1.46202   0.084224   0
0.0359375  1.46662   0.089728   0
0.0360156  1.4569   0.09088   0
0.0360938  1.47418   0.087552   0
0.0361719  1.44627   0.092544   0
0.03625  1.43539   0.090368   0
0.0363281  1.47302   0.096896   0
0.0364063  1.44269   0.09856   0
0.0364844  1.48262   0.088832   0
0.0365625  1.46509   0.09152   0
0.0366406  1.45088   0.10368   0
0.0367188  1.47597   0.10048   0
0.0367969  1.47392   0.097664   0
0.036875  1.46982   0.096256   0
0.0369531  1.45702   0.095872   0
0.0370313  1.44294   0.097408   0
0.0371094  1.4624   0.09984   0
0.0371875  1.46304   0.098816   0
0.0372656  1.44845   0.09792   0
0.0373438  1.46701   0.09344   0
0.0374219  1.43859   0.097536   0
0.0375  1.46432   0.107648   0
0.0375781  1.47341   0.106112   0
0.0376563  1.44486   0.111232   0
0.0377344  1.43974   0.103936   0
0.0378125  1.45894   0.10816   0
0.0378906  1.45114   0.11392   0
0.0379688  1.4487   0.110336   0
0.0380469  1.46509   0.109184   0
0.038125  1.45613   0.110976   0
0.0382031  1.43795   0.11904   0
0.0382813  1.46842   0.110976   0
0.0383594  1.45472   0.108928   0
0.0384375  1.4551   0.116608   0
0.0385156  1.4391   0.119424   0
0.0385938  1.46726   0.11264   0
0.0386719  1.43654   0.11776   0
0.03875  1.43936   0.123264   0
0.0388281  1.44563   0.11328   0
0.0389063  1.43398   0.116992   0
0.0389844  1.43949   0.120448   0
0.0390625  1.47149   0.120576   0
0.0391406  1.46163   0.11904   0
0.0392188  1.45472   0.124672   0
0.0392969  1.45882   0.11456   0
0.039375  1.43552   0.128512   0
0.0394531  1.46624   0.125824   0
0.0395313  1.43962   0.131584   0
0.0396094  1.45229   0.122624   0
0.0396875  1.43104   0.123008   0
0.0397656  1.44128   0.128   0
0.0398438  1.46253   0.127232   0
0.0399219  1.45088   0.123264   0
0.04  1.44115   0.131072   0
0.0400781  1.43488   0.130432   0
0.0401562  1.43398   0.131456   0
0.0402344  1.43936   0.13184   0
0.0403125  1.4505   0.129024   0
0.0403906  1.4272   0.130176   0
0.0404687  1.43821   0.140032   0
0.0405469  1.45958   0.132608   0
0.040625  1.46125   0.137856   0.000128
0.0407031  1.43322   0.144128   0
0.0407812  1.45318   0.143744   0
0.0408594  1.46125   0.13696   0
0.0409375  1.44678   0.140288   0
0.0410156  1.42694   0.139392   0
0.0410937  1.45331   0.133248   0
0.0411719  1.45344   0.141696   0
0.04125  1.42912   0.148608   0
0.0413281  1.45638   0.147328   0
0.0414062  1.44026   0.145536   0
0.0414844  1.41862   0.148224   0
0.0415625  1.46278   0.147328   0
0.0416406  1.44525   0.15168   0
0.0417187  1.42413   0.144   0
0.0417969  1.43974   0.147712   0
0.041875  1.4464   0.158592   0
0.0419531  1.4263   0.152064   0
0.0420312  1.45152   0.155776   0
0.0421094  1.43219   0.157184   0
0.0421875  1.41824   0.158208   0
0.0422656  1.43834   0.147712   0
0.0423437  1.45306   0.150144   0
0.0424219  1.43744   0.154112   0
0.0425  1.4368   0.165248   0
0.0425781  1.44717   0.161408   0
0.0426562  1.44205   0.16128   0
0.0427344  1.43206   0.162304   0
0.0428125  1.4528   0.162432   0
0.0428906  1.43245   0.159872   0
0.0429688  1.43488   0.166144   0
0.0430469  1.45805   0.169344   0
0.043125  1.41978   0.16576   0
0.0432031  1.43859   0.162944   0
0.0432813  1.42643   0.166528   0
0.0433594  1.42784   0.170112   0
0.0434375  1.42835   0.168064   0
0.0435156  1.42963   0.173824   0
0.0435938  1.45165   0.168704   0
0.0436719  1.44922   0.170496   0
0.04375  1.45203   0.170496   0
0.0438281  1.43104   0.16448   0
0.0439063  1.44218   0.173568   0
0.0439844  1.41709   0.169088   0
0.0440625  1.4409   0.174848   0
0.0441406  1.43846   0.179328   0
0.0442188  1.42874   0.178176   0
0.0442969  1.43885   0.183808   0
0.044375  1.43885   0.180992   0
0.0444531  1.47021   0.181888   0
0.0445313  1.44192   0.181248   0
0.0446094  1.42746   0.180352   0
0.0446875  1.42874   0.175104   0
0.0447656  1.4272   0.18368   0
0.0448438  1.44806   0.195072   0
0.0449219  1.44077   0.189184   0
0.045  1.44435   0.182784   0
0.0450781  1.41338   0.182912   0
0.0451563  1.41261   0.185728   0
0.0452344  1.43091   0.193152   0
0.0453125  1.45536   0.190592   0
0.0453906  1.44614   0.198144   0
0.0454688  1.47763   0.198784   0
0.0455469  1.45741   0.196096   0
0.045625  1.43206   0.194304   0
0.0457031  1.45971   0.200832   0
0.0457813  1.44307   0.192   0
0.0458594  1.43565   0.19968   0
0.0459375  1.43142   0.1984   0
0.0460156  1.44282   0.209408   0
0.0460938  1.41786   0.201088   0
0.0461719  1.4432   0.204288   0
0.04625  1.43731   0.20096   0
0.0463281  1.4377   0.204416   0
0.0464063  1.408   0.20736   0
0.0464844  1.43808   0.210304   0
0.0465625  1.43462   0.209536   0
0.0466406  1.42682   0.206976   0
0.0467188  1.41184   0.206208   0
0.0467969  1.4304   0.210944   0
0.046875  1.43155   0.21184   0
0.0469531  1.43078   0.210048   0
0.0470313  1.43104   0.21504   0
0.0471094  1.43309   0.221824   0
0.0471875  1.42912   0.224   0
0.0472656  1.42042   0.209664   0
0.0473438  1.41747   0.21376   0
0.0474219  1.42298   0.216192   0.000128
0.0475  1.40109   0.21312   0
0.0475781  1.43718   0.220544   0
0.0476563  1.4281   0.201344   0.000128
0.0477344  1.43066   0.230528   0.000128
0.0478125  1.43821   0.224384   0.000128
0.0478906  1.45754   0.21888   0
0.0479688  1.43898   0.227072   0
0.0480469  1.43629   0.218496   0
0.048125  1.4569   0.227712   0
0.0482031  1.44422   0.226816   0
0.0482812  1.41594   0.23424   0
0.0483594  1.42656   0.237824   0
0.0484375  1.42707   0.224   0
0.0485156  1.43949   0.237312   0
0.0485937  1.43322   0.222464   0
0.0486719  1.42298   0.244224   0.000128
0.04875  1.42195   0.221952   0
0.0488281  1.44986   0.227712   0.000128
0.0489062  1.4345   0.245504   0.000128
0.0489844  1.41978   0.229888   0
0.0490625  1.44474   0.234368   0
0.0491406  1.43347   0.242944   0
0.0492187  1.4304   0.241024   0
0.0492969  1.43539   0.238336   0
0.049375  1.44922   0.246912   0
0.0494531  1.4473   0.249984   0
0.0495312  1.44934   0.240384   0
0.0496094  1.44243   0.258816   0
0.0496875  1.42592   0.248704   0
0.0497656  1.44358   0.252544   0
0.0498437  1.4336   0.255872   0
0.0499219  1.4519   0.24   0
0.05  1.43514   0.257792   0.000128
0.0500781  1.44512   0.248064   0
0.0501562  1.43859   0.254464   0
0.0502344  1.44678   0.256128   0.000128
0.0503125  1.41696   0.253312   0
0.0503906  1.44627   0.251136   0
0.0504687  1.44461   0.256256   0
0.0505469  1.43437   0.262144   0.000128
0.050625  1.43309   0.250624   0.000128
0.0507031  1.42042   0.25408   0
0.0507812  1.43437   0.256   0
0.0508594  1.43117   0.256384   0
0.0509375  1.43706   0.25536   0
0.0510156  1.41107   0.274432   0
0.0510938  1.43411   0.25152   0
0.0511719  1.44358   0.259328   0
0.05125  1.43782   0.266752   0.000256
0.0513281  1.44602   0.268288   0
0.0514063  1.41043   0.262528   0
0.0514844  1.44525   0.263552   0.000128
0.0515625  1.42016   0.27904   0
0.0516406  1.42656   0.272768   0.000128
0.0517188  1.41414   0.27072   0
0.0517969  1.44077   0.265344   0.000128
0.051875  1.42886   0.276864   0.000256
0.0519531  1.44128   0.268416   0
0.0520313  1.42963   0.275328   0
0.0521094  1.44294   0.271616   0
0.0521875  1.44038   0.278656   0
0.0522656  1.4185   0.273536   0
0.0523438  1.41837   0.27968   0
0.0524219  1.42144   0.279296   0
0.0525  1.46202   0.27456   0
0.0525781  1.42886   0.283392   0
0.0526563  1.45088   0.274432   0
0.0527344  1.42438   0.283264   0.000128
0.0528125  1.40429   0.295936   0.000128
0.0528906  1.46125   0.28352   0.000256
0.0529688  1.43053   0.283136   0.000128
0.0530469  1.45882   0.290304   0
0.053125  1.44026   0.289024   0
0.0532031  1.43846   0.290944   0
0.0532813  1.44448   0.29824   0
0.0533594  1.4368   0.286976   0
0.0534375  1.41338   0.293248   0
0.0535156  1.42861   0.294656   0.000128
0.0535938  1.45178   0.29696   0.000128
0.0536719  1.42963   0.29568   0.000128
0.05375  1.45958   0.300672   0
0.0538281  1.41171   0.298752   0
0.0539063  1.43603   0.299008   0
0.0539844  1.44358   0.298496   0
0.0540625  1.43206   0.311808   0
0.0541406  1.45382   0.301568   0.000128
0.0542188  1.43872   0.313088   0
0.0542969  1.44333   0.301568   0
0.054375  1.44909   0.317312   0.000128
0.0544531  1.41158   0.300544   0.000128
0.0545313  1.42118   0.30272   0
0.0546094  1.46726   0.300544   0
0.0546875  1.44934   0.299904   0.000128
0.0547656  1.44346   0.304768   0
0.0548438  1.40634   0.319744   0.000256
0.0549219  1.43283   0.30272   0
0.055  1.43693   0.305664   0.000128
0.0550781  1.43437   0.316544   0.000256
0.0551563  1.45843   0.318464   0.000128
0.0552344  1.41018   0.327168   0.000128
0.0553125  1.42669   0.316288   0
0.0553906  1.4377   0.314112   0
0.0554688  1.43731   0.319488   0
0.0555469  1.42413   0.332928   0.000128
0.055625  1.43578   0.31808   0
0.0557031  1.42976   0.320768   0.000384
0.0557813  1.44026   0.308352   0.000128
0.0558594  1.44576   0.31872   0
0.0559375  1.41402   0.320512   0.000128
0.0560156  1.42899   0.319744   0.000128
0.0560937  1.44896   0.334976   0
0.0561719  1.43654   0.330624   0
0.05625  1.41478   0.314368   0.000256
0.0563281  1.42106   0.335872   0.000128
0.0564062  1.42208   0.334976   0
0.0564844  1.43987   0.331008   0.000128
0.0565625  1.43053   0.332288   0
0.0566406  1.4153   0.349824   0
0.0567187  1.41773   0.332032   0.000256
0.0567969  1.42758   0.339584   0.000384
0.056875  1.4464   0.327424   0.000128
0.0569531  1.4368   0.336384   0
0.0570312  1.43232   0.340352   0
0.0571094  1.43962   0.335872   0.000128
0.0571875  1.44563   0.331136   0.000256
0.0572656  1.43066   0.327552   0.000384
0.0573437  1.44384   0.356864   0
0.0574219  1.43322   0.354688   0.000384
0.0575  1.43155   0.33728   0.000128
0.0575781  1.43757   0.354816   0.000128
0.0576562  1.41901   0.347776   0.000256
0.0577344  1.41683   0.351872   0.000128
0.0578125  1.43002   0.347392   0.000128
0.0578906  1.45114   0.342144   0
0.0579687  1.42592   0.358912   0
0.0580469  1.4368   0.350336   0
0.058125  1.45293   0.360832   0
0.0582031  1.44627   0.345472   0.000128
0.0582812  1.44806   0.352128   0
0.0583594  1.44986   0.35456   0.000256
0.0584375  1.41517   0.36032   0.000128
0.0585156  1.43347   0.358656   0
0.0585938  1.44346   0.351744   0
0.0586719  1.4153   0.361728   0.000384
0.05875  1.44947   0.350208   0.000128
0.0588281  1.41389   0.363136   0
0.0589063  1.44102   0.352256   0.000128
0.0589844  1.45946   0.363648   0.000128
0.0590625  1.41594   0.374656   0.000384
0.0591406  1.44026   0.363136   0
0.0592188  1.42643   0.368128   0.000256
0.0592969  1.42771   0.37824   0.000512
0.059375  1.46163   0.3808   0.000512
0.0594531  1.43245   0.380672   0.000256
0.0595313  1.4464   0.371968   0.000128
0.0596094  1.44742   0.377344   0.000384
0.0596875  1.41171   0.379264   0.000384
0.0597656  1.44384   0.36928   0.000128
0.0598438  1.44499   0.378368   0.000256
0.0599219  1.4295   0.374272   0.000128
0.06  1.43846   0.387072   0.000256
0.0600781  1.42784   0.368384   0.000128
0.0601563  1.41325   0.380032   0
0.0602344  1.43078   0.369408   0.000256
0.0603125  1.4167   0.387712   0.000128
0.0603906  1.41811   0.379904   0.000256
0.0604688  1.42016   0.381568   0.000384
0.0605469  1.44922   0.38848   0.000256
0.060625  1.43296   0.379008   0.000384
0.0607031  1.42323   0.384256   0.000128
0.0607813  1.44845   0.390656   0.000128
0.0608594  1.42771   0.380928   0.000256
0.0609375  1.43603   0.387456   0
0.0610156  1.42822   0.383872   0.000128
0.0610938  1.42758   0.380544   0
0.0611719  1.456   0.39104   0.000512
0.06125  1.43347   0.387584   0.000384
0.0613281  1.4496   0.388608   0
0.0614063  1.42438   0.407552   0.000128
0.0614844  1.43501   0.390656   0
0.0615625  1.41658   0.408064   0.000256
0.0616406  1.44576   0.391552   0.000256
0.0617188  1.43066   0.401664   0.000256
0.0617969  1.42925   0.39744   0.000128
0.061875  1.43923   0.380416   0.000256
0.0619531  1.43155   0.404096   0.000128
0.0620313  1.44563   0.39744   0.000384
0.0621094  1.4327   0.404608   0.000384
0.0621875  1.42694   0.3936   0
0.0622656  1.42118   0.403712   0.000256
0.0623438  1.44563   0.40768   0.000256
0.0624219  1.43232   0.410752   0.000128
0.0625  1.40723   0.393088   0.000128
0.0625781  1.44589   0.402304   0.000384
0.0626562  1.44154   0.400768   0
0.0627344  1.42758   0.409984   0.000128
0.0628125  1.42694   0.394624   0.000128
0.0628906  1.43411   0.406528   0.000384
0.0629688  1.43744   0.404608   0.000256
0.0630469  1.42515   0.414976   0.000256
0.063125  1.43987   0.411008   0.000128
0.0632031  1.43002   0.415744   0.000384
0.0632812  1.43488   0.418432   0
0.0633594  1.42989   0.426368   0.000256
0.0634375  1.39878   0.414336   0.000128
0.0635156  1.44   0.411392   0.000128
0.0635938  1.43142   0.43776   0.000256
0.0636719  1.44013   0.430976   0
0.06375  1.42438   0.428928   0.000256
0.0638281  1.45088   0.417536   0.000512
0.0639062  1.43334   0.421632   0.000128
0.0639844  1.44896   0.423936   0.000768
0.0640625  1.4368   0.429568   0.000256
0.0641406  1.42566   0.416   0.000256
0.0642188  1.46368   0.433024   0.000256
0.0642969  1.42797   0.425472   0.000384
0.064375  1.45395   0.436736   0.000256
0.0644531  1.40979   0.434688   0.000256
0.0645312  1.42541   0.417664   0.000384
0.0646094  1.44973   0.429952   0.000256
0.0646875  1.42797   0.433536   0.000256
0.0647656  1.42093   0.433792   0.000256
0.0648438  1.44947   0.442752   0.00064
0.0649219  1.44141   0.448768   0.00064
0.065  1.41926   0.439936   0.000512
0.0650781  1.46163   0.446464   0.000256
0.0651562  1.43552   0.434176   0.000256
0.0652344  1.43002   0.438528   0.000512
0.0653125  1.41952   0.452224   0.000128
0.0653906  1.40966   0.438528   0.000128
0.0654688  1.44934   0.44416   0.000512
0.0655469  1.42861   0.44288   0.000768
0.065625  1.43475   0.426112   0.000256
0.0657031  1.46176   0.431616   0.000384
0.0657812  1.44947   0.441728   0.000384
0.0658594  1.44538   0.453376   0.000128
0.0659375  1.44   0.4608   0.000384
0.0660156  1.42451   0.439424   0.00064
0.0660938  1.42656   0.4416   0.000512
0.0661719  1.43475   0.447488   0.000896
0.06625  1.43616   0.462336   0.000384
0.0663281  1.43053   0.45056   0.000128
0.0664062  1.41837   0.452096   0.00064
0.0664844  1.44346   0.448   0.000512
0.0665625  1.4217   0.446464   0.000256
0.0666406  1.40902   0.455424   0.000256
0.0667188  1.42925   0.454528   0.000256
0.0667969  1.43578   0.461824   0.00064
0.066875  1.45357   0.453248   0.000256
0.0669531  1.41274   0.4576   0.00064
0.0670313  1.41363   0.459648   0.000384
0.0671094  1.43347   0.468352   0.000256
0.0671875  1.45485   0.45888   0.000896
0.0672656  1.42554   0.457344   0.000256
0.0673438  1.43834   0.458624   0.000256
0.0674219  1.45306   0.4608   0.000384
0.0675  1.42656   0.45376   0.000768
0.0675781  1.44077   0.486016   0.000256
0.0676563  1.44845   0.460672   0.00064
0.0677344  1.42822   0.462208   0.00064
0.0678125  1.4336   0.462464   0
0.0678906  1.44371   0.473344   0.000512
0.0679688  1.44845   0.465536   0.000384
0.0680469  1.43078   0.478208   0.001024
0.068125  1.42963   0.472064   0.000896
0.0682031  1.44333   0.477568   0.000512
0.0682813  1.43821   0.47104   0.000256
0.0683594  1.4569   0.459776   0.000384
0.0684375  1.46061   0.480384   0.000512
0.0685156  1.46739   0.487296   0.000256
0.0685937  1.42669   0.467328   0.00064
0.0686719  1.44832   0.474752   0.00064
0.06875  1.44422   0.48704   0.001024
0.0688281  1.42938   0.487296   0.000768
0.0689063  1.43885   0.465408   0.000384
0.0689844  1.45882   0.4736   0.00064
0.0690625  1.43155   0.487296   0.00064
0.0691406  1.45421   0.497152   0.000384
0.0692187  1.42528   0.476672   0.000384
0.0692969  1.4272   0.490752   0.000512
0.069375  1.45254   0.495872   0.000512
0.0694531  1.47866   0.494336   0.000384
0.0695313  1.43757   0.481664   0.001152
0.0696094  1.4336   0.500736   0
0.0696875  1.41414   0.490368   0.000768
0.0697656  1.45664   0.49152   0.000384
0.0698437  1.44742   0.475008   0.000256
0.0699219  1.44486   0.49664   0.000128
0.07  1.39686   0.497536   0.000384
0.0700781  1.42118   0.488192   0.00064
0.0701563  1.44704   0.492928   0.000768
0.0702344  1.42054   0.487808   0.00064
0.0703125  1.44422   0.48896   0.000768
0.0703906  1.40851   0.503296   0.000768
0.0704687  1.44026   0.492928   0.00064
0.0705469  1.44666   0.49856   0.000512
0.070625  1.4496   0.499968   0.00064
0.0707031  1.44077   0.496128   0.000512
0.0707813  1.44819   0.500992   0.000512
0.0708594  1.44627   0.507648   0.00064
0.0709375  1.44794   0.501376   0.00064
0.0710156  1.45421   0.517632   0.000896
0.0710937  1.43629   0.493056   0.00064
0.0711719  1.44102   0.518784   0.000384
0.07125  1.42029   0.512896   0.00064
0.0713281  1.42835   0.50752   0.000512
0.0714063  1.45843   0.516608   0.000768
0.0714844  1.42989   0.515072   0.000768
0.0715625  1.4121   0.50368   0.001152
0.0716406  1.45805   0.511488   0.000384
0.0717187  1.45357   0.516736   0.00064
0.0717969  1.4263   0.507136   0.000512
0.071875  1.43373   0.515072   0.001024
0.0719531  1.43078   0.524416   0.001024
0.0720313  1.42746   0.503296   0.00064
0.0721094  1.4327   0.511616   0.000128
0.0721875  1.44486   0.524032   0.000768
0.0722656  1.43654   0.520064   0.000384
0.0723437  1.41248   0.51968   0.000896
0.0724219  1.44115   0.526976   0.000896
0.0725  1.45754   0.513408   0.00128
0.0725781  1.45165   0.525696   0.001024
0.0726563  1.42618   0.515456   0.00064
0.0727344  1.45907   0.506624   0.000512
0.0728125  1.45549   0.514048   0.001152
0.0728906  1.46496   0.525568   0.00064
0.0729687  1.43437   0.525568   0.000768
0.0730469  1.45139   0.523904   0.000896
0.073125  1.43181   0.522624   0.000512
0.0732031  1.4551   0.521216   0.001408
0.0732813  1.40493   0.544   0.000512
0.0733594  1.45728   0.529408   0.000512
0.0734375  1.44512   0.51584   0.001024
0.0735156  1.42259   0.5216   0.00064
0.0735937  1.42234   0.5216   0.00064
0.0736719  1.44115   0.526592   0.001024
0.07375  1.45126   0.527232   0.000896
0.0738281  1.41978   0.52096   0.001024
0.0739063  1.4391   0.543104   0.00064
0.0739844  1.41837   0.531456   0.001024
0.0740625  1.44333   0.547328   0.001152
0.0741406  1.42272   0.539136   0.000128
0.0742188  1.43744   0.520192   0.001024
0.0742969  1.43514   0.551552   0.00064
0.074375  1.42886   0.543232   0.00128
0.0744531  1.44282   0.545408   0.000768
0.0745313  1.43706   0.538752   0.00064
0.0746094  1.43002   0.545024   0.000896
0.0746875  1.43718   0.532992   0.00064
0.0747656  1.44986   0.546944   0.000128
0.0748438  1.46701   0.546688   0.001024
0.0749219  1.45101   0.52224   0.000896
0.075  1.45434   0.545664   0.000768
0.0750781  1.42886   0.545152   0.001024
0.0751563  1.4304   0.55616   0.000768
0.0752344  1.44   0.5472   0.001664
0.0753125  1.44154   0.541056   0.001536
0.0753906  1.45664   0.54784   0.001152
0.0754688  1.43539   0.551296   0.001536
0.0755469  1.4569   0.558848   0.001024
0.075625  1.45702   0.538112   0.001024
0.0757031  1.44013   0.53952   0.001152
0.0757813  1.44922   0.56256   0.001024
0.0758594  1.43744   0.546432   0.00128
0.0759375  1.44397   0.559104   0.001408
0.0760156  1.43181   0.56064   0.001408
0.0760938  1.4345   0.544512   0.000896
0.0761719  1.4377   0.562944   0.00064
0.07625  1.43258   0.549376   0.000896
0.0763281  1.42912   0.562048   0.001408
0.0764062  1.43334   0.566144   0.000896
0.0764844  1.4487   0.568448   0.000512
0.0765625  1.44922   0.567296   0.000768
0.0766406  1.43706   0.54912   0.001024
0.0767188  1.45024   0.5696   0.001408
0.0767969  1.46035   0.544   0.002048
0.076875  1.44832   0.543872   0.001408
0.0769531  1.43936   0.573696   0.000896
0.0770312  1.43232   0.548352   0.001024
0.0771094  1.44   0.564864   0.001408
0.0771875  1.41824   0.569856   0.000768
0.0772656  1.41978   0.55808   0.00128
0.0773438  1.4153   0.56192   0.000768
0.0774219  1.43731   0.582656   0.001408
0.0775  1.44179   0.571136   0.001536
0.0775781  1.45331   0.560384   0.00128
0.0776562  1.44768   0.568192   0.001024
0.0777344  1.44141   0.572032   0.00192
0.0778125  1.44077   0.580992   0.001024
0.0778906  1.44115   0.55424   0.000896
0.0779688  1.4647   0.576   0.000768
0.0780469  1.43373   0.567552   0.000384
0.078125  1.43424   0.573696   0.001152
0.0782031  1.44717   0.589696   0.000768
0.0782812  1.44666   0.575232   0.001792
0.0783594  1.4368   0.558848   0.000896
0.0784375  1.45242   0.573824   0.00192
0.0785156  1.45779   0.57344   0.001536
0.0785938  1.43168   0.596864   0.001408
0.0786719  1.43078   0.565376   0.001408
0.07875  1.44205   0.59584   0.001152
0.0788281  1.43078   0.596736   0.00128
0.0789062  1.44256   0.594048   0.00128
0.0789844  1.45037   0.581632   0.00128
0.0790625  1.43949   0.579712   0.001536
0.0791406  1.44666   0.571264   0.00064
0.0792188  1.44205   0.564224   0.001408
0.0792969  1.45024   0.574848   0.002176
0.079375  1.44307   0.596864   0.001408
0.0794531  1.44282   0.57536   0.001664
0.0795312  1.45562   0.592128   0.001152
0.0796094  1.45114   0.595456   0.002432
0.0796875  1.41901   0.608256   0.001152
0.0797656  1.42182   0.603392   0.001536
0.0798438  1.44858   0.594688   0.001152
0.0799219  1.43245   0.597376   0.001152
0.08  1.45549   0.594816   0.000768
0.0800781  1.42694   0.59264   0.001792
0.0801562  1.41478   0.593664   0.002176
0.0802344  1.42733   0.582912   0.001408
0.0803125  1.45344   0.601984   0.00192
0.0803906  1.43654   0.597248   0.001792
0.0804688  1.44576   0.595712   0.001536
0.0805469  1.47366   0.585984   0.001792
0.080625  1.44051   0.593152   0.001152
0.0807031  1.44819   0.582144   0.002304
0.0807812  1.43475   0.597376   0.00128
0.0808594  1.45165   0.608512   0.001536
0.0809375  1.44102   0.601984   0.001024
0.0810156  1.43974   0.59648   0.001536
0.0810938  1.43322   0.58688   0.00128
0.0811719  1.43654   0.598912   0.002176
0.08125  1.4263   0.596352   0.001536
0.0813281  1.4505   0.607488   0.002048
0.0814062  1.45062   0.608512   0.00192
0.0814844  1.45613   0.624768   0.000896
0.0815625  1.43693   0.605184   0.001024
0.0816406  1.47302   0.598016   0.001664
0.0817188  1.45882   0.610304   0.001024
0.0817969  1.43898   0.614784   0.00192
0.081875  1.43885   0.613632   0.001024
0.0819531  1.44128   0.623104   0.002816
0.0820312  1.43898   0.609792   0.002432
0.0821094  1.43104   0.597376   0.001792
0.0821875  1.4496   0.608128   0.002176
0.0822656  1.43757   0.604928   0.00192
0.0823438  1.43616   0.606208   0.001792
0.0824219  1.44576   0.600448   0.001792
0.0825  1.44717   0.625024   0.001536
0.0825781  1.44896   0.615296   0.00128
0.0826563  1.42144   0.63552   0.00128
0.0827344  1.45062   0.617472   0.002304
0.0828125  1.45242   0.619264   0.002048
0.0828906  1.42643   0.617216   0.002048
0.0829688  1.42618   0.623104   0.00192
0.0830469  1.44525   0.620416   0.00128
0.083125  1.4665   0.607616   0.001792
0.0832031  1.45587   0.614016   0.001024
0.0832813  1.43168   0.637952   0.00128
0.0833594  1.4345   0.618368   0.00192
0.0834375  1.45562   0.62528   0.001664
0.0835156  1.44154   0.637056   0.00192
0.0835938  1.44832   0.621696   0.001024
0.0836719  1.42349   0.624768   0.002304
0.08375  1.45344   0.615936   0.00192
0.0838281  1.4432   0.607104   0.001792
0.0839063  1.43194   0.629632   0.002688
0.0839844  1.44576   0.624896   0.002432
0.0840625  1.43987   0.628992   0.00256
0.0841406  1.42707   0.619648   0.00128
0.0842187  1.44307   0.633856   0.000896
0.0842969  1.45498   0.61952   0.002304
0.084375  1.42758   0.629888   0.002816
0.0844531  1.44538   0.630528   0.002304
0.0845313  1.43501   0.61632   0.001664
0.0846094  1.45485   0.635264   0.00192
0.0846875  1.45933   0.634752   0.002048
0.0847656  1.44346   0.637312   0.002176
0.0848437  1.46176   0.640512   0.002304
0.0849219  1.41952   0.630912   0.001792
0.085  1.43462   0.633344   0.002816
0.0850781  1.44192   0.636288   0.002176
0.0851563  1.4473   0.628224   0.001664
0.0852344  1.45242   0.616064   0.002304
0.0853125  1.4423   0.649856   0.002048
0.0853906  1.45408   0.645888   0.00192
0.0854687  1.45498   0.627584   0.001792
0.0855469  1.44243   0.631552   0.002048
0.085625  1.43987   0.6464   0.002176
0.0857031  1.45907   0.631552   0.002304
0.0857813  1.43962   0.624768   0.001024
0.0858594  1.44794   0.639616   0.00256
0.0859375  1.44243   0.646528   0.002176
0.0860156  1.41798   0.641408   0.001152
0.0860937  1.4601   0.642432   0.00192
0.0861719  1.42848   0.645632   0.002432
0.08625  1.45766   0.647424   0.002176
0.0863281  1.4592   0.634624   0.00256
0.0864063  1.43654   0.653312   0.00128
0.0864844  1.44858   0.633728   0.00192
0.0865625  1.43232   0.65088   0.002432
0.0866406  1.42438   0.646528   0.002432
0.0867187  1.41888   0.644736   0.00192
0.0867969  1.4345   0.661632   0.00192
0.086875  1.45984   0.641536   0.003712
0.0869531  1.45792   0.644992   0.001408
0.0870313  1.43501   0.636032   0.001536
0.0871094  1.43718   0.637824   0.002816
0.0871875  1.42451   0.664448   0.00192
0.0872656  1.4464   0.656128   0.00256
0.0873437  1.43347   0.650752   0.00256
0.0874219  1.4633   0.666752   0.001408
0.0875  1.45344   0.66816   0.001792
0.0875781  1.44422   0.637568   0.002304
0.0876563  1.41632   0.65664   0.002432
0.0877344  1.4423   0.663808   0.003584
0.0878125  1.43053   0.659712   0.00256
0.0878906  1.43808   0.65408   0.003072
0.0879687  1.4551   0.658304   0.003072
0.0880469  1.43757   0.65024   0.001664
0.088125  1.46368   0.669824   0.002176
0.0882031  1.42566   0.658816   0.003072
0.0882813  1.4656   0.658176   0.0032
0.0883594  1.42694   0.676096   0.002816
0.0884375  1.45024   0.654976   0.002176
0.0885156  1.44154   0.656896   0.002432
0.0885937  1.44102   0.667264   0.003072
0.0886719  1.42003   0.664192   0.00256
0.08875  1.42016   0.671616   0.002816
0.0888281  1.43219   0.672128   0.002176
0.0889063  1.44512   0.667776   0.003456
0.0889844  1.4263   0.653824   0.003584
0.0890625  1.42029   0.66368   0.00256
0.0891406  1.44973   0.665472   0.003712
0.0892187  1.44371   0.684032   0.002304
0.0892969  1.42566   0.677376   0.002944
0.089375  1.43347   0.665472   0.003584
0.0894531  1.43539   0.662784   0.003456
0.0895313  1.43603   0.648064   0.001664
0.0896094  1.45203   0.65472   0.0032
0.0896875  1.43053   0.670464   0.002944
0.0897656  1.45523   0.65536   0.00256
0.0898438  1.43923   0.662912   0.003456
0.0899219  1.45088   0.674176   0.003328
0.09  1.46355   0.68736   0.0032
0.0900781  1.44051   0.655488   0.002048
0.0901563  1.4487   0.663808   0.002688
0.0902344  1.44806   0.677248   0.00256
0.0903125  1.44371   0.662528   0.003072
0.0903906  1.42528   0.668928   0.003584
0.0904688  1.42566   0.677888   0.00128
0.0905469  1.42195   0.672   0.004352
0.090625  1.45293   0.677248   0.0032
0.0907031  1.42515   0.68416   0.0032
0.0907813  1.42771   0.688   0.002816
0.0908594  1.44717   0.7008   0.002432
0.0909375  1.44102   0.673792   0.003712
0.0910156  1.42464   0.658432   0.002688
0.0910938  1.4455   0.670592   0.00384
0.0911719  1.43872   0.681216   0.003968
0.09125  1.4464   0.696448   0.002048
0.0913281  1.44243   0.68224   0.003456
0.0914063  1.45843   0.675456   0.003072
0.0914844  1.456   0.705536   0.003584
0.0915625  1.44666   0.671232   0.004352
0.0916406  1.44678   0.67776   0.00448
0.0917188  1.42758   0.687232   0.003712
0.0917969  1.43936   0.67072   0.004736
0.091875  1.43424   0.677888   0.003968
0.0919531  1.44768   0.680704   0.003584
0.0920312  1.44832   0.699264   0.002816
0.0921094  1.45779   0.67392   0.00448
0.0921875  1.43706   0.681728   0.003968
0.0922656  1.43232   0.689408   0.003584
0.0923438  1.44691   0.686592   0.003968
0.0924219  1.43629   0.675328   0.001792
0.0925  1.45344   0.688896   0.0032
0.0925781  1.45702   0.6816   0.002816
0.0926562  1.44691   0.685056   0.003584
0.0927344  1.43168   0.698624   0.00256
0.0928125  1.42438   0.684928   0.004096
0.0928906  1.44461   0.680832   0.003712
0.0929688  1.43565   0.687104   0.004608
0.0930469  1.43885   0.696192   0.004608
0.093125  1.43347   0.696704   0.002816
0.0932031  1.46854   0.671232   0.00448
0.0932812  1.43885   0.699264   0.003712
0.0933594  1.42336   0.68928   0.003328
0.0934375  1.44832   0.687744   0.004096
0.0935156  1.45933   0.68544   0.003456
0.0935938  1.41978   0.700416   0.00384
0.0936719  1.42656   0.698368   0.004608
0.09375  1.41837   0.696064   0.0032
0.0938281  1.45395   0.702848   0.004096
0.0939062  1.43642   0.699008   0.00448
0.0939844  1.43578   0.694528   0.004352
0.0940625  1.45254   0.699904   0.0032
0.0941406  1.41197   0.704512   0.0032
0.0942188  1.424   0.678912   0.003328
0.0942969  1.45766   0.687872   0.004864
0.094375  1.42349   0.7008   0.00448
0.0944531  1.42669   0.698368   0.004352
0.0945312  1.44218   0.701312   0.0032
0.0946094  1.43194   0.717056   0.00384
0.0946875  1.44026   0.710656   0.004352
0.0947656  1.42861   0.706688   0.004736
0.0948438  1.42054   0.717568   0.0032
0.0949219  1.43424   0.69568   0.004608
0.095  1.45216   0.697472   0.0032
0.0950781  1.4336   0.712448   0.004608
0.0951562  1.4313   0.726016   0.005376
0.0952344  1.40621   0.722816   0.003328
0.0953125  1.42835   0.715904   0.004736
0.0953906  1.45523   0.700288   0.00384
0.0954688  1.43462   0.723584   0.004608
0.0955469  1.44717   0.712064   0.003328
0.095625  1.4455   0.708096   0.003328
0.0957031  1.41466   0.70208   0.00448
0.0957812  1.4313   0.726656   0.0032
0.0958594  1.43782   0.698368   0.003072
0.0959375  1.44358   0.694912   0.005888
0.0960156  1.45984   0.713728   0.002944
0.0960938  1.42566   0.713856   0.00512
0.0961719  1.43155   0.71744   0.003712
0.09625  1.44986   0.734336   0.00448
0.0963281  1.46816   0.724224   0.003712
0.0964062  1.45856   0.706944   0.004096
0.0964844  1.46816   0.725248   0.00256
0.0965625  1.43322   0.700288   0.004736
0.0966406  1.42886   0.699264   0.004608
0.0967188  1.43962   0.721536   0.00576
0.0967969  1.42605   0.71104   0.004864
0.096875  1.43898   0.726656   0.00448
0.0969531  1.43654   0.713344   0.0064
0.0970312  1.45075   0.731136   0.003968
0.0971094  1.43373   0.710784   0.004608
0.0971875  1.44589   0.711808   0.004736
0.0972656  1.42234   0.717824   0.004736
0.0973438  1.45101   0.717184   0.004608
0.0974219  1.44038   0.725504   0.005632
0.0975  1.44128   0.734208   0.004864
0.0975781  1.44346   0.711552   0.003968
0.0976562  1.43462   0.713088   0.00448
0.0977344  1.44166   0.719744   0.006144
0.0978125  1.44614   0.729856   0.003968
0.0978906  1.44781   0.74048   0.005504
0.0979688  1.44026   0.73344   0.004992
0.0980469  1.44294   0.725376   0.0064
0.098125  1.44858   0.707712   0.004992
0.0982031  1.43718   0.736256   0.004608
0.0982813  1.44499   0.7232   0.004736
0.0983594  1.43501   0.719616   0.004992
0.0984375  1.42208   0.731904   0.003968
0.0985156  1.44627   0.72512   0.003968
0.0985938  1.43539   0.70528   0.004864
0.0986719  1.45882   0.714752   0.006016
0.09875  1.44166   0.722688   0.005504
0.0988281  1.4263   0.72896   0.005632
0.0989063  1.41248   0.714496   0.005888
0.0989844  1.4519   0.737152   0.005888
0.0990625  1.43693   0.716032   0.004096
0.0991406  1.43091   0.722432   0.004864
0.0992188  1.43296   0.727168   0.005504
0.0992969  1.44102   0.727424   0.004608
0.099375  1.43104   0.731776   0.005376
0.0994531  1.42797   0.725632   0.004864
0.0995313  1.42938   0.721024   0.004096
0.0996094  1.43936   0.730624   0.00384
0.0996875  1.46189   0.739712   0.005504
0.0997656  1.44358   0.724864   0.004608
0.0998438  1.42067   0.738944   0.005632
0.0999219  1.424   0.741632   0.006016
0.1  1.45088   0.723584   0.004992

==> caseb_pdmp_friction_data5.txt <==
#N =   100000 compute the fours statistics wrt delta 
0.5   3.7818  0.00777582  0.392307       0.390283       0.394338       0.789995       0.786804       0.7932       0.998768       0.99331       1.00425       0.168416       0.166994       0.169843       0.479924
0.25   2.91628  0.0067399  0.307777       0.30611       0.309453       0.740229       0.737038       0.743433       0.996327       0.989834       1.00285       0.174583       0.17288       0.176294       1.37975
0.125   2.53608  0.00650814  0.268297       0.266771       0.26983       0.712242       0.70893       0.715572       1.00147       0.994173       1.00881       0.178537       0.176632       0.180451       4.85896
0.0625   2.36058  0.00639933  0.250511       0.249048       0.251982       0.69907       0.695672       0.702488       0.995128       0.987476       1.00282       0.177647       0.175667       0.179636       17.3065
0.03125   2.27594  0.00637375  0.240107       0.238686       0.241536       0.690597       0.687158       0.694056       0.999968       0.992029       1.00795       0.179338       0.17729       0.181397       70.7255
0.015625   2.23251  0.00631698  0.234343       0.23295       0.235744       0.685335       0.681893       0.688798       1.00297       0.994922       1.01106       0.180342       0.178261       0.182435       281.36
0.0078125   2.2078  0.00631947  0.233703       0.232304       0.235109       0.685481       0.681997       0.688984       0.995006       0.986933       1.00313       0.17813       0.176037       0.180234       1042.45
0.00390625   2.22884  0.00646046  0.234666       0.233232       0.236108       0.68402       0.680523       0.687538       1.00484       0.996544       1.01319       0.183254       0.181079       0.185443       3801.64


==> caseb_pdmp_friction_data6.txt <==
#N =   1000000 compute the fours statistics wrt delta 
0.5   3.78595  0.00245818  0.391865       0.391226       0.392506       0.79003       0.78902       0.79104       0.999558       0.997826       1.00129       0.16869       0.168238       0.169142       3.78278
0.25   2.91689  0.00214867  0.307385       0.306856       0.307915       0.739661       0.738646       0.740679       0.999896       0.997816       1.00198       0.17571       0.175165       0.176256       11.1005
0.125   2.54493  0.00206851  0.26707       0.266589       0.267552       0.711617       0.710567       0.712668       1.00129       0.998972       1.00361       0.178558       0.177954       0.179163       38.2167
0.0625   2.36041  0.00202856  0.248612       0.248152       0.249073       0.697777       0.696702       0.698854       0.999453       0.997009       1.0019       0.178645       0.178012       0.17928       143.746
0.03125   2.27578  0.00202244  0.239626       0.239175       0.240078       0.69011       0.689017       0.691205       1.00048       0.997954       1.00301       0.179577       0.178923       0.180232       729.754
0.015625   2.22033  0.00199636  0.237015       0.236568       0.237463       0.687877       0.686778       0.688977       0.996971       0.994409       0.999538       0.178931       0.178264       0.179599       3045.63
0.0078125   2.21204  0.00200425  0.231813       0.231376       0.232251       0.685534       0.684428       0.686641       1.00062       0.998059       1.00319       0.179428       0.178765       0.180093       10601.8
0.00390625   2.15906  0.00196829  0.240543       0.240084       0.241004       0.690142       0.689027       0.69126       0.987419       0.984843       0.99       0.178076       0.177417       0.178737       36374.4


==> casec_0.015625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.53104 0.913102 1.44414
#0.27019 1.61616 1.88377
0  1.3718   1.9   0.0452
0.05  1.721   2.345   0.3456
0.1  1.566   1.6482   0.4986
0.15  1.4408   1.2158   0.5304
0.2  1.2506   0.9978   0.5544
0.25  1.1678   0.8152   0.5694
0.3  1.0436   0.6558   0.586
0.35  0.9572   0.579   0.5694
0.4  0.8774   0.5364   0.571
0.45  0.791   0.4936   0.5382
0.5  0.7154   0.4314   0.5708
0.55  0.6734   0.3604   0.565
0.6  0.5826   0.3584   0.5328
0.65  0.5302   0.3362   0.5232
0.7  0.4886   0.3004   0.497
0.75  0.4474   0.3026   0.5158
0.8  0.3918   0.2666   0.4732
0.85  0.3754   0.2596   0.4536
0.9  0.333   0.2428   0.452
0.95  0.3096   0.2304   0.4338
1  0.268   0.2028   0.4086
1.05  0.2414   0.1976   0.383
1.1  0.2182   0.1928   0.3778
1.15  0.2054   0.183   0.3686
1.2  0.191   0.1748   0.3248
1.25  0.1756   0.1686   0.3204
1.3  0.151   0.152   0.3148
1.35  0.1316   0.153   0.3102
1.4  0.1306   0.1516   0.292
1.45  0.1136   0.1412   0.2638
1.5  0.1002   0.1388   0.2702
1.55  0.1002   0.1264   0.2476
1.6  0.0866   0.1228   0.2332
1.65  0.0788   0.1216   0.2172
1.7  0.0702   0.1178   0.228
1.75  0.0598   0.1106   0.2112
1.8  0.0608   0.1154   0.2036
1.85  0.0562   0.099   0.1924
1.9  0.047   0.1   0.192
1.95  0.0408   0.0962   0.1816
2  0.0346   0.093   0.1628
2.05  0.0394   0.0918   0.1626
2.1  0.034   0.0878   0.1546
2.15  0.0268   0.0924   0.1548
2.2  0.0312   0.0828   0.1382
2.25  0.0218   0.0786   0.1316
2.3  0.0234   0.0768   0.1302
2.35  0.02   0.07   0.1224
2.4  0.0166   0.079   0.1198
2.45  0.0186   0.0712   0.1198
2.5  0.0168   0.0706   0.1036
2.55  0.016   0.0616   0.1092
2.6  0.0102   0.065   0.108
2.65  0.0108   0.0598   0.1038
2.7  0.0134   0.0604   0.097
2.75  0.0098   0.055   0.0898
2.8  0.008   0.0536   0.0832
2.85  0.0112   0.0538   0.0756
2.9  0.0078   0.0474   0.0944
2.95  0.0078   0.048   0.081
3  0.0072   0.0462   0.0784
3.05  0.0036   0.0484   0.0808
3.1  0.0048   0.0444   0.0744
3.15  0.0042   0.0376   0.072
3.2  0.0044   0.0424   0.0708
3.25  0.0034   0.0464   0.0638
3.3  0.0032   0.0396   0.0624
3.35  0.0018   0.032   0.0662
3.4  0.0012   0.0396   0.0562
3.45  0.0026   0.0344   0.0594
3.5  0.003   0.0322   0.0556
3.55  0.002   0.0346   0.0534
3.6  0.001   0.0374   0.0456
3.65  0.0018   0.0334   0.048
3.7  0.0016   0.0292   0.048
3.75  0   0.0334   0.05
3.8  0.002   0.0278   0.0432
3.85  0.0004   0.0256   0.0508
3.9  0.0016   0.0264   0.0354
3.95  0.0018   0.0294   0.0368
4  0.001   0.0252   0.0366
4.05  0.0008   0.0234   0.0422
4.1  0.0006   0.018   0.0322
4.15  0.0006   0.0296   0.0326
4.2  0.0012   0.023   0.0352
4.25  0.0004   0.0224   0.0346
4.3  0.0002   0.019   0.032
4.35  0.0002   0.016   0.0258
4.4  0   0.021   0.0286
4.45  0   0.0154   0.0252
4.5  0   0.0182   0.0254
4.55  0.0002   0.0182   0.0218
4.6  0   0.0128   0.0268
4.65  0.0004   0.0164   0.0266
4.7  0.0002   0.0152   0.0254
4.75  0.0006   0.012   0.0228
4.8  0.0002   0.0156   0.0212
4.85  0.0004   0.0172   0.0218
4.9  0.0002   0.0176   0.0174
4.95  0   0.0142   0.0194
5  0   0.01   0.02
5.05  0   0.0116   0.0198
5.1  0.0002   0.0116   0.0144
5.15  0.0004   0.011   0.0174
5.2  0.0002   0.012   0.0162
5.25  0   0.0122   0.0186
5.3  0   0.009   0.0158
5.35  0   0.0092   0.0178
5.4  0   0.0094   0.0162
5.45  0   0.0096   0.0162
5.5  0   0.0096   0.014
5.55  0   0.0098   0.0144
5.6  0   0.009   0.0136
5.65  0.0004   0.0078   0.0136
5.7  0   0.007   0.012
5.75  0   0.005   0.0138
5.8  0   0.0074   0.0116
5.85  0   0.0074   0.0102
5.9  0   0.0064   0.008
5.95  0   0.008   0.0096
6  0   0.008   0.0114
6.05  0   0.0076   0.0102
6.1  0   0.008   0.0104
6.15  0   0.0048   0.007
6.2  0   0.0078   0.007
6.25  0   0.0058   0.0062
6.3  0   0.0058   0.0088
6.35  0   0.0042   0.0118
6.4  0   0.0036   0.008
6.45  0   0.0032   0.0064
6.5  0   0.0032   0.007
6.55  0   0.004   0.0074
6.6  0   0.003   0.0062
6.65  0   0.0022   0.0062
6.7  0   0.004   0.0032
6.75  0   0.0036   0.0058
6.8  0   0.004   0.0058
6.85  0   0.0036   0.0062
6.9  0   0.0032   0.0048
6.95  0   0.0048   0.0046
7  0   0.002   0.007
7.05  0   0.0038   0.0052
7.1  0   0.004   0.0058
7.15  0   0.0034   0.0044
7.2  0   0.0032   0.0038
7.25  0   0.0018   0.0036
7.3  0   0.0028   0.0046
7.35  0   0.0018   0.0028
7.4  0   0.002   0.0038
7.45  0   0.0024   0.003
7.5  0   0.002   0.0046
7.55  0   0.001   0.0022
7.6  0   0.002   0.0046
7.65  0   0.002   0.0048
7.7  0   0.0006   0.0028
7.75  0   0.0016   0.0042
7.8  0   0.0016   0.0026
7.85  0   0.0014   0.0032
7.9  0   0.0014   0.0006
7.95  0   0.0014   0.0026
8  0   0.0014   0.002
8.05  0   0.0014   0.0018
8.1  0   0.002   0.0016
8.15  0   0.0014   0.0036
8.2  0   0.0014   0.0028
8.25  0   0.0008   0.0022
8.3  0   0.0014   0.0028
8.35  0   0.001   0.001
8.4  0   0.0018   0.0012
8.45  0   0.0012   0.0008
8.5  0   0.001   0.001
8.55  0   0.0006   0.0012
8.6  0   0.0012   0.002
8.65  0   0.0008   0.0016
8.7  0   0.0006   0.0012
8.75  0   0.0004   0.002
8.8  0   0.0004   0.0002
8.85  0   0.0012   0.0014
8.9  0.0002   0.0004   0.0014
8.95  0   0.0006   0.0016
9  0   0.0012   0.0008
9.05  0   0.0016   0.001
9.1  0   0.0004   0.0012
9.15  0   0.001   0.001
9.2  0   0.0016   0.0002
9.25  0   0.0004   0.0006
9.3  0   0.0014   0.001
9.35  0   0.0014   0.0002
9.4  0   0.0004   0.001
9.45  0   0.001   0.0012
9.5  0   0.001   0.0022
9.55  0   0   0.0008
9.6  0   0.0012   0.0008
9.65  0   0.0002   0.0016
9.7  0   0.0008   0.002
9.75  0   0.0002   0.001
9.8  0   0.0008   0.0012
9.85  0   0.0006   0.0012
9.9  0   0.0002   0.0004
9.95  0   0.013   0.0198


==> casec_0.03125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.555342 0.943989 1.49933
#0.293838 1.64395 1.92461
0  1.246   1.611   0.029
0.05  1.621   2.2538   0.2806
0.1  1.5178   1.6658   0.416
0.15  1.4122   1.2138   0.4742
0.2  1.2404   0.995   0.5158
0.25  1.141   0.8228   0.5114
0.3  1.0542   0.703   0.545
0.35  0.9806   0.6066   0.5488
0.4  0.8534   0.5282   0.5746
0.45  0.7926   0.4728   0.5622
0.5  0.7402   0.4334   0.558
0.55  0.6696   0.4062   0.5408
0.6  0.5882   0.361   0.5444
0.65  0.5552   0.3352   0.5016
0.7  0.484   0.3164   0.5012
0.75  0.4386   0.2984   0.4854
0.8  0.4054   0.284   0.4626
0.85  0.3884   0.2472   0.4664
0.9  0.3426   0.2328   0.4388
0.95  0.3142   0.2296   0.4358
1  0.2764   0.2278   0.4038
1.05  0.252   0.2074   0.3976
1.1  0.2484   0.2012   0.3448
1.15  0.2128   0.1892   0.3696
1.2  0.1976   0.174   0.3586
1.25  0.1818   0.1728   0.3358
1.3  0.157   0.1648   0.3308
1.35  0.1336   0.1576   0.3154
1.4  0.135   0.164   0.2896
1.45  0.122   0.1432   0.2906
1.5  0.1158   0.139   0.2772
1.55  0.0988   0.1386   0.2632
1.6  0.1   0.131   0.2426
1.65  0.0872   0.133   0.2366
1.7  0.078   0.1192   0.2264
1.75  0.0698   0.119   0.2194
1.8  0.0684   0.1102   0.2008
1.85  0.06   0.1058   0.1928
1.9  0.0526   0.109   0.1952
1.95  0.0454   0.102   0.181
2  0.0438   0.1006   0.1766
2.05  0.0418   0.0962   0.159
2.1  0.04   0.0912   0.1656
2.15  0.0352   0.0872   0.1578
2.2  0.0326   0.0928   0.1552
2.25  0.0286   0.0814   0.1456
2.3  0.0268   0.0742   0.142
2.35  0.0252   0.0806   0.1284
2.4  0.0192   0.0718   0.1306
2.45  0.023   0.0722   0.118
2.5  0.0154   0.0694   0.117
2.55  0.0158   0.0692   0.1134
2.6  0.0184   0.0632   0.1088
2.65  0.0118   0.0618   0.1
2.7  0.0134   0.063   0.0954
2.75  0.01   0.0654   0.1042
2.8  0.0102   0.0594   0.0928
2.85  0.0078   0.0498   0.0944
2.9  0.0112   0.0524   0.0924
2.95  0.0098   0.0556   0.0894
3  0.0082   0.0488   0.0874
3.05  0.005   0.052   0.0882
3.1  0.0072   0.0478   0.0716
3.15  0.0044   0.0436   0.0722
3.2  0.0048   0.0464   0.0762
3.25  0.004   0.0428   0.072
3.3  0.0038   0.0412   0.065
3.35  0.004   0.0376   0.066
3.4  0.0046   0.0408   0.0588
3.45  0.0026   0.0436   0.0634
3.5  0.002   0.0396   0.061
3.55  0.0038   0.0374   0.0568
3.6  0.0036   0.0312   0.0566
3.65  0.002   0.0328   0.046
3.7  0.0024   0.0292   0.0548
3.75  0.0012   0.0272   0.0542
3.8  0.0014   0.0248   0.0444
3.85  0.0016   0.0248   0.0446
3.9  0.0024   0.0276   0.0426
3.95  0.001   0.0214   0.0484
4  0   0.0276   0.0366
4.05  0.0018   0.0244   0.0414
4.1  0.0008   0.0222   0.0374
4.15  0.0006   0.024   0.039
4.2  0.001   0.0264   0.034
4.25  0.0012   0.0216   0.0364
4.3  0.0002   0.0224   0.0342
4.35  0.0002   0.0184   0.0344
4.4  0.0004   0.0228   0.0296
4.45  0.0004   0.0206   0.0306
4.5  0.0008   0.019   0.0282
4.55  0.001   0.017   0.0278
4.6  0   0.0186   0.0274
4.65  0.0006   0.0162   0.026
4.7  0.0004   0.0172   0.0236
4.75  0   0.015   0.0258
4.8  0.0002   0.0148   0.0252
4.85  0.0002   0.016   0.0276
4.9  0   0.0118   0.023
4.95  0.0004   0.0102   0.0188
5  0.0002   0.0122   0.0228
5.05  0   0.013   0.0228
5.1  0.0002   0.013   0.0228
5.15  0   0.0126   0.0198
5.2  0.0002   0.0146   0.014
5.25  0.0002   0.01   0.0218
5.3  0   0.011   0.0144
5.35  0   0.0136   0.0188
5.4  0   0.0114   0.0122
5.45  0.0004   0.0104   0.017
5.5  0.0002   0.0102   0.015
5.55  0   0.009   0.0146
5.6  0   0.0106   0.0126
5.65  0   0.0058   0.0126
5.7  0.0002   0.0066   0.0124
5.75  0   0.0062   0.0126
5.8  0   0.0104   0.0134
5.85  0   0.0102   0.011
5.9  0   0.0052   0.013
5.95  0   0.0058   0.0082
6  0   0.0056   0.0098
6.05  0   0.0054   0.0094
6.1  0   0.0064   0.0096
6.15  0   0.0066   0.0102
6.2  0   0.006   0.0064
6.25  0   0.0058   0.0094
6.3  0   0.006   0.0084
6.35  0   0.0048   0.0072
6.4  0   0.0052   0.0086
6.45  0   0.0038   0.0062
6.5  0   0.0044   0.0074
6.55  0   0.0044   0.0052
6.6  0   0.0044   0.0076
6.65  0   0.004   0.0094
6.7  0   0.0036   0.007
6.75  0   0.003   0.0064
6.8  0   0.0028   0.0078
6.85  0   0.0036   0.004
6.9  0   0.0044   0.005
6.95  0   0.0038   0.005
7  0   0.002   0.0054
7.05  0   0.003   0.0048
7.1  0   0.002   0.0032
7.15  0   0.0022   0.0046
7.2  0   0.0026   0.0046
7.25  0   0.0024   0.003
7.3  0   0.0028   0.004
7.35  0   0.0034   0.0032
7.4  0   0.0022   0.0038
7.45  0   0.0026   0.004
7.5  0   0.0016   0.0028
7.55  0   0.0032   0.0032
7.6  0   0.002   0.0032
7.65  0   0.0026   0.004
7.7  0   0.0012   0.0028
7.75  0   0.0026   0.003
7.8  0   0.0018   0.0042
7.85  0   0.002   0.0028
7.9  0   0.0018   0.004
7.95  0   0.0018   0.0022
8  0   0.0016   0.004
8.05  0   0.0028   0.0036
8.1  0   0.002   0.0018
8.15  0   0.002   0.002
8.2  0   0.0022   0.0018
8.25  0   0.0004   0.002
8.3  0   0.001   0.002
8.35  0   0.0012   0.0008
8.4  0   0.0016   0.0026
8.45  0   0.0016   0.0034
8.5  0   0.0012   0.0026
8.55  0   0.0008   0.0016
8.6  0   0.0004   0.0016
8.65  0   0.001   0.0014
8.7  0   0.0012   0.0006
8.75  0   0.0008   0.0018
8.8  0   0.0018   0.0014
8.85  0   0.0004   0.002
8.9  0   0.0006   0.0018
8.95  0   0.0014   0.0018
9  0   0.0012   0.0012
9.05  0   0.0006   0.0008
9.1  0   0.001   0.0016
9.15  0   0.0004   0.0004
9.2  0   0.001   0.0024
9.25  0   0.0006   0.001
9.3  0   0.0006   0.0016
9.35  0   0.0014   0.001
9.4  0   0.0002   0.0022
9.45  0   0   0.0012
9.5  0   0.0006   0.001
9.55  0   0.0002   0.0014
9.6  0   0.0004   0.0004
9.65  0   0   0.0002
9.7  0   0.0006   0
9.75  0   0.0006   0.0004
9.8  0   0.0006   0.001
9.85  0   0.0012   0.001
9.9  0   0   0.0006
9.95  0   0.0112   0.0172


==> casec_0.0625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.609219 0.99226 1.60148
#0.345548 1.68608 2.01099
0  1.0292   1.178   0.0152
0.05  1.4112   2.0344   0.1602
0.1  1.4116   1.5842   0.3062
0.15  1.311   1.2634   0.3746
0.2  1.2194   1.0118   0.4098
0.25  1.1106   0.8448   0.4408
0.3  1.038   0.7264   0.4864
0.35  0.9524   0.6204   0.4912
0.4  0.8576   0.5684   0.517
0.45  0.7996   0.5016   0.5144
0.5  0.7284   0.4504   0.5212
0.55  0.644   0.4232   0.5144
0.6  0.6264   0.3842   0.5072
0.65  0.5664   0.3536   0.5152
0.7  0.5276   0.3336   0.505
0.75  0.4638   0.3272   0.488
0.8  0.4292   0.2828   0.46
0.85  0.3956   0.2762   0.457
0.9  0.3624   0.2668   0.4308
0.95  0.3452   0.2398   0.4246
1  0.3078   0.242   0.4202
1.05  0.2824   0.2248   0.4016
1.1  0.2502   0.2138   0.3942
1.15  0.2462   0.1998   0.3716
1.2  0.2134   0.1988   0.3584
1.25  0.1938   0.1902   0.357
1.3  0.1878   0.1864   0.347
1.35  0.1716   0.161   0.3302
1.4  0.1578   0.1524   0.3188
1.45  0.1428   0.1546   0.284
1.5  0.1372   0.1474   0.2816
1.55  0.1204   0.1482   0.2948
1.6  0.1112   0.15   0.2648
1.65  0.0982   0.1326   0.249
1.7  0.0908   0.1302   0.2472
1.75  0.0878   0.1234   0.2314
1.8  0.0876   0.1158   0.2246
1.85  0.0764   0.1114   0.2132
1.9  0.0648   0.1128   0.1974
1.95  0.066   0.1096   0.2
2  0.0558   0.1056   0.2042
2.05  0.0494   0.0946   0.1856
2.1  0.0444   0.0996   0.1778
2.15  0.042   0.0884   0.1728
2.2  0.0432   0.0894   0.1782
2.25  0.0358   0.0898   0.1552
2.3  0.0346   0.0892   0.166
2.35  0.029   0.08   0.1416
2.4  0.028   0.0778   0.1494
2.45  0.0234   0.0762   0.1396
2.5  0.023   0.08   0.1252
2.55  0.0274   0.0744   0.124
2.6  0.0172   0.0686   0.1246
2.65  0.0164   0.074   0.1182
2.7  0.0156   0.0602   0.1156
2.75  0.015   0.0584   0.1226
2.8  0.0128   0.061   0.1092
2.85  0.016   0.0642   0.1016
2.9  0.0108   0.053   0.0952
2.95  0.0086   0.0574   0.0986
3  0.0102   0.05   0.0912
3.05  0.0106   0.054   0.0874
3.1  0.008   0.0502   0.0864
3.15  0.0086   0.0468   0.0826
3.2  0.0082   0.0462   0.0876
3.25  0.0074   0.0424   0.077
3.3  0.0064   0.036   0.071
3.35  0.0046   0.0412   0.069
3.4  0.0042   0.0422   0.0644
3.45  0.0056   0.0408   0.065
3.5  0.0042   0.0402   0.0632
3.55  0.0044   0.0368   0.0586
3.6  0.0034   0.0342   0.0614
3.65  0.0028   0.0278   0.0578
3.7  0.0028   0.0356   0.0584
3.75  0.002   0.0324   0.0474
3.8  0.0026   0.0316   0.0514
3.85  0.0018   0.0242   0.047
3.9  0.0018   0.0312   0.0432
3.95  0.0014   0.026   0.0458
4  0.0012   0.031   0.0472
4.05  0.0024   0.0296   0.039
4.1  0.0016   0.0218   0.042
4.15  0.0012   0.027   0.0404
4.2  0.0016   0.0182   0.0452
4.25  0.0014   0.0236   0.0366
4.3  0.0006   0.0208   0.0398
4.35  0.0014   0.022   0.0396
4.4  0.001   0.0216   0.0284
4.45  0.0018   0.0204   0.0312
4.5  0.0014   0.0196   0.0308
4.55  0.0008   0.0192   0.0294
4.6  0.0008   0.0196   0.0266
4.65  0.0006   0.0206   0.0326
4.7  0.0006   0.0162   0.0318
4.75  0.001   0.0148   0.0282
4.8  0.0006   0.0128   0.0254
4.85  0.0002   0.0164   0.0276
4.9  0.0002   0.016   0.0242
4.95  0.0002   0.013   0.0236
5  0   0.0134   0.0252
5.05  0.0006   0.013   0.023
5.1  0.0008   0.014   0.0258
5.15  0.0006   0.0154   0.0176
5.2  0.0004   0.011   0.0176
5.25  0.0004   0.0132   0.0172
5.3  0.0002   0.0124   0.0202
5.35  0.0002   0.0116   0.0172
5.4  0   0.009   0.0216
5.45  0.0004   0.0086   0.0172
5.5  0   0.0108   0.0164
5.55  0.0002   0.0102   0.0172
5.6  0.0002   0.0082   0.0124
5.65  0.0002   0.0096   0.0136
5.7  0.0004   0.0082   0.0138
5.75  0.0002   0.0082   0.0136
5.8  0.0004   0.0102   0.0156
5.85  0.0002   0.0076   0.0144
5.9  0   0.0092   0.0124
5.95  0   0.008   0.0124
6  0   0.0058   0.0108
6.05  0   0.008   0.012
6.1  0.0002   0.007   0.0106
6.15  0   0.0048   0.0094
6.2  0.0002   0.005   0.0116
6.25  0.0002   0.0056   0.0086
6.3  0   0.0052   0.0108
6.35  0   0.0038   0.0082
6.4  0   0.0044   0.0068
6.45  0   0.0054   0.0088
6.5  0   0.0052   0.0052
6.55  0   0.0056   0.0088
6.6  0.0002   0.0048   0.008
6.65  0   0.0032   0.0074
6.7  0   0.0042   0.007
6.75  0   0.0032   0.0056
6.8  0   0.006   0.007
6.85  0   0.0022   0.006
6.9  0   0.0042   0.0072
6.95  0   0.0026   0.007
7  0   0.0032   0.0046
7.05  0   0.0034   0.004
7.1  0   0.003   0.004
7.15  0   0.0018   0.0046
7.2  0   0.0042   0.0076
7.25  0   0.0028   0.0038
7.3  0   0.0018   0.0058
7.35  0   0.0016   0.0042
7.4  0   0.0022   0.0044
7.45  0   0.0024   0.0036
7.5  0   0.0016   0.0046
7.55  0   0.004   0.0054
7.6  0   0.0012   0.0054
7.65  0   0.0018   0.0036
7.7  0   0.0024   0.0022
7.75  0   0.0024   0.0034
7.8  0   0.0032   0.0042
7.85  0   0.002   0.004
7.9  0   0.0016   0.0028
7.95  0   0.0006   0.0036
8  0   0.0012   0.0032
8.05  0   0.001   0.0024
8.1  0   0.0024   0.0012
8.15  0   0.0016   0.0028
8.2  0   0.0012   0.0026
8.25  0   0.002   0.0028
8.3  0   0.0016   0.0038
8.35  0   0.0026   0.0024
8.4  0   0.002   0.0028
8.45  0   0.001   0.003
8.5  0   0.0012   0.002
8.55  0   0.0008   0.0022
8.6  0   0.0014   0.0022
8.65  0   0.0008   0.002
8.7  0   0.0008   0.0024
8.75  0   0.0008   0.0012
8.8  0   0.0016   0.0018
8.85  0   0.0012   0.0008
8.9  0   0.0008   0.0008
8.95  0   0.001   0.0014
9  0   0.0006   0.0016
9.05  0   0.0012   0.0016
9.1  0   0.0008   0.0012
9.15  0   0.001   0.0006
9.2  0   0.0006   0.0012
9.25  0   0.0004   0.0006
9.3  0   0.001   0.0018
9.35  0   0.0008   0.002
9.4  0   0.0006   0.0006
9.45  0   0.001   0.001
9.5  0   0.0006   0.0006
9.55  0   0.001   0.0014
9.6  0   0.0002   0.0002
9.65  0   0.0004   0.0016
9.7  0   0.0002   0.0006
9.75  0   0.0008   0.0012
9.8  0   0.0002   0.001
9.85  0   0   0.0008
9.9  0   0   0.001
9.95  0   0.0142   0.0218


==> casec_0.125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.713355 1.08982 1.80317
#0.460994 1.75535 2.18135
0  0.7468   0.604   0.003
0.05  1.1216   1.5108   0.0512
0.1  1.2036   1.432   0.1438
0.15  1.148   1.2496   0.2172
0.2  1.1072   1.0106   0.2846
0.25  1.0478   0.8742   0.3214
0.3  0.9792   0.7612   0.3522
0.35  0.9126   0.6754   0.3974
0.4  0.852   0.6124   0.412
0.45  0.782   0.529   0.4422
0.5  0.7152   0.4928   0.4424
0.55  0.668   0.4572   0.4436
0.6  0.6354   0.4374   0.4608
0.65  0.586   0.3944   0.4582
0.7  0.5428   0.3588   0.4548
0.75  0.4846   0.3542   0.446
0.8  0.4622   0.3206   0.4312
0.85  0.44   0.3018   0.4602
0.9  0.3998   0.2892   0.444
0.95  0.375   0.2816   0.4238
1  0.3324   0.2644   0.426
1.05  0.3158   0.2584   0.408
1.1  0.2914   0.2214   0.3922
1.15  0.2732   0.2296   0.3692
1.2  0.2502   0.2164   0.3644
1.25  0.232   0.2058   0.3542
1.3  0.2184   0.1926   0.348
1.35  0.2082   0.184   0.3228
1.4  0.1794   0.1936   0.3322
1.45  0.1888   0.1704   0.3162
1.5  0.1688   0.173   0.3164
1.55  0.1492   0.176   0.3178
1.6  0.1366   0.1542   0.2968
1.65  0.1328   0.1554   0.2842
1.7  0.1218   0.1444   0.2608
1.75  0.1142   0.1436   0.2574
1.8  0.1012   0.1294   0.268
1.85  0.1016   0.1322   0.247
1.9  0.089   0.1238   0.237
1.95  0.0858   0.108   0.2206
2  0.0772   0.113   0.2198
2.05  0.0694   0.108   0.2142
2.1  0.0662   0.1102   0.2178
2.15  0.0672   0.1046   0.1992
2.2  0.0584   0.1088   0.1936
2.25  0.0522   0.0978   0.1838
2.3  0.0462   0.1026   0.1824
2.35  0.0492   0.0936   0.1774
2.4  0.0374   0.0904   0.171
2.45  0.0424   0.0874   0.1542
2.5  0.0322   0.0864   0.157
2.55  0.0312   0.0714   0.1504
2.6  0.03   0.0766   0.1428
2.65  0.0304   0.0788   0.1366
2.7  0.026   0.0742   0.1438
2.75  0.0272   0.0658   0.1284
2.8  0.026   0.0702   0.1308
2.85  0.0248   0.0746   0.121
2.9  0.023   0.0602   0.115
2.95  0.0196   0.056   0.1214
3  0.0192   0.0608   0.113
3.05  0.0192   0.0586   0.1002
3.1  0.0162   0.0592   0.1026
3.15  0.0164   0.0554   0.1032
3.2  0.0144   0.0552   0.1044
3.25  0.0138   0.045   0.0974
3.3  0.0114   0.0434   0.0938
3.35  0.0102   0.0478   0.0852
3.4  0.0112   0.0408   0.086
3.45  0.0102   0.04   0.0808
3.5  0.01   0.0418   0.0832
3.55  0.0082   0.0402   0.0768
3.6  0.0064   0.0418   0.0734
3.65  0.0066   0.0388   0.074
3.7  0.0068   0.0358   0.0694
3.75  0.0052   0.0362   0.0706
3.8  0.0048   0.0326   0.0674
3.85  0.0028   0.0338   0.0636
3.9  0.0064   0.0346   0.0594
3.95  0.0048   0.0276   0.0574
4  0.0044   0.0288   0.0594
4.05  0.0038   0.029   0.0516
4.1  0.0038   0.0248   0.0534
4.15  0.004   0.0302   0.0528
4.2  0.0028   0.024   0.0476
4.25  0.003   0.0216   0.0444
4.3  0.0028   0.0284   0.0488
4.35  0.0032   0.022   0.0394
4.4  0.0028   0.0216   0.0452
4.45  0.003   0.0258   0.045
4.5  0.0018   0.0182   0.0366
4.55  0.0022   0.0192   0.0376
4.6  0.002   0.0172   0.0378
4.65  0.0014   0.0194   0.0334
4.7  0.0014   0.017   0.037
4.75  0.0008   0.0166   0.0332
4.8  0.0004   0.0152   0.0312
4.85  0.0014   0.0156   0.0298
4.9  0.001   0.0174   0.0276
4.95  0.001   0.0138   0.0254
5  0.0006   0.0144   0.0312
5.05  0.0006   0.0134   0.026
5.1  0.0012   0.0162   0.0268
5.15  0.0014   0.0118   0.0224
5.2  0.001   0.0144   0.0244
5.25  0.0002   0.0102   0.0184
5.3  0.0008   0.0112   0.0206
5.35  0.0004   0.012   0.0226
5.4  0.0004   0.0132   0.0176
5.45  0.0002   0.0132   0.0228
5.5  0.0004   0.0118   0.0206
5.55  0.0004   0.0098   0.021
5.6  0.0002   0.01   0.0176
5.65  0.0006   0.008   0.019
5.7  0.0002   0.0082   0.0172
5.75  0.0006   0.0092   0.018
5.8  0   0.0078   0.015
5.85  0   0.01   0.0162
5.9  0   0.008   0.0168
5.95  0   0.0074   0.0146
6  0.0002   0.0102   0.0114
6.05  0.0002   0.0066   0.0142
6.1  0   0.0084   0.0158
6.15  0.0002   0.0074   0.0124
6.2  0   0.0068   0.0132
6.25  0.0002   0.0052   0.0116
6.3  0   0.0072   0.0086
6.35  0.0002   0.0058   0.0126
6.4  0.0002   0.008   0.013
6.45  0   0.0066   0.0112
6.5  0   0.006   0.009
6.55  0.0004   0.0052   0.0084
6.6  0   0.006   0.0074
6.65  0.0002   0.0046   0.0102
6.7  0   0.0046   0.009
6.75  0.0002   0.0052   0.0082
6.8  0   0.0048   0.0084
6.85  0   0.0042   0.008
6.9  0   0.0054   0.0072
6.95  0.0002   0.0036   0.0086
7  0   0.0038   0.006
7.05  0.0002   0.0032   0.0064
7.1  0   0.0034   0.0064
7.15  0   0.0042   0.0072
7.2  0   0.0028   0.006
7.25  0   0.0032   0.0066
7.3  0   0.0036   0.0072
7.35  0   0.0044   0.0068
7.4  0   0.0026   0.0076
7.45  0   0.0022   0.006
7.5  0   0.0028   0.0032
7.55  0   0.002   0.0046
7.6  0   0.0028   0.0064
7.65  0   0.0028   0.0044
7.7  0   0.002   0.0044
7.75  0   0.0018   0.0038
7.8  0   0.0024   0.0048
7.85  0.0002   0.0022   0.0036
7.9  0   0.0012   0.005
7.95  0   0.0014   0.003
8  0   0.0024   0.0032
8.05  0   0.0006   0.0044
8.1  0   0.0012   0.0044
8.15  0   0.003   0.0044
8.2  0   0.0018   0.0028
8.25  0   0.0016   0.0028
8.3  0   0.001   0.004
8.35  0   0.0014   0.0032
8.4  0   0.0012   0.0018
8.45  0   0.0012   0.0028
8.5  0   0.0014   0.002
8.55  0   0.0006   0.0024
8.6  0   0.001   0.0024
8.65  0   0.002   0.0022
8.7  0   0.0016   0.002
8.75  0   0.0008   0.0016
8.8  0   0.0012   0.0024
8.85  0   0.0012   0.0012
8.9  0.0002   0.0008   0.0016
8.95  0   0.0012   0.0014
9  0   0.001   0.0018
9.05  0   0.0014   0.0026
9.1  0   0.001   0.0008
9.15  0   0.0008   0.0016
9.2  0   0.0012   0.0026
9.25  0   0.0008   0.0012
9.3  0   0.0006   0.0014
9.35  0   0.001   0.0012
9.4  0   0.0002   0.0016
9.45  0   0.0014   0.0012
9.5  0   0.001   0.0014
9.55  0   0.0014   0.001
9.6  0   0.0012   0.0014
9.65  0   0.0004   0.0016
9.7  0   0   0.0008
9.75  0   0.0002   0.0014
9.8  0   0.0002   0.0012
9.85  0   0.0002   0.0014
9.9  0   0.001   0.0016
9.95  0   0.0114   0.0238


==> casec_2m4_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.606302 0.990634 1.59694
#0.339117 1.69162 2.00792
0  1.02861   1.1703   0.013204
0.05  1.42697   2.04798   0.15931
0.1  1.40045   1.60763   0.31021
0.15  1.31907   1.24785   0.381144
0.2  1.21634   1.00482   0.420348
0.25  1.11575   0.849188   0.452958
0.3  1.02729   0.72151   0.472536
0.35  0.95119   0.634516   0.497222
0.4  0.864302   0.566286   0.509428
0.45  0.79462   0.502808   0.512762
0.5  0.733504   0.4585   0.518438
0.55  0.669598   0.421828   0.518376
0.6  0.614136   0.386106   0.512478
0.65  0.565116   0.355712   0.504278
0.7  0.517122   0.335358   0.495428
0.75  0.475216   0.311742   0.4903
0.8  0.432124   0.294192   0.473558
0.85  0.397638   0.276678   0.462466
0.9  0.371394   0.260886   0.450758
0.95  0.336412   0.246714   0.430742
1  0.308606   0.236284   0.417114
1.05  0.283898   0.223302   0.406546
1.1  0.263618   0.211242   0.394496
1.15  0.23701   0.20159   0.37499
1.2  0.215128   0.192766   0.357234
1.25  0.199872   0.181366   0.350948
1.3  0.184502   0.17617   0.336742
1.35  0.168414   0.169326   0.320914
1.4  0.154248   0.160994   0.311526
1.45  0.142304   0.153968   0.295882
1.5  0.133436   0.152236   0.2882
1.55  0.12164   0.146364   0.275236
1.6  0.110334   0.140722   0.268094
1.65  0.1   0.13342   0.256662
1.7  0.09297   0.128392   0.244308
1.75  0.085046   0.123002   0.23652
1.8  0.077146   0.118502   0.229314
1.85  0.071884   0.115018   0.21507
1.9  0.0665   0.112638   0.2117
1.95  0.059694   0.105976   0.20219
2  0.055602   0.101966   0.193798
2.05  0.049066   0.099244   0.188566
2.1  0.04598   0.095574   0.176028
2.15  0.04122   0.093406   0.173908
2.2  0.039286   0.093728   0.16249
2.25  0.036908   0.086694   0.158334
2.3  0.033874   0.085358   0.15178
2.35  0.030338   0.080802   0.149154
2.4  0.026958   0.077864   0.140752
2.45  0.02527   0.076812   0.135366
2.5  0.022782   0.073514   0.132058
2.55  0.02157   0.071342   0.126766
2.6  0.019342   0.06802   0.1213
2.65  0.017632   0.06732   0.115072
2.7  0.016382   0.064644   0.112272
2.75  0.015168   0.063918   0.109154
2.8  0.013728   0.062146   0.107162
2.85  0.013068   0.058646   0.102372
2.9  0.011778   0.055024   0.099198
2.95  0.010232   0.056832   0.094358
3  0.009668   0.05286   0.091212
3.05  0.009308   0.0509   0.087616
3.1  0.007838   0.050528   0.085898
3.15  0.006912   0.04758   0.081746
3.2  0.00741   0.045412   0.081434
3.25  0.006388   0.044408   0.076558
3.3  0.0057   0.043762   0.0729
3.35  0.00566   0.041038   0.071854
3.4  0.005178   0.039736   0.067862
3.45  0.004354   0.039364   0.065206
3.5  0.00417   0.037806   0.06408
3.55  0.004318   0.036286   0.06281
3.6  0.00348   0.03494   0.060358
3.65  0.00319   0.034848   0.057004
3.7  0.003098   0.032278   0.055646
3.75  0.002808   0.032224   0.05347
3.8  0.002482   0.030838   0.052214
3.85  0.002384   0.029038   0.048448
3.9  0.002128   0.030492   0.049846
3.95  0.00216   0.027638   0.047286
4  0.001684   0.027646   0.046568
4.05  0.001866   0.026002   0.043732
4.1  0.001584   0.02524   0.042356
4.15  0.001262   0.024332   0.039362
4.2  0.001178   0.02422   0.040096
4.25  0.001462   0.02265   0.038402
4.3  0.001202   0.021378   0.03587
4.35  0.001092   0.020686   0.035804
4.4  0.000988   0.020672   0.033948
4.45  0.00091   0.019598   0.034392
4.5  0.000804   0.018838   0.033946
4.55  0.000618   0.017754   0.030718
4.6  0.000552   0.017486   0.030132
4.65  0.000434   0.017544   0.028912
4.7  0.000518   0.016896   0.027466
4.75  0.000446   0.016524   0.026794
4.8  0.000346   0.016092   0.025742
4.85  0.000394   0.014998   0.025192
4.9  0.000516   0.015026   0.023292
4.95  0.00029   0.014154   0.023578
5  0.000242   0.013698   0.0232
5.05  0.000366   0.01242   0.021806
5.1  0.000264   0.012558   0.021556
5.15  0.00029   0.01224   0.019584
5.2  0.000214   0.012094   0.020564
5.25  0.00018   0.011662   0.018832
5.3  0.000234   0.011548   0.01776
5.35  0.00017   0.011204   0.017566
5.4  0.000154   0.010234   0.016798
5.45  0.00019   0.010358   0.016648
5.5  9e-05   0.009202   0.016288
5.55  0.00014   0.009046   0.015596
5.6  9e-05   0.00852   0.014756
5.65  3.2e-05   0.008226   0.014434
5.7  0.000122   0.007876   0.013028
5.75  0.000142   0.008562   0.013732
5.8  6.4e-05   0.00815   0.013554
5.85  3e-05   0.007232   0.012324
5.9  3.2e-05   0.007194   0.012388
5.95  0.00015   0.007506   0.011826
6  0.00011   0.007092   0.011
6.05  7.8e-05   0.006446   0.011132
6.1  0.00012   0.0059   0.011688
6.15  0   0.00595   0.00991
6.2  9.4e-05   0.006128   0.009626
6.25  4.4e-05   0.006386   0.010216
6.3  0   0.005778   0.008896
6.35  3e-05   0.005352   0.008872
6.4  3.2e-05   0.005576   0.009064
6.45  1.4e-05   0.004762   0.008632
6.5  0   0.004736   0.008318
6.55  3.2e-05   0.004062   0.007664
6.6  4.6e-05   0.004892   0.007116
6.65  0   0.004168   0.007684
6.7  1.4e-05   0.003796   0.006618
6.75  0   0.004252   0.006404
6.8  0   0.003572   0.00651
6.85  3e-05   0.003706   0.006448
6.9  0   0.004166   0.005616
6.95  0   0.003482   0.005968
7  0   0.003714   0.005
7.05  1.4e-05   0.00321   0.00567
7.1  0   0.003216   0.006228
7.15  0   0.003272   0.0049
7.2  0   0.002804   0.004816
7.25  0   0.002874   0.005012
7.3  0   0.002882   0.004676
7.35  1.6e-05   0.00285   0.004474
7.4  0   0.002774   0.00427
7.45  0   0.002522   0.004292
7.5  0   0.002468   0.00396
7.55  0   0.002392   0.004028
7.6  1.6e-05   0.002352   0.003474
7.65  1.4e-05   0.002158   0.003752
7.7  0   0.0024   0.003678
7.75  0   0.00219   0.003518
7.8  0   0.002028   0.003186
7.85  0   0.002208   0.00334
7.9  0   0.00214   0.00316
7.95  0   0.001912   0.003128
8  0   0.00179   0.002916
8.05  0   0.001878   0.003088
8.1  0   0.001824   0.003056
8.15  0   0.00159   0.002472
8.2  0   0.001476   0.002482
8.25  0   0.001436   0.002126
8.3  0   0.001122   0.002472
8.35  0   0.00132   0.002406
8.4  0   0.001074   0.002202
8.45  0   0.001322   0.00242
8.5  0   0.001188   0.00179
8.55  1.4e-05   0.00116   0.001932
8.6  0   0.001066   0.00197
8.65  0   0.00104   0.001558
8.7  0   0.001018   0.001702
8.75  0   0.00083   0.001448
8.8  0   0.001102   0.001698
8.85  0   0.001224   0.001624
8.9  0   0.000802   0.001684
8.95  1.6e-05   0.00082   0.001774
9  0   0.001038   0.001512
9.05  0   0.00083   0.001364
9.1  0   0.000748   0.001516
9.15  0   0.000754   0.001382
9.2  0   0.000816   0.00166
9.25  0   0.000724   0.001044
9.3  0   0.000688   0.001296
9.35  0   0.00057   0.000992
9.4  0   0.000544   0.001178
9.45  0   0.00064   0.001152
9.5  0   0.000554   0.001138
9.55  0   0.000742   0.000952
9.6  0   0.00048   0.001014
9.65  0   0.000608   0.000792
9.7  0   0.000592   0.000716
9.75  0   0.000686   0.000864
9.8  0   0.000346   0.000898
9.85  0   0.000518   0.00079
9.9  0   0.000366   0.000804
9.95  0   0.014122   0.022664


==> casec_2m4_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   8692.89
0  1.17376   0   0
7.8125e-05  1.15187   0   0
0.00015625  1.13626   0   0
0.000234375  1.13293   0   0
0.0003125  1.12333   0   0
0.000390625  1.13907   0   0
0.00046875  1.09926   0   0
0.000546875  1.08787   0   0
0.000625  1.07686   0   0
0.000703125  1.08314   0   0
0.00078125  1.07328   0   0
0.000859375  1.07123   0   0
0.0009375  1.05459   0   0
0.00101563  1.04448   0   0
0.00109375  1.03795   0   0
0.00117187  1.03565   0   0
0.00125  1.02323   0   0
0.00132813  1.01018   0   0
0.00140625  1.01389   0   0
0.00148438  0.980608   0   0
0.0015625  0.978432   0   0
0.00164062  0.978816   0.000128   0
0.00171875  0.933632   0.000256   0
0.00179688  0.94592   0.000128   0
0.001875  0.928   0.000256   0
0.00195312  0.938752   0   0
0.00203125  0.918272   0.000128   0
0.00210938  0.915584   0   0
0.0021875  0.887296   0   0
0.00226562  0.862464   0.000384   0
0.00234375  0.861952   0.000128   0
0.00242187  0.86656   0.000384   0
0.0025  0.843648   0.000512   0
0.00257813  0.86144   0.000384   0
0.00265625  0.834176   0.000512   0
0.00273438  0.832128   0.001024   0
0.0028125  0.838528   0.00064   0
0.00289062  0.841472   0.000256   0
0.00296875  0.82944   0.000512   0
0.00304688  0.825088   0.000896   0
0.003125  0.829952   0.001024   0
0.00320313  0.81408   0.001536   0
0.00328125  0.787968   0.000512   0
0.00335937  0.801792   0.001536   0
0.0034375  0.793216   0.001152   0
0.00351563  0.790144   0.002048   0
0.00359375  0.78592   0.002304   0
0.00367188  0.775168   0.00192   0
0.00375  0.775936   0.002816   0
0.00382812  0.775424   0.002176   0
0.00390625  0.777088   0.001664   0
0.00398438  0.780032   0.002688   0
0.0040625  0.76864   0.004096   0
0.00414063  0.751872   0.003712   0
0.00421875  0.755584   0.002816   0
0.00429688  0.752896   0.004224   0
0.004375  0.759296   0.004224   0
0.00445313  0.76096   0.005504   0
0.00453125  0.754432   0.004736   0
0.00460937  0.757504   0.00512   0
0.0046875  0.72768   0.006656   0
0.00476562  0.721408   0.0064   0
0.00484375  0.729856   0.007296   0
0.00492188  0.742016   0.006912   0
0.005  0.720768   0.007936   0
0.00507813  0.732288   0.007808   0
0.00515625  0.717696   0.009088   0
0.00523438  0.713088   0.008832   0
0.0053125  0.734848   0.009856   0
0.00539063  0.708608   0.01024   0
0.00546875  0.715008   0.011648   0
0.00554687  0.719744   0.013056   0
0.005625  0.731136   0.017792   0
0.00570312  0.701312   0.012288   0
0.00578125  0.692992   0.016384   0
0.00585938  0.708608   0.015104   0
0.0059375  0.708608   0.015104   0
0.00601563  0.708352   0.01856   0
0.00609375  0.699776   0.01856   0
0.00617188  0.711424   0.022272   0
0.00625  0.689024   0.018944   0
0.00632813  0.680192   0.020864   0
0.00640625  0.713216   0.022784   0
0.00648438  0.695168   0.024576   0
0.0065625  0.70016   0.028672   0
0.00664062  0.699904   0.028544   0
0.00671875  0.697088   0.029312   0
0.00679687  0.701056   0.02752   0
0.006875  0.691072   0.033152   0
0.00695313  0.67136   0.032768   0
0.00703125  0.695296   0.033664   0
0.00710938  0.69056   0.039936   0
0.0071875  0.697344   0.041472   0
0.00726563  0.701312   0.040704   0
0.00734375  0.686592   0.041728   0
0.00742188  0.679936   0.0448   0
0.0075  0.69952   0.044416   0
0.00757812  0.707328   0.051456   0
0.00765625  0.663424   0.050176   0
0.00773437  0.686592   0.05184   0
0.0078125  0.696064   0.057728   0
0.00789063  0.681088   0.05824   0
0.00796875  0.68864   0.05568   0
0.00804688  0.679936   0.05952   0
0.008125  0.694912   0.062976   0
0.00820313  0.687744   0.066304   0
0.00828125  0.692224   0.068608   0
0.00835938  0.679168   0.06848   0
0.0084375  0.689792   0.07488   0
0.00851563  0.701952   0.075136   0
0.00859375  0.690432   0.081536   0
0.00867188  0.690944   0.085376   0
0.00875  0.69632   0.089984   0
0.00882813  0.712448   0.091008   0
0.00890625  0.690304   0.097792   0
0.00898438  0.708608   0.095616   0
0.0090625  0.70912   0.089216   0
0.00914062  0.690304   0.100608   0
0.00921875  0.6848   0.104064   0
0.00929687  0.688896   0.108672   0
0.009375  0.67712   0.110336   0
0.00945312  0.677888   0.117248   0
0.00953125  0.69376   0.126208   0
0.00960937  0.70336   0.119808   0
0.0096875  0.706304   0.121472   0
0.00976562  0.7136   0.123776   0
0.00984375  0.702848   0.130176   0
0.00992188  0.696576   0.134656   0
0.01  0.694016   0.134528   0
0.0100781  0.689792   0.143872   0.000256
0.0101563  0.69696   0.148992   0
0.0102344  0.695936   0.157312   0.000128
0.0103125  0.682496   0.154752   0
0.0103906  0.70464   0.163968   0
0.0104688  0.718464   0.166528   0
0.0105469  0.720384   0.170624   0
0.010625  0.708096   0.16768   0
0.0107031  0.724096   0.171648   0
0.0107813  0.699776   0.185984   0
0.0108594  0.710784   0.192896   0
0.0109375  0.726144   0.195712   0
0.0110156  0.699648   0.203392   0
0.0110937  0.731648   0.203136   0
0.0111719  0.720128   0.202496   0
0.01125  0.721408   0.207232   0
0.0113281  0.710144   0.217216   0
0.0114062  0.718592   0.223488   0
0.0114844  0.708608   0.23296   0
0.0115625  0.720768   0.230016   0
0.0116406  0.727424   0.229504   0
0.0117188  0.708224   0.242176   0
0.0117969  0.717824   0.237056   0
0.011875  0.702336   0.256   0
0.0119531  0.715904   0.272   0
0.0120313  0.708864   0.263552   0
0.0121094  0.71552   0.267904   0.000128
0.0121875  0.721536   0.279424   0
0.0122656  0.732672   0.287616   0.000128
0.0123438  0.727552   0.274432   0
0.0124219  0.739328   0.289792   0
0.0125  0.73536   0.29248   0
0.0125781  0.729088   0.301184   0.000128
0.0126563  0.745344   0.31104   0
0.0127344  0.724992   0.31424   0
0.0128125  0.738944   0.322688   0
0.0128906  0.747904   0.331136   0
0.0129688  0.734208   0.323072   0
0.0130469  0.747392   0.335104   0.000128
0.013125  0.747392   0.34368   0
0.0132031  0.748544   0.354176   0
0.0132812  0.740224   0.364416   0
0.0133594  0.757376   0.363008   0
0.0134375  0.7424   0.374144   0
0.0135156  0.750976   0.370432   0.000128
0.0135937  0.765824   0.365056   0
0.0136719  0.767232   0.387968   0
0.01375  0.756352   0.380544   0
0.0138281  0.765184   0.40512   0
0.0139063  0.754432   0.407808   0
0.0139844  0.759424   0.42368   0.000256
0.0140625  0.776192   0.4128   0
0.0141406  0.771328   0.43328   0
0.0142188  0.776704   0.4256   0.000128
0.0142969  0.773376   0.439552   0
0.014375  0.7616   0.436096   0
0.0144531  0.779776   0.445056   0.000128
0.0145313  0.779776   0.451072   0
0.0146094  0.789888   0.471424   0.000384
0.0146875  0.777856   0.480256   0.000128
0.0147656  0.788992   0.480512   0.000256
0.0148438  0.781312   0.491008   0.000256
0.0149219  0.789888   0.47424   0.000384
0.015  0.794112   0.499968   0.000384
0.0150781  0.808576   0.511872   0
0.0151562  0.790144   0.50304   0
0.0152344  0.804096   0.50688   0
0.0153125  0.796032   0.529152   0.000384
0.0153906  0.8032   0.527872   0.000128
0.0154687  0.793856   0.534784   0
0.0155469  0.80384   0.552064   0.000256
0.015625  0.797184   0.557824   0.000128
0.0157031  0.795008   0.565504   0.000128
0.0157813  0.804608   0.569472   0.000128
0.0158594  0.797824   0.571904   0.000256
0.0159375  0.813952   0.578816   0.000128
0.0160156  0.809728   0.573184   0.000256
0.0160938  0.810112   0.608128   0
0.0161719  0.817536   0.608128   0
0.01625  0.809344   0.610304   0
0.0163281  0.821376   0.617728   0
0.0164063  0.805632   0.6176   0.000512
0.0164844  0.829184   0.621696   0.000256
0.0165625  0.837504   0.6272   0.000128
0.0166406  0.833024   0.649984   0.000128
0.0167188  0.824448   0.652672   0.000128
0.0167969  0.832768   0.662912   0.00064
0.016875  0.8352   0.672768   0
0.0169531  0.833664   0.691968   0.000256
0.0170313  0.842112   0.698368   0.000256
0.0171094  0.855168   0.69568   0.000512
0.0171875  0.830208   0.710912   0.000512
0.0172656  0.842624   0.691968   0.00064
0.0173438  0.833024   0.710656   0.000512
0.0174219  0.83328   0.711296   0.000768
0.0175  0.840192   0.713216   0.000768
0.0175781  0.838912   0.744448   0.000384
0.0176563  0.850944   0.738304   0.00064
0.0177344  0.858112   0.748928   0.000256
0.0178125  0.858752   0.755712   0.000384
0.0178906  0.847104   0.7648   0.000256
0.0179688  0.84544   0.752512   0.000896
0.0180469  0.858752   0.777984   0.000768
0.018125  0.857856   0.77632   0.000256
0.0182031  0.853248   0.795264   0.00064
0.0182812  0.854784   0.792576   0.001024
0.0183594  0.864768   0.797056   0.000512
0.0184375  0.867072   0.832896   0.000512
0.0185156  0.862848   0.801408   0.000384
0.0185937  0.85568   0.829056   0.000256
0.0186719  0.874752   0.836736   0.000384
0.01875  0.88256   0.83008   0.000384
0.0188281  0.88768   0.850304   0.000512
0.0189062  0.873984   0.851456   0.00064
0.0189844  0.883072   0.88   0.00064
0.0190625  0.883968   0.8768   0.000512
0.0191406  0.891392   0.852736   0.000512
0.0192187  0.893312   0.89088   0.000384
0.0192969  0.89728   0.91264   0.000768
0.019375  0.870656   0.91072   0.00128
0.0194531  0.893824   0.910848   0.00064
0.0195312  0.895104   0.929024   0.001024
0.0196094  0.920064   0.919936   0.001408
0.0196875  0.909696   0.94528   0.001024
0.0197656  0.9152   0.929664   0.001152
0.0198438  0.907648   0.950272   0.000512
0.0199219  0.903424   0.9568   0.00064
0.02  0.904832   0.976768   0.001152
0.0200781  0.912512   0.982656   0.00128
0.0201563  0.912768   0.981888   0.00064
0.0202344  0.917504   0.993792   0.001664
0.0203125  0.908928   0.980864   0.001408
0.0203906  0.905344   1.00096   0.001024
0.0204688  0.930944   1.0185   0.001152
0.0205469  0.927616   0.999424   0.00128
0.020625  0.930304   1.02054   0.001024
0.0207031  0.936064   1.03168   0.001408
0.0207813  0.941952   1.03501   0.000896
0.0208594  0.926848   1.05395   0.00128
0.0209375  0.923008   1.04102   0.000256
0.0210156  0.948352   1.05843   0.00064
0.0210938  0.931968   1.07021   0.001408
0.0211719  0.93248   1.07904   0.001536
0.02125  0.919552   1.07034   0.001024
0.0213281  0.935808   1.08813   0.001152
0.0214063  0.96064   1.10016   0.000512
0.0214844  0.95552   1.11974   0.00192
0.0215625  0.930688   1.11834   0.001536
0.0216406  0.944768   1.13088   0.001024
0.0217188  0.953856   1.13216   0.00128
0.0217969  0.92736   1.1479   0.00128
0.021875  0.937216   1.14278   0.000896
0.0219531  0.949632   1.11603   0.001664
0.0220312  0.949632   1.13331   0.001792
0.0221094  0.95872   1.16378   0.001152
0.0221875  0.965888   1.14829   0.001664
0.0222656  0.966528   1.16582   0.001024
0.0223437  0.969728   1.1927   0.001152
0.0224219  0.977536   1.19219   0.002048
0.0225  0.978688   1.20806   0.002176
0.0225781  0.982272   1.21165   0.001664
0.0226562  0.964608   1.19859   0.001536
0.0227344  0.956032   1.19846   0.001664
0.0228125  0.9824   1.21229   0.001408
0.0228906  0.957568   1.23571   0.001536
0.0229687  0.980736   1.22854   0.001664
0.0230469  0.99584   1.23238   0.000896
0.023125  0.972288   1.24544   0.001408
0.0232031  0.99136   1.24314   0.003072
0.0232812  0.993536   1.27347   0.001664
0.0233594  0.994176   1.27168   0.002304
0.0234375  1.01363   1.28154   0.001792
0.0235156  1.00224   1.2736   0.002304
0.0235938  0.985856   1.29446   0.00192
0.0236719  1.01389   1.29869   0.001408
0.02375  0.998016   1.29101   0.002944
0.0238281  0.999424   1.2864   0.002816
0.0239063  1.008   1.28755   0.002944
0.0239844  1.00531   1.31661   0.002048
0.0240625  1.02157   1.32941   0.002176
0.0241406  0.996352   1.33389   0.002176
0.0242188  0.993536   1.33683   0.0032
0.0242969  1.03373   1.35885   0.001792
0.024375  1.00736   1.36512   0.002432
0.0244531  1.02925   1.33325   0.0032
0.0245313  1.02899   1.37498   0.002944
0.0246094  1.00659   1.38931   0.002944
0.0246875  1.02477   1.39648   0.00256
0.0247656  1.01901   1.39341   0.002688
0.0248438  0.984576   1.38995   0.002432
0.0249219  1.02387   1.40237   0.001792
0.025  1.04422   1.39392   0.003072
0.0250781  1.0121   1.40992   0.002304
0.0251563  1.01453   1.4135   0.002304
0.0252344  1.03898   1.41952   0.003328
0.0253125  1.04691   1.4144   0.002816
0.0253906  1.01978   1.45587   0.003456
0.0254688  1.03706   1.4377   0.002432
0.0255469  1.04742   1.43693   0.002688
0.025625  1.03616   1.45101   0.003456
0.0257031  1.04525   1.45254   0.004608
0.0257813  1.05114   1.46662   0.002176
0.0258594  1.05741   1.45562   0.003328
0.0259375  1.05587   1.49248   0.002816
0.0260156  1.05395   1.48403   0.00256
0.0260937  1.04755   1.4761   0.004352
0.0261719  1.04755   1.49056   0.005248
0.02625  1.04883   1.51424   0.002816
0.0263281  1.05715   1.50502   0.002688
0.0264062  1.07354   1.51258   0.003328
0.0264844  1.06368   1.49594   0.003072
0.0265625  1.05242   1.51078   0.003328
0.0266406  1.06931   1.5552   0.003968
0.0267187  1.06022   1.54125   0.00448
0.0267969  1.07763   1.52704   0.00512
0.026875  1.07136   1.53523   0.004224
0.0269531  1.06944   1.55085   0.004864
0.0270312  1.05485   1.54547   0.004096
0.0271094  1.06611   1.5337   0.00512
0.0271875  1.08006   1.53702   0.00384
0.0272656  1.09722   1.58451   0.00384
0.0273438  1.07546   1.58144   0.004736
0.0274219  1.06995   1.56979   0.00512
0.0275  1.09274   1.57696   0.00512
0.0275781  1.08646   1.60678   0.005632
0.0276563  1.07917   1.59859   0.004224
0.0277344  1.07341   1.59642   0.005248
0.0278125  1.07878   1.6055   0.005504
0.0278906  1.1031   1.6201   0.002816
0.0279688  1.09056   1.60486   0.006784
0.0280469  1.10067   1.60909   0.004096
0.028125  1.10618   1.61549   0.004608
0.0282031  1.07814   1.6096   0.005888
0.0282813  1.09158   1.62522   0.006144
0.0283594  1.0976   1.64646   0.004224
0.0284375  1.10182   1.65069   0.005888
0.0285156  1.09709   1.648   0.004608
0.0285938  1.1113   1.6553   0.006272
0.0286719  1.1136   1.67373   0.004608
0.02875  1.10464   1.67808   0.004992
0.0288281  1.09478   1.68346   0.007168
0.0289063  1.10131   1.66362   0.006528
0.0289844  1.1113   1.68179   0.0064
0.0290625  1.10797   1.69664   0.007808
0.0291406  1.13766   1.67642   0.007168
0.0292188  1.09312   1.68627   0.006144
0.0292969  1.12051   1.70381   0.005632
0.029375  1.13562   1.69523   0.008192
0.0294531  1.14266   1.70138   0.006016
0.0295313  1.11386   1.67808   0.007424
0.0296094  1.12691   1.74042   0.006784
0.0296875  1.12883   1.72339   0.0064
0.0297656  1.13421   1.7303   0.008192
0.0298438  1.12   1.73197   0.006912
0.0299219  1.1351   1.72723   0.006656
0.03  1.11642   1.73888   0.006016
0.0300781  1.12512   1.74579   0.0064
0.0301562  1.12717   1.75091   0.008192
0.0302344  1.12691   1.77331   0.008448
0.0303125  1.14739   1.7248   0.006656
0.0303906  1.1264   1.78035   0.00832
0.0304687  1.13395   1.7472   0.008704
0.0305469  1.12653   1.78086   0.007424
0.030625  1.12896   1.74758   0.01024
0.0307031  1.12781   1.75885   0.00832
0.0307812  1.15085   1.76448   0.007424
0.0308594  1.15328   1.78611   0.007552
0.0309375  1.14022   1.75565   0.00832
0.0310156  1.10682   1.80339   0.008576
0.0310937  1.13792   1.81082   0.008448
0.0311719  1.15584   1.78547   0.009728
0.03125  1.16915   1.80314   0.009472
0.0313281  1.15149   1.79034   0.009856
0.0314063  1.16326   1.80378   0.009728
0.0314844  1.15328   1.81926   0.009088
0.0315625  1.15213   1.78125   0.008704
0.0316406  1.17747   1.8153   0.01024
0.0317188  1.16608   1.83706   0.009344
0.0317969  1.14995   1.81312   0.009856
0.031875  1.16915   1.83078   0.01088
0.0319531  1.16045   1.84371   0.012032
0.0320312  1.18528   1.82976   0.010112
0.0321094  1.17146   1.82669   0.009728
0.0321875  1.17299   1.84358   0.010368
0.0322656  1.16237   1.8519   0.009728
0.0323437  1.1584   1.80646   0.011904
0.0324219  1.15904   1.8569   0.012032
0.0325  1.20102   1.84934   0.009728
0.0325781  1.19219   1.86586   0.009856
0.0326562  1.17594   1.88096   0.010624
0.0327344  1.17325   1.88518   0.01152
0.0328125  1.17056   1.88147   0.012416
0.0328906  1.18234   1.87149   0.010368
0.0329687  1.18093   1.8423   0.01344
0.0330469  1.17504   1.86739   0.012928
0.033125  1.17018   1.88211   0.009728
0.0332031  1.16544   1.88186   0.009984
0.0332812  1.18528   1.91078   0.0128
0.0333594  1.19078   1.8839   0.012928
0.0334375  1.1776   1.92358   0.01152
0.0335156  1.1904   1.90016   0.01344
0.0335937  1.18784   1.88902   0.012544
0.0336719  1.19757   1.93728   0.011904
0.03375  1.19795   1.90899   0.012928
0.0338281  1.19757   1.91539   0.012416
0.0339062  1.20691   1.89568   0.013568
0.0339844  1.18502   1.88198   0.0128
0.0340625  1.20422   1.90413   0.010496
0.0341406  1.24416   1.92717   0.011904
0.0342187  1.19104   1.92742   0.013184
0.0342969  1.1991   1.94086   0.014976
0.034375  1.20013   1.92474   0.011904
0.0344531  1.18899   1.9136   0.014208
0.0345312  1.18797   1.93446   0.011648
0.0346094  1.1959   1.91219   0.013184
0.0346875  1.21267   1.94202   0.014592
0.0347656  1.18758   1.95238   0.015872
0.0348437  1.1863   1.93626   0.014976
0.0349219  1.2087   1.94406   0.013312
0.035  1.23622   1.97632   0.013824
0.0350781  1.20896   1.9831   0.015872
0.0351562  1.21216   1.936   0.017536
0.0352344  1.21894   1.9671   0.015744
0.0353125  1.23149   1.94739   0.015616
0.0353906  1.23021   1.93306   0.013696
0.0354688  1.24301   1.9625   0.017152
0.0355469  1.21613   1.9735   0.012544
0.035625  1.22586   1.97606   0.01536
0.0357031  1.20909   1.98618   0.017408
0.0357813  1.23725   1.9753   0.015488
0.0358594  1.24838   1.99014   0.01792
0.0359375  1.22227   1.98989   0.015232
0.0360156  1.2425   1.98746   0.016
0.0360938  1.21638   1.97184   0.018688
0.0361719  1.2233   1.99616   0.016512
0.03625  1.24096   1.9744   0.015872
0.0363281  1.21242   1.97555   0.018304
0.0364063  1.22061   1.98925   0.018944
0.0364844  1.24186   2.00678   0.017408
0.0365625  1.2343   2.0055   0.019712
0.0366406  1.23226   2.00294   0.019328
0.0367188  1.24403   1.98502   0.016768
0.0367969  1.24467   2.00678   0.020352
0.036875  1.24019   2.00256   0.017664
0.0369531  1.23776   2.00179   0.020608
0.0370313  1.2471   2.01267   0.019328
0.0371094  1.24864   2.03008   0.022528
0.0371875  1.24442   2.02803   0.019584
0.0372656  1.2311   2.04083   0.020224
0.0373438  1.26182   1.99309   0.020864
0.0374219  1.26464   2.01997   0.01984
0.0375  1.24979   2.03674   0.019712
0.0375781  1.26285   2.03661   0.01728
0.0376563  1.24531   2.0265   0.01984
0.0377344  1.25478   2.04531   0.02048
0.0378125  1.26259   2.05952   0.023424
0.0378906  1.24403   2.06029   0.018304
0.0379688  1.26861   2.05491   0.020864
0.0380469  1.26707   2.04518   0.023424
0.038125  1.2768   2.04941   0.025344
0.0382031  1.25978   2.0393   0.019584
0.0382813  1.25402   2.05875   0.023296
0.0383594  1.26106   2.05146   0.01792
0.0384375  1.27821   2.06643   0.02048
0.0385156  1.25018   2.07744   0.021376
0.0385938  1.26579   2.04096   0.020864
0.0386719  1.27078   2.0425   0.023168
0.03875  1.27168   2.04058   0.023168
0.0388281  1.25491   2.06144   0.021376
0.0389063  1.26528   2.06157   0.02176
0.0389844  1.26413   2.09523   0.023168
0.0390625  1.26989   2.06771   0.0224
0.0391406  1.25632   2.03674   0.021504
0.0392188  1.25491   2.0407   0.02496
0.0392969  1.28755   2.0713   0.021376
0.039375  1.28038   2.0503   0.02304
0.0394531  1.28614   2.09984   0.025856
0.0395313  1.2503   2.1088   0.022016
0.0396094  1.28269   2.06451   0.025216
0.0396875  1.28563   2.07066   0.022784
0.0397656  1.30035   2.08845   0.028544
0.0398438  1.30253   2.08218   0.023552
0.0399219  1.29216   2.0544   0.0256
0.04  1.26682   2.06874   0.026624
0.0400781  1.29459   2.05466   0.029056
0.0401562  1.2855   2.06874   0.027008
0.0402344  1.29267   2.11763   0.025984
0.0403125  1.30022   2.07834   0.028928
0.0403906  1.29075   2.09254   0.029696
0.0404687  1.28435   2.08026   0.027776
0.0405469  1.31622   2.08819   0.029184
0.040625  1.30291   2.11354   0.028032
0.0407031  1.31213   2.08858   0.030592
0.0407812  1.27693   2.12173   0.028288
0.0408594  1.312   2.10086   0.030848
0.0409375  1.29318   2.10547   0.027264
0.0410156  1.29011   2.11968   0.028416
0.0410937  1.27936   2.09613   0.030208
0.0411719  1.29715   2.08832   0.031872
0.04125  1.30432   2.096   0.030336
0.0413281  1.31072   2.12365   0.032512
0.0414062  1.29229   2.08934   0.032512
0.0414844  1.32902   2.11712   0.032
0.0415625  1.29574   2.11238   0.030464
0.0416406  1.31917   2.08333   0.033664
0.0417187  1.31686   2.1321   0.031872
0.0417969  1.31584   2.13312   0.031232
0.041875  1.31226   2.0896   0.032128
0.0419531  1.30445   2.1143   0.030976
0.0420312  1.30125   2.09408   0.034304
0.0421094  1.27962   2.11341   0.028928
0.0421875  1.30816   2.10598   0.030976
0.0422656  1.2855   2.11187   0.033152
0.0423437  1.30714   2.12698   0.033536
0.0424219  1.31686   2.11021   0.033408
0.0425  1.30598   2.11149   0.033792
0.0425781  1.31622   2.11674   0.035712
0.0426562  1.31354   2.08947   0.035072
0.0427344  1.31302   2.1143   0.03456
0.0428125  1.33184   2.15718   0.034304
0.0428906  1.31533   2.13862   0.034816
0.0429688  1.29549   2.16371   0.03392
0.0430469  1.31942   2.12915   0.036096
0.043125  1.31213   2.13184   0.03328
0.0432031  1.31354   2.11226   0.036736
0.0432813  1.32365   2.11482   0.036736
0.0433594  1.32186   2.14515   0.036224
0.0434375  1.33069   2.13261   0.034048
0.0435156  1.32365   2.12762   0.038144
0.0435938  1.33606   2.12403   0.035968
0.0436719  1.33811   2.14451   0.039296
0.04375  1.31187   2.13325   0.03584
0.0438281  1.32736   2.13274   0.03776
0.0439063  1.3399   2.14899   0.043008
0.0439844  1.344   2.13517   0.037632
0.0440625  1.34451   2.10662   0.036224
0.0441406  1.3312   2.16794   0.036608
0.0442188  1.3289   2.16218   0.03904
0.0442969  1.31597   2.15066   0.038528
0.044375  1.32531   2.18675   0.038272
0.0444531  1.33146   2.16294   0.041216
0.0445313  1.32134   2.10726   0.038656
0.0446094  1.3353   2.13696   0.042752
0.0446875  1.32454   2.14451   0.041472
0.0447656  1.34234   2.16794   0.041472
0.0448438  1.34118   2.14566   0.040576
0.0449219  1.35552   2.1527   0.03968
0.045  1.3344   2.14042   0.039936
0.0450781  1.33082   2.15437   0.04416
0.0451563  1.32045   2.13722   0.0384
0.0452344  1.3399   2.14682   0.040064
0.0453125  1.32698   2.16973   0.042496
0.0453906  1.34234   2.14592   0.042112
0.0454688  1.34413   2.12531   0.049408
0.0455469  1.33606   2.15424   0.044672
0.045625  1.34298   2.16845   0.044032
0.0457031  1.36678   2.17754   0.04672
0.0457813  1.33619   2.16346   0.049152
0.0458594  1.36166   2.12032   0.045184
0.0459375  1.32019   2.16909   0.048128
0.0460156  1.3463   2.21056   0.048512
0.0460938  1.35757   2.17229   0.039808
0.0461719  1.3664   2.16038   0.04608
0.04625  1.33632   2.17805   0.046336
0.0463281  1.33402   2.1577   0.0448
0.0464063  1.35514   2.15795   0.04544
0.0464844  1.36038   2.1513   0.048
0.0465625  1.31712   2.17574   0.044672
0.0466406  1.34656   2.17178   0.049024
0.0467188  1.33389   2.15885   0.045184
0.0467969  1.33978   2.16346   0.04608
0.046875  1.3449   2.18765   0.051456
0.0469531  1.37267   2.16602   0.048128
0.0470313  1.35283   2.18688   0.046336
0.0471094  1.35552   2.17754   0.048256
0.0471875  1.35731   2.20928   0.044672
0.0472656  1.35539   2.16333   0.04992
0.0473438  1.37293   2.15194   0.050432
0.0474219  1.37779   2.1408   0.047872
0.0475  1.35949   2.17651   0.045312
0.0475781  1.38086   2.14464   0.047872
0.0476563  1.36845   2.17485   0.04864
0.0477344  1.36998   2.1943   0.044928
0.0478125  1.35514   2.16346   0.054016
0.0478906  1.36563   2.1801   0.051584
0.0479688  1.35219   2.21504   0.054784
0.0480469  1.38138   2.17702   0.050048
0.048125  1.35437   2.1431   0.05248
0.0482031  1.36166   2.15974   0.05504
0.0482812  1.37114   2.18278   0.051584
0.0483594  1.35898   2.16307   0.057088
0.0484375  1.38854   2.18598   0.056704
0.0485156  1.40032   2.18317   0.052224
0.0485937  1.38074   2.16755   0.056704
0.0486719  1.36691   2.18714   0.05504
0.04875  1.3664   2.14336   0.053248
0.0488281  1.37357   2.17434   0.05504
0.0489062  1.37907   2.1664   0.050304
0.0489844  1.35642   2.18163   0.050048
0.0490625  1.36346   2.16806   0.056064
0.0491406  1.36269   2.18112   0.056064
0.0492187  1.38317   2.15552   0.055168
0.0492969  1.37984   2.1815   0.054016
0.049375  1.36909   2.20096   0.060032
0.0494531  1.37242   2.15078   0.055424
0.0495312  1.39302   2.18458   0.052224
0.0496094  1.36051   2.1879   0.062976
0.0496875  1.36934   2.2048   0.060032
0.0497656  1.3495   2.20301   0.059904
0.0498437  1.3888   2.17331   0.062464
0.0499219  1.39059   2.18598   0.05888
0.05  1.37818   2.19174   0.061056
0.0500781  1.36922   2.19533   0.063744
0.0501562  1.38637   2.16051   0.060288
0.0502344  1.39302   2.18304   0.058624
0.0503125  1.3577   2.19238   0.064768
0.0503906  1.37331   2.18163   0.058752
0.0504687  1.3728   2.17779   0.062336
0.0505469  1.38253   2.18957   0.059008
0.050625  1.40531   2.17779   0.061952
0.0507031  1.38176   2.18509   0.06144
0.0507812  1.36653   2.20634   0.061824
0.0508594  1.37587   2.19174   0.058624
0.0509375  1.3801   2.20864   0.064
0.0510156  1.40403   2.1865   0.066048
0.0510938  1.3705   2.1769   0.061568
0.0511719  1.38752   2.15974   0.06528
0.05125  1.40864   2.18278   0.066304
0.0513281  1.39866   2.20288   0.065152
0.0514063  1.38355   2.1719   0.062592
0.0514844  1.39533   2.18509   0.071424
0.0515625  1.4007   2.18048   0.066176
0.0516406  1.36614   2.23603   0.067584
0.0517188  1.38445   2.20544   0.057856
0.0517969  1.40083   2.1513   0.068864
0.051875  1.39443   2.18035   0.066304
0.0519531  1.39328   2.16883   0.069504
0.0520313  1.38957   2.18048   0.06528
0.0521094  1.36589   2.18739   0.075136
0.0521875  1.38701   2.19341   0.071552
0.0522656  1.38982   2.20403   0.060032
0.0523438  1.39674   2.19264   0.077312
0.0524219  1.40134   2.18253   0.07488
0.0525  1.39482   2.18726   0.068352
0.0525781  1.37971   2.16934   0.063232
0.0526563  1.39162   2.20723   0.072192
0.0527344  1.3815   2.1911   0.073728
0.0528125  1.39533   2.14848   0.06912
0.0528906  1.39648   2.16397   0.070528
0.0529688  1.38637   2.17779   0.075648
0.0530469  1.42298   2.1591   0.064512
0.053125  1.3856   2.19315   0.071936
0.0532031  1.39366   2.18688   0.070784
0.0532813  1.38035   2.17856   0.0704
0.0533594  1.40467   2.18483   0.070784
0.0534375  1.3815   2.17523   0.075008
0.0535156  1.40851   2.17216   0.070272
0.0535938  1.40006   2.15757   0.07424
0.0536719  1.39379   2.19136   0.072832
0.05375  1.37178   2.1655   0.077184
0.0538281  1.39853   2.1975   0.073472
0.0539063  1.42374   2.18842   0.075136
0.0539844  1.40237   2.21786   0.073856
0.0540625  1.39072   2.19981   0.077696
0.0541406  1.38765   2.18995   0.072832
0.0542188  1.38982   2.15834   0.079744
0.0542969  1.40224   2.17075   0.0768
0.054375  1.40646   2.19469   0.075392
0.0544531  1.37472   2.18918   0.082944
0.0545313  1.41197   2.18662   0.074624
0.0546094  1.41747   2.18829   0.0832
0.0546875  1.41581   2.16781   0.078848
0.0547656  1.38918   2.14528   0.076928
0.0548438  1.39635   2.19917   0.0768
0.0549219  1.42464   2.19149   0.086912
0.055  1.40275   2.15232   0.079488
0.0550781  1.41504   2.18701   0.077056
0.0551563  1.38893   2.17152   0.083712
0.0552344  1.39558   2.17779   0.075264
0.0553125  1.3984   2.1591   0.078336
0.0553906  1.41069   2.1833   0.086656
0.0554688  1.41171   2.18496   0.083584
0.0555469  1.39725   2.20518   0.086272
0.055625  1.42541   2.21722   0.082176
0.0557031  1.40941   2.19686   0.081152
0.0557813  1.39827   2.19763   0.08576
0.0558594  1.43066   2.19187   0.088832
0.0559375  1.40096   2.17702   0.081408
0.0560156  1.39059   2.17754   0.081152
0.0560937  1.41747   2.17498   0.083328
0.0561719  1.41914   2.19482   0.085376
0.05625  1.39994   2.1961   0.078336
0.0563281  1.39584   2.17101   0.084864
0.0564062  1.4263   2.18035   0.079488
0.0564844  1.41734   2.18982   0.084992
0.0565625  1.39494   2.19098   0.08384
0.0566406  1.41286   2.16512   0.077952
0.0567187  1.42042   2.16333   0.090112
0.0567969  1.41274   2.17165   0.08384
0.056875  1.40608   2.1449   0.088448
0.0569531  1.43245   2.16986   0.0864
0.0570312  1.39482   2.15462   0.089088
0.0571094  1.4272   2.17792   0.087808
0.0571875  1.40826   2.208   0.086784
0.0572656  1.40198   2.17357   0.083712
0.0573437  1.40826   2.14733   0.082432
0.0574219  1.41504   2.16922   0.09152
0.0575  1.41837   2.1673   0.089728
0.0575781  1.41248   2.17254   0.096128
0.0576562  1.4345   2.1577   0.08896
0.0577344  1.40634   2.19507   0.088832
0.0578125  1.41261   2.17613   0.095616
0.0578906  1.4039   2.15731   0.089344
0.0579687  1.3897   2.17766   0.089984
0.0580469  1.43923   2.16256   0.097152
0.058125  1.43488   2.19098   0.095616
0.0582031  1.41389   2.19328   0.091776
0.0582812  1.43181   2.1623   0.091904
0.0583594  1.42144   2.15846   0.08768
0.0584375  1.41786   2.20749   0.096128
0.0585156  1.42477   2.17754   0.093184
0.0585938  1.4208   2.15475   0.094976
0.0586719  1.41696   2.19354   0.089984
0.05875  1.4345   2.13581   0.100224
0.0588281  1.38931   2.15821   0.091648
0.0589063  1.44653   2.17126   0.094592
0.0589844  1.42221   2.12288   0.0992
0.0590625  1.42605   2.15744   0.092032
0.0591406  1.42131   2.16192   0.093056
0.0592188  1.4249   2.17357   0.100224
0.0592969  1.41107   2.19725   0.103168
0.059375  1.43462   2.1632   0.094848
0.0594531  1.41606   2.17344   0.098432
0.0595313  1.42822   2.15834   0.097792
0.0596094  1.42874   2.18816   0.098688
0.0596875  1.40736   2.18547   0.099584
0.0597656  1.41389   2.13466   0.104448
0.0598438  1.41363   2.16768   0.099712
0.0599219  1.42157   2.14195   0.094976
0.06  1.40378   2.19021   0.101248
0.0600781  1.40864   2.17946   0.107392
0.0601563  1.43795   2.18637   0.10112
0.0602344  1.41542   2.15386   0.104832
0.0603125  1.40774   2.128   0.098816
0.0603906  1.4199   2.15872   0.097536
0.0604688  1.40813   2.18061   0.096256
0.0605469  1.41594   2.1673   0.098048
0.060625  1.41363   2.14515   0.100992
0.0607031  1.44346   2.14989   0.103808
0.0607813  1.42182   2.15974   0.102016
0.0608594  1.42451   2.16435   0.101248
0.0609375  1.42029   2.12006   0.101888
0.0610156  1.44282   2.16218   0.100992
0.0610938  1.43898   2.14554   0.101888
0.0611719  1.42797   2.15821   0.098432
0.06125  1.45101   2.17126   0.108032
0.0613281  1.42579   2.14118   0.107264
0.0614063  1.43578   2.1641   0.104576
0.0614844  1.42515   2.22477   0.104064
0.0615625  1.39866   2.1513   0.10432
0.0616406  1.42515   2.13133   0.101632
0.0617188  1.43782   2.17024   0.098432
0.0617969  1.42285   2.14643   0.108032
0.061875  1.42477   2.16563   0.113792
0.0619531  1.42592   2.13402   0.111744
0.0620313  1.41747   2.17331   0.104448
0.0621094  1.42336   2.1495   0.112768
0.0621875  1.41299   2.14861   0.110976
0.0622656  1.43283   2.16115   0.110336
0.0623438  1.45421   2.15014   0.112384
0.0624219  1.42861   2.15437   0.109184
0.0625  1.43744   2.15194   0.120576
0.0625781  1.42118   2.14515   0.112256
0.0626562  1.4551   2.17395   0.112512
0.0627344  1.43808   2.15488   0.115072
0.0628125  1.44397   2.14938   0.110464
0.0628906  1.45728   2.11021   0.115456
0.0629688  1.42093   2.16525   0.110336
0.0630469  1.43693   2.14874   0.109568
0.063125  1.46291   2.1641   0.120576
0.0632031  1.41837   2.11136   0.109696
0.0632812  1.40634   2.1728   0.11392
0.0633594  1.43782   2.14208   0.110592
0.0634375  1.44742   2.14042   0.109568
0.0635156  1.43526   2.12224   0.116096
0.0635938  1.41235   2.13581   0.1088
0.0636719  1.40979   2.16461   0.113408
0.06375  1.45152   2.12762   0.108928
0.0638281  1.4359   2.1472   0.118912
0.0639062  1.4336   2.13658   0.115456
0.0639844  1.43718   2.14464   0.11392
0.0640625  1.41786   2.11059   0.118144
0.0641406  1.44256   2.14285   0.127488
0.0642188  1.40467   2.1431   0.115072
0.0642969  1.43782   2.11661   0.11648
0.064375  1.43014   2.14054   0.121088
0.0644531  1.44346   2.14528   0.119168
0.0645312  1.40582   2.14835   0.115584
0.0646094  1.43411   2.12416   0.123008
0.0646875  1.39917   2.13158   0.113792
0.0647656  1.43629   2.15488   0.116992
0.0648438  1.43936   2.11494   0.123264
0.0649219  1.4409   2.13773   0.122112
0.065  1.44   2.10906   0.127232
0.0650781  1.43859   2.14298   0.126848
0.0651562  1.43757   2.12378   0.121472
0.0652344  1.42707   2.13363   0.116736
0.0653125  1.41734   2.11341   0.125696
0.0653906  1.43283   2.09485   0.127744
0.0654688  1.43846   2.11853   0.12672
0.0655469  1.41978   2.11763   0.130304
0.065625  1.43898   2.11725   0.131328
0.0657031  1.42784   2.13926   0.124544
0.0657812  1.44806   2.14003   0.131712
0.0658594  1.4528   2.13786   0.12544
0.0659375  1.43078   2.1353   0.126848
0.0660156  1.46445   2.14182   0.125696
0.0660938  1.43642   2.11162   0.123904
0.0661719  1.43949   2.13888   0.130432
0.06625  1.43347   2.08909   0.132224
0.0663281  1.48262   2.10381   0.126208
0.0664062  1.43846   2.09574   0.132608
0.0664844  1.41286   2.128   0.128896
0.0665625  1.4217   2.09485   0.125696
0.0666406  1.41082   2.10829   0.137088
0.0667188  1.4272   2.12838   0.129792
0.0667969  1.41773   2.10982   0.130816
0.066875  1.43808   2.13146   0.130944
0.0669531  1.42797   2.14336   0.129152
0.0670313  1.42618   2.1463   0.128
0.0671094  1.4441   2.11149   0.132736
0.0671875  1.44435   2.06899   0.12736
0.0672656  1.44179   2.11994   0.130816
0.0673438  1.44525   2.10701   0.12928
0.0674219  1.46637   2.11328   0.129792
0.0675  1.45421   2.06605   0.140416
0.0675781  1.43821   2.13901   0.132608
0.0676563  1.44448   2.11392   0.1376
0.0677344  1.43578   2.07872   0.130944
0.0678125  1.4263   2.12762   0.127104
0.0678906  1.45395   2.08986   0.133248
0.0679688  1.44294   2.10355   0.13504
0.0680469  1.44282   2.12787   0.140288
0.068125  1.46202   2.08845   0.141056
0.0682031  1.44717   2.10317   0.137472
0.0682813  1.44858   2.1056   0.141056
0.0683594  1.45574   2.09958   0.14016
0.0684375  1.44794   2.0864   0.141056
0.0685156  1.44269   2.09587   0.141568
0.0685937  1.45792   2.09946   0.141952
0.0686719  1.42515   2.09267   0.143232
0.06875  1.45523   2.08704   0.138112
0.0688281  1.44179   2.14579   0.142336
0.0689063  1.44576   2.12416   0.141312
0.0689844  1.45075   2.08026   0.148992
0.0690625  1.44422   2.13837   0.146816
0.0691406  1.44589   2.12723   0.139392
0.0692187  1.43232   2.09485   0.144256
0.0692969  1.41478   2.11981   0.140032
0.069375  1.43757   2.09126   0.137344
0.0694531  1.45626   2.09805   0.147456
0.0695313  1.45984   2.08691   0.14144
0.0696094  1.4496   2.0905   0.137472
0.0696875  1.4377   2.13478   0.146304
0.0697656  1.43629   2.07667   0.1408
0.0698437  1.43962   2.09894   0.146176
0.0699219  1.44794   2.1056   0.145536
0.07  1.44973   2.11738   0.146176
0.0700781  1.44858   2.08819   0.14592
0.0701563  1.4519   2.09946   0.145152
0.0702344  1.46854   2.09741   0.142976
0.0703125  1.39123   2.07718   0.1408
0.0703906  1.43462   2.07616   0.147328
0.0704687  1.44141   2.11648   0.147712
0.0705469  1.45139   2.08307   0.145664
0.070625  1.45664   2.08525   0.145152
0.0707031  1.4551   2.07398   0.143104
0.0707813  1.46445   2.07488   0.149376
0.0708594  1.43462   2.05952   0.153728
0.0709375  1.46342   2.05478   0.157184
0.0710156  1.4327   2.09229   0.146304
0.0710937  1.42387   2.09958   0.148608
0.0711719  1.45421   2.05914   0.15104
0.07125  1.44742   2.04083   0.157184
0.0713281  1.44461   2.07936   0.14656
0.0714063  1.4583   2.08806   0.15552
0.0714844  1.4519   2.07629   0.149248
0.0715625  1.42451   2.0896   0.158592
0.0716406  1.44896   2.07654   0.14528
0.0717187  1.44627   2.08051   0.149376
0.0717969  1.43411   2.08806   0.151296
0.071875  1.43206   2.0887   0.153984
0.0719531  1.4505   2.07552   0.162176
0.0720313  1.44781   2.10368   0.151936
0.0721094  1.44371   2.08   0.157696
0.0721875  1.43322   2.05107   0.154496
0.0722656  1.43501   2.03008   0.158592
0.0723437  1.44358   2.08218   0.16448
0.0724219  1.44205   2.05952   0.157696
0.0725  1.42246   2.04634   0.157056
0.0725781  1.46432   2.09434   0.150784
0.0726563  1.45178   2.04096   0.152576
0.0727344  1.4528   2.04134   0.152064
0.0728125  1.44422   2.08858   0.153728
0.0728906  1.46522   2.07757   0.15616
0.0729687  1.43603   2.03917   0.15104
0.0730469  1.45011   2.06349   0.155648
0.073125  1.44486   2.04928   0.167296
0.0732031  1.45536   2.05427   0.153472
0.0732813  1.44742   2.05837   0.160512
0.0733594  1.43795   2.06451   0.158464
0.0734375  1.45357   2.09267   0.163328
0.0735156  1.4423   2.05952   0.157056
0.0735937  1.43949   2.0759   0.15104
0.0736719  1.46509   2.06707   0.163712
0.07375  1.46381   2.07616   0.154368
0.0738281  1.42221   2.04851   0.160256
0.0739063  1.47238   2.07501   0.155648
0.0739844  1.44589   2.04979   0.161408
0.0740625  1.41171   2.06042   0.158592
0.0741406  1.43757   2.07424   0.164736
0.0742188  1.4295   2.07834   0.171008
0.0742969  1.46074   2.04736   0.159872
0.074375  1.46125   2.02688   0.166912
0.0744531  1.45907   2.04314   0.158848
0.0745313  1.44576   2.0297   0.17088
0.0746094  1.44   2.03597   0.164736
0.0746875  1.44499   2.05094   0.16256
0.0747656  1.43488   2.06118   0.166528
0.0748438  1.45779   2.07706   0.169088
0.0749219  1.45062   2.04058   0.158848
0.075  1.43629   2.04915   0.17088
0.0750781  1.46355   2.04966   0.161664
0.0751563  1.45011   2.05645   0.166144
0.0752344  1.44038   2.06259   0.168448
0.0753125  1.45088   2.0201   0.167424
0.0753906  1.45126   2.05798   0.169344
0.0754688  1.42515   2.05312   0.170368
0.0755469  1.41568   2.03046   0.173568
0.075625  1.44909   2.04595   0.162944
0.0757031  1.42195   2.05158   0.169472
0.0757813  1.45101   2.06541   0.17216
0.0758594  1.43232   2.05658   0.169344
0.0759375  1.42912   2.03392   0.172928
0.0760156  1.43923   2.00883   0.17152
0.0760938  1.44858   2.03226   0.174464
0.0761719  1.4409   2.04941   0.174336
0.07625  1.45011   2.06298   0.174208
0.0763281  1.43309   2.04864   0.176128
0.0764062  1.43718   2.03046   0.166912
0.0764844  1.46355   2.0169   0.17152
0.0765625  1.4249   2.0233   0.178176
0.0766406  1.45818   2.02688   0.166656
0.0767188  1.45856   2.04467   0.168448
0.0767969  1.43347   2.03238   0.174592
0.076875  1.46688   2.01766   0.170752
0.0769531  1.4624   2.03238   0.17088
0.0770312  1.43373   2.02304   0.171392
0.0771094  1.44998   2.04326   0.17728
0.0771875  1.4432   2.03738   0.17984
0.0772656  1.45472   2.03494   0.181504
0.0773438  1.42618   2.00474   0.175232
0.0774219  1.45114   2.04813   0.186112
0.0775  1.43603   2.03418   0.175488
0.0775781  1.4144   2.03034   0.17728
0.0776562  1.45485   2.0361   0.173952
0.0777344  1.47059   2.04851   0.17472
0.0778125  1.46368   2.01856   0.18112
0.0778906  1.4569   2.01715   0.18496
0.0779688  1.47059   1.99846   0.168704
0.0780469  1.43923   2.01267   0.176896
0.078125  1.46944   2.02368   0.16704
0.0782031  1.44653   1.99885   0.17856
0.0782812  1.456   1.99936   0.183296
0.0783594  1.46765   2.0247   0.18176
0.0784375  1.45958   2.01805   0.179712
0.0785156  1.45088   2.02394   0.177664
0.0785938  1.46445   2.02086   0.18048
0.0786719  1.44845   2.01792   0.182912
0.07875  1.43923   2.01536   0.183296
0.0788281  1.46419   1.99962   0.184192
0.0789062  1.44806   1.99603   0.18112
0.0789844  1.46048   1.99104   0.19456
0.0790625  1.43501   1.99654   0.183936
0.0791406  1.46355   2.02406   0.17472
0.0792188  1.45574   2.00858   0.190976
0.0792969  1.47085   2.02739   0.189824
0.079375  1.4496   1.99757   0.190848
0.0794531  1.43846   2.01523   0.186368
0.0795312  1.42579   2.00474   0.187008
0.0796094  1.4528   1.99821   0.186496
0.0796875  1.43296   2.0032   0.193792
0.0797656  1.45254   1.99718   0.18496
0.0798438  1.43398   2.00986   0.192768
0.0799219  1.43859   2.00371   0.191232
0.08  1.4601   2.01869   0.18624
0.0800781  1.48147   1.9991   0.191232
0.0801562  1.45523   2.00141   0.182912
0.0802344  1.4496   2.02483   0.183936
0.0803125  1.45754   2.01933   0.187264
0.0803906  1.47546   2.01242   0.19392
0.0804688  1.44832   2.01357   0.192768
0.0805469  1.45907   1.99386   0.190848
0.080625  1.45421   1.98938   0.191616
0.0807031  1.46304   1.99142   0.181888
0.0807812  1.45216   1.99219   0.192
0.0808594  1.45075   2.00678   0.184704
0.0809375  1.46125   1.98733   0.182272
0.0810156  1.41491   2.02483   0.190208
0.0810938  1.45075   2.00909   0.18944
0.0811719  1.4391   1.96672   0.193792
0.08125  1.43757   1.98554   0.202496
0.0813281  1.44384   1.98899   0.191872
0.0814062  1.45651   1.96288   0.189184
0.0814844  1.44192   1.98221   0.194816
0.0815625  1.45408   1.98746   0.191872
0.0816406  1.45126   1.99181   0.19648
0.0817188  1.44333   1.96954   0.192128
0.0817969  1.42963   1.97018   0.19584
0.081875  1.46061   1.99974   0.19456
0.0819531  1.45293   1.98656   0.201344
0.0820312  1.44922   1.96083   0.201856
0.0821094  1.45126   1.99654   0.19712
0.0821875  1.47802   1.96902   0.201984
0.0822656  1.43642   1.96672   0.198528
0.0823438  1.47098   1.95699   0.19712
0.0824219  1.43501   1.98438   0.198272
0.0825  1.45088   1.9849   0.197376
0.0825781  1.4432   2.00205   0.20224
0.0826563  1.44064   1.99066   0.191104
0.0827344  1.43526   1.99693   0.200576
0.0828125  1.4455   1.96275   0.19392
0.0828906  1.45062   1.95661   0.194816
0.0829688  1.42566   1.99142   0.201216
0.0830469  1.44973   1.94982   0.19648
0.083125  1.45318   1.97261   0.20416
0.0832031  1.4295   1.95405   0.204672
0.0832813  1.44896   1.99168   0.193024
0.0833594  1.46317   1.97222   0.202624
0.0834375  1.4441   1.9648   0.201728
0.0835156  1.46214   1.99181   0.193408
0.0835938  1.46022   1.97632   0.201216
0.0836719  1.43603   1.94048   0.204032
0.08375  1.46931   1.96672   0.196352
0.0838281  1.45395   2.00422   0.205312
0.0839063  1.44026   1.97325   0.20288
0.0839844  1.44243   1.95021   0.207488
0.0840625  1.4583   1.95469   0.208768
0.0841406  1.43642   1.96045   0.207104
0.0842187  1.46381   1.95661   0.208
0.0842969  1.45216   1.95712   0.203136
0.084375  1.42976   1.96301   0.20416
0.0844531  1.45062   1.94522   0.20416
0.0845313  1.46637   1.95597   0.20352
0.0846094  1.46675   1.95443   0.206336
0.0846875  1.44986   1.94368   0.208512
0.0847656  1.43706   1.98234   0.205312
0.0848437  1.46688   1.95174   0.20352
0.0849219  1.44192   1.9625   0.210176
0.085  1.47123   1.95136   0.2144
0.0850781  1.45114   1.94957   0.199552
0.0851563  1.47917   1.94419   0.217984
0.0852344  1.47174   1.92192   0.20608
0.0853125  1.45037   1.95917   0.206336
0.0853906  1.45587   1.96032   0.210688
0.0854687  1.44294   1.96454   0.211712
0.0855469  1.45459   1.94304   0.203008
0.085625  1.47187   1.94547   0.207104
0.0857031  1.46701   1.9392   0.207488
0.0857813  1.44986   1.93472   0.206592
0.0858594  1.46074   1.97568   0.206208
0.0859375  1.47328   1.96032   0.210944
0.0860156  1.43974   1.96634   0.204928
0.0860937  1.43373   1.95302   0.211584
0.0861719  1.46662   1.95162   0.203776
0.08625  1.45882   1.95149   0.20608
0.0863281  1.44384   1.94099   0.219904
0.0864063  1.4583   1.94906   0.212096
0.0864844  1.44435   1.95008   0.206848
0.0865625  1.44614   1.94547   0.213632
0.0866406  1.45088   1.95046   0.215936
0.0867187  1.44205   1.92896   0.21888
0.0867969  1.45037   1.9351   0.20928
0.086875  1.44909   1.93472   0.214144
0.0869531  1.44256   1.96954   0.224128
0.0870313  1.44294   1.93242   0.2144
0.0871094  1.46125   1.9296   0.222592
0.0871875  1.45126   1.96442   0.209792
0.0872656  1.43898   1.94586   0.214016
0.0873437  1.42528   1.9351   0.21632
0.0874219  1.43514   1.92819   0.211584
0.0875  1.44346   1.91706   0.226048
0.0875781  1.46022   1.93382   0.219904
0.0876563  1.40723   1.91898   0.207232
0.0877344  1.45754   1.94214   0.21312
0.0878125  1.4569   1.94291   0.217344
0.0878906  1.46266   1.95635   0.218496
0.0879687  1.43872   1.91706   0.222208
0.0880469  1.4601   1.89952   0.216576
0.088125  1.46662   1.91194   0.213888
0.0882031  1.43962   1.94381   0.212736
0.0882813  1.44397   1.92614   0.220032
0.0883594  1.42822   1.92179   0.217344
0.0884375  1.46035   1.93677   0.22016
0.0885156  1.45498   1.91629   0.224256
0.0885937  1.44589   1.89606   0.216832
0.0886719  1.42758   1.93331   0.21568
0.08875  1.44653   1.91027   0.2144
0.0888281  1.4551   1.90554   0.217216
0.0889063  1.44589   1.92154   0.214656
0.0889844  1.45254   1.89517   0.210944
0.0890625  1.44422   1.91014   0.228608
0.0891406  1.43117   1.92358   0.214912
0.0892187  1.46637   1.91962   0.217344
0.0892969  1.47366   1.90989   0.214784
0.089375  1.47648   1.91526   0.223104
0.0894531  1.46304   1.94496   0.231936
0.0895313  1.43347   1.88877   0.225408
0.0896094  1.45165   1.90797   0.226816
0.0896875  1.45907   1.89978   0.230272
0.0897656  1.44026   1.90618   0.22848
0.0898438  1.44243   1.91411   0.219264
0.0899219  1.4304   1.9159   0.22784
0.09  1.4583   1.89875   0.228992
0.0900781  1.42938   1.91962   0.220928
0.0901563  1.46368   1.91245   0.235136
0.0902344  1.45485   1.88736   0.229248
0.0903125  1.43117   1.90323   0.226944
0.0903906  1.4537   1.9287   0.221568
0.0904688  1.45984   1.90707   0.217344
0.0905469  1.44115   1.8985   0.231936
0.090625  1.44486   1.91014   0.226944
0.0907031  1.42157   1.90963   0.225664
0.0907813  1.46522   1.87443   0.224128
0.0908594  1.44026   1.90618   0.215936
0.0909375  1.45114   1.91232   0.237184
0.0910156  1.4551   1.88122   0.225536
0.0910938  1.43757   1.89965   0.233728
0.0911719  1.44538   1.89363   0.227968
0.09125  1.45178   1.89645   0.226048
0.0913281  1.44883   1.90822   0.2368
0.0914063  1.45446   1.87558   0.23488
0.0914844  1.47277   1.88378   0.227328
0.0915625  1.44333   1.89837   0.2432
0.0916406  1.43539   1.87136   0.231296
0.0917188  1.45574   1.90067   0.234112
0.0917969  1.46586   1.87942   0.22912
0.091875  1.45971   1.88506   0.22784
0.0919531  1.4496   1.87085   0.232704
0.0920312  1.44038   1.89555   0.226688
0.0921094  1.43642   1.88774   0.23104
0.0921875  1.44832   1.86944   0.231168
0.0922656  1.43757   1.89261   0.232448
0.0923438  1.44947   1.9017   0.236672
0.0924219  1.45178   1.85485   0.228736
0.0925  1.44922   1.87379   0.229376
0.0925781  1.44794   1.87942   0.238848
0.0926562  1.43616   1.86035   0.240384
0.0927344  1.46739   1.86547   0.238464
0.0928125  1.4592   1.86496   0.2336
0.0928906  1.46534   1.89619   0.234496
0.0929688  1.4496   1.86675   0.230912
0.0930469  1.45613   1.87354   0.237952
0.093125  1.44218   1.88915   0.230272
0.0932031  1.46163   1.87418   0.23936
0.0932812  1.44128   1.87379   0.234624
0.0933594  1.45766   1.88493   0.235776
0.0934375  1.44781   1.86931   0.239232
0.0935156  1.44448   1.85587   0.24
0.0935938  1.43322   1.86074   0.241792
0.0936719  1.4231   1.87072   0.239872
0.09375  1.43898   1.8857   0.238208
0.0938281  1.42912   1.8688   0.252928
0.0939062  1.46048   1.88403   0.2272
0.0939844  1.44179   1.8633   0.23488
0.0940625  1.42643   1.89184   0.237184
0.0941406  1.4304   1.8729   0.246784
0.0942188  1.42272   1.89542   0.23552
0.0942969  1.44589   1.856   0.231168
0.094375  1.43526   1.87622   0.24256
0.0944531  1.4441   1.85203   0.252928
0.0945312  1.44691   1.84858   0.234624
0.0946094  1.43885   1.86637   0.231808
0.0946875  1.43245   1.82566   0.234752
0.0947656  1.4423   1.88429   0.245888
0.0948438  1.45408   1.87136   0.246272
0.0949219  1.42426   1.86406   0.236928
0.095  1.4432   1.85728   0.231808
0.0950781  1.43962   1.87725   0.236288
0.0951562  1.46074   1.84064   0.253696
0.0952344  1.44499   1.83232   0.245248
0.0953125  1.44589   1.86278   0.239616
0.0953906  1.43347   1.85754   0.244352
0.0954688  1.42387   1.84115   0.256896
0.0955469  1.44077   1.84256   0.239232
0.095625  1.40787   1.80992   0.24064
0.0957031  1.4601   1.84666   0.238848
0.0957812  1.43552   1.8688   0.24384
0.0958594  1.42925   1.83142   0.238848
0.0959375  1.46189   1.83462   0.249472
0.0960156  1.43923   1.82746   0.247552
0.0960938  1.42925   1.85459   0.239872
0.0961719  1.45984   1.82131   0.252928
0.09625  1.43923   1.85472   0.244736
0.0963281  1.43322   1.8359   0.250368
0.0964062  1.42925   1.84205   0.244352
0.0964844  1.46854   1.83194   0.249344
0.0965625  1.43283   1.85242   0.252544
0.0966406  1.44307   1.83462   0.238848
0.0967188  1.41427   1.83898   0.236288
0.0967969  1.43258   1.8505   0.250752
0.096875  1.4647   1.82157   0.26112
0.0969531  1.456   1.85306   0.242688
0.0970312  1.44371   1.84   0.256512
0.0971094  1.42528   1.83091   0.24576
0.0971875  1.44666   1.81773   0.244608
0.0972656  1.47021   1.80736   0.252032
0.0973438  1.4313   1.80224   0.244736
0.0974219  1.42541   1.82541   0.241664
0.0975  1.43936   1.82067   0.238976
0.0975781  1.43834   1.84294   0.253696
0.0976562  1.45792   1.8208   0.25024
0.0977344  1.44538   1.83552   0.245248
0.0978125  1.43885   1.80301   0.256128
0.0978906  1.46637   1.80813   0.25024
0.0979688  1.43949   1.81069   0.268544
0.0980469  1.44947   1.82835   0.258688
0.098125  1.44461   1.81888   0.250368
0.0982031  1.47085   1.79725   0.251776
0.0982813  1.43283   1.81466   0.25152
0.0983594  1.43347   1.8551   0.247168
0.0984375  1.42848   1.82989   0.264064
0.0985156  1.44986   1.83258   0.25728
0.0985938  1.45395   1.82592   0.239104
0.0986719  1.44102   1.82579   0.247808
0.09875  1.40826   1.8199   0.247552
0.0988281  1.46189   1.81606   0.257024
0.0989063  1.45587   1.81235   0.264192
0.0989844  1.4487   1.82336   0.254208
0.0990625  1.4377   1.82042   0.25664
0.0991406  1.42618   1.80646   0.249088
0.0992188  1.44947   1.8103   0.257024
0.0992969  1.44384   1.81286   0.246656
0.099375  1.4505   1.82362   0.251776
0.0994531  1.42886   1.83642   0.260608
0.0995313  1.4583   1.79149   0.243712
0.0996094  1.44858   1.82554   0.25024
0.0996875  1.43398   1.80531   0.251648
0.0997656  1.42694   1.81466   0.250752
0.0998438  1.42822   1.80557   0.255232
0.0999219  1.42323   1.78432   0.257536
0.1  1.43398   1.7897   0.248832

==> casec_2m5_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.555676 0.936805 1.49248
#0.291187 1.63763 1.91668
0  1.2422   1.63851   0.031106
0.05  1.60776   2.27853   0.274406
0.1  1.49807   1.63571   0.424458
0.15  1.40105   1.23772   0.473342
0.2  1.26805   0.983916   0.506554
0.25  1.14752   0.819514   0.520596
0.3  1.05868   0.697844   0.538678
0.35  0.964988   0.605648   0.55319
0.4  0.862796   0.53474   0.55848
0.45  0.790444   0.48318   0.551286
0.5  0.71356   0.43629   0.551354
0.55  0.661122   0.402742   0.551006
0.6  0.607216   0.358596   0.537548
0.65  0.537212   0.339282   0.52515
0.7  0.510914   0.314632   0.494514
0.75  0.451212   0.291314   0.500308
0.8  0.422108   0.280544   0.483126
0.85  0.372484   0.26297   0.46335
0.9  0.346796   0.242388   0.451354
0.95  0.311038   0.236796   0.42475
1  0.285244   0.223766   0.41433
1.05  0.252668   0.209038   0.393494
1.1  0.239078   0.197832   0.379072
1.15  0.215712   0.189646   0.367958
1.2  0.207234   0.176794   0.351528
1.25  0.180404   0.174186   0.339338
1.3  0.161466   0.164496   0.31681
1.35  0.147828   0.155284   0.305762
1.4  0.1298   0.154528   0.294818
1.45  0.122376   0.146204   0.288868
1.5  0.110422   0.141116   0.269974
1.55  0.104732   0.137402   0.267838
1.6  0.095014   0.130228   0.251714
1.65  0.084578   0.129432   0.231616
1.7  0.077594   0.120548   0.227946
1.75  0.072268   0.118578   0.221096
1.8  0.068558   0.1109   0.20581
1.85  0.057774   0.10752   0.1971
1.9  0.051788   0.103816   0.188582
1.95  0.05166   0.104104   0.18206
2  0.045086   0.099266   0.17698
2.05  0.040708   0.09453   0.171042
2.1  0.038444   0.095044   0.160128
2.15  0.033954   0.088036   0.158322
2.2  0.032282   0.082814   0.15154
2.25  0.031594   0.082024   0.145872
2.3  0.026632   0.076802   0.138324
2.35  0.022728   0.081972   0.133612
2.4  0.021654   0.071744   0.13015
2.45  0.019502   0.071682   0.126832
2.5  0.017846   0.06576   0.122888
2.55  0.015044   0.066106   0.114464
2.6  0.014508   0.068444   0.10725
2.65  0.011898   0.06223   0.10671
2.7  0.012118   0.056558   0.099298
2.75  0.010256   0.058258   0.104142
2.8  0.009448   0.055216   0.096056
2.85  0.009174   0.05271   0.09016
2.9  0.008156   0.053602   0.08518
2.95  0.00769   0.052116   0.085796
3  0.006558   0.049286   0.081202
3.05  0.00649   0.046318   0.077792
3.1  0.005416   0.044622   0.07677
3.15  0.005076   0.0426   0.073312
3.2  0.004452   0.042304   0.07261
3.25  0.004122   0.04446   0.068382
3.3  0.00414   0.041642   0.067008
3.35  0.002786   0.039738   0.061372
3.4  0.004672   0.035994   0.062058
3.45  0.003366   0.034954   0.06025
3.5  0.00233   0.035936   0.05542
3.55  0.003462   0.032326   0.053806
3.6  0.002562   0.03255   0.05413
3.65  0.002384   0.031168   0.050408
3.7  0.002278   0.031516   0.04801
3.75  0.00148   0.030936   0.048144
3.8  0.001822   0.030344   0.04352
3.85  0.001374   0.029244   0.043954
3.9  0.001648   0.026872   0.04505
3.95  0.001082   0.027024   0.04117
4  0.001418   0.025972   0.040706
4.05  0.000912   0.02442   0.040012
4.1  0.001078   0.021688   0.038608
4.15  0.000906   0.0228   0.033926
4.2  0.000736   0.020688   0.033092
4.25  0.000856   0.022012   0.031338
4.3  0.000628   0.022346   0.03273
4.35  0.000518   0.020472   0.032148
4.4  0.000628   0.01917   0.030182
4.45  0.0004   0.019178   0.028724
4.5  0.000506   0.018464   0.028616
4.55  0.000226   0.017876   0.029544
4.6  0.000344   0.01926   0.028118
4.65  0.000172   0.016852   0.024012
4.7  0.000172   0.016652   0.025584
4.75  0.0004   0.015562   0.024564
4.8  0.000226   0.014934   0.023714
4.85  0.00028   0.015856   0.023522
4.9  0.00017   0.012246   0.023406
4.95  0.000172   0.0113   0.02301
5  0.000114   0.012636   0.021164
5.05  0.000232   0.011548   0.019912
5.1  0.000114   0.012528   0.020066
5.15  0.000112   0.010698   0.018296
5.2  5.8e-05   0.009592   0.016424
5.25  0.000168   0.011502   0.017846
5.3  0.000114   0.010664   0.016346
5.35  5.6e-05   0.009392   0.015258
5.4  5.6e-05   0.01172   0.01459
5.45  5.6e-05   0.00933   0.014264
5.5  5.6e-05   0.009794   0.014246
5.55  5.6e-05   0.009   0.015484
5.6  5.8e-05   0.009278   0.012942
5.65  5.6e-05   0.00722   0.013672
5.7  0   0.00746   0.013096
5.75  0   0.008154   0.011048
5.8  0   0.007586   0.011164
5.85  5.6e-05   0.007682   0.011386
5.9  0   0.006784   0.012188
5.95  0   0.006676   0.012272
6  0   0.0045   0.009276
6.05  0   0.0067   0.010086
6.1  0   0.005414   0.009402
6.15  0   0.006106   0.00915
6.2  0   0.005524   0.008378
6.25  0   0.005532   0.008074
6.3  0   0.005772   0.00924
6.35  0   0.004778   0.007992
6.4  0   0.005418   0.008888
6.45  0   0.004038   0.007764
6.5  0   0.004898   0.006532
6.55  0   0.004038   0.007238
6.6  0   0.003878   0.007204
6.65  5.6e-05   0.004214   0.005688
6.7  0   0.003808   0.006076
6.75  0   0.00398   0.005304
6.8  0   0.003712   0.005636
6.85  0   0.004328   0.005296
6.9  0   0.00342   0.005694
6.95  5.8e-05   0.002962   0.005238
7  5.8e-05   0.00377   0.004616
7.05  0   0.003472   0.005464
7.1  5.8e-05   0.002786   0.004596
7.15  0   0.002616   0.004208
7.2  0   0.00257   0.004984
7.25  0   0.003406   0.00398
7.3  0   0.002792   0.004494
7.35  0   0.002672   0.003896
7.4  0   0.002512   0.004612
7.45  0   0.002782   0.003596
7.5  0   0.002114   0.00348
7.55  0   0.001656   0.003248
7.6  0   0.002846   0.003936
7.65  0   0.002694   0.004164
7.7  0   0.002272   0.00376
7.75  0   0.001706   0.003298
7.8  0   0.002166   0.003598
7.85  0   0.001654   0.002228
7.9  0   0.001762   0.002904
7.95  0   0.001826   0.00233
8  0   0.001822   0.002548
8.05  0   0.001316   0.003016
8.1  0   0.001876   0.002388
8.15  0   0.001482   0.002634
8.2  0   0.001592   0.002906
8.25  0   0.000686   0.001876
8.3  0   0.001256   0.002288
8.35  0   0.00114   0.001868
8.4  0   0.001024   0.00206
8.45  0   0.001302   0.001814
8.5  0   0.001196   0.00211
8.55  0   0.001362   0.001422
8.6  0   0.001072   0.001138
8.65  0   0.00097   0.001366
8.7  0   0.001196   0.001484
8.75  0   0.000854   0.00199
8.8  0   0.000916   0.001254
8.85  0   0.000742   0.001658
8.9  0   0.000572   0.001028
8.95  0   0.000908   0.001422
9  0   0.00068   0.001598
9.05  0   0.001026   0.000798
9.1  0   0.000968   0.0017
9.15  0   0.001088   0.001082
9.2  0   0.000286   0.001252
9.25  0   0.000572   0.000512
9.3  0   0.00069   0.001138
9.35  0   0.000682   0.00102
9.4  0   0.0004   0.001024
9.45  0   0.000748   0.000962
9.5  0   0.00102   0.001646
9.55  0   0.000854   0.00068
9.6  0   5.8e-05   0.000746
9.65  0   0.000568   0.00057
9.7  0   0.000626   0.001028
9.75  0   0.000684   0.000514
9.8  0   0.00051   0.001246
9.85  0   0.00057   0.000682
9.9  0   0.000854   0.000514
9.95  0   0.012708   0.020866


==> casec_2m5_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   28799.1
0  2.26739   0   0
7.8125e-05  2.11802   0   0
0.00015625  1.99232   0   0
0.000234375  1.90886   0   0
0.0003125  1.81594   0   0
0.000390625  1.72006   0   0
0.00046875  1.65171   0   0
0.000546875  1.56762   0   0
0.000625  1.5177   0   0
0.000703125  1.46611   0   0
0.00078125  1.42963   0   0
0.000859375  1.38432   0   0
0.0009375  1.33107   0   0
0.00101563  1.30816   0   0
0.00109375  1.25619   0   0
0.00117187  1.20678   0   0
0.00125  1.21946   0   0
0.00132813  1.19808   0   0
0.00140625  1.18106   0   0
0.00148438  1.14944   0   0
0.0015625  1.13907   0   0
0.00164062  1.1017   0   0
0.00171875  1.09338   0   0
0.00179688  1.08378   0   0
0.001875  1.06163   0   0
0.00195312  1.0112   0   0
0.00203125  1.02093   0   0
0.00210938  1.02374   0   0
0.0021875  1.01312   0   0
0.00226562  0.978432   0   0
0.00234375  0.991872   0   0
0.00242187  0.966144   0   0
0.0025  0.942848   0   0
0.00257813  0.939904   0   0
0.00265625  0.940928   0   0
0.00273438  0.919168   0.000128   0
0.0028125  0.92736   0.000128   0
0.00289062  0.905984   0.000256   0
0.00296875  0.891904   0   0
0.00304688  0.893184   0.000384   0
0.003125  0.88   0.000384   0
0.00320313  0.875008   0.000384   0
0.00328125  0.876544   0.000256   0
0.00335937  0.86336   0.000256   0
0.0034375  0.859776   0.00064   0
0.00351563  0.847232   0.000384   0
0.00359375  0.86208   0.000384   0
0.00367188  0.841984   0.000384   0
0.00375  0.852096   0.00128   0
0.00382812  0.810496   0.00128   0
0.00390625  0.826112   0.001664   0
0.00398438  0.806528   0.001408   0
0.0040625  0.820736   0.002688   0
0.00414063  0.797952   0.00256   0
0.00421875  0.807296   0.002048   0
0.00429688  0.78848   0.002816   0
0.004375  0.799104   0.003456   0
0.00445313  0.7872   0.004352   0
0.00453125  0.778112   0.003968   0
0.00460937  0.798464   0.00576   0
0.0046875  0.78976   0.006272   0
0.00476562  0.770048   0.004864   0
0.00484375  0.770816   0.005888   0
0.00492188  0.791936   0.007168   0
0.005  0.78144   0.009856   0
0.00507813  0.767104   0.009856   0
0.00515625  0.769024   0.011264   0
0.00523438  0.777088   0.014208   0
0.0053125  0.765056   0.011008   0
0.00539063  0.773632   0.014976   0
0.00546875  0.750848   0.015488   0
0.00554687  0.762496   0.019328   0
0.005625  0.76224   0.02176   0
0.00570312  0.739584   0.01792   0
0.00578125  0.765696   0.02176   0
0.00585938  0.752896   0.023296   0
0.0059375  0.731008   0.025088   0
0.00601563  0.75008   0.03008   0
0.00609375  0.757888   0.029568   0
0.00617188  0.7552   0.02944   0
0.00625  0.752256   0.037632   0
0.00632813  0.758528   0.03968   0
0.00640625  0.759936   0.041728   0
0.00648438  0.749568   0.0448   0
0.0065625  0.775936   0.050304   0
0.00664062  0.746112   0.046464   0
0.00671875  0.75328   0.050048   0
0.00679687  0.760192   0.061312   0
0.006875  0.744064   0.060672   0
0.00695313  0.752384   0.065792   0
0.00703125  0.765056   0.066048   0
0.00710938  0.747904   0.073472   0
0.0071875  0.756096   0.073344   0
0.00726563  0.748032   0.079744   0
0.00734375  0.75328   0.080128   0
0.00742188  0.749952   0.08576   0
0.0075  0.757632   0.099456   0
0.00757812  0.771712   0.0992   0
0.00765625  0.752768   0.099584   0
0.00773437  0.783744   0.11072   0
0.0078125  0.73664   0.112512   0
0.00789063  0.754816   0.123776   0
0.00796875  0.772224   0.124416   0
0.00804688  0.770944   0.125312   0
0.008125  0.778496   0.13632   0
0.00820313  0.770048   0.140544   0
0.00828125  0.755456   0.15488   0
0.00835938  0.76992   0.1632   0
0.0084375  0.756992   0.155136   0
0.00851563  0.75392   0.1792   0
0.00859375  0.762624   0.1824   0
0.00867188  0.760192   0.182784   0
0.00875  0.779392   0.184704   0
0.00882813  0.788096   0.194688   0
0.00890625  0.757248   0.20928   0
0.00898438  0.778496   0.210048   0
0.0090625  0.799232   0.2112   0
0.00914062  0.78912   0.22272   0
0.00921875  0.78976   0.233472   0
0.00929687  0.782208   0.24128   0
0.009375  0.804992   0.256512   0
0.00945312  0.790144   0.246272   0
0.00953125  0.807552   0.259072   0
0.00960937  0.788864   0.276096   0
0.0096875  0.801408   0.2848   0
0.00976562  0.784896   0.288128   0
0.00984375  0.8032   0.291328   0
0.00992188  0.796416   0.312704   0
0.01  0.818432   0.316544   0
0.0100781  0.820864   0.337152   0
0.0101563  0.792832   0.32832   0
0.0102344  0.824192   0.342016   0
0.0103125  0.824448   0.359936   0
0.0103906  0.831872   0.365056   0
0.0104688  0.8256   0.371968   0
0.0105469  0.810112   0.376576   0
0.010625  0.825472   0.397952   0
0.0107031  0.813184   0.399104   0
0.0107813  0.82752   0.410112   0
0.0108594  0.826752   0.427776   0.000128
0.0109375  0.83264   0.41856   0
0.0110156  0.823936   0.44864   0
0.0110937  0.823168   0.446848   0
0.0111719  0.85888   0.458496   0
0.01125  0.845952   0.463872   0.000128
0.0113281  0.839552   0.480896   0
0.0114062  0.8608   0.494592   0.000256
0.0114844  0.870016   0.496896   0
0.0115625  0.864512   0.512128   0
0.0116406  0.875136   0.518656   0
0.0117188  0.858624   0.51904   0
0.0117969  0.857856   0.5312   0
0.011875  0.859392   0.562816   0
0.0119531  0.866944   0.542592   0.000128
0.0120313  0.875136   0.567936   0
0.0121094  0.859904   0.592384   0
0.0121875  0.870272   0.578432   0
0.0122656  0.874368   0.595328   0
0.0123438  0.880256   0.611456   0
0.0124219  0.895872   0.630016   0
0.0125  0.877696   0.6368   0
0.0125781  0.881664   0.653568   0
0.0126563  0.8992   0.651392   0
0.0127344  0.914176   0.674944   0
0.0128125  0.89216   0.681344   0
0.0128906  0.885376   0.697984   0.000128
0.0129688  0.907776   0.699776   0
0.0130469  0.927744   0.722688   0
0.013125  0.922368   0.720128   0.000128
0.0132031  0.924928   0.750336   0.000128
0.0132812  0.903296   0.739456   0
0.0133594  0.919936   0.742784   0.000128
0.0134375  0.932608   0.758144   0.000128
0.0135156  0.928512   0.778624   0.000128
0.0135937  0.919168   0.795648   0.000256
0.0136719  0.936576   0.823168   0
0.01375  0.948992   0.813184   0
0.0138281  0.930944   0.820736   0
0.0139063  0.94848   0.838016   0
0.0139844  0.952704   0.88128   0.000128
0.0140625  0.933248   0.84544   0.000128
0.0141406  0.950144   0.886016   0.000128
0.0142188  0.960128   0.882688   0.000256
0.0142969  0.950656   0.89664   0.000384
0.014375  0.9408   0.893312   0.00064
0.0144531  0.965888   0.922112   0.000128
0.0145313  0.975872   0.915712   0.000128
0.0146094  0.951808   0.938112   0.000128
0.0146875  0.985984   0.936064   0.000512
0.0147656  0.969472   0.945664   0
0.0148438  0.98688   0.954624   0.000384
0.0149219  0.96896   0.967936   0.000128
0.015  0.971648   0.981888   0.000384
0.0150781  0.993792   0.998784   0
0.0151562  0.992512   0.997632   0
0.0152344  0.995328   1.00749   0.000256
0.0153125  0.978304   1.00941   0.000384
0.0153906  0.997504   1.03834   0.000128
0.0154687  1.00634   1.06138   0.000128
0.0155469  1.01402   1.05024   0.000256
0.015625  1.01082   1.08147   0.000256
0.0157031  1.01619   1.07098   0.000256
0.0157813  1.00826   1.1127   0.00064
0.0158594  0.980864   1.10234   0.000256
0.0159375  1.00979   1.12205   0.000128
0.0160156  1.03398   1.12051   0.000128
0.0160938  1.00954   1.13344   0.000256
0.0161719  1.02579   1.15443   0.000384
0.01625  1.04397   1.1753   0.000768
0.0163281  1.05408   1.15776   0.000384
0.0164063  1.03437   1.19808   0.00064
0.0164844  1.03232   1.17568   0.000256
0.0165625  1.04525   1.2087   0.000384
0.0166406  1.06522   1.21203   0.000384
0.0167188  1.04627   1.23712   0.000512
0.0167969  1.05638   1.23507   0.000384
0.016875  1.04538   1.22778   0.000256
0.0169531  1.03168   1.24314   0.000768
0.0170313  1.0423   1.2503   0.00064
0.0171094  1.06086   1.28038   0.000512
0.0171875  1.06125   1.2832   0.000896
0.0172656  1.0615   1.30714   0.000128
0.0173438  1.0729   1.29677   0.000768
0.0174219  1.09709   1.31712   0.00064
0.0175  1.09082   1.30227   0.000512
0.0175781  1.07904   1.35539   0.001024
0.0176563  1.07853   1.33542   0.000896
0.0177344  1.07059   1.32787   0.000896
0.0178125  1.06931   1.3559   0.001024
0.0178906  1.07686   1.3824   0.001152
0.0179688  1.08429   1.37075   0.000896
0.0180469  1.1008   1.37178   0.001152
0.018125  1.0999   1.4144   0.001152
0.0182031  1.10912   1.38022   0.001152
0.0182812  1.10451   1.43296   0.00128
0.0183594  1.11411   1.4144   0.001024
0.0184375  1.1145   1.4473   0.001024
0.0185156  1.10528   1.44755   0.001408
0.0185937  1.09722   1.46778   0.001024
0.0186719  1.11526   1.46496   0.001024
0.01875  1.10157   1.48275   0.002048
0.0188281  1.11526   1.49261   0.001792
0.0189062  1.10963   1.49491   0.001664
0.0189844  1.10618   1.49734   0.00256
0.0190625  1.12397   1.50963   0.001536
0.0191406  1.13139   1.51488   0.001664
0.0192187  1.104   1.54099   0.002304
0.0192969  1.15008   1.55776   0.001664
0.019375  1.14342   1.54189   0.002048
0.0194531  1.13331   1.56621   0.001792
0.0195312  1.14778   1.56698   0.001536
0.0196094  1.1424   1.6032   0.00192
0.0196875  1.16646   1.58554   0.002432
0.0197656  1.12461   1.57901   0.002688
0.0198438  1.16442   1.60038   0.00256
0.0199219  1.13715   1.63571   0.002688
0.02  1.15418   1.62253   0.00128
0.0200781  1.17504   1.63507   0.001536
0.0201563  1.13984   1.6256   0.002688
0.0202344  1.14701   1.65952   0.001536
0.0203125  1.17555   1.6704   0.003072
0.0203906  1.15878   1.66746   0.002304
0.0204688  1.15738   1.66912   0.002048
0.0205469  1.16224   1.69165   0.00384
0.020625  1.16966   1.69434   0.004864
0.0207031  1.18618   1.67872   0.003584
0.0207813  1.17018   1.67782   0.004096
0.0208594  1.19398   1.70803   0.002048
0.0209375  1.20896   1.72429   0.0032
0.0210156  1.17734   1.71405   0.003328
0.0210938  1.15942   1.73069   0.00384
0.0211719  1.19642   1.744   0.002944
0.02125  1.17811   1.72544   0.003328
0.0213281  1.2096   1.7632   0.003584
0.0214063  1.20269   1.77779   0.00448
0.0214844  1.19885   1.7952   0.003584
0.0215625  1.20576   1.79712   0.00384
0.0216406  1.20486   1.77011   0.004992
0.0217188  1.17683   1.79725   0.004224
0.0217969  1.20858   1.80595   0.003712
0.021875  1.2201   1.7952   0.004352
0.0219531  1.2201   1.83949   0.003584
0.0220312  1.22445   1.81453   0.00384
0.0221094  1.20896   1.85062   0.003072
0.0221875  1.23456   1.82874   0.0064
0.0222656  1.2201   1.85549   0.00512
0.0223437  1.19168   1.86048   0.002944
0.0224219  1.24275   1.8441   0.004352
0.0225  1.23046   1.88134   0.005504
0.0225781  1.23866   1.90093   0.007296
0.0226562  1.23162   1.89363   0.005376
0.0227344  1.21792   1.89542   0.004608
0.0228125  1.23802   1.89734   0.006272
0.0228906  1.24749   1.90784   0.004864
0.0229687  1.23661   1.89363   0.00512
0.0230469  1.25414   1.90182   0.006272
0.023125  1.25901   1.95584   0.00512
0.0232031  1.2416   1.91373   0.0064
0.0232812  1.23904   1.95238   0.006784
0.0233594  1.2576   1.97504   0.005888
0.0234375  1.25248   1.96698   0.005504
0.0235156  1.25158   1.93805   0.005632
0.0235938  1.26464   1.98579   0.007168
0.0236719  1.23866   1.99718   0.006656
0.02375  1.25606   1.97978   0.006912
0.0238281  1.25914   1.98131   0.007168
0.0239063  1.29677   2.00256   0.006528
0.0239844  1.27488   2.00781   0.007424
0.0240625  1.29638   1.99322   0.007936
0.0241406  1.24966   2.01715   0.007424
0.0242188  1.24493   1.99334   0.0064
0.0242969  1.27347   2.01741   0.008064
0.024375  1.24275   2.03558   0.006528
0.0244531  1.29677   2.01216   0.006656
0.0245313  1.29843   2.0279   0.008064
0.0246094  1.26899   2.04275   0.008832
0.0246875  1.27962   2.06669   0.00576
0.0247656  1.30931   2.06387   0.008832
0.0248438  1.28858   2.09408   0.010112
0.0249219  1.30842   2.07258   0.007552
0.025  1.31379   2.06374   0.009856
0.0250781  1.29894   2.08934   0.009728
0.0251563  1.3024   2.06605   0.008832
0.0252344  1.29229   2.09523   0.011008
0.0253125  1.28154   2.0855   0.011264
0.0253906  1.30739   2.10253   0.01024
0.0254688  1.30266   2.11827   0.013184
0.0255469  1.27578   2.11072   0.009856
0.025625  1.31917   2.12224   0.009216
0.0257031  1.30125   2.08666   0.013696
0.0257813  1.31635   2.1184   0.011136
0.0258594  1.30957   2.12915   0.011648
0.0259375  1.34541   2.12979   0.008832
0.0260156  1.29958   2.16179   0.01216
0.0260937  1.33453   2.11187   0.011392
0.0261719  1.31827   2.13734   0.0128
0.02625  1.33338   2.16947   0.011008
0.0263281  1.32378   2.19584   0.013568
0.0264062  1.30931   2.16333   0.012288
0.0264844  1.33824   2.21286   0.011776
0.0265625  1.33158   2.18624   0.012928
0.0266406  1.33709   2.18074   0.009472
0.0267187  1.3449   2.19571   0.013312
0.0267969  1.34899   2.21146   0.013824
0.026875  1.32493   2.18918   0.013312
0.0269531  1.3303   2.18419   0.0128
0.0270312  1.31174   2.20109   0.017408
0.0271094  1.32531   2.22656   0.01664
0.0271875  1.3408   2.19712   0.014336
0.0272656  1.3545   2.22502   0.017024
0.0273438  1.35334   2.24922   0.014592
0.0274219  1.33222   2.19571   0.016896
0.0275  1.35603   2.23053   0.017536
0.0275781  1.32838   2.24717   0.01472
0.0276563  1.35373   2.26509   0.016896
0.0277344  1.38112   2.26893   0.01536
0.0278125  1.37856   2.26419   0.017792
0.0278906  1.35565   2.23654   0.013312
0.0279688  1.36563   2.27174   0.017408
0.0280469  1.36422   2.25037   0.015488
0.028125  1.3641   2.26086   0.015872
0.0282031  1.36128   2.27763   0.017792
0.0282813  1.37638   2.28237   0.017536
0.0283594  1.38394   2.27648   0.019328
0.0284375  1.37242   2.28531   0.017792
0.0285156  1.36563   2.29402   0.019712
0.0285938  1.35155   2.28006   0.020992
0.0286719  1.3952   2.31859   0.02048
0.02875  1.36064   2.30784   0.018944
0.0288281  1.37472   2.31411   0.016896
0.0289063  1.38291   2.31155   0.021376
0.0289844  1.39482   2.33434   0.01664
0.0290625  1.37894   2.33677   0.021248
0.0291406  1.37562   2.30374   0.020736
0.0292188  1.376   2.33267   0.020096
0.0292969  1.39162   2.34522   0.020608
0.029375  1.39213   2.33869   0.022144
0.0294531  1.40403   2.30477   0.022272
0.0295313  1.39328   2.29978   0.021504
0.0296094  1.38586   2.34778   0.021376
0.0296875  1.39251   2.3209   0.022016
0.0297656  1.40557   2.32448   0.022912
0.0298438  1.39571   2.36582   0.023936
0.0299219  1.39661   2.38182   0.023808
0.03  1.40736   2.38067   0.022656
0.0300781  1.38586   2.37491   0.02368
0.0301562  1.38778   2.39386   0.023424
0.0302344  1.4103   2.38541   0.022784
0.0303125  1.40326   2.36979   0.023424
0.0303906  1.38701   2.36992   0.024832
0.0304687  1.40416   2.40243   0.025088
0.0305469  1.40173   2.384   0.024448
0.030625  1.42272   2.37043   0.02368
0.0307031  1.44397   2.38362   0.026496
0.0307812  1.41427   2.41293   0.02752
0.0308594  1.40032   2.3936   0.032
0.0309375  1.40173   2.40128   0.025856
0.0310156  1.43667   2.38643   0.027776
0.0310937  1.42528   2.39962   0.025344
0.0311719  1.41914   2.41933   0.027136
0.03125  1.43514   2.4343   0.028288
0.0313281  1.43475   2.42509   0.028672
0.0314063  1.43552   2.41971   0.027904
0.0314844  1.42272   2.45133   0.03136
0.0315625  1.40224   2.40998   0.03008
0.0316406  1.43078   2.42688   0.029824
0.0317188  1.43411   2.45427   0.032512
0.0317969  1.43232   2.41651   0.029824
0.031875  1.41786   2.43456   0.033792
0.0319531  1.41952   2.44109   0.034048
0.0320312  1.44986   2.43968   0.033536
0.0321094  1.43872   2.44826   0.036096
0.0321875  1.43974   2.45363   0.033536
0.0322656  1.44512   2.45581   0.030592
0.0323437  1.45408   2.45696   0.031744
0.0324219  1.45114   2.4695   0.032256
0.0325  1.41158   2.45606   0.036864
0.0325781  1.4528   2.4567   0.034816
0.0326562  1.45741   2.45069   0.036736
0.0327344  1.46752   2.48141   0.035456
0.0328125  1.43514   2.49114   0.030976
0.0328906  1.45075   2.47155   0.035712
0.0329687  1.45203   2.48819   0.03712
0.0330469  1.45971   2.48448   0.036096
0.033125  1.47059   2.47667   0.030592
0.0332031  1.44397   2.47795   0.034176
0.0332812  1.45843   2.50061   0.03392
0.0333594  1.44166   2.48307   0.037504
0.0334375  1.44013   2.47219   0.039168
0.0335156  1.44422   2.48038   0.035328
0.0335937  1.46099   2.48781   0.038912
0.0336719  1.48211   2.49741   0.037632
0.03375  1.44819   2.4855   0.038912
0.0338281  1.47699   2.4864   0.040704
0.0339062  1.47277   2.48512   0.040064
0.0339844  1.47482   2.51046   0.04224
0.0340625  1.47174   2.50842   0.043136
0.0341406  1.45626   2.53197   0.039936
0.0342187  1.45037   2.5152   0.04096
0.0342969  1.46944   2.50982   0.041728
0.034375  1.47162   2.51354   0.041344
0.0344531  1.49235   2.53043   0.040704
0.0345312  1.48813   2.51661   0.045184
0.0346094  1.48109   2.48115   0.041984
0.0346875  1.49555   2.54605   0.04416
0.0347656  1.47213   2.52173   0.038912
0.0348437  1.48378   2.50189   0.040576
0.0349219  1.47571   2.50726   0.043776
0.035  1.47942   2.5143   0.048
0.0350781  1.49146   2.52096   0.043904
0.0351562  1.47981   2.54272   0.041728
0.0352344  1.48314   2.5161   0.045568
0.0353125  1.50592   2.54272   0.045312
0.0353906  1.4825   2.5143   0.044928
0.0354688  1.50003   2.51277   0.0416
0.0355469  1.47469   2.52762   0.047616
0.035625  1.50234   2.55373   0.043136
0.0357031  1.48544   2.52416   0.048256
0.0357813  1.49978   2.55373   0.046336
0.0358594  1.5095   2.50637   0.046464
0.0359375  1.4953   2.51917   0.052992
0.0360156  1.44384   2.52378   0.04864
0.0360938  1.47149   2.54323   0.04992
0.0361719  1.48442   2.55488   0.048896
0.03625  1.50784   2.55834   0.04864
0.0363281  1.48096   2.56448   0.053632
0.0364063  1.50336   2.50982   0.053504
0.0364844  1.4999   2.54438   0.046208
0.0365625  1.5159   2.54605   0.051712
0.0366406  1.48774   2.5641   0.057344
0.0367188  1.46957   2.53453   0.0608
0.0367969  1.50899   2.5824   0.053632
0.036875  1.49862   2.5344   0.058752
0.0369531  1.50502   2.57779   0.052352
0.0370313  1.5095   2.58893   0.051712
0.0371094  1.50963   2.58189   0.055808
0.0371875  1.47648   2.55078   0.054144
0.0372656  1.49875   2.5801   0.057344
0.0373438  1.5209   2.55885   0.054912
0.0374219  1.50669   2.57421   0.05568
0.0375  1.50336   2.57651   0.059136
0.0375781  1.53421   2.59098   0.058112
0.0376563  1.5264   2.56614   0.059648
0.0377344  1.50157   2.56141   0.056448
0.0378125  1.53984   2.59046   0.056704
0.0378906  1.50131   2.58304   0.06528
0.0379688  1.53562   2.59533   0.059904
0.0380469  1.51987   2.56077   0.060416
0.038125  1.51219   2.58995   0.062592
0.0382031  1.52499   2.58842   0.060288
0.0382813  1.5127   2.5641   0.059648
0.0383594  1.53152   2.59878   0.062848
0.0384375  1.53818   2.57331   0.066176
0.0385156  1.50874   2.56205   0.059648
0.0385938  1.51603   2.59725   0.061568
0.0386719  1.53216   2.57242   0.066048
0.03875  1.53741   2.6089   0.059136
0.0388281  1.56186   2.56422   0.064896
0.0389063  1.53715   2.5961   0.067456
0.0389844  1.5264   2.58189   0.069376
0.0390625  1.54406   2.63616   0.067584
0.0391406  1.53664   2.57664   0.0704
0.0392188  1.5465   2.59162   0.068352
0.0392969  1.51872   2.58957   0.060288
0.039375  1.53933   2.62042   0.068992
0.0394531  1.52678   2.59686   0.070528
0.0395313  1.50797   2.59174   0.0672
0.0396094  1.55712   2.61338   0.068608
0.0396875  1.54752   2.57779   0.065408
0.0397656  1.52486   2.57856   0.071552
0.0398438  1.53293   2.59622   0.07168
0.0399219  1.5529   2.57024   0.073088
0.04  1.53958   2.6231   0.075264
0.0400781  1.54662   2.58342   0.072576
0.0401562  1.54022   2.63155   0.074368
0.0402344  1.51053   2.60915   0.068736
0.0403125  1.53728   2.61363   0.074752
0.0403906  1.53536   2.56627   0.071424
0.0404687  1.51616   2.58854   0.071424
0.0405469  1.54138   2.62976   0.074368
0.040625  1.55482   2.57856   0.073984
0.0407031  1.54509   2.6071   0.075392
0.0407812  1.53946   2.61504   0.071936
0.0408594  1.52384   2.59814   0.082432
0.0409375  1.54202   2.59187   0.08192
0.0410156  1.54458   2.61338   0.075904
0.0410937  1.56224   2.62144   0.076672
0.0411719  1.53408   2.60006   0.078208
0.04125  1.55213   2.62771   0.078848
0.0413281  1.53946   2.60544   0.079616
0.0414062  1.5616   2.62746   0.075776
0.0414844  1.53037   2.60301   0.07936
0.0415625  1.53946   2.64755   0.077056
0.0416406  1.56442   2.59213   0.082816
0.0417187  1.53779   2.61594   0.071936
0.0417969  1.54355   2.63744   0.077568
0.041875  1.57107   2.59994   0.08064
0.0419531  1.58234   2.60954   0.082816
0.0420312  1.55546   2.62106   0.08768
0.0421094  1.57018   2.60749   0.08128
0.0421875  1.57491   2.59789   0.087808
0.0422656  1.57069   2.61581   0.08384
0.0423437  1.56698   2.62042   0.084224
0.0424219  1.54125   2.62374   0.087424
0.0425  1.56352   2.64806   0.084096
0.0425781  1.54547   2.63334   0.086528
0.0426562  1.55405   2.66893   0.083584
0.0427344  1.57414   2.63603   0.090112
0.0428125  1.53779   2.61517   0.089216
0.0428906  1.568   2.62093   0.088576
0.0429688  1.55034   2.63667   0.084608
0.0430469  1.57952   2.66586   0.089856
0.043125  1.58426   2.64358   0.093952
0.0432031  1.57018   2.60851   0.079744
0.0432813  1.58925   2.6313   0.0896
0.0433594  1.58118   2.60736   0.08768
0.0434375  1.54048   2.59392   0.09152
0.0435156  1.57069   2.6167   0.099328
0.0435938  1.56723   2.60262   0.086656
0.0436719  1.58874   2.5769   0.084096
0.04375  1.55661   2.63027   0.095616
0.0438281  1.55866   2.58189   0.099456
0.0439063  1.54854   2.6016   0.09152
0.0439844  1.55482   2.62541   0.09792
0.0440625  1.59117   2.60083   0.093952
0.0441406  1.5721   2.61734   0.094336
0.0442188  1.57107   2.62541   0.100352
0.0442969  1.58157   2.63757   0.09856
0.044375  1.5735   2.61427   0.099072
0.0444531  1.56378   2.57318   0.093824
0.0445313  1.54803   2.6336   0.0992
0.0446094  1.58272   2.63936   0.094976
0.0446875  1.5616   2.6071   0.098944
0.0447656  1.57338   2.58086   0.100992
0.0448438  1.56979   2.62182   0.096768
0.0449219  1.58195   2.61824   0.102784
0.045  1.59002   2.60736   0.0992
0.0450781  1.56826   2.63168   0.103552
0.0451563  1.57299   2.64115   0.0928
0.0452344  1.58221   2.63974   0.10176
0.0453125  1.57581   2.61043   0.106496
0.0453906  1.56813   2.60646   0.09984
0.0454688  1.5831   2.6313   0.10048
0.0455469  1.57581   2.59072   0.104832
0.045625  1.56019   2.6537   0.105216
0.0457031  1.57811   2.63386   0.109184
0.0457813  1.5648   2.63104   0.103936
0.0458594  1.56224   2.61261   0.106752
0.0459375  1.57901   2.61542   0.105856
0.0460156  1.60154   2.66278   0.108416
0.0460938  1.58438   2.61248   0.105728
0.0461719  1.5863   2.61568   0.104576
0.04625  1.54893   2.61043   0.11072
0.0463281  1.56186   2.61798   0.110336
0.0464063  1.5968   2.65101   0.107392
0.0464844  1.61728   2.62643   0.10688
0.0465625  1.60064   2.6103   0.107648
0.0466406  1.58374   2.60659   0.107008
0.0467188  1.58515   2.60813   0.110336
0.0467969  1.57683   2.60403   0.118016
0.046875  1.60474   2.63283   0.120704
0.0469531  1.58976   2.60787   0.118528
0.0470313  1.59514   2.60646   0.116096
0.0471094  1.60256   2.62451   0.1152
0.0471875  1.58118   2.61978   0.119296
0.0472656  1.58733   2.60582   0.114176
0.0473438  1.57094   2.60544   0.120704
0.0474219  1.59232   2.59917   0.124544
0.0475  1.5959   2.59021   0.117504
0.0475781  1.57376   2.6039   0.116736
0.0476563  1.59667   2.59571   0.121216
0.0477344  1.58758   2.60109   0.117504
0.0478125  1.57555   2.58688   0.113536
0.0478906  1.61638   2.59674   0.122496
0.0479688  1.58976   2.60109   0.12096
0.0480469  1.59885   2.59379   0.117376
0.048125  1.62432   2.61939   0.119424
0.0482031  1.59642   2.5961   0.118528
0.0482812  1.60499   2.60621   0.118016
0.0483594  1.59821   2.58778   0.124544
0.0484375  1.60858   2.60173   0.123008
0.0485156  1.59091   2.5929   0.122368
0.0485937  1.57581   2.58982   0.1216
0.0486719  1.59629   2.62554   0.12352
0.04875  1.59565   2.59238   0.125824
0.0488281  1.60704   2.5879   0.128128
0.0489062  1.58003   2.63885   0.121344
0.0489844  1.60307   2.59008   0.123648
0.0490625  1.57709   2.60621   0.123392
0.0491406  1.59027   2.5696   0.12992
0.0492187  1.59706   2.61683   0.127488
0.0492969  1.60576   2.58227   0.126976
0.049375  1.58899   2.62246   0.124672
0.0494531  1.59974   2.59968   0.1248
0.0495312  1.59949   2.57741   0.123392
0.0496094  1.58682   2.58291   0.128896
0.0496875  1.59731   2.57894   0.131584
0.0497656  1.61498   2.63718   0.122624
0.0498437  1.59309   2.5728   0.135296
0.0499219  1.61152   2.61222   0.128768
0.05  1.60781   2.59072   0.13504
0.0500781  1.60717   2.57562   0.127232
0.0501562  1.6073   2.59226   0.129536
0.0502344  1.62598   2.59482   0.13632
0.0503125  1.56608   2.60237   0.13568
0.0503906  1.60077   2.62016   0.137472
0.0504687  1.61357   2.56768   0.138368
0.0505469  1.59962   2.58816   0.14144
0.050625  1.61766   2.60326   0.13184
0.0507031  1.60128   2.59469   0.13824
0.0507812  1.60691   2.58381   0.127488
0.0508594  1.5927   2.57126   0.14016
0.0509375  1.61126   2.59776   0.146176
0.0510156  1.59424   2.57523   0.139264
0.0510938  1.57747   2.58483   0.136576
0.0511719  1.63584   2.57894   0.14144
0.05125  1.62816   2.57613   0.141568
0.0513281  1.60435   2.58227   0.13312
0.0514063  1.6073   2.5815   0.136448
0.0514844  1.60653   2.60941   0.143872
0.0515625  1.58682   2.60659   0.137216
0.0516406  1.58426   2.61504   0.141184
0.0517188  1.60013   2.61235   0.143104
0.0517969  1.60397   2.55539   0.148096
0.051875  1.61894   2.55846   0.138368
0.0519531  1.60179   2.57728   0.147072
0.0520313  1.60819   2.59392   0.138752
0.0521094  1.58016   2.59123   0.143232
0.0521875  1.65478   2.58598   0.13888
0.0522656  1.61331   2.59213   0.141184
0.0523438  1.59603   2.55424   0.150144
0.0524219  1.62227   2.58202   0.155008
0.0525  1.61267   2.57882   0.15168
0.0525781  1.60934   2.57715   0.14976
0.0526563  1.61843   2.58112   0.15168
0.0527344  1.60973   2.60352   0.155648
0.0528125  1.59962   2.54758   0.150528
0.0528906  1.62854   2.52851   0.14592
0.0529688  1.60422   2.57421   0.146432
0.0530469  1.62714   2.55501   0.147328
0.053125  1.6279   2.53286   0.151424
0.0532031  1.6343   2.55078   0.146816
0.0532813  1.60704   2.5737   0.152192
0.0533594  1.60038   2.58675   0.154368
0.0534375  1.60474   2.57203   0.15104
0.0535156  1.59923   2.54886   0.148224
0.0535938  1.60294   2.56947   0.154368
0.0536719  1.6064   2.57626   0.155648
0.05375  1.61818   2.5664   0.158464
0.0538281  1.62726   2.58291   0.16064
0.0539063  1.61498   2.56038   0.1568
0.0539844  1.62714   2.5385   0.156672
0.0540625  1.65594   2.55859   0.163968
0.0541406  1.61549   2.53197   0.157056
0.0542188  1.61946   2.56678   0.155264
0.0542969  1.62035   2.55347   0.158592
0.054375  1.64762   2.54464   0.160256
0.0544531  1.61165   2.54656   0.154368
0.0545313  1.6247   2.55795   0.15296
0.0546094  1.63597   2.57958   0.15616
0.0546875  1.5977   2.58163   0.166784
0.0547656  1.6073   2.52941   0.167168
0.0548438  1.5927   2.55629   0.16192
0.0549219  1.6224   2.55462   0.165632
0.055  1.62419   2.53414   0.165632
0.0550781  1.61536   2.54298   0.170752
0.0551563  1.60038   2.54438   0.161152
0.0552344  1.632   2.512   0.171776
0.0553125  1.59808   2.54618   0.1664
0.0553906  1.61805   2.52954   0.16704
0.0554688  1.63392   2.57805   0.172416
0.0555469  1.62035   2.56294   0.169088
0.055625  1.63584   2.58176   0.172928
0.0557031  1.61715   2.54336   0.16512
0.0557813  1.6183   2.57523   0.15744
0.0558594  1.60397   2.56064   0.180352
0.0559375  1.6169   2.51354   0.170368
0.0560156  1.58618   2.5257   0.173184
0.0560937  1.6023   2.55219   0.16384
0.0561719  1.60883   2.53747   0.173056
0.05625  1.61997   2.5335   0.167936
0.0563281  1.61651   2.50138   0.173184
0.0564062  1.60755   2.52506   0.177664
0.0564844  1.63264   2.528   0.178304
0.0565625  1.61408   2.5632   0.169984
0.0566406  1.6288   2.54003   0.176896
0.0567187  1.65094   2.52787   0.180352
0.0567969  1.64595   2.52787   0.17536
0.056875  1.59552   2.52826   0.174208
0.0569531  1.63149   2.5143   0.188288
0.0570312  1.62035   2.52467   0.180224
0.0571094  1.59936   2.5193   0.173056
0.0571875  1.61485   2.50573   0.178688
0.0572656  1.63302   2.51392   0.17664
0.0573437  1.64275   2.53696   0.174208
0.0574219  1.6224   2.50701   0.18752
0.0575  1.65005   2.51494   0.182656
0.0575781  1.62227   2.51008   0.171648
0.0576562  1.63904   2.5216   0.183168
0.0577344  1.61459   2.5015   0.184576
0.0578125  1.61741   2.48947   0.181504
0.0578906  1.63059   2.54246   0.184064
0.0579687  1.59949   2.49869   0.182528
0.0580469  1.59808   2.52544   0.182272
0.058125  1.61216   2.5271   0.182144
0.0582031  1.648   2.51392   0.187264
0.0582812  1.60768   2.55206   0.181248
0.0583594  1.65082   2.5001   0.187008
0.0584375  1.63443   2.5271   0.18304
0.0585156  1.61728   2.48934   0.1824
0.0585938  1.6247   2.46976   0.192512
0.0586719  1.6215   2.50522   0.188544
0.05875  1.6361   2.50304   0.186112
0.0588281  1.62022   2.50355   0.187904
0.0589063  1.62982   2.50944   0.19008
0.0589844  1.58362   2.47501   0.18624
0.0590625  1.6288   2.51264   0.189056
0.0591406  1.60717   2.5257   0.187392
0.0592188  1.59552   2.47782   0.186624
0.0592969  1.60038   2.49178   0.201088
0.059375  1.6151   2.51328   0.189952
0.0594531  1.61331   2.46938   0.192512
0.0595313  1.63392   2.49178   0.190976
0.0596094  1.63635   2.51059   0.194688
0.0596875  1.62202   2.46707   0.193664
0.0597656  1.65286   2.49472   0.194944
0.0598438  1.62547   2.49818   0.198272
0.0599219  1.61011   2.46656   0.200576
0.06  1.61139   2.50982   0.183936
0.0600781  1.61536   2.45709   0.190336
0.0601563  1.64147   2.50304   0.199296
0.0602344  1.64083   2.49971   0.196224
0.0603125  1.63789   2.49216   0.196864
0.0603906  1.61024   2.46528   0.19968
0.0604688  1.63802   2.50214   0.195328
0.0605469  1.61536   2.48499   0.20224
0.060625  1.63046   2.46746   0.201728
0.0607031  1.60794   2.50931   0.192512
0.0607813  1.59974   2.49549   0.198784
0.0608594  1.61306   2.47565   0.194304
0.0609375  1.60781   2.47488   0.1984
0.0610156  1.65133   2.49933   0.196992
0.0610938  1.63162   2.46413   0.202368
0.0611719  1.60755   2.47322   0.19904
0.06125  1.616   2.44352   0.20224
0.0613281  1.58886   2.46848   0.201728
0.0614063  1.60755   2.45274   0.19968
0.0614844  1.65107   2.46707   0.203776
0.0615625  1.63712   2.48806   0.214528
0.0616406  1.61101   2.46554   0.212096
0.0617188  1.62278   2.48768   0.203904
0.0617969  1.63597   2.46438   0.201472
0.061875  1.62688   2.48986   0.210688
0.0619531  1.63213   2.46323   0.20416
0.0620313  1.62957   2.46426   0.214144
0.0621094  1.60614   2.44109   0.20928
0.0621875  1.60986   2.44915   0.20544
0.0622656  1.6215   2.46976   0.203136
0.0623438  1.61395   2.44902   0.20608
0.0624219  1.63507   2.4631   0.209536
0.0625  1.65286   2.44339   0.213376
0.0625781  1.62842   2.43686   0.210048
0.0626562  1.63661   2.43405   0.20608
0.0627344  1.58298   2.45158   0.208
0.0628125  1.61139   2.47539   0.219008
0.0628906  1.62957   2.43034   0.208896
0.0629688  1.63712   2.43635   0.215552
0.0630469  1.62176   2.45107   0.210944
0.063125  1.62061   2.45274   0.220928
0.0632031  1.64646   2.46694   0.22208
0.0632812  1.61843   2.46221   0.214912
0.0633594  1.62726   2.43674   0.222848
0.0634375  1.61229   2.44864   0.225664
0.0635156  1.61114   2.42432   0.21312
0.0635938  1.59232   2.40947   0.211456
0.0636719  1.63686   2.45798   0.216192
0.06375  1.62214   2.45965   0.214272
0.0638281  1.64045   2.45658   0.22016
0.0639062  1.61792   2.43802   0.21632
0.0639844  1.61139   2.42739   0.213376
0.0640625  1.61805   2.43776   0.226048
0.0641406  1.65005   2.47232   0.209536
0.0642188  1.60422   2.44058   0.222464
0.0642969  1.60512   2.43162   0.228992
0.064375  1.61088   2.40819   0.241792
0.0644531  1.64544   2.41254   0.215424
0.0645312  1.63354   2.42227   0.21888
0.0646094  1.60486   2.42675   0.224768
0.0646875  1.61626   2.39117   0.223616
0.0647656  1.63802   2.4361   0.224128
0.0648438  1.62202   2.39488   0.228352
0.0649219  1.61382   2.41498   0.217088
0.065  1.63648   2.41421   0.230144
0.0650781  1.62099   2.44979   0.236288
0.0651562  1.6457   2.44493   0.227968
0.0652344  1.59706   2.41984   0.214272
0.0653125  1.6023   2.43213   0.224768
0.0653906  1.64493   2.4128   0.234752
0.0654688  1.63584   2.39859   0.21952
0.0655469  1.63853   2.384   0.229504
0.065625  1.63981   2.44083   0.230912
0.0657031  1.62829   2.41075   0.241024
0.0657812  1.62522   2.40077   0.235136
0.0658594  1.63968   2.40435   0.227584
0.0659375  1.62714   2.41459   0.231808
0.0660156  1.61882   2.38746   0.225152
0.0660938  1.62662   2.40499   0.225024
0.0661719  1.63456   2.40832   0.231296
0.06625  1.62957   2.3936   0.236544
0.0663281  1.60422   2.41907   0.228352
0.0664062  1.64685   2.37939   0.241152
0.0664844  1.66131   2.39872   0.22784
0.0665625  1.62598   2.36915   0.226048
0.0666406  1.62573   2.40026   0.234112
0.0667188  1.60563   2.36224   0.24128
0.0667969  1.63046   2.3712   0.239872
0.066875  1.62074   2.36838   0.228864
0.0669531  1.62893   2.38144   0.245632
0.0670313  1.61907   2.3561   0.24832
0.0671094  1.65158   2.40282   0.244096
0.0671875  1.6416   2.41075   0.239488
0.0672656  1.6416   2.37043   0.236544
0.0673438  1.63072   2.39002   0.248448
0.0674219  1.65158   2.41165   0.248704
0.0675  1.63533   2.37658   0.241408
0.0675781  1.63098   2.36979   0.249856
0.0676563  1.62432   2.36198   0.237696
0.0677344  1.6288   2.38221   0.248448
0.0678125  1.60806   2.34906   0.237312
0.0678906  1.61843   2.36736   0.241024
0.0679688  1.61229   2.37389   0.243584
0.0680469  1.63571   2.39386   0.240256
0.068125  1.6361   2.34509   0.232576
0.0682031  1.61971   2.37197   0.23808
0.0682813  1.61549   2.34163   0.24576
0.0683594  1.65363   2.36736   0.24896
0.0684375  1.61024   2.34893   0.250368
0.0685156  1.63469   2.37734   0.241152
0.0685937  1.65056   2.39578   0.237568
0.0686719  1.62278   2.37696   0.246912
0.06875  1.63789   2.38413   0.237568
0.0688281  1.62534   2.33766   0.24256
0.0689063  1.63981   2.36045   0.246144
0.0689844  1.65235   2.34957   0.23872
0.0690625  1.61946   2.38515   0.237312
0.0691406  1.62291   2.36416   0.242048
0.0692187  1.60307   2.38259   0.24448
0.0692969  1.64621   2.34509   0.250368
0.069375  1.61958   2.37184   0.253696
0.0694531  1.60819   2.35533   0.25536
0.0695313  1.60435   2.35098   0.246144
0.0696094  1.63021   2.3552   0.251136
0.0696875  1.62598   2.34086   0.255872
0.0697656  1.64083   2.37005   0.243584
0.0698437  1.61626   2.33933   0.243456
0.0699219  1.63123   2.34112   0.25536
0.07  1.63968   2.32922   0.26048
0.0700781  1.64173   2.32691   0.259072
0.0701563  1.61958   2.32755   0.244224
0.0702344  1.62394   2.3479   0.265088
0.0703125  1.63648   2.32768   0.2368
0.0703906  1.63763   2.34138   0.256
0.0704687  1.63712   2.33907   0.244992
0.0705469  1.59334   2.33792   0.254848
0.070625  1.62483   2.3369   0.262272
0.0707031  1.63034   2.32768   0.258688
0.0707813  1.60218   2.30515   0.271744
0.0708594  1.63302   2.33357   0.2528
0.0709375  1.62355   2.30848   0.249472
0.0710156  1.64429   2.34662   0.263936
0.0710937  1.61139   2.32781   0.250112
0.0711719  1.64454   2.30886   0.257024
0.07125  1.61958   2.30067   0.262016
0.0713281  1.632   2.33395   0.270336
0.0714063  1.63341   2.3497   0.255872
0.0714844  1.6535   2.3049   0.254976
0.0715625  1.65133   2.31667   0.265344
0.0716406  1.6041   2.30758   0.267776
0.0717187  1.65491   2.35162   0.270464
0.0717969  1.6183   2.35942   0.256768
0.071875  1.62534   2.32717   0.260608
0.0719531  1.62867   2.26189   0.256896
0.0720313  1.62227   2.31565   0.263552
0.0721094  1.6064   2.27213   0.26688
0.0721875  1.63558   2.33306   0.264704
0.0722656  1.648   2.34957   0.257152
0.0723437  1.60896   2.31757   0.259584
0.0724219  1.61242   2.30131   0.28224
0.0725  1.5872   2.32192   0.269312
0.0725781  1.6489   2.2935   0.254464
0.0726563  1.61626   2.31411   0.268672
0.0727344  1.61318   2.30323   0.267264
0.0728125  1.6256   2.29939   0.2624
0.0728906  1.64416   2.30349   0.273408
0.0729687  1.62522   2.2825   0.284544
0.0730469  1.61984   2.2935   0.27968
0.073125  1.61421   2.30259   0.274816
0.0732031  1.62099   2.3159   0.267776
0.0732813  1.61446   2.25574   0.267776
0.0733594  1.6585   2.27213   0.279296
0.0734375  1.61075   2.30003   0.279424
0.0735156  1.60986   2.28749   0.270592
0.0735937  1.6384   2.26291   0.278656
0.0736719  1.6128   2.31206   0.2752
0.07375  1.61331   2.2743   0.267904
0.0738281  1.61318   2.29069   0.278784
0.0739063  1.62278   2.3095   0.278144
0.0739844  1.60141   2.28774   0.275584
0.0740625  1.65056   2.27866   0.281216
0.0741406  1.61318   2.31194   0.280832
0.0742188  1.60986   2.24525   0.281728
0.0742969  1.62061   2.29274   0.274176
0.074375  1.60947   2.26803   0.27456
0.0744531  1.60986   2.29235   0.283904
0.0745313  1.60346   2.28736   0.274944
0.0746094  1.63264   2.26381   0.27392
0.0746875  1.648   2.27046   0.275072
0.0747656  1.62304   2.29914   0.26688
0.0748438  1.61626   2.25766   0.277504
0.0749219  1.62035   2.28058   0.2752
0.075  1.61485   2.26189   0.293248
0.0750781  1.60077   2.23514   0.278144
0.0751563  1.61434   2.26458   0.28224
0.0752344  1.6329   2.28531   0.277504
0.0753125  1.62458   2.26854   0.273664
0.0753906  1.63891   2.22566   0.281728
0.0754688  1.60256   2.26598   0.28416
0.0755469  1.59386   2.25101   0.27968
0.075625  1.6215   2.26586   0.281728
0.0757031  1.63098   2.23706   0.28608
0.0757813  1.61766   2.24896   0.284672
0.0758594  1.63878   2.2729   0.278016
0.0759375  1.63776   2.25152   0.280704
0.0760156  1.60512   2.22784   0.278912
0.0760938  1.60077   2.23706   0.277632
0.0761719  1.64365   2.27059   0.281088
0.07625  1.61434   2.23667   0.283904
0.0763281  1.58912   2.22438   0.283648
0.0764062  1.62406   2.26829   0.284416
0.0764844  1.61805   2.23398   0.294912
0.0765625  1.63802   2.2377   0.277632
0.0766406  1.60922   2.26598   0.28864
0.0767188  1.60717   2.22797   0.284032
0.0767969  1.63648   2.24922   0.2848
0.076875  1.59629   2.24166   0.299136
0.0769531  1.60384   2.2231   0.289408
0.0770312  1.6073   2.23578   0.280832
0.0771094  1.61357   2.24896   0.286208
0.0771875  1.62394   2.22234   0.279424
0.0772656  1.6224   2.24307   0.281856
0.0773438  1.59014   2.24602   0.28416
0.0774219  1.63149   2.20787   0.293376
0.0775  1.61408   2.23245   0.307072
0.0775781  1.59258   2.2048   0.291456
0.0776562  1.62074   2.20877   0.294656
0.0777344  1.57773   2.20813   0.283776
0.0778125  1.60858   2.20851   0.300288
0.0778906  1.58528   2.2281   0.288768
0.0779688  1.61754   2.2007   0.29184
0.0780469  1.60947   2.21837   0.291968
0.078125  1.6151   2.24474   0.289792
0.0782031  1.62061   2.18842   0.301056
0.0782812  1.61331   2.20864   0.29632
0.0783594  1.62765   2.22413   0.31232
0.0784375  1.6055   2.19584   0.296576
0.0785156  1.62944   2.24256   0.286976
0.0785938  1.60051   2.21299   0.290688
0.0786719  1.61344   2.23027   0.300672
0.07875  1.61485   2.22298   0.307584
0.0788281  1.62086   2.18483   0.294272
0.0789062  1.60333   2.18778   0.298368
0.0789844  1.65453   2.17498   0.29632
0.0790625  1.61536   2.21094   0.309632
0.0791406  1.63418   2.19379   0.300032
0.0792188  1.61344   2.18048   0.297728
0.0792969  1.61907   2.17946   0.302848
0.079375  1.60627   2.18445   0.296448
0.0794531  1.63136   2.17651   0.302336
0.0795312  1.61395   2.21363   0.305024
0.0796094  1.61882   2.22528   0.298368
0.0796875  1.59667   2.18419   0.303104
0.0797656  1.60755   2.20083   0.309504
0.0798438  1.62509   2.19328   0.308608
0.0799219  1.61498   2.15987   0.301312
0.08  1.59578   2.17344   0.299904
0.0800781  1.62138   2.18906   0.30528
0.0801562  1.59936   2.20698   0.301312
0.0802344  1.64173   2.16704   0.305536
0.0803125  1.62496   2.15808   0.302848
0.0803906  1.60717   2.18227   0.309888
0.0804688  1.57696   2.17485   0.305792
0.0805469  1.61344   2.17139   0.312704
0.080625  1.62035   2.1792   0.300544
0.0807031  1.58618   2.19866   0.302464
0.0807812  1.58669   2.16525   0.305152
0.0808594  1.60064   2.17613   0.307072
0.0809375  1.61357   2.1847   0.298752
0.0810156  1.62458   2.17126   0.318464
0.0810938  1.60794   2.17229   0.306432
0.0811719  1.61882   2.18112   0.29696
0.08125  1.61472   2.17408   0.301312
0.0813281  1.63392   2.1975   0.29952
0.0814062  1.62163   2.16358   0.303616
0.0814844  1.59002   2.16947   0.32128
0.0815625  1.61139   2.18074   0.302464
0.0816406  1.60358   2.15078   0.323456
0.0817188  1.61318   2.1577   0.311296
0.0817969  1.61971   2.17165   0.306944
0.081875  1.60269   2.17178   0.309248
0.0819531  1.59898   2.18906   0.315264
0.0820312  1.62739   2.15974   0.310016
0.0821094  1.62253   2.1344   0.312192
0.0821875  1.61869   2.14285   0.312448
0.0822656  1.60896   2.19085   0.323584
0.0823438  1.61203   2.13709   0.314496
0.0824219  1.63699   2.14707   0.309504
0.0825  1.61907   2.15424   0.307328
0.0825781  1.59488   2.1161   0.321024
0.0826563  1.5831   2.1431   0.314368
0.0827344  1.62483   2.14016   0.312192
0.0828125  1.61344   2.16192   0.308608
0.0828906  1.59168   2.17741   0.314496
0.0829688  1.60986   2.16614   0.314624
0.0830469  1.61946   2.1385   0.328064
0.083125  1.59514   2.15258   0.317184
0.0832031  1.59526   2.16218   0.32128
0.0832813  1.61882   2.11418   0.316416
0.0833594  1.62189   2.14707   0.308352
0.0834375  1.63571   2.13722   0.318208
0.0835156  1.59565   2.13939   0.319872
0.0835938  1.59475   2.11878   0.319872
0.0836719  1.61997   2.15706   0.321152
0.08375  1.61088   2.09805   0.310784
0.0838281  1.62163   2.1513   0.320512
0.0839063  1.62022   2.14989   0.31104
0.0839844  1.61702   2.15245   0.317312
0.0840625  1.60806   2.14042   0.325888
0.0841406  1.59821   2.13722   0.325376
0.0842187  1.6041   2.11584   0.322176
0.0842969  1.60371   2.13222   0.318336
0.084375  1.60422   2.13376   0.324352
0.0844531  1.61395   2.10944   0.319744
0.0845313  1.57734   2.11405   0.322304
0.0846094  1.63059   2.1152   0.327552
0.0846875  1.62163   2.16154   0.321152
0.0847656  1.60461   2.12582   0.321408
0.0848437  1.61651   2.1289   0.3232
0.0849219  1.60576   2.12378   0.32064
0.085  1.5936   2.10867   0.31232
0.0850781  1.57376   2.1143   0.309888
0.0851563  1.61651   2.1399   0.322816
0.0852344  1.59232   2.13837   0.322688
0.0853125  1.61075   2.13824   0.32768
0.0853906  1.60179   2.12954   0.323584
0.0854687  1.57658   2.11584   0.337536
0.0855469  1.5776   2.09651   0.317696
0.085625  1.59386   2.13683   0.333696
0.0857031  1.60166   2.11904   0.32512
0.0857813  1.61472   2.10125   0.33408
0.0858594  1.57427   2.07885   0.335232
0.0859375  1.60166   2.10035   0.32832
0.0860156  1.58656   2.0887   0.320384
0.0860937  1.59027   2.08678   0.33664
0.0861719  1.62381   2.09318   0.324608
0.08625  1.59693   2.08448   0.342016
0.0863281  1.59578   2.11699   0.333056
0.0864063  1.58272   2.10842   0.335232
0.0864844  1.59373   2.08691   0.31744
0.0865625  1.6023   2.08474   0.328064
0.0866406  1.59117   2.08115   0.323968
0.0867187  1.62483   2.07642   0.318208
0.0867969  1.60755   2.0599   0.3392
0.086875  1.61357   2.08128   0.3392
0.0869531  1.6128   2.08947   0.345216
0.0870313  1.60243   2.09088   0.333184
0.0871094  1.60358   2.07283   0.337152
0.0871875  1.6   2.09165   0.337664
0.0872656  1.57645   2.08192   0.331136
0.0873437  1.58618   2.1033   0.33536
0.0874219  1.63085   2.07334   0.337408
0.0875  1.5895   2.07578   0.327296
0.0875781  1.58758   2.06093   0.333824
0.0876563  1.61165   2.08512   0.33792
0.0877344  1.60806   2.09088   0.334208
0.0878125  1.61882   2.06515   0.337408
0.0878906  1.60269   2.09165   0.326784
0.0879687  1.60358   2.06182   0.336
0.0880469  1.60525   2.08678   0.337792
0.088125  1.59296   2.05491   0.32768
0.0882031  1.59962   2.064   0.332416
0.0882813  1.58477   2.06925   0.331008
0.0883594  1.61562   2.0663   0.338304
0.0884375  1.58182   2.07142   0.33344
0.0885156  1.5785   2.06554   0.339072
0.0885937  1.59846   2.0896   0.337792
0.0886719  1.59552   2.04365   0.345088
0.08875  1.60384   2.07885   0.34816
0.0888281  1.6137   2.06426   0.350848
0.0889063  1.5927   2.10189   0.34432
0.0889844  1.60051   2.04966   0.344576
0.0890625  1.60179   2.08998   0.342272
0.0891406  1.61114   2.09613   0.345856
0.0892187  1.59526   2.06464   0.350336
0.0892969  1.56608   2.05594   0.334848
0.089375  1.5936   2.0768   0.335744
0.0894531  1.58861   2.03994   0.34944
0.0895313  1.5991   2.02496   0.344576
0.0896094  1.60307   2.07117   0.341632
0.0896875  1.62048   2.06886   0.346752
0.0897656  1.5945   2.03405   0.336
0.0898438  1.59526   2.03072   0.351616
0.0899219  1.61395   2.01843   0.345856
0.09  1.56915   2.03021   0.341632
0.0900781  1.5904   2.04826   0.341504
0.0901563  1.59782   2.03533   0.340992
0.0902344  1.58515   2.04134   0.333312
0.0903125  1.59936   2.06349   0.35456
0.0903906  1.57402   2.05914   0.336512
0.0904688  1.5913   2.0288   0.340224
0.0905469  1.57888   2.06131   0.345984
0.090625  1.57978   2.07002   0.346368
0.0907031  1.5913   2.0119   0.344832
0.0907813  1.6128   2.04698   0.340608
0.0908594  1.59206   2.03123   0.356992
0.0909375  1.59808   2.03802   0.34048
0.0910156  1.59949   2.02547   0.364032
0.0910938  1.59334   2.01856   0.340736
0.0911719  1.6064   2.03917   0.344192
0.09125  1.59181   2.04659   0.34432
0.0913281  1.5977   2.0087   0.347392
0.0914063  1.61792   2.04928   0.348928
0.0914844  1.58208   2.00691   0.336
0.0915625  1.6   2.03891   0.35072
0.0916406  1.60333   2.04838   0.358016
0.0917188  1.63392   2.02074   0.356736
0.0917969  1.58566   2.02982   0.347392
0.091875  1.59949   1.97952   0.350592
0.0919531  1.56864   2.03251   0.34048
0.0920312  1.59002   2.0023   0.350592
0.0921094  1.6265   2.03149   0.349184
0.0921875  1.59245   2.00115   0.36032
0.0922656  1.59578   2.01152   0.35392
0.0923438  1.57952   2.02355   0.352384
0.0924219  1.58707   1.98733   0.366336
0.0925  1.58694   2.00806   0.35136
0.0925781  1.5657   2.0407   0.365056
0.0926562  1.59846   2.00845   0.352128
0.0927344  1.57517   2.04058   0.358272
0.0928125  1.5808   2.02701   0.354432
0.0928906  1.59987   1.97453   0.353408
0.0929688  1.59462   2.01114   0.358272
0.0930469  1.58336   2.01126   0.352
0.093125  1.58656   1.97824   0.364288
0.0932031  1.58413   2.0073   0.358528
0.0932812  1.59206   1.99168   0.355584
0.0933594  1.5799   2.01485   0.36096
0.0934375  1.59296   1.98746   0.353536
0.0935156  1.59603   2.01139   0.35904
0.0935938  1.56646   1.99872   0.35648
0.0936719  1.56134   2.01075   0.34112
0.09375  1.58541   1.99859   0.348416
0.0938281  1.5744   2.01216   0.352128
0.0939062  1.58912   1.95469   0.363648
0.0939844  1.60294   2.00102   0.36544
0.0940625  1.56314   1.96736   0.360576
0.0941406  1.5831   1.98246   0.36096
0.0942188  1.5785   1.98118   0.360832
0.0942969  1.58912   1.98323   0.350976
0.094375  1.58886   1.99565   0.352
0.0944531  1.58822   1.98426   0.357888
0.0945312  1.58285   1.98054   0.35456
0.0946094  1.6009   1.97286   0.366592
0.0946875  1.57978   1.98515   0.372096
0.0947656  1.58848   1.99693   0.35968
0.0948438  1.59437   1.98029   0.351232
0.0949219  1.58605   1.98016   0.359296
0.095  1.57261   1.96454   0.359808
0.0950781  1.58029   1.99744   0.36032
0.0951562  1.57197   1.9735   0.360064
0.0952344  1.57542   1.98566   0.359168
0.0953125  1.58758   1.97082   0.363392
0.0953906  1.56749   1.97376   0.34944
0.0954688  1.59309   1.96314   0.368384
0.0955469  1.58259   2.00358   0.359808
0.095625  1.59194   1.95942   0.366208
0.0957031  1.58963   1.96736   0.373504
0.0957812  1.5561   1.97261   0.361984
0.0958594  1.59859   1.98195   0.368512
0.0959375  1.56186   1.97901   0.355584
0.0960156  1.58413   1.97606   0.37056
0.0960938  1.56339   1.97811   0.363648
0.0961719  1.57722   1.92499   0.355328
0.09625  1.6119   1.97299   0.368896
0.0963281  1.57952   1.95418   0.368
0.0964062  1.58976   1.94496   0.366592
0.0964844  1.56518   1.97568   0.378496
0.0965625  1.58835   1.95226   0.380032
0.0966406  1.5849   1.93152   0.372352
0.0967188  1.57453   1.94304   0.366336
0.0967969  1.56339   1.96608   0.363392
0.096875  1.57837   1.95059   0.373888
0.0969531  1.59616   1.95686   0.371712
0.0970312  1.57427   1.96019   0.363264
0.0971094  1.58566   1.94842   0.383744
0.0971875  1.59258   1.94522   0.369024
0.0972656  1.56698   1.95072   0.361984
0.0973438  1.58131   1.95584   0.361472
0.0974219  1.58925   1.95046   0.375552
0.0975  1.57043   1.95968   0.364416
0.0975781  1.57734   1.93958   0.36416
0.0976562  1.58541   1.94918   0.36672
0.0977344  1.56659   1.91117   0.363136
0.0978125  1.56326   1.96634   0.383104
0.0978906  1.57926   1.96928   0.385024
0.0979688  1.60218   1.93523   0.381184
0.0980469  1.57094   1.93702   0.374016
0.098125  1.56787   1.93472   0.357248
0.0982031  1.57594   1.89376   0.371584
0.0982813  1.58221   1.92448   0.374656
0.0983594  1.56301   1.94394   0.369408
0.0984375  1.60051   1.93498   0.381568
0.0985156  1.58016   1.93651   0.380416
0.0985938  1.58003   1.91206   0.370304
0.0986719  1.56301   1.89286   0.372224
0.09875  1.5671   1.93395   0.36928
0.0988281  1.57286   1.90413   0.372096
0.0989063  1.58298   1.9063   0.359808
0.0989844  1.58259   1.91014   0.362752
0.0990625  1.58272   1.91718   0.370816
0.0991406  1.57773   1.90413   0.3744
0.0992188  1.57926   1.92333   0.375296
0.0992969  1.59795   1.92538   0.376704
0.099375  1.55046   1.91245   0.363136
0.0994531  1.58387   1.94214   0.37824
0.0995313  1.57107   1.92653   0.372736
0.0996094  1.58682   1.96518   0.388608
0.0996875  1.60115   1.90899   0.36096
0.0997656  1.56915   1.95507   0.375168
0.0998438  1.56058   1.88966   0.372608
0.0999219  1.56275   1.90541   0.375808
0.1  1.5872   1.88506   0.377856

==> casec_pdmp_friction_data5.txt <==
#N =   100000 compute the fours statistics wrt delta 
0.5   3.09839  0.00643643  0.49705       0.494529       0.499582       0.789912       0.786615       0.793223       1.00034       0.994765       1.00595       0.0930032       0.0920703       0.0939401       0.315748
0.25   2.22045  0.00514743  0.424594       0.42236       0.426838       0.739409       0.736172       0.742661       1.00111       0.9943       1.00796       0.0958006       0.0946579       0.0969487       0.860089
0.125   1.8033  0.00470316  0.391515       0.38933       0.393711       0.710494       0.707117       0.713888       1.00376       0.995945       1.01162       0.0974194       0.0961059       0.0987398       2.73278
0.0625   1.6056  0.0045029  0.378652       0.376444       0.380872       0.696872       0.693362       0.700402       1.00221       0.993788       1.01068       0.0975525       0.0961396       0.0989734       9.46508
0.03125   1.49487  0.00437303  0.373386       0.37115       0.375635       0.691289       0.68768       0.694919       0.995794       0.98709       1.00455       0.0956975       0.0942708       0.0971325       35.7234
0.015625   1.44393  0.00433892  0.368055       0.365817       0.370307       0.686064       0.682407       0.689744       1.00034       0.991359       1.00938       0.096972       0.0954912       0.0984617       149.586
0.0078125   1.41924  0.00431265  0.365643       0.363402       0.367898       0.683786       0.680109       0.687485       0.998753       0.989661       1.0079       0.0966315       0.0951133       0.0981589       683.438
0.00390625   1.40942  0.00435757  0.369741       0.367451       0.372045       0.685081       0.681353       0.688833       1.00032       0.991038       1.00967       0.0992905       0.0977289       0.100862       2600.42


==> casec_pdmp_friction_data6.txt <==
#N =   1000000 compute the fours statistics wrt delta 
0.5   3.10617  0.0020368  0.496568       0.495772       0.497365       0.789964       0.788921       0.791008       1.00035       0.998585       1.00211       0.092884       0.0925897       0.0931786       3.74427
0.25   2.21973  0.00162597  0.425337       0.424628       0.426047       0.739449       0.738423       0.740476       1.00031       0.998158       1.00247       0.0960276       0.0956624       0.0963933       10.4258
0.125   1.80153  0.00147967  0.394031       0.393335       0.394728       0.711924       0.710855       0.712995       1.00018       0.997715       1.00264       0.096903       0.0964882       0.0973186       33.6767
0.0625   1.59857  0.00141768  0.378857       0.378158       0.379558       0.697202       0.696091       0.698316       1.00106       0.998391       1.00373       0.0974007       0.0969535       0.0978487       117.181
0.03125   1.49544  0.00138487  0.372298       0.371592       0.373005       0.690399       0.689257       0.691542       1.0003       0.997524       1.00308       0.0970162       0.0965572       0.0974761       479.69
0.015625   1.44386  0.0013709  0.367703       0.366994       0.368412       0.68587       0.684712       0.68703       1.00099       0.998145       1.00384       0.0970446       0.0965761       0.0975139       1943.68
0.0078125   1.41956  0.00136344  0.365327       0.364617       0.366037       0.683581       0.682417       0.684747       0.999233       0.996352       1.00212       0.096688       0.0962063       0.0971707       6991.98
0.00390625   1.40953  0.00137766  0.369727       0.369001       0.370454       0.685058       0.683877       0.686242       1.00038       0.997442       1.00333       0.0992934       0.0987985       0.0997891       25688.5


==> cased_0.015625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.182639 0.169996 0.352635
#0.149201 0.30112 0.557003
0  12.9254   15.3054   11.634
0.05  1.2826   0.9856   1.3274
0.1  0.7136   0.5062   0.7064
0.15  0.5386   0.3606   0.4748
0.2  0.4396   0.2684   0.378
0.25  0.3766   0.2186   0.3232
0.3  0.3416   0.169   0.2828
0.35  0.3194   0.141   0.274
0.4  0.2836   0.1304   0.2654
0.45  0.2596   0.1104   0.2336
0.5  0.2362   0.1024   0.2234
0.55  0.1998   0.0972   0.1998
0.6  0.1848   0.0844   0.1894
0.65  0.1684   0.0808   0.1828
0.7  0.1562   0.0712   0.1676
0.75  0.143   0.071   0.1652
0.8  0.1242   0.0626   0.1536
0.85  0.1154   0.0588   0.1414
0.9  0.1104   0.0544   0.1458
0.95  0.101   0.0536   0.1294
1  0.0904   0.0494   0.1188
1.05  0.0814   0.043   0.118
1.1  0.076   0.0476   0.1054
1.15  0.0612   0.0466   0.107
1.2  0.0612   0.039   0.1008
1.25  0.0482   0.0372   0.0936
1.3  0.0476   0.0314   0.0876
1.35  0.0478   0.0368   0.08
1.4  0.041   0.0354   0.078
1.45  0.0404   0.028   0.073
1.5  0.031   0.0322   0.067
1.55  0.0304   0.026   0.0602
1.6  0.03   0.0272   0.066
1.65  0.026   0.0232   0.062
1.7  0.0272   0.0262   0.0596
1.75  0.0224   0.023   0.0566
1.8  0.0208   0.0232   0.052
1.85  0.0192   0.0258   0.0456
1.9  0.0164   0.0188   0.0422
1.95  0.0152   0.019   0.0414
2  0.0122   0.018   0.0408
2.05  0.0128   0.0168   0.0422
2.1  0.014   0.0184   0.0378
2.15  0.009   0.0202   0.0358
2.2  0.0092   0.012   0.036
2.25  0.0074   0.0134   0.0362
2.3  0.0076   0.0134   0.0344
2.35  0.0056   0.0148   0.0246
2.4  0.0062   0.0152   0.0296
2.45  0.005   0.0112   0.029
2.5  0.0062   0.0124   0.0284
2.55  0.0054   0.0102   0.0202
2.6  0.0042   0.0096   0.0244
2.65  0.0034   0.011   0.0224
2.7  0.0042   0.0096   0.02
2.75  0.0026   0.0094   0.0158
2.8  0.0022   0.0082   0.018
2.85  0.003   0.01   0.0162
2.9  0.0028   0.0076   0.0186
2.95  0.0008   0.0086   0.0174
3  0.0024   0.0098   0.0174
3.05  0.0014   0.0072   0.0126
3.1  0.0022   0.0098   0.0142
3.15  0.0018   0.0048   0.0122
3.2  0.0012   0.0052   0.0122
3.25  0.001   0.0062   0.0124
3.3  0.002   0.0062   0.0122
3.35  0.0006   0.0044   0.0096
3.4  0.001   0.0046   0.0104
3.45  0.0004   0.0058   0.0126
3.5  0.0006   0.0046   0.009
3.55  0.0012   0.005   0.0094
3.6  0.0002   0.0038   0.0098
3.65  0.0004   0.0042   0.0082
3.7  0.0006   0.0046   0.0084
3.75  0.0008   0.0042   0.006
3.8  0.0004   0.0042   0.0074
3.85  0.0008   0.0056   0.0062
3.9  0.0002   0.0016   0.0056
3.95  0   0.0044   0.0064
4  0.0004   0.0034   0.007
4.05  0.0006   0.0026   0.0054
4.1  0   0.0028   0.0056
4.15  0.0002   0.002   0.005
4.2  0.0002   0.0038   0.0048
4.25  0.0002   0.0038   0.0042
4.3  0   0.0024   0.0036
4.35  0.0004   0.0024   0.0046
4.4  0   0.002   0.0052
4.45  0   0.0016   0.0048
4.5  0   0.0024   0.0044
4.55  0.0002   0.002   0.006
4.6  0   0.0008   0.004
4.65  0.0002   0.0024   0.0022
4.7  0   0.0012   0.0034
4.75  0   0.0014   0.0032
4.8  0   0.0014   0.0012
4.85  0.0002   0.002   0.0034
4.9  0   0.0022   0.0028
4.95  0   0.0024   0.0026
5  0   0.0014   0.0026
5.05  0   0.0008   0.0034
5.1  0   0.0016   0.0026
5.15  0   0.0008   0.0014
5.2  0   0.0008   0.0022
5.25  0.0002   0.0014   0.0018
5.3  0.0002   0.0014   0.0022
5.35  0   0.001   0.0022
5.4  0   0.0006   0.001
5.45  0   0.0006   0.002
5.5  0   0.0012   0.0016
5.55  0   0.0006   0.0018
5.6  0   0.0008   0.001
5.65  0   0.0006   0.0016
5.7  0   0.0006   0.0004
5.75  0   0.0012   0.001
5.8  0   0.0006   0.0014
5.85  0   0.0004   0.001
5.9  0   0.0006   0.0006
5.95  0.0002   0.0002   0.0004
6  0   0.0004   0.0016
6.05  0   0.0004   0.0012
6.1  0   0.0006   0.0006
6.15  0   0.0002   0.0014
6.2  0   0.0002   0.0006
6.25  0   0.0004   0.0014
6.3  0   0.0002   0.0002
6.35  0   0   0.0004
6.4  0   0   0.0004
6.45  0   0.0002   0.0004
6.5  0   0   0.0002
6.55  0   0.0002   0.0002
6.6  0   0   0
6.65  0   0.0006   0.0008
6.7  0   0.0002   0
6.75  0   0.0004   0.0004
6.8  0   0.0002   0.0004
6.85  0   0.0004   0.0004
6.9  0   0   0.001
6.95  0   0.0002   0.0006
7  0   0.001   0.0004
7.05  0   0.0004   0.0002
7.1  0   0   0.0004
7.15  0   0.0004   0.0006
7.2  0   0.0002   0.0006
7.25  0   0.0004   0.0002
7.3  0   0   0
7.35  0   0   0.0002
7.4  0   0.0002   0.0002
7.45  0   0.0002   0.0004
7.5  0   0.0002   0
7.55  0   0   0.0002
7.6  0   0   0.0008
7.65  0   0.0002   0
7.7  0   0   0.0002
7.75  0   0.0002   0.0004
7.8  0   0.0002   0
7.85  0   0.0004   0.0002
7.9  0   0   0.0006
7.95  0   0   0.0002
8  0   0   0.0002
8.05  0   0   0.0004
8.1  0   0   0
8.15  0   0   0.0002
8.2  0   0   0
8.25  0   0   0.0002
8.3  0   0.0002   0.0002
8.35  0   0.0002   0.0002
8.4  0   0   0
8.45  0   0.0002   0
8.5  0   0   0.0002
8.55  0   0   0
8.6  0   0.0002   0
8.65  0   0   0
8.7  0   0   0.0002
8.75  0   0.0002   0.0002
8.8  0   0.0002   0.0002
8.85  0   0   0.0002
8.9  0   0   0
8.95  0   0   0
9  0   0   0
9.05  0   0   0.0002
9.1  0   0   0
9.15  0   0   0.0002
9.2  0   0   0
9.25  0   0   0
9.3  0   0   0
9.35  0   0   0
9.4  0   0   0
9.45  0   0   0
9.5  0   0   0
9.55  0   0   0
9.6  0   0   0
9.65  0   0.0002   0
9.7  0   0   0.0002
9.75  0   0   0.0002
9.8  0   0   0
9.85  0   0   0
9.9  0   0   0
9.95  0   0.0004   0.0004


==> cased_0.03125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.260237 0.243781 0.504018
#0.201777 0.4204 0.752029
0  10.2648   13.3218   8.495
0.05  1.6664   1.3928   1.7338
0.1  0.9582   0.7298   0.9428
0.15  0.7132   0.5026   0.638
0.2  0.5952   0.3722   0.5002
0.25  0.5322   0.3052   0.4396
0.3  0.4838   0.2494   0.4
0.35  0.4248   0.2046   0.3724
0.4  0.3886   0.1834   0.3494
0.45  0.3426   0.1622   0.3024
0.5  0.3184   0.1514   0.2994
0.55  0.2938   0.1328   0.2814
0.6  0.2608   0.126   0.2594
0.65  0.2296   0.1154   0.249
0.7  0.2256   0.1044   0.2394
0.75  0.1968   0.0884   0.2178
0.8  0.186   0.089   0.2152
0.85  0.1622   0.084   0.2028
0.9  0.1482   0.0824   0.1924
0.95  0.142   0.0722   0.1788
1  0.1338   0.0698   0.1742
1.05  0.1132   0.0636   0.1644
1.1  0.104   0.0614   0.1528
1.15  0.0952   0.0634   0.1522
1.2  0.09   0.0588   0.1378
1.25  0.086   0.0514   0.1328
1.3  0.0748   0.0494   0.1248
1.35  0.0714   0.0468   0.1182
1.4  0.064   0.0482   0.1158
1.45  0.0584   0.0454   0.1084
1.5  0.0532   0.0432   0.099
1.55  0.0474   0.0432   0.0928
1.6  0.0466   0.0386   0.0964
1.65  0.0412   0.0352   0.0926
1.7  0.0336   0.0324   0.08
1.75  0.029   0.0328   0.0798
1.8  0.03   0.0354   0.0718
1.85  0.024   0.0354   0.0724
1.9  0.022   0.0318   0.0642
1.95  0.0208   0.031   0.064
2  0.019   0.0244   0.0652
2.05  0.0214   0.0226   0.055
2.1  0.017   0.024   0.0592
2.15  0.0152   0.0222   0.0548
2.2  0.0144   0.0182   0.0488
2.25  0.015   0.0176   0.0482
2.3  0.009   0.0178   0.0452
2.35  0.0114   0.018   0.0378
2.4  0.0108   0.0204   0.0396
2.45  0.0078   0.0156   0.0392
2.5  0.01   0.0206   0.0302
2.55  0.0054   0.0172   0.0372
2.6  0.0078   0.0156   0.0304
2.65  0.0044   0.0162   0.0286
2.7  0.0038   0.015   0.0294
2.75  0.0048   0.0134   0.0288
2.8  0.0036   0.015   0.026
2.85  0.004   0.0156   0.0258
2.9  0.003   0.0122   0.0244
2.95  0.0038   0.009   0.0236
3  0.0028   0.0128   0.0244
3.05  0.0036   0.0106   0.0216
3.1  0.0028   0.0104   0.0192
3.15  0.0014   0.0116   0.0218
3.2  0.0012   0.0106   0.0196
3.25  0.002   0.008   0.0182
3.3  0.0024   0.0072   0.0184
3.35  0.0026   0.0062   0.0188
3.4  0.0012   0.0104   0.0136
3.45  0.0016   0.0062   0.017
3.5  0.0016   0.006   0.016
3.55  0.0016   0.006   0.0108
3.6  0.001   0.0066   0.0138
3.65  0.001   0.007   0.0092
3.7  0.0004   0.0052   0.0088
3.75  0.0008   0.0068   0.0128
3.8  0.0004   0.0066   0.0106
3.85  0.0016   0.0058   0.0128
3.9  0.0008   0.0062   0.009
3.95  0.0008   0.0054   0.0082
4  0.001   0.0046   0.0104
4.05  0.0002   0.0046   0.0094
4.1  0.0004   0.0038   0.0092
4.15  0.0006   0.0048   0.0076
4.2  0.0004   0.0044   0.0074
4.25  0   0.0042   0.0082
4.3  0   0.0028   0.0078
4.35  0.0004   0.0028   0.0084
4.4  0.0006   0.0038   0.0072
4.45  0.0004   0.0024   0.0056
4.5  0   0.003   0.0052
4.55  0.0002   0.0026   0.0038
4.6  0   0.0032   0.0044
4.65  0   0.0032   0.0056
4.7  0   0.0016   0.0062
4.75  0.0002   0.0018   0.0038
4.8  0   0.0034   0.0042
4.85  0   0.0024   0.004
4.9  0   0.0022   0.005
4.95  0.0002   0.0016   0.0046
5  0   0.0016   0.0028
5.05  0   0.0028   0.0054
5.1  0   0.0026   0.003
5.15  0   0.002   0.0028
5.2  0   0.0012   0.0032
5.25  0   0.0014   0.0034
5.3  0   0.0028   0.0032
5.35  0   0.0012   0.0036
5.4  0   0.0006   0.0026
5.45  0.0002   0.0004   0.0012
5.5  0.0002   0.0014   0.0038
5.55  0   0.0014   0.0026
5.6  0   0.0012   0.0018
5.65  0   0.002   0.0018
5.7  0   0.0008   0.0022
5.75  0   0.0004   0.002
5.8  0   0.0004   0.0022
5.85  0   0.0008   0.002
5.9  0   0.0002   0.0014
5.95  0   0.0008   0.0024
6  0   0   0.0014
6.05  0   0.0006   0.0016
6.1  0   0.0006   0.0016
6.15  0   0.001   0.0018
6.2  0   0.0006   0.001
6.25  0   0.0002   0.0006
6.3  0   0.001   0.0022
6.35  0   0.001   0.0008
6.4  0   0.0012   0.0012
6.45  0   0.0006   0.0012
6.5  0   0.0006   0.0008
6.55  0   0.0002   0.0008
6.6  0   0.0008   0.001
6.65  0   0.0008   0.0006
6.7  0   0   0.0014
6.75  0   0.0002   0.0002
6.8  0   0.0004   0.0004
6.85  0   0   0.001
6.9  0   0.0004   0.001
6.95  0   0.0004   0.0006
7  0   0.0004   0.001
7.05  0   0   0.0006
7.1  0   0.0004   0.0004
7.15  0   0   0.0004
7.2  0   0   0.0006
7.25  0   0.0002   0.0002
7.3  0   0.0004   0.0002
7.35  0   0.0002   0.0002
7.4  0   0   0.0002
7.45  0   0.0002   0
7.5  0   0   0
7.55  0   0.0002   0.0004
7.6  0   0.0004   0
7.65  0   0.0002   0.0002
7.7  0   0.0002   0.0006
7.75  0   0   0.0002
7.8  0   0.0002   0
7.85  0   0   0.0004
7.9  0   0   0
7.95  0   0.0002   0.0004
8  0   0   0.0002
8.05  0   0.0002   0.0006
8.1  0   0   0.0002
8.15  0   0.0002   0.0004
8.2  0   0   0.0002
8.25  0   0   0
8.3  0   0   0
8.35  0   0.0004   0.0002
8.4  0   0.0002   0
8.45  0   0.0002   0.0004
8.5  0   0.0002   0.0002
8.55  0   0   0
8.6  0   0.0004   0
8.65  0   0.0002   0.0002
8.7  0   0.0002   0.0006
8.75  0   0   0.0002
8.8  0   0   0.0002
8.85  0   0   0
8.9  0   0   0
8.95  0   0   0.0004
9  0   0   0
9.05  0   0   0
9.1  0   0   0
9.15  0   0   0
9.2  0   0   0
9.25  0   0.0002   0.0002
9.3  0   0   0
9.35  0   0   0
9.4  0   0   0
9.45  0   0   0
9.5  0   0   0
9.55  0   0   0
9.6  0   0   0
9.65  0   0   0
9.7  0   0   0
9.75  0   0   0
9.8  0   0   0
9.85  0   0.0002   0
9.9  0   0   0
9.95  0   0.001   0.0016


==> cased_0.0625_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.374141 0.342363 0.716504
#0.28277 0.554534 0.973757
0  6.9012   10.5206   4.7052
0.05  2.0698   1.9382   2.0244
0.1  1.25   1.0602   1.1748
0.15  0.9064   0.7256   0.8122
0.2  0.7556   0.5396   0.6634
0.25  0.6938   0.41   0.5456
0.3  0.6154   0.3728   0.4996
0.35  0.5704   0.3036   0.4776
0.4  0.524   0.2616   0.4268
0.45  0.4646   0.2296   0.4108
0.5  0.4358   0.22   0.3916
0.55  0.395   0.1908   0.371
0.6  0.375   0.174   0.3756
0.65  0.339   0.1592   0.334
0.7  0.3072   0.1512   0.3178
0.75  0.2788   0.1378   0.317
0.8  0.2574   0.1208   0.2952
0.85  0.2296   0.1228   0.2912
0.9  0.2198   0.111   0.276
0.95  0.1972   0.1006   0.2508
1  0.1774   0.0962   0.2248
1.05  0.1662   0.0966   0.2202
1.1  0.1558   0.0894   0.2244
1.15  0.143   0.0796   0.2052
1.2  0.1346   0.088   0.2008
1.25  0.1154   0.0756   0.185
1.3  0.109   0.0762   0.1768
1.35  0.0974   0.0676   0.1728
1.4  0.0846   0.0648   0.1522
1.45  0.0864   0.0642   0.154
1.5  0.077   0.056   0.1456
1.55  0.0682   0.051   0.1342
1.6  0.0744   0.0584   0.1316
1.65  0.057   0.0512   0.1268
1.7  0.0498   0.0522   0.1112
1.75  0.051   0.0454   0.1122
1.8  0.044   0.0452   0.1092
1.85  0.0416   0.0478   0.1092
1.9  0.0396   0.0448   0.104
1.95  0.033   0.0376   0.094
2  0.035   0.0328   0.08
2.05  0.0342   0.0378   0.087
2.1  0.0314   0.0316   0.0866
2.15  0.0248   0.0298   0.076
2.2  0.0206   0.0304   0.075
2.25  0.023   0.031   0.069
2.3  0.0218   0.0276   0.068
2.35  0.0176   0.0304   0.0662
2.4  0.014   0.0262   0.0654
2.45  0.0126   0.0222   0.0592
2.5  0.0122   0.0204   0.0546
2.55  0.0116   0.0254   0.0468
2.6  0.0102   0.0226   0.0482
2.65  0.0118   0.02   0.046
2.7  0.01   0.0198   0.0476
2.75  0.009   0.0192   0.0444
2.8  0.0104   0.0216   0.0416
2.85  0.0078   0.0198   0.0376
2.9  0.008   0.015   0.0392
2.95  0.007   0.019   0.0316
3  0.0048   0.015   0.0322
3.05  0.005   0.0152   0.033
3.1  0.0058   0.0146   0.0344
3.15  0.0054   0.0136   0.03
3.2  0.0042   0.013   0.03
3.25  0.0038   0.0118   0.0284
3.3  0.0036   0.014   0.0232
3.35  0.004   0.0108   0.0206
3.4  0.0034   0.0102   0.0248
3.45  0.003   0.011   0.0192
3.5  0.0034   0.0094   0.02
3.55  0.0032   0.011   0.022
3.6  0.0022   0.0096   0.0174
3.65  0.0022   0.009   0.0206
3.7  0.0014   0.0084   0.0206
3.75  0.0012   0.0088   0.0166
3.8  0.0024   0.0068   0.019
3.85  0.0012   0.0068   0.0184
3.9  0.0012   0.0086   0.0166
3.95  0.0006   0.0056   0.0116
4  0.001   0.0048   0.0162
4.05  0.0016   0.0058   0.0146
4.1  0.0012   0.0064   0.013
4.15  0.0006   0.0052   0.0134
4.2  0.0008   0.0052   0.0112
4.25  0.0004   0.0072   0.01
4.3  0.0008   0.0042   0.01
4.35  0.0006   0.005   0.0112
4.4  0   0.0056   0.0114
4.45  0.0008   0.0048   0.0092
4.5  0.0004   0.0042   0.009
4.55  0.0002   0.0038   0.008
4.6  0.0004   0.0044   0.0064
4.65  0.0004   0.0026   0.0064
4.7  0   0.0026   0.008
4.75  0.0002   0.0024   0.0054
4.8  0   0.004   0.005
4.85  0.0004   0.004   0.0064
4.9  0.0006   0.0024   0.0074
4.95  0.0002   0.0036   0.007
5  0.0004   0.0028   0.0056
5.05  0   0.0018   0.0042
5.1  0.0002   0.0018   0.0056
5.15  0   0.0024   0.005
5.2  0.0002   0.0008   0.0048
5.25  0.0002   0.0028   0.0032
5.3  0.0004   0.003   0.004
5.35  0.0002   0.0018   0.0046
5.4  0.0004   0.0012   0.0034
5.45  0.0002   0.0008   0.0044
5.5  0   0.001   0.003
5.55  0.0002   0.0018   0.004
5.6  0   0.0012   0.003
5.65  0   0.0006   0.004
5.7  0   0.0022   0.0034
5.75  0   0.0006   0.0034
5.8  0.0002   0.0008   0.0042
5.85  0   0.0016   0.002
5.9  0   0.0006   0.0018
5.95  0   0.0008   0.0034
6  0   0.0002   0.0018
6.05  0   0.0014   0.0018
6.1  0.0002   0.0014   0.0012
6.15  0   0.0014   0.0024
6.2  0.0002   0.0008   0.002
6.25  0   0.0008   0.002
6.3  0   0.0002   0.0022
6.35  0   0.001   0.0006
6.4  0   0.001   0.0012
6.45  0   0.001   0.0014
6.5  0   0.0004   0.002
6.55  0   0.001   0.001
6.6  0   0.0002   0.0006
6.65  0   0.0006   0.0008
6.7  0   0.0012   0.001
6.75  0   0.0006   0.001
6.8  0   0.0004   0.001
6.85  0   0.001   0.0014
6.9  0   0.0006   0.0016
6.95  0   0.0008   0.0002
7  0   0.0006   0.0008
7.05  0   0.0008   0.0012
7.1  0   0.0002   0.0014
7.15  0   0.0006   0.0008
7.2  0   0.0004   0.0004
7.25  0   0.0002   0.0004
7.3  0   0.0002   0.0012
7.35  0   0.0006   0.0002
7.4  0   0   0.0006
7.45  0   0.0002   0.0008
7.5  0   0   0.0006
7.55  0   0.0004   0.0016
7.6  0   0.0002   0.0004
7.65  0   0.0002   0.0006
7.7  0   0.0006   0.0008
7.75  0   0   0.0004
7.8  0   0   0.0004
7.85  0   0.0002   0.0002
7.9  0   0   0.0004
7.95  0   0.0004   0
8  0   0.0002   0.0008
8.05  0   0.0002   0.0002
8.1  0   0.0008   0.0004
8.15  0   0.0002   0.0004
8.2  0   0.0004   0.0002
8.25  0   0.0004   0
8.3  0   0.0008   0.0004
8.35  0   0   0.0008
8.4  0   0.0002   0.0004
8.45  0   0   0.0002
8.5  0   0   0.0002
8.55  0   0.0004   0
8.6  0   0   0.0004
8.65  0   0   0.0004
8.7  0   0   0.0002
8.75  0   0   0.0002
8.8  0   0   0
8.85  0   0   0.0004
8.9  0   0   0
8.95  0   0   0.0002
9  0   0   0.0002
9.05  0   0.0002   0
9.1  0   0.0002   0.0002
9.15  0   0   0.0006
9.2  0   0   0
9.25  0   0   0
9.3  0   0   0.0002
9.35  0   0.0002   0.0002
9.4  0   0   0
9.45  0   0.0002   0.0002
9.5  0   0.0002   0
9.55  0   0   0
9.6  0   0   0
9.65  0   0.0008   0
9.7  0   0.0002   0.0002
9.75  0   0   0
9.8  0   0   0.0002
9.85  0   0   0.0002
9.9  0   0   0
9.95  0   0.0004   0.002


==> cased_0.125_pdmp_friction_histogram_data5.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.553079 0.500049 1.05313
#0.41509 0.738015 1.26713
0  3.3132   6.3428   1.1952
0.05  2.0508   2.6846   1.5752
0.1  1.3686   1.4982   1.1434
0.15  1.1126   1.0468   0.8748
0.2  0.941   0.783   0.7186
0.25  0.8282   0.6094   0.6198
0.3  0.7576   0.5228   0.5928
0.35  0.7164   0.439   0.536
0.4  0.6416   0.388   0.494
0.45  0.5994   0.3398   0.4898
0.5  0.5506   0.3048   0.4692
0.55  0.5082   0.2776   0.458
0.6  0.4668   0.2614   0.4628
0.65  0.4416   0.228   0.4152
0.7  0.41   0.2132   0.4
0.75  0.3842   0.2062   0.3852
0.8  0.3574   0.194   0.3828
0.85  0.3264   0.171   0.3688
0.9  0.2976   0.151   0.3464
0.95  0.2876   0.1528   0.3388
1  0.2566   0.1398   0.319
1.05  0.2484   0.1362   0.3052
1.1  0.2204   0.1266   0.3002
1.15  0.2116   0.1248   0.2884
1.2  0.1946   0.115   0.28
1.25  0.194   0.11   0.2666
1.3  0.1616   0.1062   0.2636
1.35  0.1588   0.1094   0.2574
1.4  0.1466   0.0912   0.2212
1.45  0.1302   0.0894   0.221
1.5  0.1218   0.083   0.2252
1.55  0.1166   0.08   0.2092
1.6  0.103   0.0814   0.2002
1.65  0.0996   0.081   0.1934
1.7  0.0978   0.0718   0.1732
1.75  0.09   0.0708   0.1712
1.8  0.0798   0.069   0.1528
1.85  0.0668   0.0732   0.1642
1.9  0.071   0.0642   0.1502
1.95  0.0638   0.0562   0.1486
2  0.0604   0.0566   0.1424
2.05  0.0544   0.0528   0.1214
2.1  0.046   0.0494   0.1338
2.15  0.0496   0.0468   0.1266
2.2  0.0446   0.0468   0.1188
2.25  0.0382   0.041   0.1104
2.3  0.0352   0.0434   0.1096
2.35  0.0366   0.0428   0.1034
2.4  0.033   0.0444   0.0978
2.45  0.0276   0.0378   0.0936
2.5  0.0248   0.0362   0.087
2.55  0.0252   0.0376   0.0824
2.6  0.0222   0.0328   0.0858
2.65  0.0202   0.0336   0.0796
2.7  0.027   0.0328   0.0786
2.75  0.0172   0.033   0.0754
2.8  0.0174   0.023   0.0614
2.85  0.0166   0.0292   0.0678
2.9  0.0156   0.0222   0.0702
2.95  0.0126   0.0256   0.059
3  0.0166   0.023   0.0572
3.05  0.0168   0.0206   0.0578
3.1  0.0122   0.024   0.0476
3.15  0.0114   0.0208   0.052
3.2  0.0062   0.0242   0.0498
3.25  0.0094   0.0196   0.0486
3.3  0.0096   0.0178   0.0468
3.35  0.0088   0.0194   0.043
3.4  0.008   0.0146   0.0414
3.45  0.004   0.0162   0.0394
3.5  0.0062   0.0176   0.0326
3.55  0.0052   0.013   0.0336
3.6  0.0046   0.014   0.034
3.65  0.0042   0.0124   0.032
3.7  0.0056   0.0116   0.0282
3.75  0.0042   0.0132   0.0274
3.8  0.0034   0.011   0.0284
3.85  0.0046   0.0086   0.0252
3.9  0.0034   0.0092   0.0248
3.95  0.0034   0.0094   0.0238
4  0.0026   0.011   0.0216
4.05  0.002   0.0088   0.0226
4.1  0.0024   0.0118   0.0234
4.15  0.0026   0.0084   0.024
4.2  0.002   0.0078   0.021
4.25  0.0012   0.0078   0.019
4.3  0.0016   0.0098   0.0198
4.35  0.002   0.0068   0.0152
4.4  0.0014   0.0056   0.0162
4.45  0.0012   0.0066   0.0118
4.5  0.0004   0.005   0.0168
4.55  0.0016   0.006   0.0176
4.6  0.0014   0.0064   0.0146
4.65  0.0004   0.0058   0.014
4.7  0.001   0.004   0.013
4.75  0.001   0.0054   0.0122
4.8  0.0012   0.0044   0.0112
4.85  0.0002   0.0036   0.0112
4.9  0.0008   0.0024   0.0086
4.95  0.0006   0.0052   0.0122
5  0.001   0.0028   0.0098
5.05  0.0002   0.0046   0.0076
5.1  0.0006   0.0034   0.0118
5.15  0.0004   0.0048   0.0098
5.2  0.0006   0.0046   0.0088
5.25  0.0004   0.003   0.0084
5.3  0   0.0026   0.0068
5.35  0.0004   0.002   0.0064
5.4  0.0002   0.0038   0.007
5.45  0.0002   0.0036   0.0054
5.5  0.0002   0.002   0.0058
5.55  0.0002   0.0016   0.0044
5.6  0.0004   0.0012   0.0064
5.65  0.0002   0.0034   0.0068
5.7  0   0.0022   0.005
5.75  0.0004   0.001   0.0054
5.8  0   0.0032   0.0042
5.85  0.0002   0.0024   0.0044
5.9  0.0004   0.001   0.0054
5.95  0   0.0012   0.0024
6  0.0002   0.0014   0.0034
6.05  0   0.0018   0.0042
6.1  0.0002   0.0008   0.003
6.15  0   0.0014   0.0038
6.2  0   0.002   0.0024
6.25  0   0.0006   0.0016
6.3  0   0.0008   0.0032
6.35  0   0.001   0.0034
6.4  0.0002   0.001   0.0036
6.45  0   0.0012   0.0026
6.5  0   0.0012   0.0026
6.55  0   0.001   0.0026
6.6  0   0.0006   0.0022
6.65  0   0.001   0.0026
6.7  0   0.0004   0.0028
6.75  0   0.001   0.002
6.8  0.0002   0.0006   0.002
6.85  0   0.0004   0.0018
6.9  0.0002   0.0006   0.0022
6.95  0   0.0006   0.0018
7  0   0.0002   0.0012
7.05  0.0002   0.001   0.003
7.1  0   0.0004   0.0012
7.15  0   0.0002   0.0016
7.2  0   0.0004   0.0014
7.25  0   0   0.0002
7.3  0   0.0004   0.0012
7.35  0   0   0.0012
7.4  0   0.0004   0.0006
7.45  0.0002   0.0002   0.0006
7.5  0   0.0004   0.0008
7.55  0   0.0002   0.0004
7.6  0   0.0008   0.0006
7.65  0   0.0002   0.0008
7.7  0   0.0002   0.0006
7.75  0   0   0.0008
7.8  0   0.0002   0.0012
7.85  0   0.0006   0.0006
7.9  0   0   0
7.95  0   0.0002   0.0006
8  0   0.0002   0.0006
8.05  0   0   0.0008
8.1  0   0.0002   0.0004
8.15  0   0   0.0004
8.2  0   0.0004   0.0006
8.25  0   0.0004   0
8.3  0   0.0004   0.0006
8.35  0   0.0002   0.0004
8.4  0   0.0002   0.0004
8.45  0   0   0.0004
8.5  0   0.0002   0.0002
8.55  0   0   0.0002
8.6  0   0.0004   0.0002
8.65  0   0.0002   0.0002
8.7  0   0.0002   0.001
8.75  0   0   0.0002
8.8  0   0.0004   0.0008
8.85  0   0   0
8.9  0   0.0002   0
8.95  0   0   0.0004
9  0   0   0.0002
9.05  0   0.0002   0
9.1  0   0   0.0002
9.15  0   0   0
9.2  0   0   0
9.25  0   0   0
9.3  0   0.0002   0.0002
9.35  0   0.0002   0.0004
9.4  0   0   0.0002
9.45  0   0   0.0002
9.5  0   0.0002   0.0008
9.55  0   0.0002   0
9.6  0   0   0.0006
9.65  0   0   0.0002
9.7  0   0.0002   0.0002
9.75  0   0   0
9.8  0   0   0
9.85  0   0   0
9.9  0   0   0
9.95  0   0.0012   0.0024


==> cased_2m4_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.375084 0.346924 0.722008
#0.280748 0.558119 0.974698
0  6.85485   10.4421   4.65272
0.05  2.04667   1.96411   2.00943
0.1  1.24242   1.05982   1.1634
0.15  0.935168   0.716496   0.822496
0.2  0.785078   0.538654   0.651052
0.25  0.693576   0.432084   0.561624
0.3  0.620972   0.355988   0.505618
0.35  0.568288   0.304864   0.464936
0.4  0.514394   0.26622   0.438454
0.45  0.473838   0.237786   0.41443
0.5  0.435576   0.211358   0.39377
0.55  0.399216   0.192338   0.376326
0.6  0.363318   0.174808   0.355686
0.65  0.333756   0.159054   0.340254
0.7  0.307294   0.150124   0.326142
0.75  0.283036   0.138704   0.310558
0.8  0.258148   0.130052   0.295582
0.85  0.237542   0.120314   0.282216
0.9  0.218838   0.11277   0.266376
0.95  0.202242   0.10645   0.253286
1  0.184192   0.099336   0.242524
1.05  0.168118   0.094902   0.230094
1.1  0.155136   0.090826   0.219402
1.15  0.140188   0.085024   0.208688
1.2  0.130932   0.08059   0.198276
1.25  0.120358   0.077188   0.189374
1.3  0.10967   0.073682   0.17996
1.35  0.102056   0.070258   0.172368
1.4  0.091126   0.065006   0.163874
1.45  0.08444   0.062636   0.15394
1.5  0.077654   0.060786   0.147222
1.55  0.069788   0.057798   0.139144
1.6  0.065396   0.054976   0.133662
1.65  0.06037   0.05282   0.125972
1.7  0.055482   0.050292   0.120572
1.75  0.051012   0.048168   0.116702
1.8  0.046982   0.045758   0.108452
1.85  0.042674   0.04306   0.103428
1.9  0.038228   0.041156   0.099368
1.95  0.035876   0.04053   0.094284
2  0.032714   0.03834   0.090402
2.05  0.030076   0.037402   0.08548
2.1  0.027182   0.035602   0.082662
2.15  0.025246   0.03409   0.078188
2.2  0.022552   0.031734   0.074188
2.25  0.02124   0.030908   0.07178
2.3  0.019602   0.02966   0.066734
2.35  0.017808   0.028344   0.064544
2.4  0.016022   0.027178   0.060876
2.45  0.014644   0.026202   0.05931
2.5  0.014176   0.024418   0.054398
2.55  0.012692   0.023776   0.052346
2.6  0.011586   0.022996   0.050716
2.65  0.010338   0.021564   0.047894
2.7  0.009936   0.021168   0.046084
2.75  0.00869   0.019662   0.043758
2.8  0.008348   0.018988   0.042644
2.85  0.007574   0.01774   0.039882
2.9  0.007156   0.017262   0.038162
2.95  0.006388   0.016512   0.035806
3  0.006288   0.015938   0.034948
3.05  0.005474   0.015846   0.03308
3.1  0.005056   0.014122   0.032246
3.15  0.004682   0.013976   0.030302
3.2  0.003916   0.013454   0.028546
3.25  0.00395   0.013106   0.02732
3.3  0.00353   0.012192   0.026764
3.35  0.00305   0.011912   0.025634
3.4  0.003004   0.011366   0.023846
3.45  0.00283   0.01043   0.022486
3.5  0.002338   0.010492   0.022024
3.55  0.002466   0.009646   0.021142
3.6  0.002014   0.00907   0.019582
3.65  0.001968   0.008866   0.019574
3.7  0.00167   0.008762   0.017782
3.75  0.001692   0.008506   0.018068
3.8  0.001548   0.00779   0.016876
3.85  0.001348   0.007612   0.016326
3.9  0.001204   0.00758   0.015456
3.95  0.001016   0.006906   0.014592
4  0.001048   0.006744   0.013616
4.05  0.00096   0.006446   0.01311
4.1  0.000798   0.005896   0.012538
4.15  0.00087   0.006066   0.01206
4.2  0.000838   0.005658   0.011752
4.25  0.0007   0.005064   0.011454
4.3  0.000552   0.005184   0.010954
4.35  0.000552   0.005082   0.010296
4.4  0.000516   0.004774   0.009748
4.45  0.000598   0.004266   0.009024
4.5  0.000554   0.00454   0.00913
4.55  0.00032   0.0038   0.008208
4.6  0.000434   0.003842   0.007882
4.65  0.000356   0.003654   0.007596
4.7  0.000332   0.003596   0.007364
4.75  0.000306   0.0033   0.006856
4.8  0.000292   0.003494   0.00703
4.85  0.000266   0.002962   0.006618
4.9  0.00024   0.002902   0.00597
4.95  0.00023   0.002702   0.00603
5  0.000252   0.002632   0.005652
5.05  0.000106   0.002528   0.005654
5.1  0.000134   0.002464   0.005318
5.15  0.000154   0.00227   0.004912
5.2  0.000116   0.002522   0.004552
5.25  0.000166   0.002102   0.00459
5.3  0.000148   0.002106   0.00421
5.35  9.2e-05   0.001746   0.004192
5.4  9.4e-05   0.00192   0.004236
5.45  5.8e-05   0.001706   0.003968
5.5  6e-05   0.001668   0.003776
5.55  8.2e-05   0.00168   0.003468
5.6  5.8e-05   0.001474   0.003366
5.65  7.8e-05   0.001448   0.002936
5.7  8e-05   0.00142   0.003104
5.75  3.8e-05   0.001338   0.002768
5.8  7e-05   0.001516   0.002772
5.85  5e-05   0.00137   0.00278
5.9  4.2e-05   0.001052   0.00267
5.95  3.2e-05   0.001258   0.002536
6  4e-05   0.001008   0.002452
6.05  3e-05   0.001126   0.002406
6.1  3.8e-05   0.000996   0.00213
6.15  2.8e-05   0.000978   0.00187
6.2  3.6e-05   0.000808   0.002072
6.25  3.2e-05   0.00078   0.00184
6.3  2.2e-05   0.00081   0.001768
6.35  3.4e-05   0.000732   0.001662
6.4  8e-06   0.000706   0.001574
6.45  2.2e-05   0.00074   0.001434
6.5  2.4e-05   0.000628   0.001294
6.55  0   0.00064   0.001474
6.6  1.6e-05   0.000682   0.001388
6.65  1.4e-05   0.000648   0.00102
6.7  1.4e-05   0.000682   0.001168
6.75  0   0.000498   0.001196
6.8  8e-06   0.000496   0.001156
6.85  8e-06   0.00057   0.001044
6.9  0   0.000466   0.000952
6.95  8e-06   0.000474   0.000992
7  0   0.000454   0.000822
7.05  0   0.000408   0.000886
7.1  0   0.000366   0.00076
7.15  8e-06   0.000414   0.00076
7.2  0   0.000352   0.000866
7.25  6e-06   0.000336   0.000694
7.3  0   0.000302   0.000728
7.35  6e-06   0.000276   0.000762
7.4  0   0.00035   0.000658
7.45  0   0.000296   0.00055
7.5  6e-06   0.000322   0.0007
7.55  0   0.000282   0.000652
7.6  0   0.000206   0.000632
7.65  0   0.000236   0.00061
7.7  8e-06   0.000174   0.000398
7.75  0   0.00028   0.000458
7.8  0   0.000192   0.000508
7.85  0   0.000176   0.00028
7.9  0   0.0002   0.000422
7.95  0   0.00011   0.00044
8  0   0.000198   0.00029
8.05  0   0.00012   0.000394
8.1  0   0.000132   0.000338
8.15  0   0.000112   0.000352
8.2  0   0.000196   0.000252
8.25  0   0.00012   0.000302
8.3  0   0.000112   0.000246
8.35  6e-06   0.0001   0.000214
8.4  0   8.8e-05   0.000252
8.45  0   0.000138   0.000244
8.5  0   8.8e-05   0.000204
8.55  0   0.000124   0.00018
8.6  0   0.000104   0.000212
8.65  0   0.000102   0.000202
8.7  0   7.6e-05   0.00021
8.75  0   4.8e-05   0.000168
8.8  0   7.8e-05   0.000136
8.85  0   0.000102   0.000102
8.9  0   4.8e-05   9.2e-05
8.95  0   4.4e-05   0.000132
9  0   7.4e-05   0.000168
9.05  0   6.6e-05   0.000106
9.1  0   4.8e-05   0.000144
9.15  0   5.4e-05   0.000144
9.2  0   8e-05   0.000116
9.25  0   5.6e-05   0.000116
9.3  0   4.6e-05   0.000162
9.35  0   3.8e-05   0.000152
9.4  0   6.8e-05   0.000124
9.45  0   5.8e-05   6.2e-05
9.5  0   2.4e-05   6.4e-05
9.55  0   2e-05   7.8e-05
9.6  0   4.8e-05   5.8e-05
9.65  0   2.6e-05   0.000134
9.7  0   2e-05   5.4e-05
9.75  0   5.6e-05   5.6e-05
9.8  0   1.6e-05   0.000104
9.85  0   2e-05   4.4e-05
9.9  0   3.6e-05   2.6e-05
9.95  0   0.000626   0.001278


==> cased_2m4_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   3346.24
0  0.762368   1.00454   0.000128
7.8125e-05  1.92742   2.95296   0.000512
0.00015625  2.93619   4.82074   0.001536
0.000234375  3.89274   6.66099   0.003712
0.0003125  4.78797   8.37491   0.007808
0.000390625  5.67859   10.1124   0.017024
0.00046875  6.39898   11.7116   0.028928
0.000546875  7.16211   13.211   0.044288
0.000625  7.81299   14.7968   0.062592
0.000703125  8.47859   16.2604   0.081664
0.00078125  9.07213   17.6239   0.106496
0.000859375  9.61139   18.9887   0.139008
0.0009375  10.1478   20.2024   0.167808
0.00101563  10.7055   21.5086   0.205184
0.00109375  11.0021   22.6641   0.244352
0.00117187  11.4555   23.9324   0.296704
0.00125  11.8026   25.1   0.357376
0.00132813  12.1664   26.06   0.388608
0.00140625  12.4993   27.1169   0.454656
0.00148438  12.791   28.0461   0.509312
0.0015625  13.1594   28.9277   0.574464
0.00164062  13.3335   29.7892   0.64128
0.00171875  13.5825   30.4772   0.726016
0.00179688  13.8333   31.1063   0.799488
0.001875  13.9796   31.7111   0.87872
0.00195312  14.2126   32.2391   0.965376
0.00203125  14.4244   32.905   1.03795
0.00210938  14.5659   33.3681   1.12333
0.0021875  14.6432   33.6977   1.21677
0.00226562  14.8159   34.1752   1.31482
0.00234375  14.938   34.4137   1.41005
0.00242187  15.0335   34.7485   1.53485
0.0025  15.189   34.8244   1.60653
0.00257813  15.2095   35.1058   1.7184
0.00265625  15.2307   35.1895   1.80864
0.00273438  15.3518   35.323   1.92333
0.0028125  15.456   35.3905   1.9799
0.00289062  15.5186   35.4205   2.14515
0.00296875  15.5256   35.436   2.22554
0.00304688  15.5739   35.27   2.32013
0.003125  15.5837   35.2302   2.4329
0.00320313  15.6385   35.2186   2.56768
0.00328125  15.5757   34.9631   2.65856
0.00335937  15.5798   35.11   2.78579
0.0034375  15.5523   34.815   2.8663
0.00351563  15.6545   34.7135   2.99674
0.00359375  15.5716   34.5514   3.11667
0.00367188  15.644   34.2268   3.16109
0.00375  15.5777   34.1093   3.26797
0.00382812  15.6145   33.7541   3.45459
0.00390625  15.527   33.4831   3.50387
0.00398438  15.5629   33.4309   3.56454
0.0040625  15.5395   33.0758   3.68474
0.00414063  15.4024   32.9343   3.86624
0.00421875  15.3669   32.6212   3.90336
0.00429688  15.4102   32.3759   3.99398
0.004375  15.248   32.1057   4.07718
0.00445313  15.3256   31.8583   4.17907
0.00453125  15.3352   31.6177   4.29632
0.00460937  15.1661   31.4872   4.3863
0.0046875  15.1917   31.2137   4.49306
0.00476562  15.1278   31.0668   4.51827
0.00484375  15.0752   30.7302   4.65498
0.00492188  15.0213   30.5089   4.75469
0.005  15.0162   30.2326   4.85965
0.00507813  14.8667   29.829   4.94246
0.00515625  14.8663   29.738   5.00723
0.00523438  14.7995   29.4824   5.06099
0.0053125  14.8152   29.1684   5.1296
0.00539063  14.6803   28.9092   5.20755
0.00546875  14.6628   28.6733   5.29472
0.00554687  14.5647   28.4525   5.37894
0.005625  14.5111   28.2426   5.42272
0.00570312  14.4268   28.0154   5.47008
0.00578125  14.302   27.7938   5.63123
0.00585938  14.2711   27.4671   5.70368
0.0059375  14.2166   27.3167   5.72403
0.00601563  14.1356   27.0259   5.78893
0.00609375  14.1494   26.7953   5.85434
0.00617188  13.9973   26.6374   5.91373
0.00625  13.9969   26.4223   5.9895
0.00632813  13.9657   26.0429   6.02419
0.00640625  13.8648   25.8687   6.08525
0.00648438  13.7462   25.6832   6.11264
0.0065625  13.6879   25.4637   6.17702
0.00664062  13.6463   25.1706   6.26061
0.00671875  13.5697   25.0653   6.28672
0.00679687  13.559   24.6897   6.32768
0.006875  13.4996   24.523   6.3072
0.00695313  13.4374   24.4689   6.45043
0.00703125  13.3691   24.1329   6.44736
0.00710938  13.2559   23.9973   6.49498
0.0071875  13.2364   23.7896   6.50893
0.00726563  13.1716   23.5643   6.54054
0.00734375  13.1197   23.3016   6.60954
0.00742188  12.998   23.1469   6.6825
0.0075  12.9773   22.9647   6.68749
0.00757812  12.9244   22.7529   6.75315
0.00765625  12.8073   22.6441   6.74534
0.00773437  12.7955   22.3041   6.77261
0.0078125  12.7082   22.1225   6.81178
0.00789063  12.6313   21.8779   6.87437
0.00796875  12.5914   21.8258   6.81472
0.00804688  12.5083   21.7016   6.90227
0.008125  12.4781   21.5436   6.95936
0.00820313  12.3978   21.2735   6.94605
0.00828125  12.3306   21.0765   6.92954
0.00835938  12.3078   20.8957   6.96614
0.0084375  12.2383   20.8383   7.024
0.00851563  12.2095   20.5404   7.13037
0.00859375  12.1231   20.4349   7.09018
0.00867188  12.0307   20.2656   7.10054
0.00875  11.9941   19.9781   7.1264
0.00882813  11.8739   19.8821   7.11923
0.00890625  11.8412   19.777   7.09696
0.00898438  11.7386   19.5999   7.16378
0.0090625  11.7262   19.506   7.16224
0.00914062  11.6513   19.2769   7.23674
0.00921875  11.6063   19.077   7.18362
0.00929687  11.5588   18.9524   7.16467
0.009375  11.52   18.8947   7.19872
0.00945312  11.4738   18.6943   7.2535
0.00953125  11.4117   18.5724   7.27718
0.00960937  11.3466   18.34   7.23866
0.0096875  11.3298   18.3274   7.1904
0.00976562  11.2082   18.1247   7.26221
0.00984375  11.2157   17.9027   7.22906
0.00992188  11.1677   17.7983   7.2649
0.01  11.127   17.7297   7.32749
0.0100781  10.9591   17.609   7.2864
0.0101563  10.9924   17.4426   7.33658
0.0102344  10.969   17.3126   7.30714
0.0103125  10.859   17.1862   7.33222
0.0103906  10.8842   17.0546   7.34298
0.0104688  10.7162   16.9393   7.28832
0.0105469  10.6524   16.7825   7.32365
0.010625  10.64   16.6971   7.3376
0.0107031  10.5605   16.5462   7.36589
0.0107813  10.5747   16.3485   7.29114
0.0108594  10.5157   16.2671   7.31072
0.0109375  10.3903   16.2424   7.31725
0.0110156  10.3827   16.0229   7.26234
0.0110937  10.3126   15.9643   7.32198
0.0111719  10.3333   15.7498   7.35923
0.01125  10.3119   15.7514   7.32301
0.0113281  10.2378   15.6407   7.2809
0.0114062  10.2354   15.504   7.34426
0.0114844  10.1192   15.4716   7.26528
0.0115625  10.1326   15.3842   7.24134
0.0116406  10.0346   15.1429   7.2823
0.0117188  10.0073   14.9938   7.31277
0.0117969  9.96877   14.9481   7.29574
0.011875  9.95072   14.8899   7.26054
0.0119531  9.79328   14.6964   7.28602
0.0120313  9.83078   14.6476   7.31072
0.0121094  9.73158   14.5716   7.27629
0.0121875  9.67027   14.4823   7.21971
0.0122656  9.64378   14.3972   7.28384
0.0123438  9.65299   14.2583   7.23264
0.0124219  9.64058   14.2118   7.23866
0.0125  9.61382   14.1256   7.21843
0.0125781  9.49645   13.9677   7.23302
0.0126563  9.46598   13.9514   7.23405
0.0127344  9.40352   13.8374   7.19616
0.0128125  9.42054   13.7696   7.12614
0.0128906  9.34682   13.6617   7.12461
0.0129688  9.35475   13.6137   7.13408
0.0130469  9.26259   13.4647   7.18221
0.013125  9.2567   13.3411   7.17568
0.0132031  9.18003   13.3294   7.18605
0.0132812  9.18195   13.2294   7.15494
0.0133594  9.09683   13.0958   7.10938
0.0134375  9.07994   13.0601   7.12218
0.0135156  9.07904   12.9742   7.13293
0.0135937  9.04346   12.8771   7.08979
0.0136719  8.98406   12.8078   7.10246
0.01375  8.88717   12.7511   6.99955
0.0138281  8.91763   12.6081   7.04346
0.0139063  8.88998   12.5261   7.02042
0.0139844  8.81165   12.5172   7.05229
0.0140625  8.77798   12.3878   7.06163
0.0141406  8.79718   12.4813   7.02963
0.0142188  8.71706   12.3363   7.00403
0.0142969  8.67738   12.2033   6.96858
0.014375  8.64346   12.0888   7.01478
0.0144531  8.60045   11.9903   6.96077
0.0145313  8.5111   12.0362   6.9673
0.0146094  8.5033   11.9492   6.95718
0.0146875  8.56755   11.887   6.91546
0.0147656  8.47462   11.8966   6.90176
0.0148438  8.43622   11.7885   6.90662
0.0149219  8.36762   11.6817   6.8864
0.015  8.35942   11.5802   6.88115
0.0150781  8.38131   11.5406   6.87949
0.0151562  8.30515   11.4922   6.81971
0.0152344  8.27558   11.4657   6.76109
0.0153125  8.22336   11.4132   6.79757
0.0153906  8.23539   11.3322   6.84198
0.0154687  8.15194   11.2125   6.8137
0.0155469  8.10496   11.2188   6.81728
0.015625  8.06387   11.1214   6.77197
0.0157031  8.0896   11.1095   6.72077
0.0157813  8.07168   10.9911   6.74419
0.0158594  8   10.9102   6.70221
0.0159375  7.9831   10.9522   6.68493
0.0160156  7.95302   10.8785   6.70323
0.0160938  7.8944   10.7331   6.65997
0.0161719  7.90413   10.7293   6.76454
0.01625  7.81069   10.6821   6.65011
0.0163281  7.80045   10.5788   6.6176
0.0164063  7.83002   10.4918   6.64883
0.0164844  7.7856   10.5283   6.62899
0.0165625  7.73107   10.4438   6.60058
0.0166406  7.73133   10.39   6.58278
0.0167188  7.67552   10.3602   6.58675
0.0167969  7.71123   10.2921   6.58419
0.016875  7.60141   10.2349   6.57293
0.0169531  7.62739   10.2036   6.55898
0.0170313  7.5401   10.2039   6.51533
0.0171094  7.55277   10.0509   6.52557
0.0171875  7.51373   10.0169   6.5056
0.0172656  7.49005   9.96813   6.47309
0.0173438  7.47392   9.91782   6.40358
0.0174219  7.45165   9.85267   6.47821
0.0175  7.38355   9.82989   6.4224
0.0175781  7.41312   9.7559   6.41984
0.0176563  7.3792   9.70253   6.40422
0.0177344  7.30547   9.72275   6.38157
0.0178125  7.2288   9.67142   6.39654
0.0178906  7.248   9.54957   6.36301
0.0179688  7.26464   9.51846   6.29798
0.0180469  7.20768   9.53805   6.32358
0.018125  7.17325   9.47059   6.32538
0.0182031  7.07328   9.38931   6.3081
0.0182812  7.14726   9.33786   6.3031
0.0183594  7.08826   9.36141   6.27968
0.0184375  7.04858   9.2521   6.24141
0.0185156  7.0889   9.24608   6.26176
0.0185937  7.03834   9.16877   6.18803
0.0186719  6.96794   9.15226   6.18829
0.01875  7.0217   9.13472   6.22144
0.0188281  6.94067   9.09146   6.18458
0.0189062  6.93811   9.02157   6.18854
0.0189844  6.93645   8.9239   6.15014
0.0190625  6.86643   9.03885   6.10944
0.0191406  6.84429   8.96525   6.15142
0.0192187  6.87283   8.86656   6.0649
0.0192969  6.84326   8.83994   6.12006
0.019375  6.79642   8.80064   6.05197
0.0194531  6.78349   8.76928   6.02854
0.0195312  6.7703   8.67507   6.0585
0.0196094  6.75277   8.67776   6.03827
0.0196875  6.70912   8.67315   6.01638
0.0197656  6.6519   8.66368   6.04454
0.0198438  6.67059   8.57997   6.00819
0.0199219  6.68672   8.51494   5.95418
0.02  6.65088   8.47347   5.96749
0.0200781  6.62374   8.45965   5.92845
0.0201563  6.59597   8.44198   5.99936
0.0202344  6.55053   8.34342   5.92102
0.0203125  6.56794   8.30349   5.94291
0.0203906  6.51136   8.29747   5.85306
0.0204688  6.50752   8.22912   5.89798
0.0205469  6.46707   8.26637   5.8848
0.020625  6.45312   8.13978   5.8249
0.0207031  6.45581   8.1824   5.79661
0.0207813  6.39603   8.16307   5.8487
0.0208594  6.38438   8.11456   5.82106
0.0209375  6.37542   8.12902   5.8025
0.0210156  6.3959   8.0544   5.73965
0.0210938  6.29862   8.03661   5.79571
0.0211719  6.30195   7.98285   5.7623
0.02125  6.28326   7.92678   5.72506
0.0213281  6.26138   7.93331   5.73389
0.0214063  6.25613   7.86534   5.63994
0.0214844  6.15501   7.83654   5.71315
0.0215625  6.20147   7.8528   5.67296
0.0216406  6.17946   7.77318   5.63904
0.0217188  6.17498   7.8249   5.66835
0.0217969  6.13786   7.74157   5.61869
0.021875  6.1312   7.74349   5.64454
0.0219531  6.06528   7.67552   5.61754
0.0220312  6.04237   7.61766   5.58822
0.0221094  6.07693   7.59462   5.64634
0.0221875  6.04672   7.62739   5.5671
0.0222656  6.05325   7.57786   5.55162
0.0223437  5.99014   7.5072   5.54675
0.0224219  5.95955   7.52141   5.51795
0.0225  5.95085   7.46253   5.53293
0.0225781  5.96634   7.42528   5.53254
0.0226562  5.94022   7.39725   5.48787
0.0227344  5.97171   7.36384   5.45318
0.0228125  5.90362   7.30662   5.42989
0.0228906  5.92474   7.29997   5.46982
0.0229687  5.87213   7.27104   5.42618
0.0230469  5.82643   7.23686   5.46458
0.023125  5.88454   7.26784   5.43168
0.0232031  5.87136   7.24058   5.40467
0.0232812  5.79789   7.14496   5.39021
0.0233594  5.78957   7.1113   5.35718
0.0234375  5.76166   7.09862   5.43706
0.0235156  5.7097   7.10733   5.38086
0.0235938  5.71648   7.08314   5.33901
0.0236719  5.74605   7.0505   5.36013
0.02375  5.70534   6.98214   5.32608
0.0238281  5.69011   6.97254   5.31482
0.0239063  5.67974   6.93555   5.2663
0.0239844  5.65491   6.94387   5.28461
0.0240625  5.63827   6.95373   5.2567
0.0241406  5.63533   6.91494   5.28819
0.0242188  5.61958   6.92813   5.24928
0.0242969  5.59898   6.88589   5.26157
0.024375  5.60563   6.80205   5.23994
0.0244531  5.50656   6.75264   5.24378
0.0245313  5.5497   6.73126   5.22189
0.0246094  5.53331   6.7232   5.20704
0.0246875  5.52794   6.73805   5.1351
0.0247656  5.51488   6.68288   5.18707
0.0248438  5.4615   6.67558   5.16621
0.0249219  5.48531   6.6336   5.14189
0.025  5.43974   6.67251   5.14982
0.0250781  5.43386   6.65229   5.12013
0.0251563  5.46944   6.55731   5.08659
0.0252344  5.37702   6.58534   5.10912
0.0253125  5.37805   6.55526   5.07558
0.0253906  5.44678   6.496   5.07482
0.0254688  5.39725   6.48806   5.06317
0.0255469  5.33261   6.4681   5.04384
0.025625  5.35232   6.49613   5.02515
0.0257031  5.30662   6.42406   5.05165
0.0257813  5.28538   6.3881   5.00301
0.0258594  5.32134   6.33715   5.02656
0.0259375  5.29216   6.37811   5.01952
0.0260156  5.28448   6.33664   4.97933
0.0260937  5.2704   6.28224   4.96397
0.0261719  5.20589   6.3113   4.9783
0.02625  5.22522   6.32205   4.99789
0.0263281  5.24608   6.21862   4.91853
0.0264062  5.13651   6.23821   4.96013
0.0264844  5.22445   6.24   4.944
0.0265625  5.19206   6.17664   4.95206
0.0266406  5.1529   6.20928   4.95398
0.0267187  5.16467   6.15066   4.88243
0.0267969  5.14522   6.15334   4.9079
0.026875  5.13357   6.11328   4.88973
0.0269531  5.12333   6.06694   4.88614
0.0270312  5.12653   6.02586   4.8983
0.0271094  5.10707   6.05926   4.89024
0.0271875  5.08058   6.0727   4.81792
0.0272656  5.07238   5.98195   4.84723
0.0273438  5.02976   6.02214   4.83981
0.0274219  5.03501   5.97261   4.8343
0.0275  5.02848   5.95814   4.79565
0.0275781  5.02246   5.93229   4.79347
0.0276563  4.98074   5.90259   4.83251
0.0277344  4.98547   5.86918   4.77632
0.0278125  4.96858   5.84307   4.76314
0.0278906  4.95411   5.85421   4.7625
0.0279688  4.94605   5.86483   4.70106
0.0280469  4.96166   5.86074   4.72794
0.028125  4.91776   5.81491   4.71232
0.0282031  4.92467   5.78317   4.72141
0.0282813  4.92122   5.78701   4.73152
0.0283594  4.91251   5.69293   4.6999
0.0284375  4.83251   5.72557   4.69696
0.0285156  4.87424   5.71776   4.64614
0.0285938  4.85888   5.66054   4.68237
0.0286719  4.83482   5.67578   4.68672
0.02875  4.83891   5.66669   4.62694
0.0288281  4.82035   5.6439   4.62861
0.0289063  4.8553   5.60986   4.65178
0.0289844  4.7831   5.57862   4.65075
0.0290625  4.76902   5.5703   4.60736
0.0291406  4.79322   5.63277   4.60493
0.0292188  4.76006   5.53523   4.60954
0.0292969  4.76928   5.55034   4.56499
0.029375  4.71334   5.50899   4.58675
0.0294531  4.75904   5.53907   4.5719
0.0295313  4.70234   5.49811   4.5463
0.0296094  4.72   5.45933   4.56845
0.0296875  4.71872   5.45792   4.56333
0.0297656  4.70118   5.42298   4.51392
0.0298438  4.63808   5.39891   4.54899
0.0299219  4.71846   5.40621   4.52275
0.03  4.66227   5.39853   4.51917
0.0300781  4.68954   5.39277   4.48742
0.0301562  4.64397   5.35885   4.49318
0.0302344  4.61171   5.32902   4.48845
0.0303125  4.61952   5.3175   4.46246
0.0303906  4.61594   5.28269   4.45427
0.0304687  4.58714   5.30125   4.48922
0.0305469  4.58099   5.30662   4.46528
0.030625  4.59584   5.22534   4.42867
0.0307031  4.60429   5.2288   4.44595
0.0307812  4.59482   5.23725   4.37478
0.0308594  4.56973   5.21088   4.38733
0.0309375  4.58291   5.2448   4.43021
0.0310156  4.54899   5.2073   4.38131
0.0310937  4.54925   5.14509   4.41088
0.0311719  4.48448   5.13114   4.4393
0.03125  4.52352   5.11616   4.40883
0.0313281  4.53491   5.12026   4.34291
0.0314063  4.49395   5.09082   4.35251
0.0314844  4.45133   5.08493   4.37926
0.0315625  4.44211   5.03821   4.31424
0.0316406  4.48333   5.07392   4.35046
0.0317188  4.39104   5.04806   4.31053
0.0317969  4.45747   5.00224   4.33254
0.031875  4.43315   4.99315   4.34867
0.0319531  4.43763   5.05715   4.32154
0.0320312  4.43853   4.99034   4.26406
0.0321094  4.38477   4.96781   4.28301
0.0321875  4.38618   4.98214   4.27149
0.0322656  4.34406   4.95795   4.2688
0.0323437  4.31667   4.98278   4.26342
0.0324219  4.3593   4.95296   4.27098
0.0325  4.37107   4.93811   4.23642
0.0325781  4.32077   4.88781   4.24397
0.0326562  4.31949   4.86784   4.23475
0.0327344  4.34688   4.89779   4.27584
0.0328125  4.34112   4.87232   4.21069
0.0328906  4.36352   4.90432   4.19392
0.0329687  4.31347   4.86835   4.17216
0.0330469  4.30118   4.79859   4.21926
0.033125  4.26432   4.78195   4.1728
0.0332031  4.29222   4.82342   4.1879
0.0332812  4.21171   4.77261   4.16141
0.0333594  4.23398   4.78784   4.19878
0.0334375  4.23117   4.76045   4.1504
0.0335156  4.22502   4.73395   4.13722
0.0335937  4.26074   4.73203   4.1335
0.0336719  4.21235   4.71885   4.12173
0.03375  4.26112   4.71475   4.13325
0.0338281  4.21261   4.68634   4.11571
0.0339062  4.19597   4.66906   4.06118
0.0339844  4.22515   4.70682   4.09562
0.0340625  4.19098   4.64858   4.12275
0.0341406  4.17178   4.6048   4.09562
0.0342187  4.18534   4.58048   4.07603
0.0342969  4.1097   4.57434   4.09446
0.034375  4.14106   4.6112   4.06707
0.0344531  4.14784   4.54195   4.0713
0.0345312  4.1481   4.59418   4.02432
0.0346094  4.14669   4.5216   4.09242
0.0346875  4.08627   4.50099   4.07398
0.0347656  4.12352   4.53478   4.02675
0.0348437  4.08627   4.52288   4.03699
0.0349219  4.12659   4.51354   3.99654
0.035  4.07885   4.47834   4.01805
0.0350781  4.08742   4.52467   4.01626
0.0351562  4.08742   4.44224   3.99859
0.0352344  4.08064   4.50573   3.99194
0.0353125  4.05862   4.46285   4.01587
0.0353906  4.05107   4.43366   4.01114
0.0354688  4.04288   4.44531   3.94957
0.0355469  4.0777   4.4727   4.0151
0.035625  4.0329   4.39322   3.93165
0.0357031  4.02381   4.448   3.94893
0.0357813  4.05184   4.4105   3.97709
0.0358594  3.97952   4.35162   3.8953
0.0359375  3.96723   4.34432   3.94368
0.0360156  3.98784   4.35494   3.88224
0.0360938  3.94765   4.36134   3.93062
0.0361719  3.91757   4.34688   3.89466
0.03625  3.93434   4.32102   3.91616
0.0363281  4.01126   4.29005   3.90554
0.0364063  3.98323   4.31808   3.88582
0.0364844  3.95699   4.25997   3.90003
0.0365625  3.90797   4.29555   3.90016
0.0366406  3.89594   4.27994   3.87507
0.0367188  3.91962   4.21043   3.87379
0.0367969  3.88979   4.23168   3.85011
0.036875  3.89427   4.22234   3.84934
0.0369531  3.93997   4.20826   3.82682
0.0370313  3.90541   4.2016   3.80851
0.0371094  3.88506   4.23373   3.80595
0.0371875  3.86867   4.19008   3.82118
0.0372656  3.8592   4.18432   3.84627
0.0373438  3.87366   4.18061   3.8281
0.0374219  3.85869   4.15142   3.83014
0.0375  3.88058   4.16794   3.77114
0.0375781  3.84947   4.14925   3.79917
0.0376563  3.84064   4.11226   3.77792
0.0377344  3.84115   4.14899   3.8135
0.0378125  3.79955   4.1175   3.78278
0.0378906  3.80774   4.08576   3.81286
0.0379688  3.79418   4.06835   3.70957
0.0380469  3.79456   4.08845   3.7559
0.038125  3.78406   4.09139   3.70842
0.0382031  3.79008   4.10304   3.75155
0.0382813  3.79866   4.06618   3.70432
0.0383594  3.77446   4.03277   3.74144
0.0384375  3.74208   4.03469   3.73926
0.0385156  3.78842   4.05837   3.68051
0.0385938  3.76768   4.03622   3.75642
0.0386719  3.72634   4.00986   3.69574
0.03875  3.72608   4.00026   3.69088
0.0388281  3.75987   3.96122   3.68768
0.0389063  3.74438   3.95008   3.65683
0.0389844  3.74822   3.97248   3.60947
0.0390625  3.69818   3.95341   3.66413
0.0391406  3.6864   3.9337   3.68986
0.0392188  3.66234   3.94304   3.64813
0.0392969  3.69498   3.94547   3.65427
0.039375  3.67014   3.94266   3.63251
0.0394531  3.63008   3.89146   3.60474
0.0395313  3.66285   3.89299   3.64659
0.0396094  3.63482   3.88518   3.59898
0.0396875  3.63866   3.87354   3.62739
0.0397656  3.60576   3.89555   3.59578
0.0398438  3.67027   3.88595   3.57862
0.0399219  3.64109   3.85024   3.60269
0.04  3.65786   3.8537   3.61741
0.0400781  3.60346   3.84064   3.56211
0.0401562  3.5927   3.8711   3.56006
0.0402344  3.62112   3.87162   3.56288
0.0403125  3.58643   3.82579   3.52064
0.0403906  3.58771   3.79942   3.55251
0.0404687  3.58502   3.80787   3.52717
0.0405469  3.5785   3.7984   3.57197
0.040625  3.56608   3.81018   3.54982
0.0407031  3.61267   3.7673   3.57274
0.0407812  3.56186   3.77203   3.50528
0.0408594  3.5511   3.7993   3.50861
0.0409375  3.57261   3.76077   3.5127
0.0410156  3.59142   3.7696   3.53664
0.0410937  3.536   3.74157   3.48787
0.0411719  3.5351   3.728   3.50298
0.04125  3.52781   3.72262   3.48506
0.0413281  3.50221   3.68294   3.47149
0.0414062  3.49133   3.71558   3.50669
0.0414844  3.47072   3.67898   3.47264
0.0415625  3.51155   3.664   3.46394
0.0416406  3.53882   3.6745   3.42886
0.0417187  3.48122   3.62445   3.44998
0.0417969  3.5136   3.62752   3.45498
0.041875  3.49811   3.65274   3.45165
0.0419531  3.51398   3.62739   3.43846
0.0420312  3.4487   3.61331   3.4135
0.0421094  3.44179   3.65619   3.43898
0.0421875  3.4409   3.64672   3.40544
0.0422656  3.44064   3.61638   3.4103
0.0423437  3.47315   3.6297   3.40224
0.0424219  3.43373   3.60282   3.40518
0.0425  3.41299   3.60909   3.36998
0.0425781  3.45485   3.54688   3.39046
0.0426562  3.40019   3.56928   3.38534
0.0427344  3.43168   3.54662   3.37958
0.0428125  3.37203   3.56352   3.3705
0.0428906  3.36282   3.55648   3.36038
0.0429688  3.41235   3.55942   3.39533
0.0430469  3.36934   3.53165   3.36666
0.043125  3.3609   3.53997   3.35181
0.0432031  3.38138   3.52038   3.31187
0.0432813  3.41824   3.4921   3.37997
0.0433594  3.38918   3.48454   3.35347
0.0434375  3.3079   3.47789   3.3097
0.0435156  3.34669   3.47635   3.30918
0.0435938  3.32173   3.50784   3.3257
0.0436719  3.33606   3.46266   3.33158
0.04375  3.3335   3.4423   3.31098
0.0438281  3.32864   3.44742   3.30253
0.0439063  3.34528   3.45946   3.29408
0.0439844  3.38099   3.45242   3.2841
0.0440625  3.30125   3.45152   3.27296
0.0441406  3.30944   3.45408   3.27002
0.0442188  3.31008   3.43066   3.29958
0.0442969  3.34554   3.4304   3.26451
0.044375  3.29293   3.41274   3.26886
0.0444531  3.32736   3.40992   3.24314
0.0445313  3.30547   3.40595   3.2343
0.0446094  3.24813   3.41171   3.27104
0.0446875  3.25171   3.39392   3.25158
0.0447656  3.27002   3.3952   3.18746
0.0448438  3.24659   3.3792   3.25798
0.0449219  3.27104   3.38125   3.23917
0.045  3.22803   3.37357   3.26349
0.0450781  3.2384   3.34694   3.20307
0.0451563  3.25466   3.33248   3.20922
0.0452344  3.22509   3.34349   3.19744
0.0453125  3.24838   3.32442   3.21613
0.0453906  3.19974   3.3239   3.20346
0.0454688  3.21626   3.30048   3.21882
0.0455469  3.18451   3.27386   3.18144
0.045625  3.23085   3.34682   3.2032
0.0457031  3.17568   3.30496   3.18157
0.0457813  3.26758   3.31802   3.18387
0.0458594  3.15251   3.28589   3.15776
0.0459375  3.19232   3.27206   3.17491
0.0460156  3.19066   3.22086   3.1497
0.0460938  3.17722   3.25798   3.15789
0.0461719  3.14893   3.25197   3.1209
0.04625  3.15942   3.25248   3.1607
0.0463281  3.15866   3.26054   3.09018
0.0464063  3.17542   3.23379   3.09888
0.0464844  3.16672   3.25773   3.1433
0.0465625  3.13024   3.21203   3.12371
0.0466406  3.11411   3.19373   3.10746
0.0467188  3.08531   3.20819   3.09005
0.0467969  3.14035   3.18285   3.12883
0.046875  3.13037   3.24928   3.0921
0.0469531  3.10848   3.20602   3.10989
0.0470313  3.1168   3.18848   3.05382
0.0471094  3.08915   3.21792   3.10362
0.0471875  3.14291   3.15789   3.08339
0.0472656  3.11539   3.15955   3.06624
0.0473438  3.06931   3.19091   3.09005
0.0474219  3.10208   3.136   3.0953
0.0475  3.05779   3.15571   3.07584
0.0475781  3.07674   3.19002   3.06688
0.0476563  3.06752   3.15494   3.08186
0.0477344  3.05434   3.12038   2.99891
0.0478125  3.07571   3.12166   3.03245
0.0478906  3.08902   3.10554   3.01222
0.0479688  3.05114   3.10848   3.04602
0.0480469  3.04858   3.12845   3.02528
0.048125  3.03245   3.1136   3.00326
0.0482031  3.05203   3.10694   3.00762
0.0482812  3.05562   3.05677   2.99814
0.0483594  3.0263   3.07315   3.01619
0.0484375  3.06419   3.06368   3.02298
0.0485156  3.01274   3.07635   2.99635
0.0485937  3.01939   3.10989   2.94912
0.0486719  3.01146   3.08941   2.98714
0.04875  3.00416   3.05229   2.96013
0.0488281  3.00966   3.0647   2.95757
0.0489062  2.98138   3.04947   2.94502
0.0489844  3.0007   3.02592   2.97728
0.0490625  3.00608   3.04154   2.97382
0.0491406  2.98522   3.02515   2.97075
0.0492187  3.00992   3.03859   2.94874
0.0492969  2.98355   3.01146   2.95654
0.049375  2.99456   3.0121   2.93619
0.0494531  2.98342   3.0272   2.96461
0.0495312  2.9408   3.00826   2.95194
0.0496094  2.95718   2.99187   2.8777
0.0496875  2.93747   2.98573   2.95565
0.0497656  2.98176   2.9865   2.93632
0.0498437  2.92595   3.00198   2.90483
0.0499219  2.97229   2.99213   2.91802
0.05  2.95718   2.95142   2.91584
0.0500781  2.90074   2.94861   2.93082
0.0501562  2.91174   2.98304   2.90918
0.0502344  2.89638   2.95194   2.88973
0.0503125  2.8969   2.94298   2.89843
0.0503906  2.93453   2.9527   2.8809
0.0504687  2.89446   2.91494   2.89434
0.0505469  2.91955   2.92685   2.91328
0.050625  2.92518   2.92851   2.83674
0.0507031  2.9161   2.92621   2.88243
0.0507812  2.86682   2.91661   2.85517
0.0508594  2.9129   2.87309   2.86144
0.0509375  2.87411   2.91699   2.85338
0.0510156  2.87514   2.91366   2.83302
0.0510938  2.8777   2.85568   2.8544
0.0511719  2.87603   2.87091   2.83251
0.05125  2.87194   2.93082   2.81677
0.0513281  2.86566   2.85018   2.8439
0.0514063  2.85427   2.87885   2.832
0.0514844  2.86157   2.88026   2.82138
0.0515625  2.86835   2.89856   2.80883
0.0516406  2.83763   2.86157   2.81178
0.0517188  2.80166   2.83213   2.82509
0.0517969  2.88704   2.8608   2.80717
0.051875  2.81472   2.81357   2.75917
0.0519531  2.83814   2.83533   2.79437
0.0520313  2.83686   2.81318   2.80538
0.0521094  2.81946   2.80883   2.8064
0.0521875  2.86464   2.82829   2.81472
0.0522656  2.8425   2.80742   2.79757
0.0523438  2.7945   2.82317   2.76378
0.0524219  2.82368   2.78054   2.79718
0.0525  2.78259   2.79693   2.76224
0.0525781  2.80307   2.77402   2.7095
0.0526563  2.80128   2.77773   2.75392
0.0527344  2.79693   2.79514   2.77939
0.0528125  2.78669   2.79437   2.74317
0.0528906  2.75571   2.77824   2.76058
0.0529688  2.80499   2.74176   2.75021
0.0530469  2.75955   2.76979   2.71309
0.053125  2.77184   2.78042   2.76979
0.0532031  2.77811   2.74752   2.76877
0.0532813  2.77606   2.7145   2.72883
0.0533594  2.78438   2.76096   2.75162
0.0534375  2.75264   2.75213   2.72563
0.0535156  2.74266   2.74112   2.70784
0.0535938  2.72845   2.73958   2.688
0.0536719  2.73715   2.74381   2.71744
0.05375  2.75891   2.7337   2.68326
0.0538281  2.74778   2.74445   2.69824
0.0539063  2.70797   2.70643   2.69939
0.0539844  2.70221   2.7488   2.7008
0.0540625  2.71181   2.7488   2.69747
0.0541406  2.7113   2.72486   2.704
0.0542188  2.71501   2.67507   2.68186
0.0542969  2.69082   2.68262   2.71782
0.054375  2.72077   2.69184   2.67328
0.0544531  2.72845   2.68928   2.67085
0.0545313  2.67392   2.688   2.69261
0.0546094  2.68954   2.7049   2.6409
0.0546875  2.67558   2.66061   2.63731
0.0547656  2.69709   2.67738   2.65779
0.0548438  2.73242   2.63923   2.68557
0.0549219  2.70208   2.66253   2.67866
0.055  2.64205   2.63629   2.66061
0.0550781  2.67853   2.67942   2.64422
0.0551563  2.69325   2.6263   2.63846
0.0552344  2.69082   2.6112   2.63002
0.0553125  2.67136   2.63949   2.61286
0.0553906  2.66445   2.63206   2.59827
0.0554688  2.67315   2.65101   2.61734
0.0555469  2.66419   2.61619   2.60826
0.055625  2.6711   2.63014   2.60544
0.0557031  2.64   2.61939   2.5815
0.0557813  2.64422   2.59648   2.60365
0.0558594  2.59981   2.5952   2.59315
0.0559375  2.65741   2.58957   2.61862
0.0560156  2.65114   2.60506   2.57293
0.0560937  2.64435   2.60211   2.6231
0.0561719  2.63872   2.56986   2.58483
0.05625  2.63706   2.60992   2.59187
0.0563281  2.64077   2.57754   2.59955
0.0564062  2.61734   2.57114   2.62554
0.0564844  2.64602   2.53581   2.58944
0.0565625  2.6144   2.57114   2.56205
0.0566406  2.63795   2.56909   2.58163
0.0567187  2.60467   2.56102   2.54899
0.0567969  2.59162   2.58726   2.57306
0.056875  2.57805   2.55706   2.54912
0.0569531  2.57037   2.56717   2.58662
0.0570312  2.60186   2.54221   2.54925
0.0571094  2.58778   2.53299   2.53248
0.0571875  2.59507   2.52454   2.53338
0.0572656  2.58573   2.53773   2.51558
0.0573437  2.59827   2.56794   2.52262
0.0574219  2.5984   2.51917   2.55539
0.0575  2.53453   2.53248   2.51955
0.0575781  2.54656   2.52058   2.52902
0.0576562  2.56627   2.5129   2.53594
0.0577344  2.54592   2.49843   2.53005
0.0578125  2.52659   2.48858   2.51021
0.0578906  2.53248   2.50701   2.52134
0.0579687  2.55501   2.5129   2.53018
0.0580469  2.54669   2.47616   2.4768
0.058125  2.55424   2.51968   2.50394
0.0582031  2.52582   2.4928   2.4736
0.0582812  2.5143   2.5129   2.50662
0.0583594  2.55386   2.48064   2.52557
0.0584375  2.52058   2.4809   2.49715
0.0585156  2.54221   2.46938   2.48346
0.0585938  2.5577   2.4887   2.46003
0.0586719  2.53363   2.4407   2.46579
0.05875  2.51098   2.45427   2.46131
0.0588281  2.55462   2.4631   2.45389
0.0589063  2.53235   2.45082   2.46003
0.0589844  2.48448   2.44813   2.48077
0.0590625  2.5175   2.43546   2.47616
0.0591406  2.47744   2.44019   2.45018
0.0592188  2.51891   2.46554   2.46541
0.0592969  2.53414   2.41754   2.45568
0.059375  2.51008   2.42086   2.45594
0.0594531  2.45542   2.44019   2.46502
0.0595313  2.47782   2.44288   2.43008
0.0596094  2.46797   2.39398   2.42099
0.0596875  2.48128   2.41459   2.42496
0.0597656  2.50573   2.40128   2.41523
0.0598438  2.48256   2.44902   2.41037
0.0599219  2.48333   2.42547   2.42547
0.06  2.46771   2.37171   2.39654
0.0600781  2.47437   2.38822   2.42035
0.0601563  2.44198   2.40896   2.41382
0.0602344  2.42419   2.40832   2.41638
0.0603125  2.44173   2.40333   2.4137
0.0603906  2.44838   2.35302   2.40768
0.0604688  2.42918   2.3776   2.37504
0.0605469  2.46131   2.38861   2.39757
0.060625  2.45773   2.36915   2.41869
0.0607031  2.46067   2.35558   2.42355
0.0607813  2.38413   2.38387   2.39629
0.0608594  2.43098   2.37312   2.38426
0.0609375  2.40986   2.34675   2.39334
0.0610156  2.40806   2.36698   2.38438
0.0610938  2.44275   2.34138   2.35738
0.0611719  2.40563   2.35686   2.37146
0.06125  2.41818   2.3328   2.35622
0.0613281  2.41114   2.34842   2.3497
0.0614063  2.41651   2.36134   2.37158
0.0614844  2.38003   2.34432   2.34483
0.0615625  2.37402   2.29133   2.3767
0.0616406  2.42522   2.3127   2.34445
0.0617188  2.38707   2.31437   2.35392
0.0617969  2.36134   2.32384   2.3191
0.061875  2.37875   2.32934   2.34074
0.0619531  2.40794   2.32422   2.33446
0.0620313  2.37683   2.30899   2.33728
0.0621094  2.38848   2.30707   2.32934
0.0621875  2.36979   2.29094   2.33242
0.0622656  2.41702   2.28403   2.33088
0.0623438  2.38413   2.304   2.32435
0.0624219  2.38374   2.28122   2.32
0.0625  2.36864   2.25894   2.32115
0.0625781  2.37619   2.29542   2.31718
0.0626562  2.38746   2.26035   2.33779
0.0627344  2.34534   2.2505   2.31859
0.0628125  2.33958   2.23718   2.3351
0.0628906  2.36147   2.2688   2.31475
0.0629688  2.38912   2.28787   2.29312
0.0630469  2.38042   2.27072   2.28595
0.063125  2.36326   2.256   2.25152
0.0632031  2.31526   2.2761   2.2976
0.0632812  2.3392   2.2487   2.28762
0.0633594  2.336   2.2313   2.27328
0.0634375  2.36762   2.24973   2.25434
0.0635156  2.32448   2.26189   2.28326
0.0635938  2.35098   2.26176   2.26714
0.0636719  2.35968   2.24141   2.27891
0.06375  2.31846   2.20966   2.256
0.0638281  2.30925   2.23834   2.27891
0.0639062  2.31386   2.2295   2.28531
0.0639844  2.33818   2.21082   2.26214
0.0640625  2.3287   2.21018   2.26957
0.0641406  2.31872   2.23232   2.30451
0.0642188  2.30029   2.20365   2.23142
0.0642969  2.31283   2.19341   2.24499
0.064375  2.33408   2.17574   2.23437
0.0644531  2.25933   2.23386   2.23718
0.0645312  2.2825   2.20941   2.25011
0.0646094  2.25754   2.21568   2.25818
0.0646875  2.31066   2.22234   2.24768
0.0647656  2.26739   2.2272   2.25075
0.0648438  2.27686   2.16794   2.21466
0.0649219  2.30528   2.2048   2.224
0.065  2.25958   2.17357   2.2377
0.0650781  2.30272   2.18432   2.23885
0.0651562  2.2647   2.17408   2.2217
0.0652344  2.26189   2.15859   2.19994
0.0653125  2.26598   2.17702   2.23475
0.0653906  2.27405   2.176   2.20736
0.0654688  2.2633   2.18701   2.23987
0.0655469  2.26227   2.1632   2.19994
0.065625  2.27405   2.12365   2.2048
0.0657031  2.26214   2.10214   2.22746
0.0657812  2.23168   2.14221   2.21722
0.0658594  2.21939   2.12147   2.21517
0.0659375  2.26752   2.15962   2.22323
0.0660156  2.23949   2.1527   2.20659
0.0660938  2.23424   2.12275   2.17126
0.0661719  2.23475   2.12134   2.20723
0.06625  2.2441   2.1344   2.21568
0.0663281  2.20838   2.13453   2.1833
0.0664062  2.2455   2.1495   2.14592
0.0664844  2.23629   2.13568   2.19008
0.0665625  2.20749   2.13363   2.19328
0.0666406  2.20122   2.10035   2.16768
0.0667188  2.2199   2.1111   2.15667
0.0667969  2.24896   2.11213   2.1641
0.066875  2.23603   2.08666   2.18752
0.0669531  2.2263   2.1047   2.17152
0.0670313  2.22234   2.12019   2.17395
0.0671094  2.2025   2.0777   2.1577
0.0671875  2.21773   2.06054   2.13658
0.0672656  2.21914   2.08832   2.16858
0.0673438  2.19123   2.11853   2.15258
0.0674219  2.20864   2.12211   2.14067
0.0675  2.20621   2.11763   2.14502
0.0675781  2.19341   2.11942   2.18355
0.0676563  2.1824   2.06605   2.13965
0.0677344  2.19392   2.08947   2.1705
0.0678125  2.22502   2.0864   2.10995
0.0678906  2.17434   2.07974   2.11955
0.0679688  2.1728   2.10035   2.14003
0.0680469  2.16781   2.04877   2.12992
0.068125  2.17792   2.06144   2.09728
0.0682031  2.18637   2.04992   2.16333
0.0682813  2.20544   2.06554   2.10688
0.0683594  2.17114   2.06669   2.12864
0.0684375  2.19392   2.08205   2.16282
0.0685156  2.17229   2.05606   2.10714
0.0685937  2.18739   2.05363   2.11379
0.0686719  2.15846   2.0425   2.10867
0.06875  2.17805   2.05325   2.09894
0.0688281  2.15834   2.01421   2.12838
0.0689063  2.12826   2.04966   2.13286
0.0689844  2.15834   2.03226   2.09933
0.0690625  2.12685   2.05427   2.09882
0.0691406  2.16013   2.03802   2.07386
0.0692187  2.13786   2.02291   2.10675
0.0692969  2.16614   2.01242   2.11686
0.069375  2.1728   2.04429   2.09472
0.0694531  2.11405   2.03443   2.09882
0.0695313  2.15245   2.01421   2.09728
0.0696094  2.12659   2.04122   2.08525
0.0696875  2.12659   2.03046   2.09958
0.0697656  2.14464   2.01178   2.09651
0.0698437  2.1376   2.02982   2.08678
0.0699219  2.13875   1.99731   2.05466
0.07  2.12966   1.96173   2.08154
0.0700781  2.12134   2.01766   2.08512
0.0701563  2.13542   2.00346   2.08038
0.0702344  2.10074   2.00397   2.08474
0.0703125  2.1417   2.01088   2.06541
0.0703906  2.09331   2.02714   2.03264
0.0704687  2.11558   1.98682   2.0608
0.0705469  2.13811   1.99616   2.05824
0.070625  2.0791   2.00256   2.06528
0.0707031  2.10662   1.9575   2.06016
0.0707813  2.10778   1.97184   2.03392
0.0708594  2.08806   1.9735   2.03507
0.0709375  2.09574   1.96646   2.06349
0.0710156  2.07437   1.99552   2.04134
0.0710937  2.08128   1.98003   2.05235
0.0711719  2.07565   1.95174   2.05478
0.07125  2.08269   1.97235   2.05466
0.0713281  2.10842   1.97606   2.05235
0.0714063  2.08589   1.94419   2.02522
0.0714844  2.08742   1.95558   2.02829
0.0715625  2.0777   1.93766   2.01267
0.0716406  2.06502   1.99578   2.04634
0.0717187  2.09869   1.92832   2.04416
0.0717969  2.05658   1.9753   2.00691
0.071875  2.05978   1.93869   2.04314
0.0719531  2.03469   1.93792   2.01856
0.0720313  2.06989   1.93984   2.01037
0.0721094  2.08435   1.95507   2.01856
0.0721875  2.04544   1.93702   2.02573
0.0722656  2.06733   1.92218   2.01306
0.0723437  2.02214   1.89619   2.00653
0.0724219  2.07629   1.94893   1.98246
0.0725  2.02598   1.91782   2.01818
0.0725781  2.05389   1.92384   2.02406
0.0726563  2.05261   1.90899   1.98272
0.0727344  2.04557   1.9168   2.04518
0.0728125  2.05338   1.90285   1.98259
0.0728906  2.04173   1.9081   1.99885
0.0729687  2.01677   1.90054   1.95315
0.0730469  2.04224   1.90515   1.98144
0.073125  2.03008   1.89696   1.99155
0.0732031  2.01101   1.8679   1.99514
0.0732813  2.0489   1.88237   1.99232
0.0733594  2.02867   1.90157   1.97146
0.0734375  2.04352   1.92294   1.98758
0.0735156  2.04864   1.89094   1.98323
0.0735937  2.01574   1.88467   1.97235
0.0736719  2.00422   1.89133   1.99539
0.07375  2.04723   1.91194   1.97606
0.0738281  2.01075   1.90656   1.96301
0.0739063  2.00973   1.8729   1.94739
0.0739844  2.03379   1.89709   1.97222
0.0740625  2.02714   1.87251   1.96941
0.0741406  1.99949   1.91283   1.96595
0.0742188  1.99782   1.87443   1.95366
0.0742969  2.01408   1.87072   1.95661
0.074375  2.00794   1.85306   1.96378
0.0744531  2.00371   1.83667   1.95302
0.0745313  1.99821   1.87494   1.96787
0.0746094  2.00141   1.86253   1.95059
0.0746875  1.98797   1.84499   1.92717
0.0747656  1.97568   1.86598   1.94586
0.0748438  1.98221   1.84755   1.95302
0.0749219  2.0009   1.83373   1.9465
0.075  1.98464   1.85114   1.94189
0.0750781  1.99654   1.82054   1.94368
0.0751563  1.99194   1.85741   1.92282
0.0752344  1.98912   1.86266   1.93178
0.0753125  1.96147   1.8519   1.9392
0.0753906  1.97568   1.86304   1.93139
0.0754688  1.97018   1.81197   1.92525
0.0755469  1.95942   1.82016   1.91437
0.075625  1.97056   1.85037   1.92742
0.0757031  1.97222   1.83706   1.93728
0.0757813  1.95136   1.79059   1.93498
0.0758594  1.95277   1.85382   1.91398
0.0759375  1.96646   1.82682   1.90208
0.0760156  1.98259   1.80134   1.90106
0.0760938  1.95955   1.85024   1.93242
0.0761719  1.9671   1.8313   1.91514
0.07625  1.96608   1.82157   1.89824
0.0763281  1.93574   1.824   1.92166
0.0764062  1.96045   1.82771   1.92435
0.0764844  1.95942   1.80992   1.91002
0.0765625  1.96442   1.8007   1.92051
0.0766406  1.94918   1.80774   1.89542
0.0767188  1.94534   1.80429   1.88813
0.0767969  1.94701   1.80198   1.89171
0.076875  1.91642   1.76666   1.89005
0.0769531  1.94278   1.77946   1.88198
0.0770312  1.91923   1.78189   1.90349
0.0771094  1.93485   1.80326   1.9081
0.0771875  1.92486   1.78176   1.9049
0.0772656  1.94381   1.80147   1.87328
0.0773438  1.9095   1.76883   1.87584
0.0774219  1.91501   1.76269   1.87763
0.0775  1.91936   1.81402   1.89709
0.0775781  1.91616   1.80493   1.90874
0.0776562  1.91373   1.76653   1.89133
0.0777344  1.93101   1.77434   1.88723
0.0778125  1.91667   1.77754   1.8752
0.0778906  1.94509   1.78688   1.84154
0.0779688  1.93472   1.8016   1.8816
0.0780469  1.94266   1.75245   1.8816
0.078125  1.8999   1.74131   1.8519
0.0782031  1.88813   1.76666   1.88019
0.0782812  1.89952   1.74515   1.86381
0.0783594  1.91194   1.74349   1.8368
0.0784375  1.91616   1.78381   1.86317
0.0785156  1.91117   1.76589   1.86842
0.0785938  1.91501   1.75949   1.86266
0.0786719  1.90912   1.74899   1.87942
0.07875  1.86163   1.7353   1.82106
0.0788281  1.90285   1.74464   1.86176
0.0789062  1.90554   1.72032   1.8345
0.0789844  1.88083   1.72902   1.8272
0.0790625  1.92128   1.73952   1.86829
0.0791406  1.88531   1.73709   1.82464
0.0792188  1.88275   1.73069   1.83923
0.0792969  1.86906   1.72864   1.85152
0.079375  1.85677   1.70675   1.84627
0.0794531  1.88851   1.71686   1.85562
0.0795312  1.89274   1.7152   1.8304
0.0796094  1.87674   1.71482   1.84512
0.0796875  1.89709   1.73158   1.83194
0.0797656  1.85677   1.72877   1.81747
0.0798438  1.84422   1.72096   1.80134
0.0799219  1.85254   1.74349   1.84218
0.08  1.8688   1.74694   1.83066
0.0800781  1.87366   1.73734   1.8048
0.0801562  1.87277   1.72915   1.85638
0.0802344  1.88147   1.71238   1.82285
0.0803125  1.86522   1.70214   1.81466
0.0803906  1.85229   1.69011   1.80403
0.0804688  1.85139   1.68422   1.80454
0.0805469  1.87558   1.72774   1.83488
0.080625  1.87802   1.69254   1.82886
0.0807031  1.85075   1.69011   1.79904
0.0807812  1.83782   1.70944   1.80608
0.0808594  1.81222   1.68346   1.8039
0.0809375  1.83706   1.69446   1.80902
0.0810156  1.85958   1.6809   1.79674
0.0810938  1.80595   1.68806   1.7769
0.0811719  1.82272   1.68832   1.81018
0.08125  1.83654   1.68179   1.81325
0.0813281  1.84128   1.6905   1.77139
0.0814062  1.83974   1.68486   1.76589
0.0814844  1.82784   1.67053   1.77792
0.0815625  1.84858   1.6489   1.79392
0.0816406  1.79942   1.65389   1.77216
0.0817188  1.83398   1.69216   1.79814
0.0817969  1.83027   1.65094   1.79955
0.081875  1.8249   1.69165   1.79149
0.0819531  1.79494   1.64531   1.78138
0.0820312  1.82246   1.67757   1.79776
0.0821094  1.8112   1.65517   1.77229
0.0821875  1.82144   1.65747   1.77459
0.0822656  1.82528   1.66029   1.77126
0.0823438  1.8039   1.65069   1.77869
0.0824219  1.77446   1.66234   1.79046
0.0825  1.79635   1.64941   1.7527
0.0825781  1.80314   1.6695   1.7815
0.0826563  1.83437   1.65018   1.7751
0.0827344  1.79891   1.64877   1.7623
0.0828125  1.78125   1.68397   1.75002
0.0828906  1.78739   1.63264   1.76371
0.0829688  1.80019   1.6265   1.75334
0.0830469  1.80262   1.66182   1.75411
0.083125  1.81965   1.62624   1.77357
0.0832031  1.78675   1.64915   1.74874
0.0832813  1.78598   1.67309   1.72378
0.0833594  1.78176   1.63341   1.72326
0.0834375  1.80096   1.61024   1.75386
0.0835156  1.77242   1.63136   1.72506
0.0835938  1.77434   1.64365   1.73824
0.0836719  1.77792   1.62765   1.76691
0.08375  1.77715   1.62419   1.75117
0.0838281  1.79162   1.62445   1.74643
0.0839063  1.80198   1.62918   1.74093
0.0839844  1.74336   1.62214   1.7385
0.0840625  1.76678   1.61677   1.72646
0.0841406  1.78048   1.63469   1.75181
0.0842187  1.78419   1.59245   1.74682
0.0842969  1.78163   1.59437   1.73158
0.084375  1.73248   1.63456   1.74515
0.0844531  1.77178   1.64134   1.73248
0.0845313  1.75757   1.60486   1.74157
0.0846094  1.76179   1.59642   1.71418
0.0846875  1.77011   1.62918   1.73235
0.0847656  1.76781   1.59808   1.74451
0.0848437  1.75091   1.6055   1.71584
0.0849219  1.76141   1.5712   1.71405
0.085  1.75552   1.57914   1.7344
0.0850781  1.74067   1.62202   1.70189
0.0851563  1.75936   1.58093   1.72582
0.0852344  1.74118   1.56045   1.73568
0.0853125  1.74554   1.5913   1.71814
0.0853906  1.73581   1.59334   1.7161
0.0854687  1.73043   1.60845   1.70688
0.0855469  1.74528   1.60026   1.70829
0.085625  1.75987   1.58298   1.71853
0.0857031  1.7312   1.57478   1.69894
0.0857813  1.73261   1.59603   1.70061
0.0858594  1.73504   1.6   1.71674
0.0859375  1.72326   1.59104   1.71981
0.0860156  1.73235   1.55648   1.69626
0.0860937  1.71238   1.5584   1.69331
0.0861719  1.74886   1.56762   1.6951
0.08625  1.7344   1.56442   1.68858
0.0863281  1.72621   1.57248   1.70522
0.0864063  1.73094   1.5744   1.67526
0.0864844  1.70483   1.55238   1.68563
0.0865625  1.7193   1.55238   1.66822
0.0866406  1.7248   1.55674   1.68845
0.0867187  1.73581   1.58963   1.70547
0.0867969  1.7193   1.56595   1.7001
0.086875  1.69216   1.5593   1.71034
0.0869531  1.7175   1.56429   1.67629
0.0870313  1.73414   1.5497   1.6841
0.0871094  1.69357   1.5456   1.69139
0.0871875  1.72352   1.56288   1.6439
0.0872656  1.72326   1.57043   1.66963
0.0873437  1.73184   1.53894   1.68704
0.0874219  1.71942   1.53075   1.69203
0.0875  1.70291   1.53267   1.6503
0.0875781  1.70624   1.55597   1.66502
0.0876563  1.70445   1.55622   1.66362
0.0877344  1.69306   1.54598   1.67706
0.0878125  1.68768   1.55213   1.66899
0.0878906  1.69766   1.55584   1.64736
0.0879687  1.712   1.53536   1.66272
0.0880469  1.68358   1.55366   1.66464
0.088125  1.71725   1.53587   1.65914
0.0882031  1.70842   1.5136   1.67552
0.0882813  1.67386   1.54547   1.63827
0.0883594  1.68781   1.5351   1.64032
0.0884375  1.67411   1.53843   1.64045
0.0885156  1.6896   1.52691   1.65376
0.0885937  1.70611   1.53894   1.63597
0.0886719  1.67078   1.51245   1.64646
0.08875  1.6809   1.50144   1.65504
0.0888281  1.66976   1.51411   1.6297
0.0889063  1.70906   1.54291   1.65606
0.0889844  1.67731   1.52307   1.63904
0.0890625  1.69766   1.52653   1.62906
0.0891406  1.68998   1.5008   1.60461
0.0892187  1.68742   1.52102   1.64659
0.0892969  1.69638   1.50387   1.6361
0.089375  1.67936   1.50528   1.62688
0.0894531  1.6937   1.48109   1.63968
0.0895313  1.65734   1.50707   1.62227
0.0896094  1.67718   1.49402   1.60819
0.0896875  1.65363   1.48531   1.60256
0.0897656  1.67322   1.52474   1.60346
0.0898438  1.65952   1.50029   1.6416
0.0899219  1.6841   1.46995   1.5977
0.09  1.66938   1.48582   1.60448
0.0900781  1.648   1.51245   1.62829
0.0901563  1.6663   1.4752   1.59462
0.0902344  1.66067   1.50093   1.62778
0.0903125  1.64045   1.4944   1.61434
0.0903906  1.63354   1.49018   1.61421
0.0904688  1.64544   1.46918   1.6343
0.0905469  1.6448   1.48608   1.59552
0.090625  1.63776   1.50758   1.58541
0.0907031  1.65722   1.48198   1.62035
0.0907813  1.63661   1.48557   1.61997
0.0908594  1.65082   1.4816   1.59923
0.0909375  1.64531   1.48237   1.59296
0.0910156  1.6503   1.50272   1.61677
0.0910938  1.62739   1.46419   1.60896
0.0911719  1.65837   1.48685   1.60806
0.09125  1.64992   1.4761   1.59347
0.0913281  1.65286   1.44678   1.62739
0.0914063  1.63661   1.45946   1.61485
0.0914844  1.63725   1.46893   1.57312
0.0915625  1.64083   1.472   1.5776
0.0916406  1.6617   1.47174   1.59718
0.0917188  1.63571   1.51206   1.60563
0.0917969  1.64838   1.46957   1.59386
0.091875  1.63418   1.47187   1.60294
0.0919531  1.63123   1.48454   1.57402
0.0920312  1.61766   1.44998   1.6009
0.0921094  1.59859   1.45536   1.58566
0.0921875  1.60051   1.46048   1.60704
0.0922656  1.62893   1.48122   1.59629
0.0923438  1.64595   1.47917   1.5776
0.0924219  1.60666   1.46074   1.60154
0.0925  1.62714   1.42426   1.5712
0.0925781  1.63558   1.48173   1.58899
0.0926562  1.62176   1.43821   1.58426
0.0927344  1.61702   1.48493   1.5593
0.0928125  1.62637   1.46189   1.54829
0.0928906  1.62419   1.44179   1.56147
0.0929688  1.5977   1.45523   1.59014
0.0930469  1.59219   1.42874   1.57312
0.093125  1.60947   1.42963   1.54355
0.0932031  1.61894   1.43066   1.57043
0.0932812  1.62611   1.46573   1.58387
0.0933594  1.59296   1.46701   1.57696
0.0934375  1.60627   1.43066   1.5616
0.0935156  1.62803   1.43424   1.55571
0.0935938  1.58822   1.43245   1.56826
0.0936719  1.59706   1.45075   1.5433
0.09375  1.60205   1.44896   1.55955
0.0938281  1.59846   1.44627   1.56608
0.0939062  1.59539   1.42106   1.54138
0.0939844  1.5767   1.4409   1.55341
0.0940625  1.60998   1.43744   1.55123
0.0941406  1.5808   1.42003   1.55136
0.0942188  1.59181   1.42221   1.54534
0.0942969  1.56326   1.40672   1.53779
0.094375  1.56467   1.41376   1.53638
0.0944531  1.56826   1.42336   1.51014
0.0945312  1.57274   1.42656   1.56416
0.0946094  1.6128   1.42272   1.53779
0.0946875  1.568   1.40595   1.51603
0.0947656  1.58566   1.41478   1.52614
0.0948438  1.5735   1.42182   1.56262
0.0949219  1.56045   1.43987   1.50886
0.095  1.57952   1.42387   1.53395
0.0950781  1.57094   1.40416   1.52678
0.0951562  1.56826   1.41414   1.5191
0.0952344  1.59002   1.4217   1.54394
0.0953125  1.58438   1.40339   1.52038
0.0953906  1.56378   1.36026   1.52563
0.0954688  1.55917   1.40915   1.53613
0.0955469  1.56672   1.39686   1.54458
0.095625  1.57312   1.39725   1.53485
0.0957031  1.5904   1.42054   1.54125
0.0957812  1.55354   1.38816   1.53139
0.0958594  1.57658   1.41811   1.5072
0.0959375  1.55558   1.39661   1.54048
0.0960156  1.53421   1.40288   1.52064
0.0960938  1.5657   1.39661   1.53165
0.0961719  1.55162   1.40608   1.52205
0.09625  1.55955   1.39686   1.51642
0.0963281  1.55763   1.40672   1.49402
0.0964062  1.55482   1.3929   1.51642
0.0964844  1.57082   1.38483   1.49747
0.0965625  1.57427   1.38253   1.53805
0.0966406  1.55533   1.40838   1.47738
0.0967188  1.57402   1.39712   1.51885
0.0967969  1.54944   1.37856   1.50605
0.096875  1.5639   1.38266   1.5049
0.0969531  1.56186   1.37254   1.51027
0.0970312  1.55277   1.37126   1.48582
0.0971094  1.54867   1.36512   1.50797
0.0971875  1.54266   1.38752   1.49299
0.0972656  1.52806   1.37434   1.47238
0.0973438  1.53152   1.3623   1.50323
0.0974219  1.54112   1.35322   1.47379
0.0975  1.52192   1.35475   1.50566
0.0975781  1.55405   1.36141   1.49683
0.0976562  1.53011   1.36499   1.48378
0.0977344  1.53293   1.34963   1.4775
0.0978125  1.54726   1.36486   1.47507
0.0978906  1.53267   1.35757   1.49056
0.0979688  1.5273   1.35309   1.47507
0.0980469  1.52666   1.34067   1.44845
0.098125  1.49517   1.36358   1.4711
0.0982031  1.5351   1.36   1.48518
0.0982813  1.52742   1.36832   1.46202
0.0983594  1.50451   1.3673   1.46739
0.0984375  1.5063   1.3664   1.47443
0.0985156  1.53971   1.34541   1.49171
0.0985938  1.51155   1.34349   1.49069
0.0986719  1.50886   1.36678   1.47059
0.09875  1.51629   1.3623   1.47469
0.0988281  1.50733   1.36333   1.48774
0.0989063  1.53677   1.3472   1.47456
0.0989844  1.50016   1.3376   1.45203
0.0990625  1.51488   1.36179   1.45293
0.0991406  1.50899   1.36166   1.45792
0.0992188  1.52947   1.31802   1.46765
0.0992969  1.51834   1.32006   1.47558
0.099375  1.4985   1.35616   1.4464
0.0994531  1.49888   1.3463   1.45894
0.0995313  1.51232   1.34451   1.45229
0.0996094  1.48454   1.34182   1.45382
0.0996875  1.50694   1.36038   1.456
0.0997656  1.48224   1.33082   1.4496
0.0998438  1.50874   1.34566   1.45434
0.0999219  1.49312   1.33862   1.45741
0.1  1.53357   1.33466   1.43974

==> cased_2m5_pdmp_friction_data7.txt <==
# expectation    static duration  dynamic duration  excursion duration
#0.260102 0.242306 0.502408
#0.20097 0.413217 0.741356
0  10.2051   13.299   8.44991
0.05  1.67495   1.38218   1.72091
0.1  0.976982   0.749548   0.943
0.15  0.72191   0.504262   0.64901
0.2  0.606898   0.375258   0.51691
0.25  0.526208   0.304002   0.43846
0.3  0.475342   0.252994   0.397154
0.35  0.431786   0.217424   0.368666
0.4  0.39133   0.188614   0.342418
0.45  0.357352   0.167942   0.320062
0.5  0.3219   0.14824   0.305494
0.55  0.290284   0.133582   0.283648
0.6  0.268382   0.121532   0.271996
0.65  0.244078   0.112474   0.253672
0.7  0.221312   0.104618   0.244018
0.75  0.204362   0.095236   0.231496
0.8  0.184398   0.09012   0.218414
0.85  0.167974   0.085664   0.204224
0.9  0.15584   0.079262   0.196008
0.95  0.13932   0.0733   0.186542
1  0.127212   0.069108   0.173248
1.05  0.114168   0.06759   0.165094
1.1  0.105292   0.062316   0.154612
1.15  0.096394   0.059476   0.148902
1.2  0.08828   0.057158   0.142386
1.25  0.080052   0.053894   0.130486
1.3  0.072748   0.052178   0.122918
1.35  0.066114   0.047232   0.11917
1.4  0.0604   0.04392   0.111092
1.45  0.054718   0.043902   0.1051
1.5  0.049704   0.041784   0.101192
1.55  0.045002   0.03844   0.095754
1.6  0.041878   0.037612   0.090938
1.65  0.03654   0.036998   0.081914
1.7  0.033824   0.035466   0.081664
1.75  0.030982   0.033998   0.078358
1.8  0.028272   0.03155   0.0724
1.85  0.027798   0.029286   0.06908
1.9  0.024212   0.029218   0.065838
1.95  0.02206   0.026942   0.06156
2  0.019988   0.026116   0.06243
2.05  0.018422   0.02415   0.0573
2.1  0.01679   0.024584   0.05257
2.15  0.015664   0.022744   0.051776
2.2  0.013304   0.022224   0.047936
2.25  0.014174   0.02074   0.045052
2.3  0.011802   0.021878   0.045016
2.35  0.010818   0.019948   0.043704
2.4  0.0101   0.01852   0.040828
2.45  0.009092   0.018434   0.039036
2.5  0.007662   0.0168   0.03702
2.55  0.007182   0.016356   0.034698
2.6  0.00637   0.01587   0.032774
2.65  0.005796   0.01529   0.032112
2.7  0.005504   0.014538   0.029648
2.75  0.004982   0.014484   0.029936
2.8  0.004456   0.012874   0.026964
2.85  0.004118   0.01243   0.02631
2.9  0.003392   0.011408   0.023962
2.95  0.00334   0.011524   0.023714
3  0.003158   0.011252   0.022218
3.05  0.00286   0.010352   0.020348
3.1  0.002702   0.01051   0.020888
3.15  0.00224   0.01047   0.019354
3.2  0.00226   0.010382   0.018184
3.25  0.001814   0.00888   0.018526
3.3  0.002004   0.00833   0.017714
3.35  0.001732   0.008224   0.015638
3.4  0.001386   0.007326   0.016036
3.45  0.001252   0.007532   0.014898
3.5  0.001096   0.007784   0.01467
3.55  0.001274   0.006536   0.013818
3.6  0.000884   0.006842   0.013308
3.65  0.00107   0.006214   0.01241
3.7  0.000826   0.005664   0.01239
3.75  0.000822   0.005706   0.011672
3.8  0.0007   0.00533   0.009962
3.85  0.000716   0.005106   0.010106
3.9  0.000544   0.004722   0.009478
3.95  0.000626   0.004572   0.009652
4  0.000652   0.004546   0.009266
4.05  0.000446   0.004464   0.00925
4.1  0.00031   0.004094   0.008328
4.15  0.00046   0.003934   0.006888
4.2  0.000386   0.003636   0.007046
4.25  0.000292   0.003778   0.006882
4.3  0.00019   0.003324   0.00692
4.35  0.000206   0.003612   0.006762
4.4  0.000272   0.00351   0.006508
4.45  0.000296   0.003254   0.00589
4.5  0.000114   0.002986   0.005724
4.55  0.000212   0.00282   0.005056
4.6  0.000138   0.002258   0.004754
4.65  0.000172   0.002256   0.004314
4.7  0.00021   0.00267   0.004812
4.75  0.000154   0.001996   0.004818
4.8  5.6e-05   0.00181   0.004658
4.85  7.6e-05   0.002146   0.003812
4.9  9.8e-05   0.001962   0.004254
4.95  0.000132   0.001822   0.003642
5  8e-05   0.002088   0.00331
5.05  7.6e-05   0.001948   0.003222
5.1  2e-05   0.002114   0.003458
5.15  8e-05   0.001762   0.003632
5.2  1.8e-05   0.001788   0.003234
5.25  3.8e-05   0.001244   0.00275
5.3  7.8e-05   0.0017   0.002856
5.35  4e-05   0.001316   0.002842
5.4  3.8e-05   0.001232   0.0026
5.45  3.6e-05   0.001132   0.002498
5.5  4e-05   0.001108   0.00242
5.55  2e-05   0.001006   0.002622
5.6  4e-05   0.001176   0.002126
5.65  2e-05   0.00115   0.00193
5.7  0   0.0011   0.001816
5.75  0   0.001008   0.001636
5.8  4e-05   0.000628   0.001894
5.85  0   0.00094   0.001916
5.9  0   0.000868   0.001734
5.95  3.8e-05   0.000864   0.00172
6  1.8e-05   0.000776   0.001336
6.05  5.8e-05   0.000824   0.00123
6.1  0   0.000796   0.001266
6.15  0   0.000752   0.001016
6.2  0   0.000572   0.001222
6.25  0   0.000462   0.001212
6.3  0   0.000412   0.001328
6.35  0   0.000464   0.00095
6.4  0   0.000456   0.00101
6.45  0   0.0005   0.000918
6.5  0   0.00075   0.00103
6.55  0   0.000436   0.00075
6.6  0   0.000472   0.000894
6.65  0   0.000438   0.000748
6.7  0   0.000232   0.000756
6.75  0   0.000286   0.000538
6.8  0   0.000306   0.000632
6.85  0   0.000426   0.000846
6.9  0   0.000442   0.000548
6.95  0   0.00023   0.000648
7  0   0.000296   0.000494
7.05  3.6e-05   0.000378   0.000668
7.1  0   0.000342   0.000662
7.15  1.8e-05   0.00032   0.000482
7.2  0   0.000228   0.000342
7.25  0   0.000154   0.000504
7.3  0   0.00019   0.000636
7.35  0   0.000304   0.000344
7.4  0   0.000114   0.00063
7.45  0   8e-05   0.000404
7.5  0   0.000314   0.000518
7.55  0   0.000264   0.000274
7.6  0   0.000174   0.000276
7.65  0   0.000136   0.000348
7.7  0   9.6e-05   0.000324
7.75  0   0.000114   0.000484
7.8  0   0.000112   0.000266
7.85  0   7.6e-05   9.4e-05
7.9  0   0.00019   0.000236
7.95  0   0.000116   0.000262
8  0   9.8e-05   0.000158
8.05  0   0.000134   0.000264
8.1  0   2e-05   0.00019
8.15  0   0.00015   0.000168
8.2  0   0.000138   0.000246
8.25  0   4e-05   0.00013
8.3  0   0.000136   9.4e-05
8.35  0   0.000134   7.8e-05
8.4  0   0.00019   0.000152
8.45  0   0.000134   0.000114
8.5  0   9.6e-05   0.00021
8.55  0   0.0001   0.00021
8.6  0   5.6e-05   0.000114
8.65  0   3.8e-05   0.000118
8.7  0   0.000118   0.00019
8.75  0   4e-05   0.000154
8.8  0   0   0.000118
8.85  0   2e-05   3.8e-05
8.9  0   1.8e-05   6e-05
8.95  0   3.8e-05   7.8e-05
9  0   6e-05   0.000112
9.05  0   9.6e-05   0.000136
9.1  0   5.8e-05   0.000114
9.15  0   3.8e-05   5.8e-05
9.2  0   4e-05   5.8e-05
9.25  0   0   0.00013
9.3  0   7.4e-05   9.6e-05
9.35  0   3.6e-05   7.8e-05
9.4  0   0   3.6e-05
9.45  0   5.8e-05   0.000116
9.5  0   3.6e-05   5.6e-05
9.55  0   6e-05   5.8e-05
9.6  0   7.8e-05   7.8e-05
9.65  0   2e-05   7.8e-05
9.7  0   0   4e-05
9.75  0   0   0
9.8  0   0   5.6e-05
9.85  0   0   4e-05
9.9  0   6e-05   2e-05
9.95  0   0.00053   0.001054


==> cased_2m5_pdmp_friction_data8.txt <==
# expectation    static duration  dynamic duration  excursion duration
#inf inf inf
#-nan -nan -nan
# time spent   8695.44
0  9.20256   14.555   0.007808
7.8125e-05  23.6404   41.5151   0.104576
0.00015625  34.5276   64.6941   0.391936
0.000234375  42.5318   84.9317   0.92224
0.0003125  48.4794   102.344   1.7184
0.000390625  52.7848   116.091   2.74317
0.00046875  56.0308   125.638   3.96518
0.000546875  58.2996   132.108   5.39994
0.000625  59.652   135.567   6.94502
0.000703125  60.6134   136.662   8.5504
0.00078125  61.2461   135.356   10.2797
0.000859375  61.2462   133.101   11.9424
0.0009375  61.2996   129.876   13.6521
0.00101563  60.7037   126.259   15.3208
0.00109375  60.1784   122.371   16.8055
0.00117187  59.5308   118.461   18.299
0.00125  58.5842   114.622   19.6091
0.00132813  57.6508   110.767   20.8869
0.00140625  56.6568   107.203   22.0518
0.00148438  55.8595   103.414   23.1292
0.0015625  54.6703   100.082   23.9871
0.00164062  53.5496   96.4963   24.9914
0.00171875  52.6076   93.1564   25.6308
0.00179688  51.4081   90.0413   26.2205
0.001875  50.5315   86.9192   26.7722
0.00195312  49.5302   84.0692   27.2575
0.00203125  48.5222   81.2078   27.7162
0.00210938  47.4534   78.7025   28.1714
0.0021875  46.5519   76.0534   28.4006
0.00226562  45.636   73.567   28.7296
0.00234375  44.7965   71.302   28.976
0.00242187  43.8318   69.1503   29.0646
0.0025  43.0034   67.0659   29.1419
0.00257813  42.0818   64.9139   29.1973
0.00265625  41.3601   62.9162   29.2741
0.00273438  40.5276   61.1126   29.3102
0.0028125  39.7468   59.3943   29.1899
0.00289062  39.2104   57.8986   29.1048
0.00296875  38.2442   56.3244   28.9583
0.00304688  37.6101   54.9034   29.0715
0.003125  36.9088   53.2612   28.7566
0.00320313  36.3281   51.8749   28.7284
0.00328125  35.7172   50.5896   28.6316
0.00335937  35.184   49.4257   28.3341
0.0034375  34.5178   48.1503   28.1801
0.00351563  33.979   47.1014   28.0259
0.00359375  33.4191   45.8629   27.7926
0.00367188  32.7338   44.8148   27.4856
0.00375  32.2108   43.9631   27.3627
0.00382812  31.7908   43.0548   27.0783
0.00390625  31.2499   41.8886   27.0651
0.00398438  30.6941   41.1539   26.8047
0.0040625  30.2317   40.1916   26.411
0.00414063  29.7116   39.2398   26.3533
0.00421875  29.2736   38.5466   25.8349
0.00429688  28.967   37.7368   25.7676
0.004375  28.3848   36.9658   25.5206
0.00445313  28.0773   36.2851   25.3014
0.00453125  27.6654   35.5523   25.1011
0.00460937  27.2838   34.9089   24.8623
0.0046875  26.8157   34.3283   24.4883
0.00476562  26.4073   33.5658   24.3799
0.00484375  26.0856   33.1688   24.0872
0.00492188  25.6742   32.5599   23.8748
0.005  25.3571   31.9206   23.6663
0.00507813  25.0354   31.3083   23.4067
0.00515625  24.715   30.8115   23.1058
0.00523438  24.3635   30.3539   22.9724
0.0053125  23.9927   29.7545   22.7114
0.00539063  23.8619   29.3452   22.5646
0.00546875  23.4318   28.8617   22.3875
0.00554687  23.1987   28.5027   22.0367
0.005625  22.7881   28.0856   21.9589
0.00570312  22.5379   27.5096   21.6122
0.00578125  22.2351   27.2776   21.5538
0.00585938  22.1306   26.8561   21.3545
0.0059375  21.7811   26.3628   21.0612
0.00601563  21.49   26.0127   20.937
0.00609375  21.1944   25.4994   20.8026
0.00617188  20.999   25.1846   20.5911
0.00625  20.773   24.9546   20.3868
0.00632813  20.5782   24.4897   20.1449
0.00640625  20.3388   24.2289   19.9951
0.00648438  20.1056   23.8925   19.8789
0.0065625  19.8584   23.513   19.6649
0.00664062  19.6797   23.1214   19.4591
0.00671875  19.5489   22.9494   19.2681
0.00679687  19.2443   22.6132   19.1597
0.006875  19.136   22.4049   19.0147
0.00695313  18.8635   22.0046   18.8279
0.00703125  18.6691   21.6031   18.8221
0.00710938  18.3994   21.5269   18.4538
0.0071875  18.4612   21.2413   18.4608
0.00726563  18.1395   20.9097   18.3898
0.00734375  18.0724   20.7197   18.124
0.00742188  17.8854   20.3464   17.8949
0.0075  17.6298   20.2335   17.8095
0.00757812  17.6093   20.0074   17.6759
0.00765625  17.2948   19.6954   17.5855
0.00773437  17.2623   19.463   17.5054
0.0078125  16.9916   19.1715   17.2832
0.00789063  16.9203   19.077   17.135
0.00796875  16.7822   18.783   17.0963
0.00804688  16.5025   18.596   16.9723
0.008125  16.4782   18.3159   16.7325
0.00820313  16.2431   18.1041   16.6703
0.00828125  16.1126   17.8465   16.5926
0.00835938  16.025   17.6669   16.4058
0.0084375  15.85   17.5557   16.3971
0.00851563  15.8351   17.404   16.0991
0.00859375  15.6539   17.2012   16.0943
0.00867188  15.521   17.0947   16.026
0.00875  15.3637   16.8462   15.808
0.00882813  15.2974   16.6518   15.7068
0.00890625  15.0895   16.4698   15.6355
0.00898438  15.0501   16.3022   15.4876
0.0090625  14.9201   16.1425   15.3658
0.00914062  14.7105   16.0028   15.4094
0.00921875  14.6465   15.8414   15.1494
0.00929687  14.4717   15.6616   15.0531
0.009375  14.4457   15.4644   14.9018
0.00945312  14.3122   15.4143   14.8329
0.00953125  14.2099   15.1828   14.6655
0.00960937  14.106   15.0614   14.6612
0.0096875  13.9355   14.8356   14.5116
0.00976562  13.8949   14.7455   14.4567
0.00984375  13.7893   14.6191   14.2794
0.00992188  13.6259   14.4883   14.2642
0.01  13.6658   14.3087   14.2139
0.0100781  13.4619   14.2115   14.1208
0.0101563  13.3412   13.999   13.9761
0.0102344  13.3051   13.9584   13.8509
0.0103125  13.135   13.8065   13.7902
0.0103906  13.0559   13.6177   13.6966
0.0104688  12.9761   13.6093   13.5912
0.0105469  12.9021   13.4129   13.5167
0.010625  12.7607   13.3846   13.4021
0.0107031  12.6821   13.2461   13.3288
0.0107813  12.5463   13.1068   13.2329
0.0108594  12.6326   12.9701   13.0822
0.0109375  12.4558   12.8273   13.0124
0.0110156  12.2856   12.6799   12.9629
0.0110937  12.2858   12.6554   12.8495
0.0111719  12.1798   12.5002   12.7657
0.01125  12.0232   12.3876   12.6495
0.0113281  11.9896   12.3768   12.5018
0.0114062  11.9924   12.2609   12.4577
0.0114844  11.8353   12.132   12.4412
0.0115625  11.7533   12.0038   12.3515
0.0116406  11.6966   11.9478   12.2966
0.0117188  11.579   11.8569   12.151
0.0117969  11.5119   11.7586   12.0916
0.011875  11.4565   11.6782   12.0225
0.0119531  11.3455   11.559   11.9062
0.0120313  11.2955   11.4945   11.8858
0.0121094  11.2074   11.3585   11.7789
0.0121875  11.122   11.3633   11.7157
0.0122656  10.9783   11.2416   11.6649
0.0123438  10.9688   11.1343   11.5589
0.0124219  10.918   11.0903   11.5384
0.0125  10.873   10.9857   11.4088
0.0125781  10.7826   10.8718   11.3437
0.0126563  10.6867   10.8156   11.3108
0.0127344  10.7053   10.7059   11.1813
0.0128125  10.5811   10.7092   11.1634
0.0128906  10.5289   10.5823   11.0619
0.0129688  10.4721   10.5595   10.9389
0.0130469  10.3935   10.4352   10.9379
0.013125  10.2839   10.3155   10.8787
0.0132031  10.2257   10.33   10.7776
0.0132812  10.1917   10.2345   10.7076
0.0133594  10.1992   10.1152   10.673
0.0134375  10.1202   10.0623   10.5905
0.0135156  10.0115   9.99411   10.5706
0.0135937  9.94662   9.92435   10.5137
0.0136719  9.94266   9.83526   10.5006
0.01375  9.89696   9.78163   10.3331
0.0138281  9.82336   9.71213   10.3233
0.0139063  9.69024   9.64006   10.2099
0.0139844  9.66528   9.54099   10.1249
0.0140625  9.6023   9.51309   10.1144
0.0141406  9.61869   9.39789   10.0754
0.0142188  9.49069   9.3833   9.97683
0.0142969  9.4377   9.34208   9.96864
0.014375  9.44512   9.30202   9.90336
0.0144531  9.40621   9.23622   9.76755
0.0145313  9.25491   9.11258   9.74656
0.0146094  9.20934   9.13958   9.68192
0.0146875  9.21574   9.07277   9.67245
0.0147656  9.1648   8.99981   9.69638
0.0148438  9.10272   8.97536   9.55085
0.0149219  9.0903   8.89958   9.50208
0.015  9.0039   8.82355   9.44563
0.0150781  8.95782   8.76646   9.43872
0.0151562  8.86758   8.72397   9.37459
0.0152344  8.8471   8.67341   9.28704
0.0153125  8.78438   8.64333   9.23955
0.0153906  8.6903   8.54541   9.20717
0.0154687  8.73037   8.48294   9.20474
0.0155469  8.75648   8.42586   9.14918
0.015625  8.66266   8.40858   9.14125
0.0157031  8.62912   8.36403   9.02336
0.0157813  8.53837   8.25472   8.93146
0.0158594  8.53696   8.23757   8.93926
0.0159375  8.48499   8.18714   8.9257
0.0160156  8.40883   8.10355   8.88499
0.0160938  8.35098   8.09318   8.78874
0.0161719  8.34381   7.9799   8.79642
0.01625  8.2967   8.04544   8.7392
0.0163281  8.3145   7.94816   8.72371
0.0164063  8.21747   7.92141   8.6473
0.0164844  8.16845   7.83168   8.65869
0.0165625  8.10176   7.7911   8.51546
0.0166406  8.04646   7.77395   8.52454
0.0167188  8.01139   7.69843   8.51712
0.0167969  7.99885   7.69702   8.40435
0.016875  7.96006   7.69779   8.42688
0.0169531  7.89402   7.63238   8.40435
0.0170313  7.84282   7.53536   8.32666
0.0171094  7.7943   7.50554   8.30042
0.0171875  7.84384   7.44909   8.25818
0.0172656  7.79866   7.40902   8.29286
0.0173438  7.75488   7.34925   8.16282
0.0174219  7.76819   7.3536   8.15142
0.0175  7.64109   7.28717   8.11853
0.0175781  7.71098   7.2192   8.08627
0.0176563  7.64557   7.21536   8.02995
0.0177344  7.57043   7.14278   7.97107
0.0178125  7.52371   7.18566   7.97248
0.0178906  7.44026   7.09274   7.93869
0.0179688  7.40595   7.12013   7.87597
0.0180469  7.41005   7.09747   7.86906
0.018125  7.33056   7.03552   7.88723
0.0182031  7.37203   7.03706   7.82195
0.0182812  7.34848   6.94938   7.81542
0.0183594  7.27526   6.90266   7.71725
0.0184375  7.25082   6.93734   7.66848
0.0185156  7.20256   6.77197   7.6457
0.0185937  7.17286   6.79181   7.6009
0.0186719  7.18579   6.81856   7.5689
0.01875  7.09261   6.72755   7.54918
0.0188281  7.14022   6.67226   7.59744
0.0189062  7.05587   6.68762   7.55981
0.0189844  7.01862   6.63782   7.48019
0.0190625  6.99942   6.58586   7.40915
0.0191406  6.9792   6.58342   7.4537
0.0192187  6.90906   6.54746   7.45408
0.0192969  6.9344   6.53517   7.42528
0.019375  6.88179   6.53158   7.3353
0.0194531  6.85606   6.49651   7.33146
0.0195312  6.82662   6.42842   7.25811
0.0196094  6.74342   6.38323   7.27411
0.0196875  6.75008   6.32051   7.28141
0.0197656  6.71322   6.25203   7.22611
0.0198438  6.6633   6.31629   7.16058
0.0199219  6.6656   6.25203   7.13792
0.02  6.6601   6.21478   7.12563
0.0200781  6.57843   6.18931   7.06227
0.0201563  6.60378   6.14029   7.01171
0.0202344  6.53824   6.12659   7.05651
0.0203125  6.53261   6.11162   6.99827
0.0203906  6.49536   6.0512   6.98266
0.0204688  6.46093   6.10906   6.90752
0.0205469  6.46938   6.04442   6.9001
0.020625  6.43366   5.92794   6.83866
0.0207031  6.40666   6.00461   6.86387
0.0207813  6.37299   5.94355   6.86285
0.0208594  6.31424   5.90234   6.80678
0.0209375  6.31053   5.9264   6.7721
0.0210156  6.26317   5.87802   6.74445
0.0210938  6.27315   5.86829   6.78029
0.0211719  6.25946   5.91347   6.67738
0.02125  6.1879   5.78406   6.66419
0.0213281  6.2121   5.76755   6.6441
0.0214063  6.17933   5.74234   6.67341
0.0214844  6.1335   5.7449   6.62323
0.0215625  6.12851   5.72621   6.56077
0.0216406  6.13594   5.6873   6.60134
0.0217188  6.08717   5.64045   6.51904
0.0217969  6.06234   5.59693   6.5257
0.021875  5.9991   5.60077   6.49011
0.0219531  6.01536   5.58106   6.46733
0.0220312  5.98067   5.53306   6.43878
0.0221094  5.9392   5.55187   6.40141
0.0221875  5.95866   5.4711   6.39104
0.0222656  5.89094   5.49555   6.45722
0.0223437  5.8935   5.46509   6.35136
0.0224219  5.89645   5.48582   6.32909
0.0225  5.87482   5.39827   6.27226
0.0225781  5.85651   5.42054   6.32013
0.0226562  5.81338   5.34042   6.22426
0.0227344  5.73786   5.35654   6.25574
0.0228125  5.7897   5.344   6.19763
0.0228906  5.71584   5.28026   6.20006
0.0229687  5.66067   5.29677   6.16448
0.0230469  5.65325   5.26784   6.13952
0.023125  5.64352   5.25094   6.14451
0.0232031  5.6375   5.22624   6.10816
0.0232812  5.63776   5.19834   6.05939
0.0233594  5.60589   5.16211   6.05568
0.0234375  5.56058   5.18118   6.03085
0.0235156  5.58669   5.17517   6.04672
0.0235938  5.53856   5.10118   6.00358
0.0236719  5.52986   5.12243   6.00973
0.02375  5.5447   5.11693   5.93894
0.0238281  5.45702   5.06854   5.93088
0.0239063  5.50925   5.07955   5.92358
0.0239844  5.45638   4.99302   5.89504
0.0240625  5.43642   5.06342   5.86368
0.0241406  5.40941   5.00122   5.85626
0.0242188  5.38829   4.96371   5.81274
0.0242969  5.37677   4.99366   5.72992
0.024375  5.36358   4.9431   5.77446
0.0244531  5.31981   4.92211   5.73235
0.0245313  5.31635   4.87846   5.73222
0.0246094  5.28922   4.86733   5.70611
0.0246875  5.26682   4.85875   5.67821
0.0247656  5.25798   4.87002   5.67526
0.0248438  5.2576   4.79245   5.6823
0.0249219  5.26093   4.8256   5.67386
0.025  5.22214   4.79987   5.64339
0.0250781  5.20166   4.79987   5.6343
0.0251563  5.16454   4.71053   5.62931
0.0252344  5.15162   4.75469   5.49811
0.0253125  5.11846   4.7648   5.57542
0.0253906  5.1031   4.70195   5.5337
0.0254688  5.12243   4.6601   5.50426
0.0255469  5.09632   4.65485   5.51475
0.025625  5.01645   4.63885   5.50259
0.0257031  5.02707   4.656   5.45946
0.0257813  5.03565   4.58893   5.42182
0.0258594  5.0633   4.64333   5.42784
0.0259375  5.02362   4.61402   5.37126
0.0260156  4.98304   4.55386   5.39814
0.0260937  4.9449   4.58637   5.39469
0.0261719  4.9504   4.5431   5.39418
0.02625  4.9545   4.5193   5.3504
0.0263281  4.94746   4.52058   5.34362
0.0264062  4.90726   4.49178   5.30125
0.0264844  4.90675   4.47654   5.23942
0.0265625  4.87386   4.47974   5.23789
0.0266406  4.85594   4.44723   5.26029
0.0267187  4.8009   4.40896   5.25222
0.0267969  4.82765   4.43866   5.19718
0.026875  4.77645   4.41434   5.17773
0.0269531  4.77184   4.38989   5.19437
0.0270312  4.7671   4.3735   5.17389
0.0271094  4.75802   4.32922   5.15955
0.0271875  4.74957   4.3424   5.13267
0.0272656  4.75379   4.31258   5.14445
0.0273438  4.69427   4.30502   5.08595
0.0274219  4.74368   4.30234   5.13907
0.0275  4.70771   4.25805   5.08134
0.0275781  4.67571   4.25318   5.06816
0.0276563  4.70118   4.31283   4.97638
0.0277344  4.67098   4.2112   5.03181
0.0278125  4.63629   4.21453   4.97229
0.0278906  4.60224   4.20762   4.99878
0.0279688  4.59776   4.22797   5.02387
0.0280469  4.61299   4.18061   4.97152
0.028125  4.59648   4.13978   4.95654
0.0282031  4.57779   4.11277   4.93274
0.0282813  4.53312   4.10189   4.91917
0.0283594  4.54784   4.09997   4.91238
0.0284375  4.5367   4.0521   4.88422
0.0285156  4.47654   4.08717   4.86733
0.0285938  4.50522   4.07936   4.8663
0.0286719  4.48704   4.05069   4.82496
0.02875  4.50138   4.04134   4.79066
0.0288281  4.50829   4.05376   4.82278
0.0289063  4.43597   4.02022   4.784
0.0289844  4.42099   3.9913   4.78605
0.0290625  4.42714   3.99667   4.73664
0.0291406  4.42419   3.99437   4.75558
0.0292188  4.43712   3.97939   4.75072
0.0292969  4.3968   3.96851   4.78208
0.029375  4.37491   3.93242   4.7488
0.0294531  4.33139   3.97158   4.6871
0.0295313  4.36557   3.91859   4.65459
0.0296094  4.34125   3.91795   4.68762
0.0296875  4.30144   3.87699   4.65472
0.0297656  4.30912   3.8985   4.7008
0.0298438  4.29402   3.86854   4.64154
0.0299219  4.30707   3.88608   4.62016
0.03  4.27802   3.85613   4.60544
0.0300781  4.2743   3.89197   4.60262
0.0301562  4.3049   3.82694   4.56307
0.0302344  4.22835   3.82464   4.55219
0.0303125  4.22886   3.80966   4.56666
0.0303906  4.20442   3.79187   4.54528
0.0304687  4.17536   3.80224   4.52787
0.0305469  4.17114   3.77664   4.48627
0.030625  4.19149   3.75347   4.48422
0.0307031  4.15181   3.73107   4.48538
0.0307812  4.18547   3.77203   4.44723
0.0308594  4.15846   3.74234   4.47898
0.0309375  4.16192   3.69869   4.44851
0.0310156  4.1335   3.70496   4.47027
0.0310937  4.10739   3.69933   4.42867
0.0311719  4.1024   3.75206   4.39373
0.03125  4.0535   3.65299   4.40794
0.0313281  4.0672   3.6311   4.35379
0.0314063  4.05376   3.62726   4.35277
0.0314844  4.04262   3.61075   4.37453
0.0315625  4.0329   3.63021   4.36966
0.0316406  4.03136   3.58054   4.3113
0.0317188  4.0247   3.60589   4.31629
0.0317969  4.00794   3.57504   4.35136
0.031875  3.98464   3.5703   4.27328
0.0319531  4.03123   3.59526   4.35878
0.0320312  4.02342   3.5561   4.30835
0.0321094  3.92346   3.5808   4.27674
0.0321875  3.94957   3.56339   4.28378
0.0322656  3.98349   3.59898   4.26125
0.0323437  3.92934   3.53165   4.256
0.0324219  3.85485   3.53062   4.24781
0.0325  3.9561   3.49402   4.19405
0.0325781  3.88787   3.47725   4.22221
0.0326562  3.88595   3.46368   4.16448
0.0327344  3.90362   3.49325   4.18957
0.0328125  3.86586   3.43104   4.16691
0.0328906  3.86829   3.45971   4.20045
0.0329687  3.8967   3.48813   4.14758
0.0330469  3.82963   3.41798   4.14669
0.033125  3.84038   3.43155   4.11814
0.0332031  3.80416   3.39482   4.10189
0.0332812  3.84166   3.43808   4.08051
0.0333594  3.83309   3.46022   4.08269
0.0334375  3.82605   3.39469   4.05926
0.0335156  3.76461   3.34848   4.07552
0.0335937  3.76013   3.37075   4.03558
0.0336719  3.82477   3.4089   4.08179
0.03375  3.75923   3.37267   4.07667
0.0338281  3.76013   3.3248   3.99974
0.0339062  3.78624   3.35078   4.04019
0.0339844  3.70701   3.37229   4.02061
0.0340625  3.67923   3.28371   4.01267
0.0341406  3.74566   3.28512   4.02739
0.0342187  3.71661   3.2809   3.94637
0.0342969  3.78291   3.2617   3.99462
0.034375  3.69421   3.31251   3.95315
0.0344531  3.69728   3.28986   3.95546
0.0345312  3.66144   3.2585   3.93101
0.0346094  3.68102   3.24723   3.97709
0.0346875  3.63558   3.25248   3.92832
0.0347656  3.69344   3.22867   3.91846
0.0348437  3.64109   3.25376   3.91565
0.0349219  3.62445   3.2169   3.88762
0.035  3.63802   3.21395   3.91718
0.0350781  3.62829   3.21088   3.84973
0.0351562  3.61766   3.18387   3.87968
0.0352344  3.56416   3.21088   3.85229
0.0353125  3.60474   3.17146   3.87021
0.0353906  3.56058   3.16198   3.83322
0.0354688  3.54099   3.18822   3.84243
0.0355469  3.55546   3.15238   3.84179
0.035625  3.56275   3.19066   3.78394
0.0357031  3.5575   3.16006   3.80147
0.0357813  3.51731   3.10413   3.78432
0.0358594  3.53651   3.10874   3.77485
0.0359375  3.51834   3.08634   3.77229
0.0360156  3.51373   3.09683   3.7417
0.0360938  3.51718   3.07136   3.78701
0.0361719  3.51078   3.07584   3.70342
0.03625  3.52128   3.08749   3.73888
0.0363281  3.47379   3.06381   3.73926
0.0364063  3.50771   3.03898   3.74374
0.0364844  3.46022   3.04384   3.74797
0.0365625  3.47456   2.98995   3.68934
0.0366406  3.43974   3.0665   3.68
0.0367188  3.44026   3.03616   3.6791
0.0367969  3.46752   3.05805   3.64582
0.036875  3.39968   3.03526   3.73018
0.0369531  3.42003   3.00902   3.68166
0.0370313  3.38854   2.9975   3.66592
0.0371094  3.38355   2.98202   3.63046
0.0371875  3.40083   2.9856   3.59565
0.0372656  3.36883   2.99661   3.63418
0.0373438  3.38253   2.98688   3.65709
0.0374219  3.37805   2.99878   3.56403
0.0375  3.34323   2.94067   3.60499
0.0375781  3.33798   2.96768   3.57875
0.0376563  3.34016   2.95219   3.61664
0.0377344  3.31315   2.93786   3.58093
0.0378125  3.31174   2.91264   3.54534
0.0378906  3.30138   2.90458   3.53293
0.0379688  3.29754   2.93376   3.52486
0.0380469  3.33158   2.8745   3.50912
0.038125  3.31021   2.92454   3.57901
0.0382031  3.29766   2.88934   3.5104
0.0382813  3.2576   2.90982   3.55187
0.0383594  3.28038   2.90394   3.49658
0.0384375  3.25491   2.88371   3.51066
0.0385156  3.2457   2.87629   3.48838
0.0385938  3.26118   2.83098   3.48582
0.0386719  3.232   2.86477   3.45702
0.03875  3.27296   2.84634   3.48838
0.0388281  3.22138   2.85824   3.41658
0.0389063  3.22112   2.82714   3.43872
0.0389844  3.22458   2.81702   3.42541
0.0390625  3.25965   2.8128   3.46176
0.0391406  3.19974   2.83917   3.38867
0.0392188  3.17261   2.78349   3.44602
0.0392969  3.22432   2.80755   3.38112
0.039375  3.18451   2.78272   3.42426
0.0394531  3.17094   2.79091   3.38854
0.0395313  3.14624   2.7872   3.38534
0.0396094  3.18323   2.80051   3.38483
0.0396875  3.14662   2.77466   3.3888
0.0397656  3.12422   2.76966   3.34118
0.0398438  3.1831   2.77581   3.36205
0.0399219  3.13318   2.73907   3.35514
0.04  3.12602   2.78554   3.29549
0.0400781  3.12998   2.73408   3.34438
0.0401562  3.11859   2.7319   3.33107
0.0402344  3.12563   2.73894   3.33517
0.0403125  3.07213   2.73587   3.31802
0.0403906  3.10285   2.65702   3.31046
0.0404687  3.07571   2.68173   3.30509
0.0405469  3.08544   2.71347   3.27526
0.040625  3.08915   2.70784   3.28563
0.0407031  3.09197   2.7159   3.30022
0.0407812  3.04512   2.69069   3.25581
0.0408594  3.06726   2.66496   3.27603
0.0409375  3.05254   2.67226   3.23507
0.0410156  3.05702   2.66176   3.25043
0.0410937  3.04998   2.66112   3.26144
0.0411719  3.04486   2.64691   3.24134
0.04125  3.0089   2.65523   3.25133
0.0413281  3.01069   2.6487   3.21933
0.0414062  3.04896   2.65267   3.20397
0.0414844  3.04077   2.60365   3.18067
0.0415625  3.0304   2.64051   3.18272
0.0416406  2.99789   2.60109   3.18246
0.0417187  2.98112   2.63334   3.17325
0.0417969  2.96883   2.59072   3.16442
0.041875  2.98419   2.6144   3.18746
0.0419531  2.98778   2.58074   3.1959
0.0420312  2.94899   2.57562   3.18477
0.0421094  2.98368   2.59034   3.18835
0.0421875  2.95296   2.57523   3.14842
0.0422656  2.95578   2.59277   3.14995
0.0423437  2.94733   2.56102   3.10989
0.0424219  2.91021   2.57382   3.11539
0.0425  2.93696   2.52864   3.14637
0.0425781  2.95117   2.56141   3.10259
0.0426562  2.92954   2.57754   3.10272
0.0427344  2.94246   2.50483   3.03104
0.0428125  2.91251   2.54592   3.07955
0.0428906  2.88358   2.52672   3.10656
0.0429688  2.91085   2.50778   3.06778
0.0430469  2.88794   2.51302   3.11002
0.043125  2.89677   2.51814   3.06214
0.0432031  2.89062   2.50675   3.06547
0.0432813  2.8759   2.50112   3.04154
0.0433594  2.90278   2.49088   3.05715
0.0434375  2.86285   2.4896   3.07315
0.0435156  2.8695   2.50982   3.07123
0.0435938  2.83405   2.49523   3.06458
0.0436719  2.85965   2.49062   3.06675
0.04375  2.83674   2.47296   3.01235
0.0438281  2.84006   2.47987   3.02067
0.0439063  2.8375   2.47194   2.97805
0.0439844  2.84326   2.43674   3.03488
0.0440625  2.79206   2.46784   3.00506
0.0441406  2.80192   2.44198   2.99584
0.0442188  2.79667   2.46246   2.99379
0.0442969  2.81651   2.45299   3.01734
0.044375  2.81498   2.44826   3.00838
0.0444531  2.79091   2.43098   2.97549
0.0445313  2.77402   2.40576   2.99021
0.0446094  2.76966   2.39757   2.97715
0.0446875  2.7552   2.3849   2.92288
0.0447656  2.74214   2.38285   2.94758
0.0448438  2.77734   2.3671   2.98138
0.0449219  2.7639   2.38682   2.95488
0.045  2.79744   2.35123   2.95104
0.0450781  2.75366   2.37376   2.93286
0.0451563  2.72461   2.39949   2.93978
0.0452344  2.76262   2.3927   2.89894
0.0453125  2.7424   2.37197   2.91904
0.0453906  2.71296   2.39181   2.93286
0.0454688  2.73165   2.35827   2.92467
0.0455469  2.69235   2.33062   2.87616
0.045625  2.70259   2.31923   2.85478
0.0457031  2.70298   2.35533   2.87398
0.0457813  2.70054   2.33523   2.91725
0.0458594  2.7136   2.34765   2.86387
0.0459375  2.70118   2.304   2.87514
0.0460156  2.68429   2.30234   2.86669
0.0460938  2.6665   2.31987   2.85811
0.0461719  2.6912   2.31398   2.84173
0.04625  2.70592   2.31808   2.85542
0.0463281  2.68365   2.33229   2.83379
0.0464063  2.65946   2.30208   2.86182
0.0464844  2.61517   2.28557   2.85453
0.0465625  2.6313   2.27162   2.81971
0.0466406  2.65408   2.28109   2.80794
0.0467188  2.65946   2.28467   2.80653
0.0467969  2.65139   2.30029   2.82816
0.046875  2.61658   2.30502   2.78643
0.0469531  2.63642   2.28941   2.78106
0.0470313  2.61325   2.29043   2.80435
0.0471094  2.64013   2.25459   2.76634
0.0471875  2.61632   2.29107   2.7511
0.0472656  2.65062   2.2784   2.80934
0.0473438  2.57485   2.25318   2.74906
0.0474219  2.61261   2.28147   2.74509
0.0475  2.59533   2.26662   2.75789
0.0475781  2.61222   2.23219   2.75597
0.0476563  2.60877   2.23462   2.71322
0.0477344  2.58701   2.25139   2.7223
0.0478125  2.6249   2.26022   2.73779
0.0478906  2.57574   2.21043   2.73741
0.0479688  2.56986   2.23283   2.73331
0.0480469  2.59418   2.21389   2.74355
0.048125  2.55526   2.21965   2.68186
0.0482031  2.59507   2.19955   2.71347
0.0482812  2.53466   2.21299   2.70413
0.0483594  2.55731   2.18342   2.72064
0.0484375  2.52467   2.19725   2.69402
0.0485156  2.53555   2.20762   2.70515
0.0485937  2.52736   2.18355   2.68531
0.0486719  2.51635   2.16922   2.66816
0.04875  2.5568   2.19827   2.65933
0.0488281  2.51674   2.18509   2.672
0.0489062  2.51187   2.1705   2.67648
0.0489844  2.54669   2.14438   2.68058
0.0490625  2.51046   2.16973   2.6537
0.0491406  2.51994   2.16755   2.68608
0.0492187  2.48922   2.14707   2.66406
0.0492969  2.48538   2.14694   2.67238
0.049375  2.49267   2.1623   2.66061
0.0494531  2.48   2.13363   2.63859
0.0495312  2.4727   2.11034   2.64333
0.0496094  2.50112   2.12365   2.64947
0.0496875  2.46874   2.15283   2.61965
0.0497656  2.46874   2.11622   2.62656
0.0498437  2.45235   2.1097   2.63808
0.0499219  2.4489   2.12006   2.624
0.05  2.46848   2.09536   2.57792
0.0500781  2.47219   2.11123   2.59866
0.0501562  2.45107   2.10176   2.58611
0.0502344  2.43597   2.1097   2.56576
0.0503125  2.44595   2.08384   2.5952
0.0503906  2.48218   2.11968   2.58022
0.0504687  2.43853   2.11098   2.6039
0.0505469  2.42522   2.08998   2.58458
0.050625  2.44096   2.08192   2.5513
0.0507031  2.44006   2.08666   2.56832
0.0507812  2.44134   2.04531   2.56666
0.0508594  2.42048   2.07027   2.53146
0.0509375  2.4   2.03482   2.51648
0.0510156  2.40192   2.05709   2.51277
0.0510938  2.4384   2.06886   2.54515
0.0511719  2.39706   2.02918   2.52749
0.05125  2.42688   2.04314   2.51789
0.0513281  2.38502   2.03072   2.49062
0.0514063  2.35891   2.04544   2.54093
0.0514844  2.384   2.03802   2.528
0.0515625  2.34739   2.03354   2.5335
0.0516406  2.37747   2.0192   2.5111
0.0517188  2.38515   2.02394   2.52659
0.0517969  2.35482   2.02278   2.49331
0.051875  2.36122   2.01421   2.51891
0.0519531  2.35776   2.03213   2.4937
0.0520313  2.33702   2.02163   2.48781
0.0521094  2.34086   2.0128   2.51622
0.0521875  2.35533   2.01216   2.49626
0.0522656  2.34906   2.01626   2.51174
0.0523438  2.33178   1.99398   2.46963
0.0524219  2.36045   1.97414   2.51174
0.0525  2.3273   1.98246   2.47411
0.0525781  2.36198   2.00013   2.45414
0.0526563  2.32525   2.02522   2.46784
0.0527344  2.33126   1.96902   2.41779
0.0528125  2.33702   1.9753   2.49011
0.0528906  2.34586   1.96787   2.43085
0.0529688  2.32934   1.97235   2.4471
0.0530469  2.28954   1.98195   2.43507
0.053125  2.32269   1.968   2.38694
0.0532031  2.31155   2.00819   2.42906
0.0532813  2.33741   1.95853   2.42048
0.0533594  2.27904   1.97926   2.40602
0.0534375  2.29376   1.93882   2.41664
0.0535156  2.3049   1.95302   2.41715
0.0535938  2.28045   1.95059   2.42688
0.0536719  2.2848   1.97082   2.39168
0.05375  2.28416   1.94419   2.41485
0.0538281  2.31667   1.95238   2.36672
0.0539063  2.26099   1.91053   2.40704
0.0539844  2.27264   1.94406   2.42304
0.0540625  2.28058   1.9305   2.38963
0.0541406  2.25574   1.92794   2.34765
0.0542188  2.24026   1.9095   2.3904
0.0542969  2.2496   1.92422   2.38093
0.054375  2.26624   1.91206   2.38093
0.0544531  2.25306   1.9159   2.37222
0.0545313  2.23117   1.91501   2.36659
0.0546094  2.25536   1.91411   2.35379
0.0546875  2.22643   1.92717   2.3511
0.0547656  2.24038   1.86278   2.32998
0.0548438  2.23603   1.90234   2.31091
0.0549219  2.23194   1.89478   2.32653
0.055  2.22694   1.88582   2.35533
0.0550781  2.2089   1.88416   2.34765
0.0551563  2.2208   1.91411   2.33766
0.0552344  2.23834   1.86854   2.31475
0.0553125  2.208   1.87379   2.34253
0.0553906  2.23552   1.86176   2.30989
0.0554688  2.21235   1.86816   2.3287
0.0555469  2.17882   1.84576   2.29645
0.055625  2.18714   1.86176   2.30246
0.0557031  2.17984   1.84384   2.33933
0.0557813  2.20966   1.8249   2.30029
0.0558594  2.18176   1.87584   2.29811
0.0559375  2.16346   1.86317   2.31885
0.0560156  2.15014   1.8217   2.29645
0.0560937  2.1591   1.83552   2.29363
0.0561719  2.18227   1.83552   2.28851
0.05625  2.18035   1.83898   2.26765
0.0563281  2.15923   1.8519   2.26701
0.0564062  2.17818   1.8441   2.27008
0.0564844  2.16435   1.84883   2.30592
0.0565625  2.14093   1.83117   2.2537
0.0566406  2.10586   1.80621   2.22323
0.0567187  2.13363   1.82298   2.2464
0.0567969  2.13555   1.82554   2.26624
0.056875  2.16832   1.82118   2.24576
0.0569531  2.15014   1.84102   2.24717
0.0570312  2.14656   1.79802   2.22976
0.0571094  2.15014   1.80326   2.22797
0.0571875  2.11763   1.80109   2.24243
0.0572656  2.13402   1.81427   2.26253
0.0573437  2.12096   1.77971   2.28557
0.0574219  2.12518   1.75232   2.22861
0.0575  2.13837   1.78522   2.22477
0.0575781  2.11226   1.77024   2.21696
0.0576562  2.11456   1.76154   2.23488
0.0577344  2.1239   1.80416   2.19251
0.0578125  2.12813   1.79085   2.1929
0.0578906  2.09421   1.76474   2.1751
0.0579687  2.09946   1.76128   2.2007
0.0580469  2.08909   1.7824   2.19981
0.058125  2.06899   1.76653   2.18637
0.0582031  2.09357   1.76653   2.19968
0.0582812  2.06694   1.77011   2.21363
0.0583594  2.09715   1.76166   2.19571
0.0584375  2.04608   1.74272   2.17293
0.0585156  2.09715   1.76755   2.15821
0.0585938  2.064   1.77293   2.17446
0.0586719  2.06874   1.75718   2.1993
0.05875  2.04416   1.72851   2.18675
0.0588281  2.04339   1.75066   2.16051
0.0589063  2.06323   1.76358   2.16333
0.0589844  2.06874   1.74822   2.15629
0.0590625  2.04787   1.75398   2.13107
0.0591406  2.06528   1.72979   2.18867
0.0592188  2.04173   1.6896   2.17075
0.0592969  2.08845   1.73299   2.1641
0.059375  2.02739   1.71187   2.14579
0.0594531  2.02688   1.71789   2.14605
0.0595313  2.04275   1.71021   2.12506
0.0596094  1.99194   1.71814   2.13952
0.0596875  2.03738   1.6983   2.12992
0.0597656  1.99706   1.72083   2.10995
0.0598438  2.00922   1.72685   2.12928
0.0599219  2.03354   1.7079   2.12365
0.06  2.01485   1.71955   2.10803
0.0600781  2.04314   1.70509   2.12211
0.0601563  2.02534   1.70829   2.12006
0.0602344  2.02304   1.70445   2.11968
0.0603125  2.01907   1.70086   2.10394
0.0603906  1.99872   1.67168   2.09728
0.0604688  1.97952   1.66886   2.07808
0.0605469  1.96083   1.6983   2.10586
0.060625  2.02035   1.68448   2.08934
0.0607031  1.97875   1.67834   2.09818
0.0607813  2.01971   1.66042   2.11238
0.0608594  1.98541   1.70458   2.08474
0.0609375  2.00858   1.67654   2.07117
0.0610156  1.97427   1.67667   2.06259
0.0610938  1.96314   1.6745   2.07949
0.0611719  1.9808   1.70432   2.04813
0.06125  1.9799   1.6704   2.05683
0.0613281  1.95558   1.63968   2.03904
0.0614063  1.95008   1.66976   2.05568
0.0614844  1.97888   1.65466   2.02662
0.0615625  1.96954   1.64557   2.02854
0.0616406  1.96902   1.6608   2.04915
0.0617188  1.93754   1.64173   2.06528
0.0617969  1.97389   1.64186   2.04877
0.061875  1.96979   1.64928   2.05709
0.0619531  1.95955   1.6384   2.032
0.0620313  1.95123   1.64826   2.04544
0.0621094  1.9456   1.6393   2.05606
0.0621875  1.94483   1.6521   2.02445
0.0622656  1.96275   1.61997   2.01754
0.0623438  1.93203   1.61267   2.05888
0.0624219  1.90963   1.62419   2.04518
0.0625  1.94522   1.61638   2.04147
0.0625781  1.91846   1.6009   2.03661
0.0626562  1.92384   1.63814   2.02688
0.0627344  1.92397   1.6183   2.02662
0.0628125  1.90157   1.62419   2.0457
0.0628906  1.94202   1.62189   2.0215
0.0629688  1.93178   1.62278   2.00115
0.0630469  1.90259   1.63174   2.03994
0.063125  1.9465   1.59411   1.99885
0.0632031  1.9264   1.5767   1.98221
0.0632812  1.89325   1.61382   2.00192
0.0633594  1.91616   1.61805   1.9648
0.0634375  1.92192   1.61114   2.00282
0.0635156  1.91066   1.57043   1.99091
0.0635938  1.91398   1.58195   1.99539
0.0636719  1.90976   1.5785   1.98746
0.06375  1.92038   1.60486   1.98784
0.0638281  1.90298   1.57645   1.96288
0.0639062  1.8807   1.59168   1.95302
0.0639844  1.90451   1.5657   1.9671
0.0640625  1.872   1.58592   1.94214
0.0641406  1.88454   1.56621   1.98515
0.0642188  1.88211   1.58541   1.93587
0.0642969  1.86189   1.55994   1.98618
0.064375  1.86253   1.58758   1.94918
0.0644531  1.85702   1.56851   1.96467
0.0645312  1.88198   1.55494   1.92819
0.0646094  1.86496   1.56173   1.94189
0.0646875  1.84614   1.57504   1.92
0.0647656  1.86906   1.54048   1.91757
0.0648438  1.84627   1.52909   1.93101
0.0649219  1.85523   1.54854   1.94483
0.065  1.85075   1.53715   1.94317
0.0650781  1.85856   1.56122   1.91744
0.0651562  1.87686   1.56992   1.91872
0.0652344  1.8615   1.54125   1.91155
0.0653125  1.83168   1.55674   1.92691
0.0653906  1.84883   1.53421   1.91142
0.0654688  1.82554   1.54675   1.92602
0.0655469  1.82528   1.54573   1.90861
0.065625  1.81824   1.53318   1.936
0.0657031  1.82733   1.54342   1.91232
0.0657812  1.8519   1.5136   1.92742
0.0658594  1.83411   1.51398   1.90234
0.0659375  1.82234   1.55302   1.92768
0.0660156  1.86189   1.52627   1.88454
0.0660938  1.82438   1.51962   1.88595
0.0661719  1.81875   1.5232   1.90874
0.06625  1.81197   1.50784   1.86598
0.0663281  1.81158   1.52806   1.89197
0.0664062  1.78419   1.50861   1.9255
0.0664844  1.80275   1.52934   1.8967
0.0665625  1.81824   1.51898   1.89018
0.0666406  1.77459   1.49952   1.89747
0.0667188  1.80762   1.50733   1.90042
0.0667969  1.78982   1.50067   1.87302
0.066875  1.80915   1.50067   1.8697
0.0669531  1.80019   1.50784   1.89402
0.0670313  1.81658   1.50989   1.85958
0.0671094  1.79955   1.49837   1.87264
0.0671875  1.77178   1.48813   1.84998
0.0672656  1.77792   1.4807   1.85741
0.0673438  1.80723   1.50374   1.84307
0.0674219  1.82016   1.4912   1.85331
0.0675  1.78573   1.46189   1.86163
0.0675781  1.79302   1.46611   1.84
0.0676563  1.80134   1.48531   1.83309
0.0677344  1.80058   1.49965   1.8391
0.0678125  1.77792   1.48045   1.85382
0.0678906  1.7856   1.48045   1.82861
0.0679688  1.77946   1.48019   1.84051
0.0680469  1.78202   1.48352   1.82784
0.068125  1.80173   1.47277   1.83539
0.0682031  1.78522   1.47072   1.84704
0.0682813  1.7481   1.4711   1.82208
0.0683594  1.7609   1.46739   1.82374
0.0684375  1.7792   1.4711   1.80147
0.0685156  1.76819   1.46637   1.80634
0.0685937  1.74618   1.47597   1.84397
0.0686719  1.75808   1.45997   1.81248
0.06875  1.76269   1.4423   1.81632
0.0688281  1.7769   1.44883   1.78918
0.0689063  1.76627   1.43488   1.79635
0.0689844  1.76691   1.44883   1.80339
0.0690625  1.7632   1.43245   1.80224
0.0691406  1.76627   1.43565   1.76998
0.0692187  1.74848   1.45101   1.79482
0.0692969  1.75168   1.42758   1.79392
0.069375  1.72032   1.45178   1.80749
0.0694531  1.72096   1.43078   1.81709
0.0695313  1.7289   1.41197   1.79418
0.0696094  1.71546   1.4313   1.80787
0.0696875  1.71328   1.42528   1.81888
0.0697656  1.74451   1.42106   1.78291
0.0698437  1.72954   1.41824   1.79443
0.0699219  1.72966   1.4135   1.81453
0.07  1.71443   1.42349   1.76614
0.0700781  1.72467   1.42029   1.74822
0.0701563  1.6937   1.42259   1.78598
0.0702344  1.6823   1.41594   1.7728
0.0703125  1.72429   1.41286   1.76563
0.0703906  1.7079   1.4153   1.77267
0.0704687  1.72339   1.42208   1.7481
0.0705469  1.72685   1.42758   1.76141
0.070625  1.66374   1.40288   1.76256
0.0707031  1.6937   1.38611   1.74464
0.0707813  1.72864   1.40045   1.76806
0.0708594  1.70458   1.39686   1.73158
0.0709375  1.7152   1.39123   1.75283
0.0710156  1.68832   1.40544   1.74208
0.0710937  1.712   1.37037   1.71443
0.0711719  1.67821   1.37472   1.73056
0.07125  1.68448   1.38598   1.74861
0.0713281  1.67578   1.40941   1.73926
0.0714063  1.66413   1.39098   1.72224
0.0714844  1.6887   1.40262   1.74221
0.0715625  1.66234   1.40582   1.72685
0.0716406  1.67642   1.40723   1.72877
0.0717187  1.67091   1.36346   1.73248
0.0717969  1.66656   1.3911   1.71712
0.071875  1.65824   1.37766   1.72454
0.0719531  1.68256   1.36781   1.70253
0.0720313  1.67245   1.38202   1.71392
0.0721094  1.67693   1.37485   1.71494
0.0721875  1.68013   1.35027   1.71251
0.0722656  1.66707   1.36128   1.72083
0.0723437  1.66618   1.37574   1.7184
0.0724219  1.67974   1.37165   1.72659
0.0725  1.6631   1.38726   1.69613
0.0725781  1.63878   1.36666   1.69997
0.0726563  1.66413   1.35245   1.69306
0.0727344  1.64237   1.35757   1.69766
0.0728125  1.65197   1.36794   1.69958
0.0728906  1.63763   1.3417   1.68538
0.0729687  1.62752   1.34502   1.68486
0.0730469  1.61357   1.33414   1.66938
0.073125  1.63315   1.34221   1.66093
0.0732031  1.63456   1.35526   1.67744
0.0732813  1.64851   1.37792   1.69344
0.0733594  1.62637   1.32493   1.6951
0.0734375  1.65606   1.34246   1.69229
0.0735156  1.62829   1.34771   1.68448
0.0735937  1.6215   1.31904   1.67232
0.0736719  1.63802   1.35667   1.66541
0.07375  1.62125   1.33363   1.67987
0.0738281  1.62675   1.35846   1.68397
0.0739063  1.64365   1.35398   1.67923
0.0739844  1.61894   1.34144   1.64659
0.0740625  1.63405   1.33504   1.65658
0.0741406  1.6023   1.33478   1.66592
0.0742188  1.61574   1.31213   1.65747
0.0742969  1.60922   1.33286   1.64493
0.074375  1.5927   1.34554   1.67795
0.0744531  1.58886   1.29933   1.65811
0.0745313  1.61037   1.3248   1.66387
0.0746094  1.60909   1.31814   1.67206
0.0746875  1.63891   1.32736   1.64621
0.0747656  1.61139   1.3056   1.65312
0.0748438  1.5927   1.31034   1.63034
0.0749219  1.59744   1.30291   1.64774
0.075  1.62534   1.30918   1.65568
0.0750781  1.57414   1.31072   1.63699
0.0751563  1.59117   1.3152   1.6151
0.0752344  1.59834   1.31482   1.64698
0.0753125  1.60538   1.31866   1.63443
0.0753906  1.5991   1.30099   1.62406
0.0754688  1.58579   1.29344   1.61971
0.0755469  1.61395   1.30163   1.62381
0.075625  1.59885   1.30739   1.64736
0.0757031  1.56506   1.27846   1.65107
0.0757813  1.57171   1.28794   1.63686
0.0758594  1.57914   1.3271   1.62048
0.0759375  1.56288   1.28282   1.62829
0.0760156  1.58182   1.29152   1.58477
0.0760938  1.59091   1.28973   1.62163
0.0761719  1.56122   1.30099   1.632
0.07625  1.58733   1.30496   1.64058
0.0763281  1.56826   1.28973   1.6064
0.0764062  1.55366   1.29702   1.60243
0.0764844  1.56749   1.31904   1.61242
0.0765625  1.5904   1.312   1.60934
0.0766406  1.55149   1.26976   1.61638
0.0767188  1.54918   1.31699   1.60102
0.0767969  1.55904   1.28026   1.62304
0.076875  1.54138   1.30714   1.59898
0.0769531  1.57619   1.26426   1.61677
0.0770312  1.52499   1.26208   1.58042
0.0771094  1.56109   1.27552   1.62522
0.0771875  1.54086   1.2745   1.58234
0.0772656  1.53677   1.2768   1.5831
0.0773438  1.53203   1.27565   1.59834
0.0774219  1.55494   1.2777   1.59475
0.0775  1.5479   1.27424   1.57862
0.0775781  1.53037   1.25606   1.57325
0.0776562  1.5392   1.2631   1.57299
0.0777344  1.53894   1.25619   1.59629
0.0778125  1.55379   1.2448   1.57107
0.0778906  1.52653   1.2791   1.57837
0.0779688  1.55187   1.25018   1.58221
0.0780469  1.54778   1.24902   1.57069
0.078125  1.53101   1.26195   1.58464
0.0782031  1.53933   1.2471   1.59283
0.0782812  1.51168   1.25043   1.57594
0.0783594  1.53971   1.23981   1.56749
0.0784375  1.51373   1.2457   1.5584
0.0785156  1.50938   1.26362   1.57235
0.0785938  1.53088   1.26912   1.56915
0.0786719  1.50336   1.24544   1.54445
0.07875  1.51616   1.23392   1.5593
0.0788281  1.53574   1.21587   1.56134
0.0789062  1.51347   1.26464   1.54906
0.0789844  1.50682   1.2439   1.54202
0.0790625  1.50835   1.21651   1.55302
0.0791406  1.51603   1.23366   1.54125
0.0792188  1.50784   1.21728   1.52525
0.0792969  1.51219   1.21075   1.5456
0.079375  1.49824   1.24352   1.5392
0.0794531  1.48659   1.2247   1.54688
0.0795312  1.51245   1.21792   1.55277
0.0796094  1.48621   1.21754   1.55661
0.0796875  1.52115   1.21971   1.52486
0.0797656  1.50362   1.2265   1.50925
0.0798438  1.50925   1.22163   1.5287
0.0799219  1.50886   1.22726   1.53062
0.08  1.48966   1.21971   1.50579
0.0800781  1.48442   1.2087   1.53523
0.0801562  1.4903   1.22202   1.52102
0.0802344  1.49619   1.21677   1.55968
0.0803125  1.48864   1.21562   1.51206
0.0803906  1.47354   1.19142   1.52742
0.0804688  1.48454   1.21702   1.50605
0.0805469  1.49811   1.22074   1.53434
0.080625  1.4743   1.19053   1.54598
0.0807031  1.48608   1.2183   1.5017
0.0807812  1.50733   1.20448   1.51603
0.0808594  1.47379   1.20538   1.49862
0.0809375  1.4825   1.22163   1.49312
0.0810156  1.47917   1.20064   1.52
0.0810938  1.44998   1.1808   1.52346
0.0811719  1.46509   1.20064   1.4857
0.08125  1.48352   1.20563   1.48826
0.0813281  1.46163   1.22355   1.4807
0.0814062  1.47354   1.20512   1.47802
0.0814844  1.46573   1.16608   1.4944
0.0815625  1.45715   1.18989   1.49133
0.0816406  1.46509   1.1927   1.47558
0.0817188  1.45408   1.18682   1.48493
0.0817969  1.46125   1.19552   1.48941
0.081875  1.48544   1.17504   1.51258
0.0819531  1.4615   1.19347   1.4793
0.0820312  1.44   1.18656   1.47392
0.0821094  1.45434   1.17542   1.48493
0.0821875  1.4487   1.18016   1.47648
0.0822656  1.42029   1.19347   1.48019
0.0823438  1.45152   1.18285   1.48032
0.0824219  1.43155   1.17478   1.4857
0.0825  1.45613   1.18912   1.49363
0.0825781  1.44806   1.18579   1.47405
0.0826563  1.44358   1.18106   1.49069
0.0827344  1.44243   1.15814   1.45152
0.0828125  1.42771   1.16698   1.47213
0.0828906  1.42285   1.17568   1.45779
0.0829688  1.43437   1.17018   1.44666
0.0830469  1.46074   1.14419   1.47674
0.083125  1.40352   1.17658   1.46624
0.0832031  1.4487   1.16838   1.46714
0.0832813  1.41773   1.16173   1.47277
0.0833594  1.43104   1.16941   1.44973
0.0834375  1.41811   1.16723   1.48019
0.0835156  1.43334   1.13651   1.456
0.0835938  1.41517   1.12435   1.46445
0.0836719  1.40749   1.14726   1.43898
0.08375  1.45024   1.16198   1.45549
0.0838281  1.41286   1.14445   1.44832
0.0839063  1.41478   1.13139   1.4464
0.0839844  1.4007   1.15635   1.43962
0.0840625  1.3865   1.14816   1.44448
0.0841406  1.42093   1.14829   1.43462
0.0842187  1.41248   1.13459   1.456
0.0842969  1.38586   1.13958   1.43334
0.084375  1.40621   1.16634   1.38995
0.0844531  1.40147   1.14854   1.44422
0.0845313  1.40109   1.14304   1.42323
0.0846094  1.43258   1.13869   1.43232
0.0846875  1.39533   1.1561   1.41581
0.0847656  1.40339   1.1255   1.43526
0.0848437  1.39085   1.13882   1.43578
0.0849219  1.37779   1.12269   1.41901
0.085  1.4112   1.1241   1.43283
0.0850781  1.39558   1.12525   1.39725
0.0851563  1.38458   1.12346   1.41773
0.0852344  1.39085   1.12474   1.40621
0.0853125  1.40749   1.12998   1.42054
0.0853906  1.39494   1.12781   1.42054
0.0854687  1.41542   1.1049   1.43117
0.0855469  1.40032   1.13382   1.42093
0.085625  1.38944   1.11616   1.40659
0.0857031  1.39661   1.11834   1.41005
0.0857813  1.39072   1.12832   1.39597
0.0858594  1.392   1.11258   1.39802
0.0859375  1.37293   1.10246   1.39776
0.0860156  1.37792   1.11168   1.41069
0.0860937  1.4025   1.11066   1.41005
0.0861719  1.37933   1.11027   1.3943
0.08625  1.37958   1.11757   1.39059
0.0863281  1.37651   1.10682   1.40762
0.0864063  1.36205   1.12627   1.39546
0.0864844  1.38138   1.11104   1.39507
0.0865625  1.36486   1.10861   1.40032
0.0866406  1.36934   1.10246   1.39008
0.0867187  1.37126   1.10336   1.40058
0.0867969  1.3719   1.11117   1.37702
0.086875  1.38355   1.10272   1.37728
0.0869531  1.39661   1.09773   1.38752
0.0870313  1.39315   1.10502   1.37664
0.0871094  1.34848   1.11078   1.39021
0.0871875  1.37331   1.09338   1.38573
0.0872656  1.38778   1.10797   1.39162
0.0873437  1.35514   1.09286   1.3856
0.0874219  1.37459   1.09645   1.38189
0.0875  1.34144   1.08762   1.3719
0.0875781  1.34874   1.09658   1.36934
0.0876563  1.35462   1.09517   1.38202
0.0877344  1.33978   1.10413   1.35974
0.0878125  1.37178   1.09939   1.37421
0.0878906  1.35526   1.10336   1.38253
0.0879687  1.37126   1.08762   1.36384
0.0880469  1.33875   1.07981   1.37152
0.088125  1.32314   1.08134   1.37779
0.0882031  1.35181   1.08416   1.36858
0.0882813  1.3536   1.08659   1.36435
0.0883594  1.36346   1.09056   1.33466
0.0884375  1.35501   1.07328   1.34822
0.0885156  1.33965   1.09056   1.40288
0.0885937  1.36499   1.07507   1.35232
0.0886719  1.34054   1.08058   1.38752
0.08875  1.35488   1.06778   1.3696
0.0888281  1.33926   1.07622   1.34835
0.0889063  1.33261   1.05293   1.3527
0.0889844  1.30957   1.07264   1.34861
0.0890625  1.35539   1.09235   1.35437
0.0891406  1.34387   1.07494   1.35373
0.0892187  1.34579   1.07162   1.33158
0.0892969  1.33222   1.08838   1.33773
0.089375  1.3184   1.05894   1.34976
0.0894531  1.34477   1.06394   1.33734
0.0895313  1.34093   1.07034   1.34387
0.0896094  1.34541   1.08723   1.33491
0.0896875  1.34579   1.05574   1.33747
0.0897656  1.31392   1.06944   1.35475
0.0898438  1.30816   1.06125   1.35258
0.0899219  1.32186   1.08467   1.3385
0.09  1.33402   1.05549   1.34029
0.0900781  1.35309   1.07558   1.33453
0.0901563  1.32685   1.05293   1.33555
0.0902344  1.32723   1.06086   1.3367
0.0903125  1.31302   1.0583   1.33786
0.0903906  1.31866   1.08237   1.32173
0.0904688  1.32621   1.05075   1.31942
0.0905469  1.31379   1.05869   1.34899
0.090625  1.29907   1.04806   1.34643
0.0907031  1.29907   1.03731   1.32224
0.0907813  1.3353   1.03667   1.31827
0.0908594  1.33197   1.05498   1.31149
0.0909375  1.3184   1.04333   1.29587
0.0910156  1.33683   1.0633   1.32979
0.0910938  1.31315   1.04858   1.31494
0.0911719  1.29638   1.04627   1.32966
0.09125  1.30445   1.04026   1.29229
0.0913281  1.29229   1.05882   1.2992
0.0914063  1.30893   1.04038   1.29485
0.0914844  1.29779   1.04525   1.31008
0.0915625  1.28461   1.02682   1.30995
0.0916406  1.29946   1.04115   1.30982
0.0917188  1.31098   1.04013   1.31763
0.0917969  1.30035   1.00634   1.3015
0.091875  1.2969   1.05152   1.31776
0.0919531  1.30432   1.04218   1.31533
0.0920312  1.30035   1.06483   1.29677
0.0921094  1.26976   1.02874   1.29997
0.0921875  1.29805   1.03398   1.30266
0.0922656  1.30074   1.03475   1.2928
0.0923438  1.30483   1.03142   1.28704
0.0924219  1.28832   1.0304   1.29562
0.0925  1.28704   1.01491   1.30752
0.0925781  1.28269   1.04128   1.30214
0.0926562  1.26912   1.05203   1.29139
0.0927344  1.27706   1.02349   1.31456
0.0928125  1.26733   1.03066   1.27347
0.0928906  1.30112   1.01542   1.2951
0.0929688  1.28794   1.03616   1.31366
0.0930469  1.28768   1.01478   1.30048
0.093125  1.25798   1.01926   1.29715
0.0932031  1.26131   1.02118   1.25837
0.0932812  1.23955   1.01389   1.2992
0.0933594  1.27565   1.00826   1.27629
0.0934375  1.2704   1.03283   1.26874
0.0935156  1.2841   1.02144   1.28013
0.0935938  1.26413   1.01658   1.28781
0.0936719  1.27181   0.996608   1.29126
0.09375  1.25952   1.02464   1.28704
0.0938281  1.27744   1.02246   1.28845
0.0939062  1.2512   1.02963   1.27053
0.0939844  1.25952   1.03334   1.26976
0.0940625  1.26157   1.01389   1.25683
0.0941406  1.26515   1.00557   1.23699
0.0942188  1.26016   1.01606   1.26003
0.0942969  1.26362   1.02618   1.25146
0.094375  1.27053   1.00813   1.248
0.0944531  1.2576   0.993024   1.27155
0.0945312  1.27258   1.00224   1.25197
0.0946094  1.25363   1.00224   1.24698
0.0946875  1.26682   1.0208   1.26157
0.0947656  1.26182   1.00429   1.26157
0.0948438  1.26362   1.00134   1.24621
0.0949219  1.24595   1.00186   1.24672
0.095  1.26182   0.988288   1.23738
0.0950781  1.24979   1.00186   1.24403
0.0951562  1.22765   1.00032   1.2553
0.0952344  1.2585   0.994432   1.23802
0.0953125  1.25658   0.994176   1.23098
0.0953906  1.23034   0.992   1.26438
0.0954688  1.25568   0.99008   1.2576
0.0955469  1.23443   0.973824   1.2681
0.095625  1.24941   0.995328   1.23622
0.0957031  1.21178   0.98368   1.2521
0.0957812  1.25555   0.979456   1.23558
0.0958594  1.24186   1.00813   1.20973
0.0959375  1.22931   0.964992   1.22701
0.0960156  1.22278   0.982144   1.22509
0.0960938  1.2297   1.0039   1.22598
0.0961719  1.23418   0.995072   1.2416
0.09625  1.23674   0.987008   1.24109
0.0963281  1.23648   0.981632   1.23443
0.0964062  1.22035   0.981248   1.22918
0.0964844  1.2329   0.959872   1.23814
0.0965625  1.23226   0.979584   1.24262
0.0966406  1.23622   0.974464   1.24019
0.0967188  1.22957   0.972672   1.23328
0.0967969  1.22317   0.978944   1.20422
0.096875  1.23635   0.974592   1.22099
0.0969531  1.23968   0.967296   1.2215
0.0970312  1.21882   0.968192   1.23891
0.0971094  1.22304   0.964736   1.216
0.0971875  1.23917   0.97472   1.2393
0.0972656  1.24621   0.974976   1.24006
0.0973438  1.23277   0.975232   1.20205
0.0974219  1.21702   0.958848   1.2361
0.0975  1.22074   0.954752   1.20435
0.0975781  1.18246   0.973056   1.2256
0.0976562  1.24454   0.952704   1.21677
0.0977344  1.22803   0.970112   1.20141
0.0978125  1.18554   0.973056   1.19475
0.0978906  1.1895   0.955776   1.20512
0.0979688  1.21459   0.952576   1.2192
0.0980469  1.20179   0.95872   1.17683
0.098125  1.21754   0.9632   1.20269
0.0982031  1.20218   0.96896   1.21882
0.0982813  1.22022   0.948736   1.22496
0.0983594  1.20282   0.956032   1.20038
0.0984375  1.22803   0.9568   1.19398
0.0985156  1.20218   0.94592   1.18822
0.0985938  1.20883   0.96704   1.21741
0.0986719  1.20371   0.939648   1.21216
0.09875  1.20128   0.961024   1.21434
0.0988281  1.22125   0.956544   1.21242
0.0989063  1.22381   0.954496   1.19027
0.0989844  1.1977   0.932864   1.21382
0.0990625  1.19078   0.947712   1.20013
0.0991406  1.18874   0.942336   1.19168
0.0992188  1.20448   0.93312   1.16326
0.0992969  1.20973   0.929792   1.1689
0.099375  1.19962   0.944384   1.20026
0.0994531  1.19462   0.935168   1.19053
0.0995313  1.20371   0.93568   1.1712
0.0996094  1.20461   0.961024   1.17901
0.0996875  1.18643   0.93184   1.18835
0.0997656  1.17056   0.94528   1.18554
0.0998438  1.1712   0.934016   1.20051
0.0999219  1.16608   0.944128   1.20128
0.1  1.18528   0.93824   1.18157

==> cased_pdmp_friction_data5.txt <==
#N =   100000 compute the fours statistics wrt delta 
0.5   2.63715  0.0057425  0.589098       0.586074       0.592137       0.789808       0.786267       0.793365       1.00136       0.99561       1.00713       0.0481585       0.0475701       0.0487496       0.264569
0.25   1.59926  0.00423248  0.544088       0.540923       0.547271       0.739687       0.735847       0.743548       0.999097       0.991455       1.00678       0.0492289       0.0484313       0.0500308       0.661022
0.125   1.05631  0.003581  0.526858       0.523143       0.530599       0.712555       0.707948       0.717193       1.00042       0.99048       1.01044       0.0503413       0.0493004       0.0513892       1.65848
0.0625   0.723202  0.00312695  0.518309       0.513772       0.522885       0.696175       0.690481       0.701917       1.00627       0.99377       1.01888       0.0508646       0.0495954       0.0521448       4.50951
0.03125   0.504562  0.00273168  0.515465       0.509893       0.521097       0.688486       0.681445       0.695602       1.0072       0.99183       1.02274       0.0510514       0.0495178       0.0526017       12.6538
0.015625   0.34896  0.00232904  0.522741       0.515822       0.529752       0.691769       0.68304       0.700616       0.985483       0.967108       1.0041       0.0484141       0.0466124       0.05024       34.6059
0.0078125   0.247359  0.00201842  0.518182       0.50985       0.526651       0.685909       0.675344       0.696649       1.00057       0.978033       1.02348       0.0505499       0.0482908       0.0528462       95.3014
0.00390625   0.174188  0.00172595  0.525193       0.514962       0.535628       0.689899       0.676978       0.703079       0.987688       0.960959       1.01495       0.0498297       0.0472644       0.0524463       318.096


==> cased_pdmp_friction_data6.txt <==
#N =   1000000 compute the fours statistics wrt delta 
0.5   2.63831  0.00182339  0.588559       0.587598       0.589521       0.789847       0.788721       0.790974       1.00001       0.998188       1.00183       0.0476569       0.0474721       0.0478421       3.63594
0.25   1.59646  0.00133922  0.543066       0.542062       0.544071       0.739468       0.73825       0.740689       1.00128       0.998848       1.00372       0.0493703       0.049116       0.049625       8.48413
0.125   1.05469  0.00113286  0.525417       0.524239       0.526598       0.711523       0.71006       0.712988       1.00101       0.997876       1.00415       0.0496601       0.0493396       0.0499814       21.943
0.0625   0.721765  0.00098712  0.519244       0.517804       0.520688       0.697162       0.695354       0.698976       1.00278       0.998828       1.00674       0.0503044       0.049905       0.0507048       59.5169
0.03125   0.501654  0.000861216  0.517764       0.515984       0.51955       0.690422       0.688175       0.692677       1.00029       0.995444       1.00516       0.0496582       0.0491852       0.0501329       166.263
0.015625   0.351682  0.000746784  0.515429       0.513252       0.517616       0.685812       0.68305       0.688585       1.00093       0.995013       1.00686       0.0493819       0.048816       0.0499502       463.785
0.0078125   0.249086  0.00064683  0.513043       0.510405       0.515694       0.682548       0.679188       0.685927       1.00244       0.995274       1.00964       0.049503       0.0488034       0.0502063       1310.6
0.00390625   0.174317  0.000550608  0.52198       0.518713       0.525269       0.686084       0.681971       0.690223       0.995878       0.987156       1.00465       0.0505407       0.0496872       0.0513996       3666.79


==> determ_laplace_delta1.000_tau1.000_mud025.txt <==
    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7323877079    0.7227395380 
 0.200    0.5789855089    0.5470398534 
 0.300    0.4794759845    0.4278735004 
 0.400    0.4096618380    0.3430734797 
 0.500    0.3579487203    0.2805189542 
 0.600    0.3180851088    0.2330596927 
 0.700    0.2864024889    0.1962279869 
 0.800    0.2606060631    0.1671033741 
 0.900    0.2391866938    0.1437060167 
 1.000    0.2211111137    0.1246528390 
 1.100    0.2056480106    0.1089529784 
 1.200    0.1922651959    0.0958811285 
 1.300    0.1805661200    0.0848964076 
 1.400    0.1702492237    0.0755888577 
 1.500    0.1610810836    0.0676432644 
 1.600    0.1528781818    0.0608141462 
 1.700    0.1454942338    0.0549081242 
 1.800    0.1388111912    0.0497712789 
 1.900    0.1327327351    0.0452799403 
 2.000    0.1271794895    0.0413338858 
 2.100    0.1220854476    0.0378512511 
 2.200    0.1173952664    0.0347646798 
 2.300    0.1130621929    0.0320183777 
 2.400    0.1090464570    0.0295658383 
 2.500    0.1053140119    0.0273680704 
 2.600    0.1018355382    0.0253922051 
 2.700    0.0985856491    0.0236103928 
 2.800    0.0955422510    0.0219989233 
 2.900    0.0926860246    0.0205375196 
 3.000    0.0900000021    0.0192087662 
 3.100    0.0874692183    0.0179976456 
 3.200    0.0850804235    0.0168911583 
 3.300    0.0828218434    0.0158780109 
 3.400    0.0806829785    0.0149483587 
 3.500    0.0786544362    0.0140935914 
 3.600    0.0767277875    0.0133061551 
 3.700    0.0748954467    0.0125794027 
 3.800    0.0731505676    0.0119074689 
 3.900    0.0714869557    0.0112851637 
 4.000    0.0698989917    0.0107078828 
 4.100    0.0683815667    0.0101715317 
 4.200    0.0669300244    0.0096724600 
 4.300    0.0655401126    0.0092074060 
 4.400    0.0642079399    0.0087734492 
 4.500    0.0629299381    0.0083679684 
 4.600    0.0617028288    0.0079886068 
 4.700    0.0605235952    0.0076332408 
 4.800    0.0593894559    0.0072999535 
 4.900    0.0582978422    0.0069870115 
 5.000    0.0572463785    0.0066928441 
 5.100    0.0562328639    0.0064160263 
 5.200    0.0552552569    0.0061552623 
 5.300    0.0543116607    0.0059093728 
 5.400    0.0534003107    0.0056772824 
 5.500    0.0525195634    0.0054580087 
 5.600    0.0516678857    0.0052506536 
 5.700    0.0508438459    0.0050543946 
 5.800    0.0500461057    0.0048684773 
 5.900    0.0492734123    0.0046922090 
 6.000    0.0485245917    0.0045249528 
 6.100    0.0477985427    0.0043661224 
 6.200    0.0470942314    0.0042151774 
 6.300    0.0464106859    0.0040716192 
 6.400    0.0457469918    0.0039349870 
 6.500    0.0451022878    0.0038048549 
 6.600    0.0444757624    0.0036808283 
 6.700    0.0438666497    0.0035625416 
 6.800    0.0432742267    0.0034496557 
 6.900    0.0426978101    0.0033418556 
 7.000    0.0421367535    0.0032388483 
 7.100    0.0415904453    0.0031403615 
 7.200    0.0410583061    0.0030461414 
 7.300    0.0405397865    0.0029559513 
 7.400    0.0400343656    0.0028695707 
 7.500    0.0395415486    0.0027867933 
 7.600    0.0390608657    0.0027074266 
 7.700    0.0385918701    0.0026312905 
 7.800    0.0381341371    0.0025582163 
 7.900    0.0376872623    0.0024880459 
 8.000    0.0372508604    0.0024206314 
 8.100    0.0368245644    0.0023558336 
 8.200    0.0364080245    0.0022935222 
 8.300    0.0360009066    0.0022335745 
 8.400    0.0356028921    0.0021758752 
 8.500    0.0352136764    0.0021203160 
 8.600    0.0348329688    0.0020667946 
 8.700    0.0344604909    0.0020152149 
 8.800    0.0340959768    0.0019654863 
 8.900    0.0337391717    0.0019175230 
 9.000    0.0333898317    0.0018712445 
 9.100    0.0330477232    0.0018265743 
 9.200    0.0327126223    0.0017834405 
 9.300    0.0323843142    0.0017417749 
 9.400    0.0320625930    0.0017015131 
 9.500    0.0317472610    0.0016625939 
 9.600    0.0314381282    0.0016249595 
 9.700    0.0311350124    0.0015885553 
 9.800    0.0308377384    0.0015533292 
 9.900    0.0305461377    0.0015192320 
10.000    0.0302600484    0.0014862169 


==> determ_laplace_delta1.000_tau1.000_mud05.txt <==
    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7249384944    0.7826681572 
 0.200    0.5675687794    0.6296560453 
 0.300    0.4657160835    0.5174168715 
 0.400    0.3944395320    0.4324607309 
 0.500    0.3417896571    0.3665347221 
 0.600    0.3013243783    0.3143267198 
 0.700    0.2692640885    0.2722761339 
 0.800    0.2432450861    0.2379161154 
 0.900    0.2217134000    0.2094898395 
 1.000    0.2036054618    0.1857166168 
 1.100    0.1881688424    0.1656439701 
 1.200    0.1748562604    0.1485510923 
 1.300    0.1632601524    0.1338841058 
 1.400    0.1530707803    0.1212116094 
 1.500    0.1440485574    0.1101935142 
 1.600    0.1360052644    0.1005587904 
 1.700    0.1287909926    0.0920893114 
 1.800    0.1222848765    0.0846079518 
 1.900    0.1163883919    0.0779696998 
 2.000    0.1110204263    0.0720549404 
 2.100    0.1061136002    0.0667643213 
 2.200    0.1016114820    0.0620147897 
 2.300    0.0974664540    0.0577365032 
 2.400    0.0936380593    0.0538704016 
 2.500    0.0900917059    0.0503662822 
 2.600    0.0867976434    0.0471812635 
 2.700    0.0837301457    0.0442785499 
 2.800    0.0808668542    0.0416264314 
 2.900    0.0781882454    0.0391974702 
 3.000    0.0756771960    0.0369678334 
 3.100    0.0733186262    0.0349167441 
 3.200    0.0710992041    0.0330260274 
 3.300    0.0690071002    0.0312797319 
 3.400    0.0670317821    0.0296638143 
 3.500    0.0651638421    0.0281658744 
 3.600    0.0633948510    0.0267749319 
 3.700    0.0617172347    0.0254812373 
 3.800    0.0601241687    0.0242761117 
 3.900    0.0586094878    0.0231518101 
 4.000    0.0571676086    0.0221014043 
 4.100    0.0557934627    0.0211186830 
 4.200    0.0544824390    0.0201980652 
 4.300    0.0532303329    0.0193345257 
 4.400    0.0520333033    0.0185235309 
 4.500    0.0508878336    0.0177609824 
 4.600    0.0497906989    0.0170431685 
 4.700    0.0487389359    0.0163667216 
 4.800    0.0477298173    0.0157285810 
 4.900    0.0467608289    0.0151259604 
 5.000    0.0458296490    0.0145563187 
 5.100    0.0449341306    0.0140173356 
 5.200    0.0440722852    0.0135068883 
 5.300    0.0432422686    0.0130230325 
 5.400    0.0424423679    0.0125639847 
 5.500    0.0416709904    0.0121281065 
 5.600    0.0409266530    0.0117138909 
 5.700    0.0402079729    0.0113199500 
 5.800    0.0395136596    0.0109450039 
 5.900    0.0388425071    0.0105878709 
 6.000    0.0381933873    0.0102474588 
 6.100    0.0375652436    0.0099227567 
 6.200    0.0369570856    0.0096128282 
 6.300    0.0363679839    0.0093168048 
 6.400    0.0357970653    0.0090338800 
 6.500    0.0352435092    0.0087633045 
 6.600    0.0347065430    0.0085043810 
 6.700    0.0341854391    0.0082564604 
 6.800    0.0336795116    0.0080189374 
 6.900    0.0331881134    0.0077912476 
 7.000    0.0327106333    0.0075728636 
 7.100    0.0322464938    0.0073632929 
 7.200    0.0317951488    0.0071620746 
 7.300    0.0313560813    0.0069687771 
 7.400    0.0309288016    0.0067829962 
 7.500    0.0305128456    0.0066043529 
 7.600    0.0301077732    0.0064324913 
 7.700    0.0297131665    0.0062670776 
 7.800    0.0293286287    0.0061077976 
 7.900    0.0289537827    0.0059543562 
 8.000    0.0285882698    0.0058064754 
 8.100    0.0282317488    0.0056638934 
 8.200    0.0278838947    0.0055263637 
 8.300    0.0275443981    0.0053936537 
 8.400    0.0272129638    0.0052655437 
 8.500    0.0268893105    0.0051418265 
 8.600    0.0265731696    0.0050223063 
 8.700    0.0262642847    0.0049067979 
 8.800    0.0259624110    0.0047951262 
 8.900    0.0256673142    0.0046871253 
 9.000    0.0253787707    0.0045826382 
 9.100    0.0250965661    0.0044815162 
 9.200    0.0248204957    0.0043836181 
 9.300    0.0245503631    0.0042888102 
 9.400    0.0242859802    0.0041969654 
 9.500    0.0240271669    0.0041079632 
 9.600    0.0237737504    0.0040216888 
 9.700    0.0235255648    0.0039380334 
 9.800    0.0232824512    0.0038568934 
 9.900    0.0230442568    0.0037781702 
10.000    0.0228108348    0.0037017700 


==> determ_laplace_delta1.000_tau1.000_mud075.txt <==
    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7193837924    0.8221504838 
 0.200    0.5590555949    0.6885437250 
 0.300    0.4554556515    0.5853263164 
 0.400    0.3830886193    0.5037755901 
 0.500    0.3297402266    0.4381421985 
 0.600    0.2888262989    0.3844939302 
 0.700    0.2564843895    0.3400581378 
 0.800    0.2302994170    0.3028291098 
 0.900    0.2086839789    0.2713239343 
 1.000    0.1905519121    0.2444253932 
 1.100    0.1751350409    0.2212778404 
 1.200    0.1618748298    0.2012164095 
 1.300    0.1503555025    0.1837177931 
 1.400    0.1402612222    0.1683653382 
 1.500    0.1313478064    0.1548238534 
 1.600    0.1234235298    0.1428211386 
 1.700    0.1163357815    0.1321342482 
 1.800    0.1099615954    0.1225791434 
 1.900    0.1042008025    0.1140028052 
 2.000    0.0989709958    0.1062771581 
 2.100    0.0942037721    0.0992943425 
 2.200    0.0898418880    0.0929630030 
 2.300    0.0858370812    0.0872053497 
 2.400    0.0821483823    0.0819548132 
 2.500    0.0787407932    0.0771541596 
 2.600    0.0755842417    0.0727539651 
 2.700    0.0726527489    0.0687113742 
 2.800    0.0699237587    0.0649890814 
 2.900    0.0673775950    0.0615544933 
 3.000    0.0649970190    0.0583790340 
 3.100    0.0627668651    0.0554375668 
 3.200    0.0606737402    0.0527079112 
 3.300    0.0587057736    0.0501704368 
 3.400    0.0568524086    0.0478077205 
 3.500    0.0551042259    0.0456042567 
 3.600    0.0534527963    0.0435462100 
 3.700    0.0518905544    0.0416212056 
 3.800    0.0504106918    0.0398181482 
 3.900    0.0490070652    0.0381270674 
 4.000    0.0476741179    0.0365389841 
 4.100    0.0464068120    0.0350457955 
 4.200    0.0452005696    0.0336401741 
 4.300    0.0440512220    0.0323154816 
 4.400    0.0429549652    0.0310656924 
 4.500    0.0419083217    0.0298853274 
 4.600    0.0409081059    0.0287693961 
 4.700    0.0399513947    0.0277133452 
 4.800    0.0390355012    0.0267130136 
 4.900    0.0381579515    0.0257645932 
 5.000    0.0373164644    0.0248645932 
 5.100    0.0365089330    0.0240098095 
 5.200    0.0357334083    0.0231972966 
 5.300    0.0349880852    0.0224243436 
 5.400    0.0342712897    0.0216884517 
 5.500    0.0335814667    0.0209873150 
 5.600    0.0329171703    0.0203188031 
 5.700    0.0322770545    0.0196809451 
 5.800    0.0316598642    0.0190719155 
 5.900    0.0310644284    0.0184900222 
 6.000    0.0304896531    0.0179336942 
 6.100    0.0299345150    0.0174014719 
 6.200    0.0293980562    0.0168919978 
 6.300    0.0288793790    0.0164040078 
 6.400    0.0283776410    0.0159363240 
 6.500    0.0278920516    0.0154878473 
 6.600    0.0274218675    0.0150575518 
 6.700    0.0269663897    0.0146444785 
 6.800    0.0265249599    0.0142477304 
 6.900    0.0260969579    0.0138664679 
 7.000    0.0256817988    0.0134999042 
 7.100    0.0252789307    0.0131473015 
 7.200    0.0248878320    0.0128079676 
 7.300    0.0245080100    0.0124812521 
 7.400    0.0241389984    0.0121665439 
 7.500    0.0237803558    0.0118632682 
 7.600    0.0234316644    0.0115708839 
 7.700    0.0230925276    0.0112888813 
 7.800    0.0227625697    0.0110167802 
 7.900    0.0224414339    0.0107541273 
 8.000    0.0221287813    0.0105004951 
 8.100    0.0218242898    0.0102554797 
 8.200    0.0215276532    0.0100186994 
 8.300    0.0212385801    0.0097897934 
 8.400    0.0209567932    0.0095684201 
 8.500    0.0206820282    0.0093542564 
 8.600    0.0204140332    0.0091469959 
 8.700    0.0201525681    0.0089463484 
 8.800    0.0198974037    0.0087520387 
 8.900    0.0196483215    0.0085638056 
 9.000    0.0194051123    0.0083814011 
 9.100    0.0191675768    0.0082045899 
 9.200    0.0189355239    0.0080331480 
 9.300    0.0187087713    0.0078668627 
 9.400    0.0184871443    0.0077055316 
 9.500    0.0182704758    0.0075489620 
 9.600    0.0180586055    0.0073969706 
 9.700    0.0178513801    0.0072493825 
 9.800    0.0176486526    0.0071060312 
 9.900    0.0174502820    0.0069667580 
10.000    0.0172561328    0.0068314114 


==> determ_laplace_delta1.000_tau1.000_mud1.txt <==
    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7154627135    0.8515458775 
 0.200    0.5530461152    0.7347334020 
 0.300    0.4482127852    0.6409409978 
 0.400    0.3750759797    0.5643576302 
 0.500    0.3212345016    0.5009326949 
 0.600    0.2800038713    0.4477625154 
 0.700    0.2474631660    0.4027156644 
 0.800    0.2211610347    0.3641954409 
 0.900    0.1994864758    0.3309844249 
 1.000    0.1813373767    0.3021399140 
 1.100    0.1659344457    0.2769218778 
 1.200    0.1527112033    0.2547422618 
 1.300    0.1412460758    0.2351286376 
 1.400    0.1312189211    0.2176977018 
 1.500    0.1223823125    0.2021356627 
 1.600    0.1145420498    0.1881835244 
 1.700    0.1075436148    0.1756259104 
 1.800    0.1012625584    0.1642824783 
 1.900    0.0955975507    0.1540012554 
 2.000    0.0904652708    0.1446534185 
 2.100    0.0857965928    0.1361291660 
 2.200    0.0815337003    0.1283344296 
 2.300    0.0776278759    0.1211882334 
 2.400    0.0740377888    0.1146205585 
 2.500    0.0707281537    0.1085706048 
 2.600    0.0676686716    0.1029853677 
 2.700    0.0648331850    0.0978184657 
 2.800    0.0621989984    0.0930291688 
 2.900    0.0597463282    0.0885815905 
 3.000    0.0574578537    0.0844440109 
 3.100    0.0553183488    0.0805883090 
 3.200    0.0533143774    0.0769894825 
 3.300    0.0514340398    0.0736252414 
 3.400    0.0496667616    0.0704756619 
 3.500    0.0480031160    0.0675228914 
 3.600    0.0464346734    0.0647508944 
 3.700    0.0449538746    0.0621452358 
 3.800    0.0435539226    0.0596928922 
 3.900    0.0422286896    0.0573820896 
 4.000    0.0409726376    0.0552021623 
 4.100    0.0397807503    0.0531434298 
 4.200    0.0386484733    0.0511970897 
 4.300    0.0375716631    0.0493551240 
 4.400    0.0365465423    0.0476102164 
 4.500    0.0355696604    0.0459556798 
 4.600    0.0346378599    0.0443853931 
 4.700    0.0337482460    0.0428937440 
 4.800    0.0328981602    0.0414755794 
 4.900    0.0320851575    0.0401261611 
 5.000    0.0313069848    0.0388411262 
 5.100    0.0305615635    0.0376164521 
 5.200    0.0298469728    0.0364484254 
 5.300    0.0291614353    0.0353336132 
 5.400    0.0285033038    0.0342688387 
 5.500    0.0278710503    0.0332511583 
 5.600    0.0272632552    0.0322778415 
 5.700    0.0266785980    0.0313463526 
 5.800    0.0261158491    0.0304543341 
 5.900    0.0255738619    0.0295995924 
 6.000    0.0250515666    0.0287800837 
 6.100    0.0245479634    0.0279939023 
 6.200    0.0240621173    0.0272392695 
 6.300    0.0235931528    0.0265145235 
 6.400    0.0231402496    0.0258181104 
 6.500    0.0227026381    0.0251485757 
 6.600    0.0222795958    0.0245045571 
 6.700    0.0218704436    0.0238847774 
 6.800    0.0214745428    0.0232880380 
 6.900    0.0210912924    0.0227132137 
 7.000    0.0207201259    0.0221592469 
 7.100    0.0203605093    0.0216251429 
 7.200    0.0200119387    0.0211099656 
 7.300    0.0196739382    0.0206128333 
 7.400    0.0193460582    0.0201329150 
 7.500    0.0190278734    0.0196694269 
 7.600    0.0187189814    0.0192216293 
 7.700    0.0184190010    0.0187888235 
 7.800    0.0181275713    0.0183703494 
 7.900    0.0178443496    0.0179655826 
 8.000    0.0175690112    0.0175739323 
 8.100    0.0173012474    0.0171948393 
 8.200    0.0170407654    0.0168277737 
 8.300    0.0167872864    0.0164722333 
 8.400    0.0165405457    0.0161277417 
 8.500    0.0163002910    0.0157938471 
 8.600    0.0160662823    0.0154701201 
 8.700    0.0158382910    0.0151561533 
 8.800    0.0156160990    0.0148515590 
 8.900    0.0153994985    0.0145559688 
 9.000    0.0151882910    0.0142690322 
 9.100    0.0149822874    0.0139904156 
 9.200    0.0147813067    0.0137198010 
 9.300    0.0145851762    0.0134568858 
 9.400    0.0143937307    0.0132013814 
 9.500    0.0142068122    0.0129530125 
 9.600    0.0140242695    0.0127115166 
 9.700    0.0138459581    0.0124766431 
 9.800    0.0136717392    0.0122481526 
 9.900    0.0135014802    0.0120258165 
10.000    0.0133350539    0.0118094163 


==> determ_psd_delta025_tau025_bx.txt <==
     omega        psd 
0.001000000 8.05810461       -Inf 
0.003005330 8.05756140 -4.80230882 
0.009032011 8.05265910 -3.64948294 
0.027144176 8.00870670 -2.54418827 
0.081577217 7.63641340 -1.44820501 
0.245166490 5.49121554 -0.38022748 
0.736806300 1.75125457 0.64065196 
2.214346358 0.23086929 1.76175647 
6.654842384 0.01045850 3.32285990 
20.000000000 0.00018697 5.33561047 


==> determ_psd_delta025_tau05_bx.txt <==
     omega        psd 
0.001000000 6.33127689       -Inf 
0.002782559 6.33091438 -4.88395263 
0.007742637 6.32810926 -3.79988573 
0.021544347 6.30648869 -2.76948321 
0.059948425 6.14477099 -1.74744694 
0.166810054 5.15483722 -0.73872145 
0.464158883 2.42440346 0.23857596 
1.291549665 0.43995053 1.29728708 
3.593813664 0.02589443 2.74756543 
10.000000000 0.00065999 4.58434093 


==> determ_psd_delta025_tau1_bx.txt <==
     omega        psd 
0.001000000 3.89357602       -Inf 
0.002576301 3.89338219 -4.95390713 
0.006637329 3.89209620 -3.93739090 
0.017099759 3.88358313 -2.98131959 
0.044054134 3.82805127 -2.03384163 
0.113496727 3.49756448 -1.08918939 
0.292401774 2.23066912 -0.14686719 
0.753315095 0.58723419 0.86408698 
1.940766724 0.04978500 2.17325032 
5.000000000 0.00190748 3.81040419 


==> fig1_data.txt <==
# mus   1   mud0.75
#T   eta   v
0.00639297   1.2   0
0.00907568   1.3   0
0.0117694   1.4   0
0.0118736   1.5   0
0.0127673   1.6   0
0.0137834   1.7   0
0.0246054   1.8   0
0.0282869   1.7   0
0.0300644   1.8   0
0.0415396   1.9   0
0.0432867   1.8   0
0.0482468   1.9   0
0.0499146   2   0
0.0649329   2.1   0
0.0689106   2.2   0
0.0698799   2.1   0
0.0722828   2.2   0
0.0772457   2.1   0
0.0794812   2.2   0
0.0818016   2.3   0
0.102454   2.4   0
0.109154   2.5   0
0.119676   2.6   0
0.119925   2.7   0
0.128845   2.7   0.1
0.139061   2.8   0.1
0.141614   2.7   0.1
0.146255   2.8   0.1
0.149619   2.9   0.1
0.14962   3   0.1
0.156652   2.9   0.1
0.157872   3   0.1
0.161921   2.9   0.1
0.169316   3   0.1
0.180229   2.9   0.1
0.193638   2.8   0.1
0.207846   2.9   0.1
0.213117   3   0.1
0.215975   3   0.2
0.216962   2.9   0.2
0.217575   2.8   0.2
0.221656   2.7   0.2
0.224288   2.8   0.2
0.229462   2.7   0.2
0.232367   2.8   0.2
0.235225   2.7   0.2
0.236066   2.8   0.2
0.243174   2.8   0.3
0.246371   2.9   0.3
0.246491   2.8   0.3
0.247708   2.7   0.3
0.261843   2.7   0.4
0.271472   2.8   0.4
0.27325   2.7   0.4
0.276562   2.8   0.4
0.276615   2.7   0.4
0.276817   2.8   0.4
0.281515   2.7   0.4
0.286481   2.6   0.4
0.292885   2.6   0.5
0.294268   2.5   0.5
0.294458   2.6   0.5
0.295069   2.7   0.5
0.296829   2.8   0.5
0.307184   2.9   0.5
0.312014   2.8   0.5
0.324058   2.9   0.5
0.325305   2.9   0.6
0.32751   2.8   0.6
0.334079   2.9   0.6
0.338741   3   0.6
0.341884   2.9   0.6
0.344723   2.8   0.6
0.346314   2.7   0.6
0.349128   2.6   0.6
0.34928   2.5   0.6
0.350338   2.6   0.6
0.356965   2.5   0.6
0.362162   2.6   0.6
0.362407   2.7   0.6
0.370009   2.7   0.7
0.372759   2.6   0.7
0.37905   2.5   0.7
0.380311   2.4   0.7
0.382247   2.3   0.7
0.384013   2.2   0.7
0.387895   2.1   0.7
0.388156   2   0.7
0.392795   2.1   0.7
0.395923   2.2   0.7
0.403712   2.1   0.7
0.406308   2.2   0.7
0.406428   2.1   0.7
0.41253   2.2   0.7
0.419397   2.3   0.7
0.42137   2.2   0.7
0.426065   2.3   0.7
0.427865   2.4   0.7
0.429965   2.3   0.7
0.433692   2.4   0.7
0.434559   2.3   0.7
0.435552   2.2   0.7
0.453693   2.1   0.7
0.455509   2   0.7
0.459534   1.9   0.7
0.462651   1.8   0.7
0.46461   1.7   0.7
0.47081   1.6   0.7
0.471621   1.5   0.7
0.473412   1.4   0.7
0.476433   1.5   0.7
0.477923   1.6   0.7
0.492045   1.7   0.7
0.507139   1.6   0.7
0.50724   1.7   0.7
0.517023   1.8   0.7
0.53661   1.9   0.7
0.538002   1.8   0.7
0.539541   1.9   0.7
0.541431   1.8   0.7
0.542486   1.7   0.7
0.549133   1.8   0.7
0.563562   1.7   0.7
0.563693   1.8   0.7
0.56389   1.7   0.7
0.564628   1.6   0.7
0.566707   1.7   0.7
0.567314   1.8   0.7
0.567532   1.7   0.7
0.575741   1.8   0.7
0.577583   1.7   0.7
0.577675   1.8   0.7
0.578263   1.7   0.7
0.584735   1.6   0.7
0.588594   1.5   0.7
0.592423   1.4   0.7
0.598065   1.3   0.7
0.605276   1.2   0.7
0.608294   1.3   0.7
0.611185   1.4   0.7
0.62293   1.3   0.7
0.622978   1.4   0.7
0.6319   1.5   0.7
0.637231   1.4   0.7
0.637492   1.5   0.7
0.64319   1.6   0.7
0.654539   1.7   0.7
0.656789   1.6   0.7
0.659912   1.5   0.7
0.669563   1.6   0.7
0.675043   1.5   0.7
0.675497   1.4   0.7
0.682934   1.3   0.7
0.683143   1.2   0.7
0.684075   1.1   0.7
0.684175   1.2   0.7
0.687074   1.3   0.7
0.691032   1.2   0.7
0.692495   1.1   0.7
0.707733   1.2   0.7
0.727341   1.2   0.6
0.727651   1.3   0.6
0.727886   1.4   0.6
0.736513   1.3   0.6
0.744862   1.2   0.6
0.74609   1.1   0.6
0.746936   1.2   0.6
0.750973   1.1   0.6
0.753879   1.2   0.6
0.757677   1.1   0.6
0.763677   1   0.6
0.767094   0.9   0.6
0.767279   0.8   0.6
0.769123   0.9   0.6
0.774621   0.8   0.6
0.775074   0.7   0.6
0.781569   0.6   0.6
0.782563   0.6   0.5
0.788411   0.5   0.5
0.790835   0.4   0.5
0.79978   0.5   0.5
0.808512   0.6   0.5
0.808822   0.7   0.5
0.809789   0.6   0.5
0.814996   0.5   0.5
0.826336   0.4   0.5
0.826544   0.3   0.5
0.833578   0.4   0.5
0.841713   0.5   0.5
0.845722   0.6   0.5
0.846344   0.7   0.5
0.84943   0.6   0.5
0.85617   0.7   0.5
0.861003   0.6   0.5
0.861764   0.7   0.5
0.861783   0.8   0.5
0.873385   0.9   0.5
0.882512   1   0.5
0.8889   0.9   0.5
0.892624   1   0.5
0.895492   0.9   0.5
0.899363   1   0.5
0.899776   0.9   0.5
0.902955   0.8   0.5
0.905397   0.7   0.5
0.906531   0.8   0.5
0.907989   0.7   0.5
0.927345   0.6   0.5
0.930133   0.7   0.5
0.940302   0.6   0.5
0.940432   0.7   0.5
0.947721   0.6   0.5
0.949421   0.5   0.5
0.95191   0.4   0.5
0.952455   0.5   0.5
0.954242   0.6   0.5
0.961546   0.7   0.5
0.980648   0.6   0.5
0.980793   0.5   0.5
0.983177   0.6   0.5
0.985593   0.5   0.5
0.991155   0.5   0.4
0.998649   0.4   0.4
0.99972   0.3   0.4
1.00163   0.3   0.3
1.0074   0.2   0.3
1.01968   0.1   0.3
1.02248   0.2   0.3
1.02252   0.3   0.3
1.02476   0.4   0.3
1.02828   0.3   0.3
1.03455   0.4   0.3
1.03484   0.5   0.3
1.04516   0.6   0.3
1.04535   0.5   0.3
1.06237   0.4   0.3
1.06616   0.5   0.3
1.06939   0.4   0.3
1.07746   0.3   0.3
1.07961   0.2   0.3
1.0914   0.1   0.3
1.09157   0.2   0.3
1.09162   0.2   0.2
1.09539   0.3   0.2
1.09639   0.2   0.2
1.10491   0.3   0.2
1.11217   0.2   0.2
1.11965   0.1   0.2
1.12165   0.2   0.2
1.12377   0.1   0.2
1.1268   1.38778e-16   0.2
1.13433   -0.1   0.2
1.13759   1.38778e-16   0.2
1.14   0.1   0.2
1.14106   0.2   0.2
1.14954   0.3   0.2
1.15935   0.4   0.2
1.16742   0.5   0.2
1.18265   0.4   0.2
1.19249   0.5   0.2
1.19427   0.4   0.2
1.19494   0.3   0.2
1.19696   0.4   0.2
1.19955   0.5   0.2
1.20712   0.6   0.2
1.20765   0.7   0.2
1.21797   0.6   0.2
1.22129   0.7   0.2
1.22324   0.6   0.2
1.23624   0.5   0.2
1.24306   0.4   0.2
1.24394   0.5   0.2
1.25853   0.6   0.2
1.25904   0.5   0.2
1.26809   0.4   0.2
1.2764   0.3   0.2
1.27892   0.2   0.2
1.28006   0.3   0.2
1.28551   0.4   0.2
1.29827   0.3   0.2
1.2989   0.2   0.2
1.30262   0.1   0.2
1.31278   1.38778e-16   0.2
1.3146   0.1   0.2
1.315   1.38778e-16   0.2
1.32949   -0.1   0.2
1.33006   -0.2   0.2
1.33009   -0.3   0.2
1.33075   -0.2   0.2
1.34111   -0.1   0.2
1.34419   -0.2   0.2
1.34763   -0.3   0.2
1.35254   -0.2   0.2
1.35541   -0.1   0.2
1.35645   -0.2   0.2
1.35665   -0.3   0.2
1.36062   -0.4   0.2
1.3618   -0.4   0.1
1.38879   -0.3   0.1
1.39534   -0.4   0.1
1.40164   -0.5   0.1
1.40192   -0.6   0.1
1.40843   -0.5   0.1
1.40944   -0.6   0.1
1.4116   -0.7   0.1
1.41334   -0.8   0.1
1.41662   -0.9   0.1
1.4194   -0.8   0.1
1.43271   -0.9   0.1
1.43622   -1   0.1
1.43856   -0.9   0.1
1.44558   -1   0.1
1.44616   -0.9   0.1
1.44763   -1   0.1
1.45004   -1   2.77556e-17


==> fit_omega2_delta1.000_tau0.250_mud1.00.txt <==
     omega        psd 0.001000000 0.33004444       -Inf 
0.001223985 0.33004439 -7.85412654 
0.001498139 0.33004432 -7.39635342 
0.001833700 0.33004420 -7.07583786 
0.002244422 0.33004404 -6.80788483 
0.002747139 0.33004379 -6.56620290 
0.003362457 0.33004341 -6.33932015 
0.004115597 0.33004285 -6.12133146 
0.005037429 0.33004201 -5.90889566 
0.006165738 0.33004075 -5.70000934 
0.007546772 0.33003886 -5.49342607 
0.009237136 0.33003602 -5.28835162 
0.011306117 0.33003178 -5.08427193 
0.013838518 0.33002543 -4.88085081 
0.016938140 0.33001590 -4.67786688 
0.020732030 0.33000164 -4.47517372 
0.025375696 0.32998028 -4.27267418 
0.031059473 0.32994827 -4.07030367 
0.038016331 0.32990034 -3.86801919 
0.046531422 0.32982856 -3.66579210 
0.056953766 0.32972107 -3.46360329 
0.069710560 0.32956017 -3.26144004 
0.085324685 0.32931942 -3.05929383 
0.104436141 0.32895940 -2.85715900 
0.127828277 0.32842151 -2.65503176 
0.156459904 0.32761895 -2.45290960 
0.191504587 0.32642393 -2.25079081 
0.234398757 0.32464984 -2.04867429 
0.286900580 0.32202780 -1.84655927 
0.351162028 0.31817793 -1.64444526 
0.429817081 0.31257951 -1.44233192 
0.526089693 0.30455149 -1.24021903 
0.643925932 0.29326746 -1.03810644 
0.788155731 0.27784484 -0.83599405 
0.964690852 0.25755337 -0.63388179 
1.180767206 0.23215312 -0.43176962 
1.445241437 0.20226829 -0.22965751 
1.768953950 0.16956668 -0.02754544 
2.165173234 0.13650395 0.17456660 
2.650139725 0.10564399 0.37667863 
3.243731471 0.07891595 0.57879064 
3.970278910 0.05722566 0.78090265 
4.859562132 0.04053474 0.98301465 
5.948031523 0.02820868 1.18512665 
7.280301813 0.01937990 1.38723865 
8.910980765 0.01319357 1.58935064 
10.906907465 0.00892527 1.79146263 
13.349891959 0.00601163 1.99357462 
16.340068518 0.00403718 2.19568662 
20.000000000 0.00270580 2.39779861 


==> fit_omega2_delta1.000_tau0.500_mud1.00.txt <==
     omega        psd 0.001000000 0.22945859       -Inf 
0.001206793 0.22945854 -7.63928151 
0.001456348 0.22945846 -7.18994357 
0.001757511 0.22945835 -6.87872693 
0.002120951 0.22945818 -6.62087471 
0.002559548 0.22945794 -6.39001747 
0.003088844 0.22945760 -6.17459584 
0.003727594 0.22945709 -5.96861416 
0.004498433 0.22945635 -5.76864316 
0.005428675 0.22945528 -5.57259770 
0.006551286 0.22945371 -5.37915856 
0.007906043 0.22945143 -5.18746878 
0.009540955 0.22944811 -4.99696177 
0.011513954 0.22944327 -4.80725840 
0.013894955 0.22943623 -4.61810288 
0.016768329 0.22942598 -4.42932169 
0.020235896 0.22941104 -4.24079667 
0.024420531 0.22938930 -4.05244714 
0.029470517 0.22935764 -3.86421792 
0.035564803 0.22931155 -3.67607122 
0.042919343 0.22924446 -3.48798114 
0.051794747 0.22914682 -3.29992992 
0.062505519 0.22900478 -3.11190537 
0.075431201 0.22879822 -2.92389913 
0.091029818 0.22849807 -2.73590546 
0.109854114 0.22806236 -2.54792042 
0.132571137 0.22743077 -2.35994130 
0.159985872 0.22651718 -2.17196626 
0.193069773 0.22519974 -1.98399401 
0.232995181 0.22330826 -1.79602367 
0.281176870 0.22060975 -1.60805466 
0.339322177 0.21679442 -1.42008655 
0.409491506 0.21146822 -1.23211906 
0.494171336 0.20416335 -1.04415199 
0.596362332 0.19438435 -0.85618522 
0.719685673 0.18170905 -0.66821865 
0.868511374 0.16594968 -0.48025222 
1.048113134 0.14733965 -0.29228588 
1.264855217 0.12665458 -0.10431961 
1.526417967 0.10515490 0.08364662 
1.842069969 0.08431170 0.27161282 
2.222996483 0.06542541 0.45957900 
2.682695795 0.04933187 0.64754516 
3.237457543 0.03632051 0.83551131 
3.906939937 0.02624098 1.02347745 
4.714866363 0.01868803 1.21144359 
5.689866029 0.01316817 1.39940973 
6.866488450 0.00920748 1.58737587 
8.286427729 0.00640282 1.77534200 
10.000000000 0.00443527 1.96330813 


==> fit_omega2_delta1.000_tau1.000_mud1.00.txt <==
     omega        psd 0.001000000 0.10475249       -Inf 
0.001189842 0.10475244 -7.28283533 
0.001415723 0.10475237 -6.84183596 
0.001684487 0.10475227 -6.53976598 
0.002004272 0.10475213 -6.29181827 
0.002384767 0.10475193 -6.07155920 
0.002837495 0.10475165 -5.86735607 
0.003376170 0.10475125 -5.67313571 
0.004017108 0.10475069 -5.48539147 
0.004779722 0.10474989 -5.30196453 
0.005687113 0.10474876 -5.12146810 
0.006766764 0.10474716 -4.94298526 
0.008051378 0.10474489 -4.76589758 
0.009579865 0.10474169 -4.58978217 
0.011398523 0.10473715 -4.41434704 
0.013562438 0.10473072 -4.23938925 
0.016137154 0.10472163 -4.06476704 
0.019200659 0.10470875 -3.89038110 
0.022845744 0.10469053 -3.71616165 
0.027182819 0.10466475 -3.54205961 
0.032343251 0.10462826 -3.36804041 
0.038483349 0.10457666 -3.19407967 
0.045789093 0.10450369 -3.02016020 
0.054481772 0.10440055 -2.84626987 
0.064824684 0.10425489 -2.67240013 
0.077131112 0.10404937 -2.49854491 
0.091773813 0.10375978 -2.32469996 
0.109196310 0.10335256 -2.15086225 
0.129926322 0.10278148 -1.97702967 
0.154591756 0.10198370 -1.80320070 
0.183939717 0.10087520 -1.62937429 
0.218859144 0.09934646 -1.45554968 
0.260407735 0.09725976 -1.28172635 
0.309843981 0.09445114 -1.10790391 
0.368665288 0.09074140 -0.93408211 
0.438653331 0.08596149 -0.76026076 
0.521928023 0.07999582 -0.58643973 
0.621011724 0.07283933 -0.41261892 
0.738905642 0.06465116 -0.23879827 
0.879180742 0.05577475 -0.06497774 
1.046085905 0.04669788 0.10884272 
1.244676627 0.03795350 0.28266313 
1.480968148 0.03000039 0.45648349 
1.762117652 0.02313661 0.63030383 
2.096641055 0.01747606 0.80412414 
2.494670947 0.01298016 0.97794445 
2.968263509 0.00951478 1.15176474 
3.531763686 0.00690496 1.32558502 
4.202239692 0.00497361 1.49940531 
5.000000000 0.00356280 1.67322558 


==> mud025/determ_psd_delta025_tau025_mud0.25.txt <==
     omega        psd 
0.001000000 1.28260017       -Inf 
0.001223985 1.28259971 -7.42228645 
0.001498139 1.28259902 -6.96451364 
0.001833700 1.28259799 -6.64399818 
0.002244422 1.28259645 -6.37604521 
0.002747139 1.28259414 -6.13436320 
0.003362457 1.28259068 -5.90748036 
0.004115597 1.28258550 -5.68949151 
0.005037429 1.28257774 -5.47705549 
0.006165738 1.28256611 -5.26816882 
0.007546772 1.28254869 -5.06158502 
0.009237136 1.28252259 -4.85650978 
0.011306117 1.28248348 -4.65242889 
0.013838518 1.28242491 -4.44900598 
0.016938140 1.28233717 -4.24601938 
0.020732030 1.28220573 -4.04332221 
0.025375696 1.28200888 -3.84081666 
0.031059473 1.28171406 -3.63843716 
0.038016331 1.28127262 -3.43613920 
0.046531422 1.28061181 -3.23389191 
0.056953766 1.27962299 -3.03167285 
0.069710560 1.27814424 -2.82946427 
0.085324685 1.27593474 -2.62725018 
0.104436141 1.27263775 -2.42501366 
0.127828277 1.26772768 -2.22273412 
0.156459904 1.26043669 -2.02038387 
0.191504587 1.24965721 -1.81792357 
0.234398757 1.23382212 -1.61529585 
0.286900580 1.21077845 -1.41241595 
0.351162028 1.17770066 -1.20915821 
0.429817081 1.13114186 -1.00533625 
0.526089693 1.06738861 -0.80067443 
0.643925932 0.98331539 -0.59476717 
0.788155731 0.87780569 -0.38702289 
0.964690852 0.75338435 -0.17658961 
1.180767206 0.61711129 0.03773627 
1.445241437 0.47965631 0.25760748 
1.768953950 0.35245907 0.48520089 
2.165173234 0.24440185 0.72321416 
2.650139725 0.15983460 0.97470532 
3.243731471 0.09861503 1.24270879 
3.970278910 0.05748307 1.52965062 
4.859562132 0.03175634 1.83674062 
5.948031523 0.01671456 2.16362364 
7.280301813 0.00844081 2.50848196 
8.910980765 0.00412214 2.86852666 
10.906907465 0.00196183 3.24061744 
13.349891959 0.00091614 3.62175965 
16.340068518 0.00042213 4.00937290 
20.000000000 0.00019278 4.40135642 


==> mud025/determ_psd_delta025_tau05_mud0.25.txt <==
     omega        psd 
0.001000000 1.21597498       -Inf 
0.001206793 1.21597449 -7.35951207 
0.001456348 1.21597377 -6.91017410 
0.001757511 1.21597273 -6.59895734 
0.002120951 1.21597120 -6.34110500 
0.002559548 1.21596899 -6.11024756 
0.003088844 1.21596576 -5.89482566 
0.003727594 1.21596106 -5.68884361 
0.004498433 1.21595422 -5.48887204 
0.005428675 1.21594425 -5.29282576 
0.006551286 1.21592973 -5.09938542 
0.007906043 1.21590859 -4.90769390 
0.009540955 1.21587780 -4.71718437 
0.011513954 1.21583296 -4.52747731 
0.013894955 1.21576766 -4.33831642 
0.016768329 1.21567258 -4.14952741 
0.020235896 1.21553413 -3.96099099 
0.024420531 1.21533254 -3.77262488 
0.029470517 1.21503905 -3.58437150 
0.035564803 1.21461183 -3.39618961 
0.042919343 1.21399008 -3.20804830 
0.051794747 1.21308550 -3.01992247 
0.062505519 1.21177005 -2.83178930 
0.075431201 1.20985837 -2.64362490 
0.091029818 1.20708291 -2.45540099 
0.109854114 1.20305905 -2.26708084 
0.132571137 1.19723717 -2.07861409 
0.159985872 1.18883867 -1.88992974 
0.193069773 1.17677485 -1.70092634 
0.232995181 1.15955221 -1.51145817 
0.281176870 1.13518002 -1.32131594 
0.339322177 1.10111867 -1.13020002 
0.409491506 1.05434540 -0.93768411 
0.494171336 0.99166112 -0.74316761 
0.596362332 0.91038723 -0.54581652 
0.719685673 0.80952684 -0.34449679 
0.868511374 0.69118934 -0.13771196 
1.048113134 0.56160928 0.07642999 
1.264855217 0.43077252 0.30018072 
1.526417967 0.31010209 0.53599871 
1.842069969 0.20897742 0.78625112 
2.222996483 0.13199799 1.05280265 
2.682695795 0.07851809 1.33661059 
3.237457543 0.04430947 1.63749159 
3.906939937 0.02392890 1.95416986 
4.714866363 0.01247627 2.28457996 
5.689866029 0.00633136 2.62628335 
6.866488450 0.00314880 2.97684341 
8.286427729 0.00154324 3.33407219 
10.000000000 0.00074856 3.69614354 


==> mud025/determ_psd_delta025_tau1_mud0.25.txt <==
     omega        psd 
0.001000000 1.08288440       -Inf 
0.001189842 1.08288366 -7.09799851 
0.001415723 1.08288261 -6.65699904 
0.001684487 1.08288113 -6.35492888 
0.002004272 1.08287903 -6.10698095 
0.002384767 1.08287605 -5.88672155 
0.002837495 1.08287184 -5.68251797 
0.003376170 1.08286588 -5.48829696 
0.004017108 1.08285745 -5.30055179 
0.004779722 1.08284550 -5.11712355 
0.005687113 1.08282859 -4.93662529 
0.006766764 1.08280466 -4.75813985 
0.008051378 1.08277077 -4.58104848 
0.009579865 1.08272280 -4.40492785 
0.011398523 1.08265489 -4.22948534 
0.013562438 1.08255875 -4.05451709 
0.016137154 1.08242268 -3.87988008 
0.019200659 1.08223008 -3.70547317 
0.022845744 1.08195751 -3.53122405 
0.027182819 1.08157180 -3.35708001 
0.032343251 1.08102610 -3.18300135 
0.038483349 1.08025425 -3.00895646 
0.045789093 1.07916298 -2.83491787 
0.054481772 1.07762091 -2.66085895 
0.064824684 1.07544353 -2.48675063 
0.077131112 1.07237245 -2.31255787 
0.091773813 1.06804751 -2.13823545 
0.109196310 1.06197004 -1.96372261 
0.129926322 1.05345601 -1.78893587 
0.154591756 1.04157975 -1.61375936 
0.183939717 1.02511295 -1.43803175 
0.218859144 1.00247210 -1.26152857 
0.260407735 0.97170207 -1.08393890 
0.309843981 0.93054642 -0.90483517 
0.368665288 0.87667965 -0.72363602 
0.438653331 0.80818772 -0.53956344 
0.521928023 0.72433776 -0.35159953 
0.621011724 0.62652477 -0.15845359 
0.738905642 0.51901701 0.04144123 
0.879180742 0.40889621 0.24987561 
1.046085905 0.30473843 0.46873015 
1.244676627 0.21429739 0.69975151 
1.480968148 0.14230312 0.94426932 
1.762117652 0.08958351 1.20293118 
2.096641055 0.05380232 1.47555297 
2.494670947 0.03106179 1.76115063 
2.968263509 0.01737287 2.05815020 
3.531763686 0.00947996 2.36470530 
4.202239692 0.00507667 2.67901449 
5.000000000 0.00268002 2.99954127 


==> mud025/determ_psd_delta05_tau025_mud0.25.txt <==
     omega        psd 
0.001000000 1.28237183       -Inf 
0.001223985 1.28237137 -7.42174575 
0.001498139 1.28237068 -6.96397257 
0.001833700 1.28236966 -6.64345700 
0.002244422 1.28236811 -6.37550392 
0.002747139 1.28236580 -6.13382191 
0.003362457 1.28236234 -5.90693905 
0.004115597 1.28235715 -5.68895021 
0.005037429 1.28234938 -5.47651417 
0.006165738 1.28233774 -5.26762750 
0.007546772 1.28232030 -5.06104370 
0.009237136 1.28229418 -4.85596845 
0.011306117 1.28225504 -4.65188757 
0.013838518 1.28219642 -4.44846466 
0.016938140 1.28210859 -4.24547806 
0.020732030 1.28197704 -4.04278090 
0.025375696 1.28178001 -3.84027536 
0.031059473 1.28148493 -3.63789586 
0.038016331 1.28104309 -3.43559793 
0.046531422 1.28038168 -3.23335067 
0.056953766 1.27939197 -3.03113165 
0.069710560 1.27791189 -2.82892314 
0.085324685 1.27570041 -2.62670914 
0.104436141 1.27240049 -2.42447276 
0.127828277 1.26748609 -2.22219344 
0.156459904 1.26018875 -2.01984350 
0.191504587 1.24940007 -1.81738369 
0.234398757 1.23355185 -1.61475668 
0.286900580 1.21048991 -1.41187785 
0.351162028 1.17738762 -1.20862170 
0.429817081 1.13079776 -1.00480210 
0.526089693 1.06700847 -0.80014377 
0.643925932 0.98289914 -0.59424164 
0.788155731 0.87736236 -0.38650482 
0.964690852 0.75293482 -0.17608223 
1.180767206 0.61668618 0.03822864 
1.445241437 0.47928757 0.25807943 
1.768953950 0.35216874 0.48564625 
2.165173234 0.24419502 0.72362712 
2.650139725 0.15970064 0.97508253 
3.243731471 0.09853491 1.24305257 
3.970278910 0.05743747 1.52997281 
4.859562132 0.03173053 1.83706616 
5.948031523 0.01669939 2.16399323 
7.280301813 0.00843139 2.50895433 
8.910980765 0.00411602 2.86918231 
10.906907465 0.00195777 3.24156623 
13.349891959 0.00091342 3.62315463 
16.340068518 0.00042033 4.01143288 
20.000000000 0.00019157 4.40440137 


==> mud025/determ_psd_delta05_tau05_mud0.25.txt <==
     omega        psd 
0.001000000 1.21080217       -Inf 
0.001206793 1.21080167 -7.35704378 
0.001456348 1.21080096 -6.90770576 
0.001757511 1.21079991 -6.59648905 
0.002120951 1.21079839 -6.33863671 
0.002559548 1.21079617 -6.10777928 
0.003088844 1.21079294 -5.89235739 
0.003727594 1.21078824 -5.68637533 
0.004498433 1.21078139 -5.48640377 
0.005428675 1.21077141 -5.29035748 
0.006551286 1.21075688 -5.09691714 
0.007906043 1.21073573 -4.90522562 
0.009540955 1.21070492 -4.71471608 
0.011513954 1.21066005 -4.52500901 
0.013894955 1.21059471 -4.33584811 
0.016768329 1.21049956 -4.14705909 
0.020235896 1.21036102 -3.95852266 
0.024420531 1.21015929 -3.77015651 
0.029470517 1.20986561 -3.58190309 
0.035564803 1.20943810 -3.39372114 
0.042919343 1.20881594 -3.20557974 
0.051794747 1.20791077 -3.01745378 
0.062505519 1.20659447 -2.82932041 
0.075431201 1.20468157 -2.64115573 
0.091029818 1.20190440 -2.45293141 
0.109854114 1.19787817 -2.26461066 
0.132571137 1.19205306 -2.07614305 
0.159985872 1.18365036 -1.88745746 
0.193069773 1.17158144 -1.69845224 
0.232995181 1.15435344 -1.50898143 
0.281176870 1.12997750 -1.31883541 
0.339322177 1.09591850 -1.12771403 
0.409491506 1.04916288 -0.93519033 
0.494171336 0.98652857 -0.74066278 
0.596362332 0.90536463 -0.54329624 
0.719685673 0.80471234 -0.34195525 
0.868511374 0.68672168 -0.13514191 
1.048113134 0.55765138 0.07903701 
1.264855217 0.42747164 0.30283339 
1.526417967 0.30753992 0.53870402 
1.842069969 0.20713889 0.78901115 
2.222996483 0.13078002 1.05561008 
2.682695795 0.07777085 1.33944261 
3.237457543 0.04388267 1.64030155 
3.906939937 0.02370101 1.95687593 
4.714866363 0.01236255 2.28705204 
5.689866029 0.00627876 2.62833373 
6.866488450 0.00312674 2.97823066 
8.286427729 0.00153529 3.33452580 
10.000000000 0.00074647 3.69540865 


==> mud025/determ_psd_delta05_tau1_mud0.25.txt <==
     omega        psd 
0.001000000 1.05182957       -Inf 
0.001189842 1.05182882 -7.07656736 
0.001415723 1.05182776 -6.63556787 
0.001684487 1.05182625 -6.33349771 
0.002004272 1.05182412 -6.08554976 
0.002384767 1.05182111 -5.86529036 
0.002837495 1.05181684 -5.66108675 
0.003376170 1.05181080 -5.46686571 
0.004017108 1.05180225 -5.27912051 
0.004779722 1.05179014 -5.09569221 
0.005687113 1.05177299 -4.91519387 
0.006766764 1.05174872 -4.73670831 
0.008051378 1.05171437 -4.55961678 
0.009579865 1.05166573 -4.38349592 
0.011398523 1.05159688 -4.20805309 
0.013562438 1.05149942 -4.03308438 
0.016137154 1.05136146 -3.85844672 
0.019200659 1.05116620 -3.68403890 
0.022845744 1.05088986 -3.50978848 
0.027182819 1.05049883 -3.33564261 
0.032343251 1.04994562 -3.16156135 
0.038483349 1.04916319 -2.98751277 
0.045789093 1.04805700 -2.81346898 
0.054481772 1.04649400 -2.63940270 
0.064824684 1.04428731 -2.46528398 
0.077131112 1.04117539 -2.29107653 
0.091773813 1.03679395 -2.11673339 
0.109196310 1.03063910 -1.94219138 
0.129926322 1.02202059 -1.76736362 
0.154591756 1.01000631 -1.59212964 
0.183939717 0.99336315 -1.41632185 
0.218859144 0.97050850 -1.23970748 
0.260407735 0.93950193 -1.06196495 
0.309843981 0.89812900 -0.88265369 
0.368665288 0.84415364 -0.70117783 
0.438653331 0.77582138 -0.51674588 
0.521928023 0.69264145 -0.32833312 
0.621011724 0.59630910 -0.13465926 
0.738905642 0.49136047 0.06579804 
0.879180742 0.38495946 0.27472864 
1.046085905 0.28543749 0.49383542 
1.244676627 0.19997640 0.72460741 
1.480968148 0.13260612 0.96807298 
1.762117652 0.08361387 1.22462273 
2.096641055 0.05045918 1.49397999 
2.494670947 0.02935099 1.77532929 
2.968263509 0.01656563 2.06754092 
3.531763686 0.00912273 2.36940313 
4.202239692 0.00492356 2.67978157 
5.000000000 0.00261296 2.99765836 


==> mud025/determ_psd_delta1_tau025_mud0.25.txt <==
     omega        psd 
0.001000000 1.27986760       -Inf 
0.001223985 1.27986714 -7.42034167 
0.001498139 1.27986645 -6.96256852 
0.001833700 1.27986542 -6.64205293 
0.002244422 1.27986388 -6.37409985 
0.002747139 1.27986157 -6.13241785 
0.003362457 1.27985810 -5.90553499 
0.004115597 1.27985291 -5.68754614 
0.005037429 1.27984513 -5.47511011 
0.006165738 1.27983348 -5.26622344 
0.007546772 1.27981603 -5.05963964 
0.009237136 1.27978988 -4.85456440 
0.011306117 1.27975071 -4.65048352 
0.013838518 1.27969204 -4.44706062 
0.016938140 1.27960414 -4.24407403 
0.020732030 1.27947248 -4.04137688 
0.025375696 1.27927527 -3.83887136 
0.031059473 1.27897994 -3.63649189 
0.038016331 1.27853773 -3.43419400 
0.046531422 1.27787576 -3.23194682 
0.056953766 1.27688522 -3.02972791 
0.069710560 1.27540390 -2.82751955 
0.085324685 1.27319059 -2.62530579 
0.104436141 1.26988799 -2.42306977 
0.127828277 1.26496968 -2.22079098 
0.156459904 1.25766677 -2.01844185 
0.191504587 1.24687031 -1.81598323 
0.234398757 1.23101168 -1.61335801 
0.286900580 1.20793675 -1.41048185 
0.351162028 1.17482026 -1.20722967 
0.429817081 1.12821932 -1.00341596 
0.526089693 1.06443165 -0.79876631 
0.643925932 0.98035398 -0.59287690 
0.788155731 0.87490401 -0.38515850 
0.964690852 0.75064521 -0.17476219 
1.180767206 0.61466187 0.03951202 
1.445241437 0.47761259 0.25931331 
1.768953950 0.35088481 0.48681610 
2.165173234 0.24328767 0.72471874 
2.650139725 0.15910922 0.97608499 
3.243731471 0.09817769 1.24396090 
3.970278910 0.05723613 1.53078769 
4.859562132 0.03162402 1.83778782 
5.948031523 0.01664656 2.16460823 
7.280301813 0.00840720 2.50941673 
8.910980765 0.00410626 2.86939268 
10.906907465 0.00195478 3.24135238 
13.349891959 0.00091328 3.62225624 
16.340068518 0.00042114 4.00949114 
20.000000000 0.00019252 4.40095128 


==> mud025/determ_psd_delta1_tau05_mud0.25.txt <==
     omega        psd 
0.001000000 1.19001093       -Inf 
0.001206793 1.19001043 -7.34233482 
0.001456348 1.19000970 -6.89299679 
0.001757511 1.19000864 -6.58178007 
0.002120951 1.19000710 -6.32392772 
0.002559548 1.19000486 -6.09307030 
0.003088844 1.19000159 -5.87764840 
0.003727594 1.18999683 -5.67166634 
0.004498433 1.18998989 -5.47169477 
0.005428675 1.18997980 -5.27564848 
0.006551286 1.18996509 -5.08220813 
0.007906043 1.18994368 -4.89051660 
0.009540955 1.18991249 -4.70000704 
0.011513954 1.18986708 -4.51029996 
0.013894955 1.18980094 -4.32113902 
0.016768329 1.18970464 -4.13234995 
0.020235896 1.18956441 -3.94381346 
0.024420531 1.18936024 -3.75544721 
0.029470517 1.18906299 -3.56719364 
0.035564803 1.18863030 -3.37901149 
0.042919343 1.18800062 -3.19086978 
0.051794747 1.18708454 -3.00274338 
0.062505519 1.18575244 -2.81460937 
0.075431201 1.18381674 -2.62644376 
0.091029818 1.18100677 -2.43821809 
0.109854114 1.17693364 -2.24989537 
0.132571137 1.17104205 -2.06142491 
0.159985872 1.16254633 -1.87273519 
0.193069773 1.15034973 -1.68372401 
0.232995181 1.13295156 -1.49424465 
0.281176870 1.10835918 -1.30408640 
0.339322177 1.07404549 -1.11294775 
0.409491506 1.02703094 -0.92039995 
0.494171336 0.96421433 -0.72583953 
0.596362332 0.88309505 -0.52842958 
0.719685673 0.78294002 -0.32703435 
0.868511374 0.66615887 -0.12015944 
1.048113134 0.53919406 0.09407637 
1.264855217 0.41197929 0.31789705 
1.526417967 0.29554386 0.55370542 
1.842069969 0.19864781 0.80377371 
2.222996483 0.12531021 1.06982834 
2.682695795 0.07456658 1.35265782 
3.237457543 0.04217396 1.65191574 
3.906939937 0.02287090 1.96622304 
4.714866363 0.01199559 2.29352378 
5.689866029 0.00613180 2.63153209 
6.866488450 0.00307385 2.97810044 
8.286427729 0.00151833 3.33141368 
10.000000000 0.00074162 3.69000303 


==> mud025/determ_psd_delta1_tau1_mud0.25.txt <==
     omega        psd 
0.001000000 0.91960983       -Inf 
0.001189842 0.91960903 -6.97558069 
0.001415723 0.91960789 -6.53458120 
0.001684487 0.91960629 -6.23251106 
0.002004272 0.91960401 -5.98456312 
0.002384767 0.91960078 -5.76430371 
0.002837495 0.91959621 -5.56010010 
0.003376170 0.91958975 -5.36587906 
0.004017108 0.91958060 -5.17813385 
0.004779722 0.91956764 -4.99470555 
0.005687113 0.91954930 -4.81420719 
0.006766764 0.91952333 -4.63572162 
0.008051378 0.91948657 -4.45863007 
0.009579865 0.91943453 -4.28250918 
0.011398523 0.91936087 -4.10706631 
0.013562438 0.91925660 -3.93209754 
0.016137154 0.91910902 -3.75745980 
0.019200659 0.91890014 -3.58305187 
0.022845744 0.91860457 -3.40880129 
0.027182819 0.91818637 -3.23465518 
0.032343251 0.91759486 -3.06057361 
0.038483349 0.91675848 -2.88652460 
0.045789093 0.91557650 -2.71248021 
0.054481772 0.91390734 -2.53841313 
0.064824684 0.91155266 -2.36429335 
0.077131112 0.90823578 -2.19008456 
0.091773813 0.90357317 -2.01573986 
0.109196310 0.89703794 -1.84119626 
0.129926322 0.88791539 -1.66636754 
0.154591756 0.87525398 -1.49113470 
0.183939717 0.85782066 -1.31533345 
0.218859144 0.83408093 -1.13873800 
0.260407735 0.80224039 -0.96104086 
0.309843981 0.76040487 -0.78182927 
0.368665288 0.70692623 -0.60056035 
0.438653331 0.64097341 -0.41654009 
0.521928023 0.56326031 -0.22891490 
0.621011724 0.47666624 -0.03668705 
0.738905642 0.38630307 0.16123728 
0.879180742 0.29865974 0.36597288 
1.046085905 0.21995376 0.57858578 
1.244676627 0.15445593 0.80008409 
1.480968148 0.10368091 1.03150460 
1.762117652 0.06672229 1.27404427 
2.096641055 0.04125902 1.52908815 
2.494670947 0.02455429 1.79799951 
2.968263509 0.01408521 2.08169462 
3.531763686 0.00780764 2.38016017 
4.202239692 0.00420073 2.69205593 
5.000000000 0.00220857 3.01460022 


==> mud025/probab_psd_delta025_tau025_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 21106.6
0.001    1.28213    1
0.00122399    1.28197    0.99987
0.00149814    1.28173    0.999688
0.0018337    1.28142    0.999442
0.00224442    1.28103    0.999137
0.00274714    1.28062    0.998817
0.00336246    1.28038    0.998632
0.0041156    1.28076    0.99893
0.00503743    1.2825    1.00028
0.00616574    1.28597    1.003
0.00754677    1.2888    1.0052
0.00923714    1.2835    1.00107
0.0113061    1.27036    0.990817
0.0138385    1.28086    0.999008
0.0169381    1.29958    1.01361
0.020732    1.28185    0.999779
0.0253757    1.27114    0.991422
0.0310595    1.28183    0.999765
0.0380163    1.2738    0.993498
0.0465314    1.2791    0.997633
0.0569538    1.27584    0.995092
0.0697106    1.28488    1.00215
0.0853247    1.25188    0.976401
0.104436    1.27752    0.996404
0.127828    1.28003    0.998362
0.15646    1.23007    0.959396
0.191505    1.26615    0.987536
0.234399    1.24673    0.97239
0.286901    1.1921    0.92978
0.351162    1.16357    0.907527
0.429817    1.13091    0.882053
0.52609    1.05592    0.823567
0.643926    0.970399    0.756863
0.788156    0.864753    0.674464
0.964691    0.75022    0.585134
1.18077    0.616286    0.480672
1.44524    0.476943    0.371992
1.76895    0.351658    0.274276
2.16517    0.243355    0.189805
2.65014    0.160598    0.125259
3.24373    0.0976123    0.0761328
3.97028    0.0568133    0.0443116
4.85956    0.0314368    0.0245191
5.94803    0.0169222    0.0131985
7.2803    0.00853123    0.00665394
8.91098    0.00411134    0.00320664
10.9069    0.00195097    0.00152166
13.3499    0.000910284    0.000709977
16.3401    0.000423442    0.000330264
20    0.000198565    0.000154871


==> mud025/probab_psd_delta025_tau05_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 5563.29
0.001    1.21707    1
0.00120679    1.2178    1.0006
0.00145635    1.21879    1.00141
0.00175751    1.22009    1.00248
0.00212095    1.22171    1.00381
0.00255955    1.22357    1.00534
0.00308884    1.22536    1.00681
0.00372759    1.22645    1.00771
0.00449843    1.22594    1.00728
0.00542868    1.22301    1.00488
0.00655129    1.2181    1.00084
0.00790604    1.21364    0.997176
0.00954095    1.21146    0.995388
0.011514    1.20787    0.99244
0.013895    1.20291    0.988363
0.0167683    1.20876    0.993166
0.0202359    1.21274    0.996444
0.0244205    1.21533    0.998571
0.0294705    1.21246    0.99621
0.0355648    1.22207    1.00411
0.0429193    1.22891    1.00973
0.0517947    1.21489    0.998209
0.0625055    1.19985    0.985849
0.0754312    1.20105    0.986832
0.0910298    1.21179    0.99566
0.109854    1.19593    0.982628
0.132571    1.20287    0.988333
0.159986    1.18114    0.970474
0.19307    1.16851    0.960099
0.232995    1.16573    0.957811
0.281177    1.14584    0.94147
0.339322    1.10866    0.910924
0.409492    1.05806    0.869345
0.494171    0.988834    0.812469
0.596362    0.890971    0.732061
0.719686    0.816435    0.670818
0.868511    0.691336    0.568031
1.04811    0.568892    0.467427
1.26486    0.430451    0.353677
1.52642    0.310821    0.255384
1.84207    0.205632    0.168956
2.223    0.129837    0.10668
2.6827    0.0783256    0.0643557
3.23746    0.0439885    0.0361429
3.90694    0.0237612    0.0195232
4.71487    0.0125883    0.0103431
5.68987    0.00639402    0.00525361
6.86649    0.00317065    0.00260515
8.28643    0.00153992    0.00126527
10    0.000758489    0.000623208


==> mud025/probab_psd_delta025_tau1_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 1411.77
0.001    1.07702    1
0.00118984    1.07727    1.00023
0.00141572    1.07762    1.00056
0.00168449    1.07808    1.00099
0.00200427    1.07871    1.00157
0.00238477    1.07951    1.00231
0.00283749    1.08052    1.00325
0.00337617    1.08175    1.0044
0.00401711    1.0832    1.00574
0.00477972    1.08486    1.00728
0.00568711    1.08664    1.00893
0.00676676    1.088    1.01019
0.00805138    1.08693    1.00921
0.00957986    1.07952    1.00233
0.0113985    1.0656    0.989403
0.0135624    1.06118    0.985296
0.0161372    1.07935    1.00216
0.0192007    1.0879    1.01011
0.0228457    1.08591    1.00826
0.0271828    1.07056    0.994
0.0323433    1.0871    1.00936
0.0384833    1.08805    1.01025
0.0457891    1.09519    1.01687
0.0544818    1.08714    1.0094
0.0648247    1.06433    0.988223
0.0771311    1.07601    0.99906
0.0917738    1.07112    0.994521
0.109196    1.04936    0.974321
0.129926    1.06283    0.986831
0.154592    1.0523    0.977051
0.18394    1.02569    0.952344
0.218859    1.01027    0.938025
0.260408    0.964329    0.895369
0.309844    0.928358    0.861971
0.368665    0.873385    0.810929
0.438653    0.810919    0.75293
0.521928    0.726723    0.674755
0.621012    0.632376    0.587155
0.738906    0.514378    0.477595
0.879181    0.414082    0.384471
1.04609    0.304381    0.282614
1.24468    0.216475    0.200995
1.48097    0.140664    0.130605
1.76212    0.0889775    0.0826147
2.09664    0.0536158    0.0497817
2.49467    0.0310491    0.0288288
2.96826    0.0176062    0.0163471
3.53176    0.00941091    0.00873793
4.20224    0.00509481    0.00473048
5    0.00266259    0.00247218


==> mud025/probab_psd_delta05_tau025_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 5462.17
0.001    1.26864    1
0.00122399    1.26822    0.999675
0.00149814    1.26768    0.999248
0.0018337    1.26703    0.998736
0.00224442    1.26639    0.998226
0.00274714    1.26604    0.997952
0.00336246    1.26659    0.998391
0.0041156    1.26897    1.00027
0.00503743    1.27394    1.00418
0.00616574    1.28063    1.00945
0.00754677    1.28476    1.01271
0.00923714    1.28128    1.00997
0.0113061    1.27415    1.00435
0.0138385    1.27365    1.00396
0.0169381    1.28236    1.01082
0.020732    1.2888    1.0159
0.0253757    1.27225    1.00285
0.0310595    1.2831    1.0114
0.0380163    1.27211    1.00274
0.0465314    1.28444    1.01246
0.0569538    1.28277    1.01114
0.0697106    1.2637    0.996107
0.0853247    1.26933    1.00054
0.104436    1.26937    1.00058
0.127828    1.27519    1.00516
0.15646    1.25861    0.992093
0.191505    1.26522    0.997308
0.234399    1.23579    0.974109
0.286901    1.20973    0.953568
0.351162    1.17763    0.928264
0.429817    1.14054    0.899031
0.52609    1.0758    0.847997
0.643926    0.982132    0.774164
0.788156    0.878113    0.692171
0.964691    0.762114    0.600735
1.18077    0.610493    0.48122
1.44524    0.474867    0.374313
1.76895    0.351539    0.2771
2.16517    0.239828    0.189044
2.65014    0.1606    0.126593
3.24373    0.097972    0.0772262
3.97028    0.0574815    0.0453097
4.85956    0.0314918    0.0248234
5.94803    0.0168737    0.0133006
7.2803    0.0083318    0.00656753
8.91098    0.00409988    0.00323173
10.9069    0.00198776    0.00156685
13.3499    0.000920622    0.000725678
16.3401    0.000426679    0.000336329
20    0.000191398    0.000150869


==> mud025/probab_psd_delta05_tau05_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 1250.46
0.001    1.20362    1
0.00120679    1.2025    0.999066
0.00145635    1.20094    0.997772
0.00175751    1.19884    0.996024
0.00212095    1.1961    0.99375
0.00255955    1.19275    0.99097
0.00308884    1.18908    0.987913
0.00372759    1.18581    0.9852
0.00449843    1.18434    0.983979
0.00542868    1.18645    0.985735
0.00655129    1.19304    0.99121
0.00790604    1.20177    0.998459
0.00954095    1.20722    1.00299
0.011514    1.20946    1.00485
0.013895    1.21637    1.01059
0.0167683    1.21542    1.0098
0.0202359    1.21471    1.00921
0.0244205    1.23006    1.02196
0.0294705    1.21774    1.01173
0.0355648    1.22866    1.0208
0.0429193    1.23321    1.02458
0.0517947    1.18883    0.987707
0.0625055    1.19745    0.994875
0.0754312    1.20322    0.999669
0.0910298    1.19866    0.995877
0.109854    1.21761    1.01162
0.132571    1.2033    0.999728
0.159986    1.17932    0.979807
0.19307    1.16362    0.966763
0.232995    1.1407    0.947718
0.281177    1.12764    0.936868
0.339322    1.0965    0.911
0.409492    1.06251    0.882757
0.494171    0.968995    0.805065
0.596362    0.916103    0.761121
0.719686    0.795426    0.66086
0.868511    0.692762    0.575563
1.04811    0.556318    0.462203
1.26486    0.429614    0.356934
1.52642    0.302256    0.251122
1.84207    0.207305    0.172234
2.223    0.130891    0.108747
2.6827    0.0768789    0.0638729
3.23746    0.0441302    0.0366645
3.90694    0.023475    0.0195036
4.71487    0.0122712    0.0101952
5.68987    0.00627477    0.00521323
6.86649    0.00312454    0.00259595
8.28643    0.00153247    0.00127322
10    0.000756008    0.00062811


==> mud025/probab_psd_delta05_tau1_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 328.003
0.001    1.06204    1
0.00118984    1.06226    1.00021
0.00141572    1.06257    1.00049
0.00168449    1.06298    1.00089
0.00200427    1.06355    1.00142
0.00238477    1.0643    1.00212
0.00283749    1.06525    1.00302
0.00337617    1.06638    1.00409
0.00401711    1.06756    1.0052
0.00477972    1.0684    1.00599
0.00568711    1.06806    1.00567
0.00676676    1.06498    1.00277
0.00805138    1.05727    0.995506
0.00957986    1.04481    0.98378
0.0113985    1.03352    0.973149
0.0135624    1.03277    0.972435
0.0161372    1.03784    0.977217
0.0192007    1.04236    0.981471
0.0228457    1.05018    0.988828
0.0271828    1.05309    0.991573
0.0323433    1.04484    0.983807
0.0384833    1.06441    1.00223
0.0457891    1.03658    0.976027
0.0544818    1.04012    0.979363
0.0648247    1.04133    0.980495
0.0771311    1.04829    0.987056
0.0917738    1.03104    0.970814
0.109196    1.01922    0.959678
0.129926    1.02308    0.963318
0.154592    1.01767    0.95822
0.18394    0.989596    0.931787
0.218859    0.954679    0.89891
0.260408    0.941035    0.886062
0.309844    0.895096    0.842807
0.368665    0.83426    0.785526
0.438653    0.775646    0.730335
0.521928    0.701837    0.660838
0.621012    0.599281    0.564273
0.738906    0.484374    0.456079
0.879181    0.384815    0.362336
1.04609    0.28606    0.269349
1.24468    0.200067    0.18838
1.48097    0.132633    0.124885
1.76212    0.0833353    0.0784671
2.09664    0.0509349    0.0479594
2.49467    0.0291076    0.0274073
2.96826    0.016411    0.0154523
3.53176    0.00915862    0.00862361
4.20224    0.00488008    0.004595
5    0.00259304    0.00244156


==> mud025/probab_psd_delta1_tau025_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 1387.02
0.001    1.29513    1
0.00122399    1.29522    1.00007
0.00149814    1.29537    1.00019
0.0018337    1.29562    1.00038
0.00224442    1.29604    1.0007
0.00274714    1.2967    1.00121
0.00336246    1.29765    1.00194
0.0041156    1.29867    1.00274
0.00503743    1.29872    1.00278
0.00616574    1.29505    0.999937
0.00754677    1.28373    0.991199
0.00923714    1.26657    0.97795
0.0113061    1.26185    0.974307
0.0138385    1.28042    0.988642
0.0169381    1.28349    0.991013
0.020732    1.29052    0.996445
0.0253757    1.31075    1.01206
0.0310595    1.28108    0.98915
0.0380163    1.27076    0.981187
0.0465314    1.27409    0.983757
0.0569538    1.28365    0.99114
0.0697106    1.29159    0.997272
0.0853247    1.28536    0.992461
0.104436    1.26176    0.974233
0.127828    1.28463    0.991895
0.15646    1.24808    0.963676
0.191505    1.25165    0.966431
0.234399    1.25216    0.966825
0.286901    1.2196    0.941681
0.351162    1.15576    0.89239
0.429817    1.10542    0.853522
0.52609    1.06525    0.822504
0.643926    0.995112    0.76835
0.788156    0.852753    0.658431
0.964691    0.764485    0.590278
1.18077    0.614165    0.474212
1.44524    0.481142    0.371501
1.76895    0.346215    0.267321
2.16517    0.2428    0.187472
2.65014    0.160023    0.123558
3.24373    0.0972303    0.0750739
3.97028    0.0577911    0.0446219
4.85956    0.0309638    0.0239079
5.94803    0.0166079    0.0128234
7.2803    0.00836336    0.00645756
8.91098    0.00408946    0.00315758
10.9069    0.00197309    0.00152348
13.3499    0.000913333    0.000705207
16.3401    0.00042402    0.000327397
20    0.000192707    0.000148794


==> mud025/probab_psd_delta1_tau05_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 372.69
0.001    1.18121    1
0.00120679    1.17984    0.998843
0.00145635    1.17797    0.997255
0.00175751    1.17547    0.995141
0.00212095    1.1723    0.992455
0.00255955    1.16857    0.989303
0.00308884    1.1648    0.986108
0.00372759    1.16211    0.983836
0.00449843    1.16243    0.984105
0.00542868    1.16785    0.988696
0.00655129    1.17858    0.997774
0.00790604    1.18973    1.00721
0.00954095    1.1927    1.00973
0.011514    1.18775    1.00554
0.013895    1.1864    1.00439
0.0167683    1.1814    1.00016
0.0202359    1.18565    1.00376
0.0244205    1.17736    0.99674
0.0294705    1.20663    1.02152
0.0355648    1.18473    1.00299
0.0429193    1.16515    0.986407
0.0517947    1.16342    0.984945
0.0625055    1.18331    1.00178
0.0754312    1.1763    0.995845
0.0910298    1.18399    1.00235
0.109854    1.16567    0.986847
0.132571    1.15879    0.981025
0.159986    1.16638    0.987444
0.19307    1.15621    0.978839
0.232995    1.12083    0.948885
0.281177    1.10919    0.939032
0.339322    1.07891    0.913399
0.409492    1.02657    0.869084
0.494171    0.94952    0.803856
0.596362    0.870061    0.736586
0.719686    0.79027    0.669036
0.868511    0.672254    0.569125
1.04811    0.543385    0.460025
1.26486    0.411362    0.348256
1.52642    0.297207    0.251613
1.84207    0.1994    0.16881
2.223    0.124084    0.105048
2.6827    0.0749205    0.0634271
3.23746    0.0417791    0.0353699
3.90694    0.0228029    0.0193048
4.71487    0.0120254    0.0101806
5.68987    0.00608053    0.00514772
6.86649    0.00307879    0.00260648
8.28643    0.00150977    0.00127816
10    0.000749292    0.000634345


==> mud025/probab_psd_delta1_tau1_mud0.25.txt <==
 #MC = 10000, #iT = 3, time = 95.0907
0.001    0.932997    1
0.00118984    0.932605    0.99958
0.00141572    0.932058    0.998994
0.00168449    0.931302    0.998183
0.00200427    0.930268    0.997075
0.00238477    0.928884    0.995591
0.00283749    0.927093    0.993672
0.00337617    0.924914    0.991336
0.00401711    0.922548    0.9888
0.00477972    0.920537    0.986645
0.00568711    0.919809    0.985865
0.00676676    0.921086    0.987234
0.00805138    0.922999    0.989284
0.00957986    0.92059    0.986703
0.0113985    0.912359    0.97788
0.0135624    0.914637    0.980321
0.0161372    0.931091    0.997958
0.0192007    0.919449    0.98548
0.0228457    0.919505    0.985539
0.0271828    0.931533    0.998431
0.0323433    0.93097    0.997828
0.0384833    0.917194    0.983063
0.0457891    0.912622    0.978162
0.0544818    0.90073    0.965416
0.0648247    0.917575    0.983471
0.0771311    0.910285    0.975657
0.0917738    0.909202    0.974496
0.109196    0.890391    0.954334
0.129926    0.878497    0.941586
0.154592    0.863999    0.926048
0.18394    0.86158    0.923454
0.218859    0.83578    0.895802
0.260408    0.81079    0.869017
0.309844    0.751746    0.805733
0.368665    0.713566    0.764811
0.438653    0.649044    0.695655
0.521928    0.558249    0.59834
0.621012    0.478992    0.51339
0.738906    0.382011    0.409445
0.879181    0.294864    0.31604
1.04609    0.223276    0.23931
1.24468    0.157109    0.168392
1.48097    0.103678    0.111124
1.76212    0.0666779    0.0714664
2.09664    0.0415988    0.0445862
2.49467    0.0245565    0.02632
2.96826    0.0142457    0.0152688
3.53176    0.00792928    0.00849872
4.20224    0.00422412    0.00452748
5    0.00222846    0.0023885


==> mud05/determ_psd_delta025_tau025_mud0.5.txt <==
     omega        psd 
0.001000000 0.82341723       -Inf 
0.001223985 0.82341702 -7.59391483 
0.001498139 0.82341671 -7.13614133 
0.001833700 0.82341624 -6.81562573 
0.002244422 0.82341554 -6.54767271 
0.002747139 0.82341449 -6.30599068 
0.003362457 0.82341291 -6.07910784 
0.004115597 0.82341055 -5.86111899 
0.005037429 0.82340701 -5.64868299 
0.006165738 0.82340172 -5.43979633 
0.007546772 0.82339378 -5.23321257 
0.009237136 0.82338189 -5.02813737 
0.011306117 0.82336408 -4.82405657 
0.013838518 0.82333740 -4.62063379 
0.016938140 0.82329743 -4.41764737 
0.020732030 0.82323756 -4.21495048 
0.025375696 0.82314788 -4.01244534 
0.031059473 0.82301356 -3.81006646 
0.038016331 0.82281240 -3.60776943 
0.046531422 0.82251120 -3.40552354 
0.056953766 0.82206033 -3.20330657 
0.069710560 0.82138570 -3.00110112 
0.085324685 0.82037686 -2.79889172 
0.104436141 0.81886963 -2.59666222 
0.127828277 0.81662086 -2.39439320 
0.156459904 0.81327255 -2.19205869 
0.191504587 0.80830216 -1.98962196 
0.234398757 0.80095695 -1.78702949 
0.286900580 0.79017408 -1.58420229 
0.351162028 0.77449809 -1.38102324 
0.429817081 0.75202869 -1.17731859 
0.526089693 0.72046776 -0.97283122 
0.643925932 0.67737929 -0.76718247 
0.788155731 0.62079207 -0.55981921 
0.964690852 0.55017656 -0.34994313 
1.180767206 0.46752922 -0.13642286 
1.445241437 0.37790026 0.08230252 
1.768953950 0.28865189 0.30830330 
2.165173234 0.20744388 0.54417142 
2.650139725 0.13996323 0.79288980 
3.243731471 0.08864066 1.05748789 
3.970278910 0.05278538 1.34048827 
4.859562132 0.02967098 1.64329718 
5.948031523 0.01583811 1.96581085 
7.280301813 0.00809048 2.30645062 
8.910980765 0.00398845 2.66260178 
10.906907465 0.00191306 3.03121700 
13.349891959 0.00089917 3.40932744 
16.340068518 0.00041656 3.79433747 
20.000000000 0.00019109 4.18411372 


==> mud05/determ_psd_delta025_tau05_mud0.5.txt <==
     omega        psd 
0.001000000 0.72638160       -Inf 
0.001206793 0.72638138 -7.49431463 
0.001456348 0.72638105 -7.04497662 
0.001757511 0.72638057 -6.73375991 
0.002120951 0.72637988 -6.47590758 
0.002559548 0.72637887 -6.24505017 
0.003088844 0.72637740 -6.02962831 
0.003727594 0.72637525 -5.82364631 
0.004498433 0.72637213 -5.62367483 
0.005428675 0.72636758 -5.42762866 
0.006551286 0.72636096 -5.23418849 
0.007906043 0.72635131 -5.04249721 
0.009540955 0.72633727 -4.85198803 
0.011513954 0.72631681 -4.66228148 
0.013894955 0.72628702 -4.47312134 
0.016768329 0.72624364 -4.28433343 
0.020235896 0.72618047 -4.09579861 
0.024420531 0.72608849 -3.90743480 
0.029470517 0.72595456 -3.71918480 
0.035564803 0.72575959 -3.53100783 
0.042919343 0.72547579 -3.34287367 
0.051794747 0.72506278 -3.15475827 
0.062505519 0.72446194 -2.96664026 
0.075431201 0.72358829 -2.77849794 
0.091029818 0.72231888 -2.59030618 
0.109854114 0.72047632 -2.40203279 
0.132571137 0.71780592 -2.21363406 
0.159985872 0.71394421 -2.02504859 
0.193069773 0.70837750 -1.83618878 
0.232995181 0.70038985 -1.64692888 
0.281176870 0.68900403 -1.45708820 
0.339322177 0.67292756 -1.26640773 
0.409491506 0.65053190 -1.07451827 
0.494171336 0.61991910 -0.88089810 
0.596362332 0.57915995 -0.68481969 
0.719685673 0.52679672 -0.48528757 
0.868511374 0.46263555 -0.28097644 
1.048113134 0.38864099 -0.07018892 
1.264855217 0.30942512 0.14913287 
1.526417967 0.23168010 0.37929852 
1.842069969 0.16236224 0.62262933 
2.222996483 0.10642579 0.88110012 
2.682695795 0.06547746 1.15595144 
3.237457543 0.03806945 1.44741518 
3.906939937 0.02109966 1.75467029 
4.714866363 0.01125015 2.07604231 
5.689866029 0.00582013 2.40935434 
6.866488450 0.00294301 2.75229151 
8.286427729 0.00146333 3.10267240 
10.000000000 0.00071885 3.45859328 


==> mud05/determ_psd_delta025_tau1_mud0.5.txt <==
     omega        psd 
0.001000000 0.56770284       -Inf 
0.001189842 0.56770251 -7.17871927 
0.001415723 0.56770205 -6.73771982 
0.001684487 0.56770138 -6.43564972 
0.002004272 0.56770045 -6.18770184 
0.002384767 0.56769912 -5.96744254 
0.002837495 0.56769724 -5.76323909 
0.003376170 0.56769458 -5.56901826 
0.004017108 0.56769082 -5.38127336 
0.004779722 0.56768549 -5.19784549 
0.005687113 0.56767795 -5.01734774 
0.006766764 0.56766727 -4.83886304 
0.008051378 0.56765215 -4.66177271 
0.009579865 0.56763075 -4.48565356 
0.011398523 0.56760046 -4.31021314 
0.013562438 0.56755757 -4.13524785 
0.016137154 0.56749687 -3.96061503 
0.019200659 0.56741094 -3.78621406 
0.022845744 0.56728933 -3.61197334 
0.027182819 0.56711724 -3.43784118 
0.032343251 0.56687375 -3.26377935 
0.038483349 0.56652932 -3.08975827 
0.045789093 0.56604227 -2.91575338 
0.054481772 0.56535389 -2.74174216 
0.064824684 0.56438164 -2.56770132 
0.077131112 0.56300976 -2.39360400 
0.091773813 0.56107669 -2.21941653 
0.109196310 0.55835812 -2.04509440 
0.129926322 0.55454531 -1.87057694 
0.154591756 0.54921829 -1.69578028 
0.183939717 0.54181560 -1.52058767 
0.218859144 0.53160518 -1.34483642 
0.260407735 0.51766738 -1.16830043 
0.309843981 0.49891050 -0.99066715 
0.368665288 0.47415150 -0.81150822 
0.438653331 0.44230303 -0.63024404 
0.521928023 0.40269753 -0.44610405 
0.621011724 0.35552592 -0.25808886 
0.738905642 0.30226036 -0.06494529 
0.879180742 0.24581063 0.13482766 
1.046085905 0.19015723 0.34292006 
1.244676627 0.13943351 0.56108223 
1.480968148 0.09681220 0.79092645 
1.762117652 0.06375770 1.03368873 
2.096641055 0.03998673 1.29000545 
2.494670947 0.02401855 1.55977121 
2.968263509 0.01390867 1.84214033 
3.531763686 0.00781721 2.13570246 
4.202239692 0.00429070 2.43878110 
5.000000000 0.00231188 2.74972811 


==> mud05/determ_psd_delta05_tau025_mud0.5.txt <==
     omega        psd 
0.001000000 0.82304294       -Inf 
0.001223985 0.82304273 -7.59382396 
0.001498139 0.82304242 -7.13605080 
0.001833700 0.82304195 -6.81553522 
0.002244422 0.82304125 -6.54758214 
0.002747139 0.82304020 -6.30590013 
0.003362457 0.82303862 -6.07901729 
0.004115597 0.82303626 -5.86102845 
0.005037429 0.82303273 -5.64859244 
0.006165738 0.82302743 -5.43970579 
0.007546772 0.82301950 -5.23312202 
0.009237136 0.82300761 -5.02804683 
0.011306117 0.82298981 -4.82396603 
0.013838518 0.82296314 -4.62054325 
0.016938140 0.82292318 -4.41755683 
0.020732030 0.82286332 -4.21485995 
0.025375696 0.82277367 -4.01235482 
0.031059473 0.82263938 -3.80997595 
0.038016331 0.82243828 -3.60767894 
0.046531422 0.82213716 -3.40543308 
0.056953766 0.82168641 -3.20321615 
0.069710560 0.82101196 -3.00101076 
0.085324685 0.82000340 -2.79880145 
0.104436141 0.81849659 -2.59657209 
0.127828277 0.81624845 -2.39430328 
0.156459904 0.81290108 -2.19196908 
0.191504587 0.80793210 -1.98953282 
0.234398757 0.80058901 -1.78694104 
0.286900580 0.78980933 -1.58411488 
0.351162028 0.77413814 -1.38093737 
0.429817081 0.75167596 -1.17723503 
0.526089693 0.72012584 -0.97275106 
0.643925932 0.67705334 -0.76710733 
0.788155731 0.62048918 -0.55975141 
0.964690852 0.54990559 -0.34988593 
1.180767206 0.46729968 -0.13638073 
1.445241437 0.37771981 0.08232373 
1.768953950 0.28852331 0.30829630 
2.165173234 0.20736312 0.54412780 
2.650139725 0.13992031 0.79280066 
3.243731471 0.08862307 1.05734434 
3.970278910 0.05278186 1.34028099 
4.859562132 0.02967370 1.64301376 
5.948031523 0.01584275 1.96542984 
7.280301813 0.00809511 2.30593194 
8.910980765 0.00399242 2.66187362 
10.906907465 0.00191623 3.03015882 
13.349891959 0.00090160 3.40774712 
16.340068518 0.00041837 3.79193881 
20.000000000 0.00019241 4.18044998 


==> mud05/determ_psd_delta05_tau05_mud0.5.txt <==
     omega        psd 
0.001000000 0.72227423       -Inf 
0.001206793 0.72227401 -7.49307410 
0.001456348 0.72227368 -7.04373604 
0.001757511 0.72227320 -6.73251928 
0.002120951 0.72227251 -6.47466695 
0.002559548 0.72227150 -6.24380956 
0.003088844 0.72227004 -6.02838768 
0.003727594 0.72226790 -5.82240568 
0.004498433 0.72226479 -5.62243420 
0.005428675 0.72226025 -5.42638804 
0.006551286 0.72225365 -5.23294785 
0.007906043 0.72224404 -5.04125658 
0.009540955 0.72223003 -4.85074739 
0.011513954 0.72220964 -4.66104085 
0.013894955 0.72217995 -4.47188070 
0.016768329 0.72213671 -4.28309278 
0.020235896 0.72207374 -4.09455794 
0.024420531 0.72198205 -3.90619412 
0.029470517 0.72184855 -3.71794409 
0.035564803 0.72165420 -3.52976709 
0.042919343 0.72137130 -3.34163288 
0.051794747 0.72095961 -3.15351739 
0.062505519 0.72036069 -2.96539927 
0.075431201 0.71948984 -2.77725680 
0.091029818 0.71822449 -2.58906479 
0.109854114 0.71638786 -2.40079106 
0.132571137 0.71372607 -2.21239183 
0.159985872 0.70987691 -2.02380562 
0.193069773 0.70432844 -1.83494476 
0.232995181 0.69636730 -1.64568334 
0.281176870 0.68501994 -1.45584048 
0.339322177 0.66899913 -1.26515690 
0.409491506 0.64668368 -1.07326304 
0.494171336 0.61618561 -0.87963674 
0.596362332 0.57558842 -0.68354996 
0.719685673 0.52344901 -0.48400675 
0.868511374 0.45958683 -0.27968157 
1.048113134 0.38597207 -0.06887748 
1.264855217 0.30720614 0.15046178 
1.526417967 0.22994861 0.38064223 
1.842069969 0.16110593 0.62397938 
2.222996483 0.10558210 0.88244055 
2.682695795 0.06495258 1.15725801 
3.237457543 0.03776539 1.44865427 
3.906939937 0.02093467 1.75579270 
4.714866363 0.01116619 2.07696677 
5.689866029 0.00578049 2.40994082 
6.866488450 0.00292623 2.75231439 
8.286427729 0.00145757 3.10180832 
10.000000000 0.00071788 3.45643318 


==> mud05/determ_psd_delta05_tau1_mud0.5.txt <==
     omega        psd 
0.001000000 0.54968022       -Inf 
0.001189842 0.54967990 -7.16974983 
0.001415723 0.54967944 -6.72875038 
0.001684487 0.54967879 -6.42668027 
0.002004272 0.54967786 -6.17873240 
0.002384767 0.54967655 -5.95847309 
0.002837495 0.54967470 -5.75426962 
0.003376170 0.54967208 -5.56004878 
0.004017108 0.54966837 -5.37230386 
0.004779722 0.54966312 -5.18887595 
0.005687113 0.54965568 -5.00837817 
0.006766764 0.54964516 -4.82989340 
0.008051378 0.54963026 -4.65280299 
0.009579865 0.54960916 -4.47668371 
0.011398523 0.54957929 -4.30124312 
0.013562438 0.54953702 -4.12627758 
0.016137154 0.54947718 -3.95164442 
0.019200659 0.54939248 -3.77724295 
0.022845744 0.54927260 -3.60300154 
0.027182819 0.54910296 -3.42886840 
0.032343251 0.54886293 -3.25480517 
0.038483349 0.54852341 -3.08078212 
0.045789093 0.54804332 -2.90677445 
0.054481772 0.54736479 -2.73275928 
0.064824684 0.54640647 -2.55871286 
0.077131112 0.54505433 -2.38460766 
0.091773813 0.54314919 -2.21040906 
0.109196310 0.54047016 -2.03607124 
0.129926322 0.53671331 -1.86153169 
0.154591756 0.53146550 -1.68670399 
0.183939717 0.52417484 -1.51146792 
0.218859144 0.51412277 -1.33565611 
0.260407735 0.50040842 -1.15903627 
0.309843981 0.48196592 -0.98128797 
0.368665288 0.45764687 -0.80197337 
0.438653331 0.42640834 -0.62050253 
0.521928023 0.38763532 -0.43609577 
0.621011724 0.34157203 -0.24775022 
0.738905642 0.28972812 -0.05422278 
0.879180742 0.23500909 0.14595195 
1.046085905 0.18132256 0.35438843 
1.244676627 0.13265242 0.57271029 
1.480968148 0.09197472 0.80235610 
1.762117652 0.06057230 1.04437272 
2.096641055 0.03805683 1.29925411 
2.494670947 0.02294167 1.56687467 
2.968263509 0.01335183 1.84654676 
3.531763686 0.00754666 2.13720341 
4.202239692 0.00416389 2.43764140 
5.000000000 0.00225203 2.74669995 


==> mud05/determ_psd_delta1_tau025_mud0.5.txt <==
     omega        psd 
0.001000000 0.82062663       -Inf 
0.001223985 0.82062643 -7.59273186 
0.001498139 0.82062611 -7.13495871 
0.001833700 0.82062565 -6.81444312 
0.002244422 0.82062494 -6.54649005 
0.002747139 0.82062389 -6.30480805 
0.003362457 0.82062232 -6.07792520 
0.004115597 0.82061996 -5.85993636 
0.005037429 0.82061643 -5.64750035 
0.006165738 0.82061114 -5.43861370 
0.007546772 0.82060321 -5.23202994 
0.009237136 0.82059133 -5.02695476 
0.011306117 0.82057354 -4.82287396 
0.013838518 0.82054689 -4.61945119 
0.016938140 0.82050696 -4.41646479 
0.020732030 0.82044715 -4.21376793 
0.025375696 0.82035756 -4.01126284 
0.031059473 0.82022338 -3.80888402 
0.038016331 0.82002243 -3.60658709 
0.046531422 0.81972154 -3.40434135 
0.056953766 0.81927114 -3.20212460 
0.069710560 0.81859721 -2.99991949 
0.085324685 0.81758942 -2.79771058 
0.104436141 0.81608379 -2.59548183 
0.127828277 0.81383744 -2.39321393 
0.156459904 0.81049279 -2.19088110 
0.191504587 0.80552800 -1.98844687 
0.234398757 0.79819141 -1.78585814 
0.286900580 0.78742194 -1.58303653 
0.351162028 0.77176702 -1.37986581 
0.429817081 0.74933109 -1.17617355 
0.526089693 0.71782361 -0.97170453 
0.643925932 0.67482011 -0.76608281 
0.788155731 0.61836519 -0.55875904 
0.964690852 0.54794682 -0.34893998 
1.180767206 0.46557326 -0.13550066 
1.445241437 0.37628945 0.08311251 
1.768953950 0.28742730 0.30896270 
2.165173234 0.20659682 0.54463716 
2.650139725 0.13943580 0.79311912 
3.243731471 0.08834706 1.05744470 
3.970278910 0.05264014 1.34014659 
4.859562132 0.02960820 1.64263497 
5.948031523 0.01581614 1.96478792 
7.280301813 0.00808676 2.30496822 
8.910980765 0.00399202 2.66044664 
10.906907465 0.00191887 3.02799517 
13.349891959 0.00090500 3.40439082 
16.340068518 0.00042154 3.78670202 
20.000000000 0.00019497 4.17236526 


==> mud05/determ_psd_delta1_tau05_mud0.5.txt <==
     omega        psd 
0.001000000 0.70544888       -Inf 
0.001206793 0.70544866 -7.48381489 
0.001456348 0.70544834 -7.03447690 
0.001757511 0.70544786 -6.72326019 
0.002120951 0.70544717 -6.46540785 
0.002559548 0.70544617 -6.23455046 
0.003088844 0.70544471 -6.01912859 
0.003727594 0.70544258 -5.81314659 
0.004498433 0.70543949 -5.61317510 
0.005428675 0.70543498 -5.41712893 
0.006551286 0.70542841 -5.22368875 
0.007906043 0.70541884 -5.03199746 
0.009540955 0.70540491 -4.84148826 
0.011513954 0.70538462 -4.65178170 
0.013894955 0.70535508 -4.46262152 
0.016768329 0.70531205 -4.27383356 
0.020235896 0.70524940 -4.08529867 
0.024420531 0.70515818 -3.89693476 
0.029470517 0.70502535 -3.70868461 
0.035564803 0.70483199 -3.52050743 
0.042919343 0.70455052 -3.33237295 
0.051794747 0.70414093 -3.14425709 
0.062505519 0.70354508 -2.95613841 
0.075431201 0.70267871 -2.76799513 
0.091029818 0.70141994 -2.57980195 
0.109854114 0.69959301 -2.39152651 
0.132571137 0.69694555 -2.20312481 
0.159985872 0.69311772 -2.01453502 
0.193069773 0.68760125 -1.82566898 
0.232995181 0.67968858 -1.63640011 
0.281176870 0.66841560 -1.44654658 
0.339322177 0.65251036 -1.25584785 
0.409491506 0.63037656 -1.06393271 
0.494171336 0.60016588 -0.87027706 
0.596362332 0.56002190 -0.67415088 
0.719685673 0.50858417 -0.47455699 
0.868511374 0.44576751 -0.27017106 
1.048113134 0.37361763 -0.05930317 
1.264855217 0.29673615 0.16008458 
1.526417967 0.22165739 0.39026056 
1.842069969 0.15504348 0.63347475 
2.222996483 0.10152079 0.89159578 
2.682695795 0.06246815 1.16572894 
3.237457543 0.03637811 1.45596136 
3.906939937 0.02022756 1.76134797 
4.714866363 0.01083805 2.08014446 
5.689866029 0.00564304 2.41018998 
6.866488450 0.00287530 2.74929591 
8.286427729 0.00144161 3.09551237 
10.000000000 0.00071420 3.44720528 


==> mud05/determ_psd_delta1_tau1_mud0.5.txt <==
     omega        psd 
0.001000000 0.47263196       -Inf 
0.001189842 0.47263165 -7.12036912 
0.001415723 0.47263121 -6.67936966 
0.001684487 0.47263059 -6.37729955 
0.002004272 0.47262972 -6.12935166 
0.002384767 0.47262847 -5.90909234 
0.002837495 0.47262672 -5.70488885 
0.003376170 0.47262423 -5.51066798 
0.004017108 0.47262071 -5.32292302 
0.004779722 0.47261572 -5.13949506 
0.005687113 0.47260867 -4.95899720 
0.006766764 0.47259868 -4.78051232 
0.008051378 0.47258453 -4.60342176 
0.009579865 0.47256451 -4.42730226 
0.011398523 0.47253617 -4.25186135 
0.013562438 0.47249605 -4.07689537 
0.016137154 0.47243926 -3.90226158 
0.019200659 0.47235887 -3.72785924 
0.022845744 0.47224511 -3.55361657 
0.027182819 0.47208414 -3.37948166 
0.032343251 0.47185639 -3.20541593 
0.038483349 0.47153426 -3.03138933 
0.045789093 0.47107883 -2.85737666 
0.054481772 0.47043527 -2.68335444 
0.064824684 0.46952660 -2.50929809 
0.077131112 0.46824501 -2.33517891 
0.091773813 0.46644026 -2.16096073 
0.109196310 0.46390438 -1.98659555 
0.129926322 0.46035216 -1.81201805 
0.154591756 0.45539777 -1.63713812 
0.183939717 0.44852953 -1.46183109 
0.218859144 0.43908819 -1.28592468 
0.260407735 0.42626042 -1.10918234 
0.309843981 0.40910817 -0.93128262 
0.368665288 0.38666466 -0.75179540 
0.438653331 0.35813093 -0.57015744 
0.521928023 0.32318725 -0.38565273 
0.621011724 0.28236949 -0.19740597 
0.738905642 0.23735563 -0.00439945 
0.879180742 0.19092756 0.19448210 
1.046085905 0.14644925 0.40038936 
1.244676627 0.10698955 0.61446233 
1.480968148 0.07451929 0.83783855 
1.762117652 0.04960171 1.07170923 
2.096641055 0.03163805 1.31733521 
2.494670947 0.01938720 1.57590953 
2.968263509 0.01144170 1.84827314 
3.531763686 0.00652146 2.13466186 
4.202239692 0.00360151 2.43465701 
5.000000000 0.00193412 2.74728180 


==> mud05/probab_psd_delta025_tau025_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 20886.5
0.001    0.818439    1
0.00122399    0.818634    1.00024
0.00149814    0.818909    1.00057
0.0018337    0.81928    1.00103
0.00224442    0.819752    1.00161
0.00274714    0.820293    1.00227
0.00336246    0.820791    1.00287
0.0041156    0.821019    1.00315
0.00503743    0.820677    1.00274
0.00616574    0.81971    1.00155
0.00754677    0.819035    1.00073
0.00923714    0.820843    1.00294
0.0113061    0.826372    1.00969
0.0138385    0.833652    1.01859
0.0169381    0.836598    1.02219
0.020732    0.821154    1.00332
0.0253757    0.836558    1.02214
0.0310595    0.822714    1.00522
0.0380163    0.814822    0.995581
0.0465314    0.82828    1.01202
0.0569538    0.81622    0.99729
0.0697106    0.827277    1.0108
0.0853247    0.809713    0.989339
0.104436    0.812409    0.992633
0.127828    0.823228    1.00585
0.15646    0.81038    0.990153
0.191505    0.806628    0.98557
0.234399    0.796011    0.972597
0.286901    0.786661    0.961173
0.351162    0.772021    0.943285
0.429817    0.756478    0.924294
0.52609    0.707368    0.86429
0.643926    0.666338    0.814158
0.788156    0.61427    0.750539
0.964691    0.55398    0.676875
1.18077    0.471553    0.576162
1.44524    0.371439    0.453838
1.76895    0.288099    0.352011
2.16517    0.208546    0.25481
2.65014    0.139357    0.170272
3.24373    0.0885827    0.108234
3.97028    0.0533597    0.065197
4.85956    0.0292272    0.0357109
5.94803    0.0162158    0.0198131
7.2803    0.00821074    0.0100322
8.91098    0.00396653    0.00484647
10.9069    0.00192016    0.00234613
13.3499    0.000906059    0.00110706
16.3401    0.000419885    0.000513031
20    0.000192367    0.000235041


==> mud05/probab_psd_delta025_tau05_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 4588.52
0.001    0.731022    1
0.00120679    0.730577    0.999391
0.00145635    0.729959    0.998546
0.00175751    0.729121    0.9974
0.00212095    0.728025    0.9959
0.00255955    0.726672    0.99405
0.00308884    0.725161    0.991982
0.00372759    0.723771    0.99008
0.00449843    0.723048    0.989092
0.00542868    0.723744    0.990044
0.00655129    0.726315    0.99356
0.00790604    0.729713    0.998209
0.00954095    0.730211    0.99889
0.011514    0.723741    0.99004
0.013895    0.715396    0.978624
0.0167683    0.720152    0.98513
0.0202359    0.723911    0.990272
0.0244205    0.713502    0.976033
0.0294705    0.720442    0.985527
0.0355648    0.739456    1.01154
0.0429193    0.735708    1.00641
0.0517947    0.730357    0.999091
0.0625055    0.726806    0.994233
0.0754312    0.727526    0.995217
0.0910298    0.73276    1.00238
0.109854    0.725487    0.992428
0.132571    0.715585    0.978883
0.159986    0.704408    0.963593
0.19307    0.706795    0.966859
0.232995    0.705881    0.965608
0.281177    0.68855    0.941901
0.339322    0.682868    0.934127
0.409492    0.654263    0.894997
0.494171    0.613047    0.838616
0.596362    0.57925    0.792384
0.719686    0.523517    0.716143
0.868511    0.465703    0.637057
1.04811    0.392311    0.53666
1.26486    0.312102    0.426939
1.52642    0.235927    0.322736
1.84207    0.163634    0.223843
2.223    0.10557    0.144415
2.6827    0.0659083    0.0901591
3.23746    0.0382035    0.0522604
3.90694    0.020917    0.0286134
4.71487    0.0112452    0.0153829
5.68987    0.00583668    0.00798427
6.86649    0.00294744    0.00403194
8.28643    0.00145188    0.0019861
10    0.000725374    0.000992274


==> mud05/probab_psd_delta025_tau1_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 1436.45
0.001    0.554205    1
0.00118984    0.555232    1.00185
0.00141572    0.556614    1.00435
0.00168449    0.558429    1.00762
0.00200427    0.560735    1.01178
0.00238477    0.563513    1.0168
0.00283749    0.56658    1.02233
0.00337617    0.569478    1.02756
0.00401711    0.571377    1.03099
0.00477972    0.571193    1.03065
0.00568711    0.568228    1.0253
0.00676676    0.563496    1.01676
0.00805138    0.56066    1.01165
0.00957986    0.563344    1.01649
0.0113985    0.568249    1.02534
0.0135624    0.568288    1.02541
0.0161372    0.570277    1.029
0.0192007    0.573342    1.03453
0.0228457    0.572492    1.033
0.0271828    0.570067    1.02862
0.0323433    0.571757    1.03167
0.0384833    0.562533    1.01503
0.0457891    0.569819    1.02818
0.0544818    0.563327    1.01646
0.0648247    0.563353    1.01651
0.0771311    0.559861    1.01021
0.0917738    0.556718    1.00454
0.109196    0.560348    1.01109
0.129926    0.552351    0.996655
0.154592    0.541686    0.977412
0.18394    0.537873    0.970531
0.218859    0.531545    0.959113
0.260408    0.50994    0.920129
0.309844    0.497463    0.897616
0.368665    0.466918    0.8425
0.438653    0.435779    0.786314
0.521928    0.406109    0.732778
0.621012    0.353453    0.637767
0.738906    0.300644    0.542479
0.879181    0.248607    0.448584
1.04609    0.186787    0.337036
1.24468    0.137973    0.248957
1.48097    0.0950971    0.171592
1.76212    0.0631839    0.114008
2.09664    0.0404811    0.0730437
2.49467    0.0242773    0.0438056
2.96826    0.0141425    0.0255185
3.53176    0.00774297    0.0139713
4.20224    0.0043095    0.00777601
5    0.00230868    0.00416576


==> mud05/probab_psd_delta05_tau025_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 4919.67
0.001    0.826561    1
0.00122399    0.826391    0.999794
0.00149814    0.826146    0.999498
0.0018337    0.825802    0.999082
0.00224442    0.825335    0.998517
0.00274714    0.824736    0.997792
0.00336246    0.824044    0.996955
0.0041156    0.823404    0.996181
0.00503743    0.823157    0.995882
0.00616574    0.823933    0.996821
0.00754677    0.826583    1.00003
0.00923714    0.831367    1.00582
0.0113061    0.835317    1.01059
0.0138385    0.83117    1.00558
0.0169381    0.822443    0.995018
0.020732    0.818349    0.990065
0.0253757    0.82665    1.00011
0.0310595    0.822386    0.99495
0.0380163    0.813248    0.983894
0.0465314    0.825515    0.998734
0.0569538    0.831729    1.00625
0.0697106    0.826845    1.00034
0.0853247    0.814785    0.985753
0.104436    0.827018    1.00055
0.127828    0.815583    0.986718
0.15646    0.817033    0.988472
0.191505    0.813428    0.984112
0.234399    0.801473    0.969648
0.286901    0.785831    0.950724
0.351162    0.768028    0.929186
0.429817    0.756162    0.914829
0.52609    0.723229    0.874985
0.643926    0.695137    0.840999
0.788156    0.617627    0.747225
0.964691    0.555473    0.672029
1.18077    0.463185    0.560376
1.44524    0.37656    0.455574
1.76895    0.288505    0.349043
2.16517    0.206885    0.250297
2.65014    0.139252    0.168471
3.24373    0.0876004    0.105982
3.97028    0.0530485    0.0641798
4.85956    0.0301287    0.0364507
5.94803    0.0158392    0.0191628
7.2803    0.00815983    0.00987202
8.91098    0.00399438    0.00483253
10.9069    0.00191931    0.00232204
13.3499    0.000896765    0.00108494
16.3401    0.00041711    0.000504633
20    0.000189331    0.000229058


==> mud05/probab_psd_delta05_tau05_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 1368.8
0.001    0.71608    1
0.00120679    0.716115    1.00005
0.00145635    0.716163    1.00012
0.00175751    0.716231    1.00021
0.00212095    0.716325    1.00034
0.00255955    0.716451    1.00052
0.00308884    0.71662    1.00075
0.00372759    0.716847    1.00107
0.00449843    0.717159    1.00151
0.00542868    0.717589    1.00211
0.00655129    0.718078    1.00279
0.00790604    0.718177    1.00293
0.00954095    0.716905    1.00115
0.011514    0.715229    0.998811
0.013895    0.721125    1.00704
0.0167683    0.732745    1.02327
0.0202359    0.723668    1.0106
0.0244205    0.731465    1.02148
0.0294705    0.712183    0.994558
0.0355648    0.719709    1.00507
0.0429193    0.718204    1.00297
0.0517947    0.717372    1.0018
0.0625055    0.718758    1.00374
0.0754312    0.718254    1.00304
0.0910298    0.720512    1.00619
0.109854    0.708398    0.989273
0.132571    0.719125    1.00425
0.159986    0.715844    0.999671
0.19307    0.69846    0.975393
0.232995    0.696412    0.972533
0.281177    0.684317    0.955643
0.339322    0.678361    0.947326
0.409492    0.651366    0.909627
0.494171    0.611498    0.853953
0.596362    0.57891    0.808443
0.719686    0.512615    0.715863
0.868511    0.458972    0.64095
1.04811    0.394254    0.550573
1.26486    0.306706    0.428313
1.52642    0.231629    0.323468
1.84207    0.164368    0.229538
2.223    0.103769    0.144913
2.6827    0.0653771    0.0912986
3.23746    0.0382163    0.0533687
3.90694    0.0208927    0.0291765
4.71487    0.011179    0.0156113
5.68987    0.00586475    0.00819008
6.86649    0.00293136    0.00409362
8.28643    0.00144003    0.00201099
10    0.000712031    0.000994345


==> mud05/probab_psd_delta05_tau1_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 324.367
0.001    0.548465    1
0.00118984    0.549206    1.00135
0.00141572    0.550216    1.00319
0.00168449    0.551574    1.00567
0.00200427    0.553354    1.00891
0.00238477    0.555609    1.01302
0.00283749    0.558314    1.01796
0.00337617    0.561284    1.02337
0.00401711    0.564054    1.02842
0.00477972    0.565782    1.03157
0.00568711    0.565302    1.0307
0.00676676    0.561567    1.02389
0.00805138    0.554609    1.0112
0.00957986    0.546624    0.996642
0.0113985    0.5421    0.988395
0.0135624    0.545541    0.994669
0.0161372    0.555165    1.01221
0.0192007    0.563741    1.02785
0.0228457    0.564741    1.02968
0.0271828    0.547293    0.997862
0.0323433    0.550465    1.00365
0.0384833    0.548124    0.999378
0.0457891    0.547817    0.998818
0.0544818    0.544216    0.992252
0.0648247    0.546142    0.995763
0.0771311    0.544718    0.993168
0.0917738    0.536965    0.979032
0.109196    0.53781    0.980572
0.129926    0.530639    0.967497
0.154592    0.521411    0.950672
0.18394    0.527633    0.962018
0.218859    0.509567    0.929078
0.260408    0.502883    0.916891
0.309844    0.473409    0.863152
0.368665    0.452242    0.824559
0.438653    0.426026    0.776759
0.521928    0.385121    0.702179
0.621012    0.341613    0.622852
0.738906    0.28174    0.513687
0.879181    0.234754    0.428019
1.04609    0.180048    0.328277
1.24468    0.135112    0.246345
1.48097    0.091797    0.167371
1.76212    0.0599477    0.109301
2.09664    0.0376487    0.0686438
2.49467    0.0229562    0.0418554
2.96826    0.012963    0.0236351
3.53176    0.00755291    0.013771
4.20224    0.0041285    0.00752736
5    0.00227811    0.00415361


==> mud05/probab_psd_delta1_tau025_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 1382.93
0.001    0.817016    1
0.00122399    0.817881    1.00106
0.00149814    0.819105    1.00256
0.0018337    0.820786    1.00461
0.00224442    0.82299    1.00731
0.00274714    0.825669    1.01059
0.00336246    0.82854    1.01411
0.0041156    0.830968    1.01708
0.00503743    0.832104    1.01847
0.00616574    0.831655    1.01792
0.00754677    0.830931    1.01703
0.00923714    0.831294    1.01748
0.0113061    0.828418    1.01396
0.0138385    0.817905    1.00109
0.0169381    0.813445    0.99563
0.020732    0.820162    1.00385
0.0253757    0.80441    0.984571
0.0310595    0.834213    1.02105
0.0380163    0.821342    1.00529
0.0465314    0.817559    1.00067
0.0569538    0.814623    0.997072
0.0697106    0.815179    0.997752
0.0853247    0.824612    1.0093
0.104436    0.827466    1.01279
0.127828    0.819305    1.0028
0.15646    0.811425    0.993157
0.191505    0.811052    0.9927
0.234399    0.781807    0.956906
0.286901    0.777938    0.95217
0.351162    0.768787    0.94097
0.429817    0.74362    0.910166
0.52609    0.721145    0.882658
0.643926    0.665195    0.814176
0.788156    0.618731    0.757306
0.964691    0.540521    0.66158
1.18077    0.463597    0.567427
1.44524    0.378648    0.463453
1.76895    0.281449    0.344484
2.16517    0.204605    0.25043
2.65014    0.137678    0.168513
3.24373    0.0877767    0.107436
3.97028    0.0525013    0.0642598
4.85956    0.0293978    0.035982
5.94803    0.0158136    0.0193554
7.2803    0.00798016    0.00976745
8.91098    0.00394811    0.00483236
10.9069    0.00192728    0.00235893
13.3499    0.00090164    0.00110358
16.3401    0.00041321    0.000505755
20    0.000189668    0.000232148


==> mud05/probab_psd_delta1_tau05_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 369.222
0.001    0.702632    1
0.00120679    0.70172    0.998702
0.00145635    0.700479    0.996936
0.00175751    0.698847    0.994614
0.00212095    0.696819    0.991726
0.00255955    0.694522    0.988458
0.00308884    0.692359    0.985379
0.00372759    0.691145    0.983651
0.00449843    0.692089    0.984996
0.00542868    0.696206    0.990854
0.00655129    0.702805    1.00025
0.00790604    0.708189    1.00791
0.00954095    0.708823    1.00881
0.011514    0.709483    1.00975
0.013895    0.716321    1.01948
0.0167683    0.715529    1.01836
0.0202359    0.698583    0.994238
0.0244205    0.694247    0.988067
0.0294705    0.707346    1.00671
0.0355648    0.700085    0.996376
0.0429193    0.703824    1.0017
0.0517947    0.709411    1.00965
0.0625055    0.702337    0.99958
0.0754312    0.697642    0.992898
0.0910298    0.710744    1.01155
0.109854    0.700603    0.997112
0.132571    0.699823    0.996002
0.159986    0.698768    0.994501
0.19307    0.689102    0.980744
0.232995    0.68433    0.973952
0.281177    0.65512    0.932381
0.339322    0.6575    0.935768
0.409492    0.64187    0.913522
0.494171    0.595527    0.847566
0.596362    0.558205    0.794449
0.719686    0.514375    0.732069
0.868511    0.444705    0.632913
1.04811    0.372109    0.529594
1.26486    0.293839    0.418198
1.52642    0.221789    0.315654
1.84207    0.15624    0.222364
2.223    0.101311    0.144188
2.6827    0.0627064    0.089245
3.23746    0.0357991    0.0509501
3.90694    0.0200759    0.0285725
4.71487    0.0107672    0.0153241
5.68987    0.00557363    0.00793251
6.86649    0.00290215    0.00413041
8.28643    0.00147067    0.00209309
10    0.000694039    0.000987771


==> mud05/probab_psd_delta1_tau1_mud0.5.txt <==
 #MC = 10000, #iT = 3, time = 85.5994
0.001    0.461451    1
0.00118984    0.462113    1.00143
0.00141572    0.463012    1.00338
0.00168449    0.464209    1.00598
0.00200427    0.465763    1.00934
0.00238477    0.467695    1.01353
0.00283749    0.469947    1.01841
0.00337617    0.4723    1.02351
0.00401711    0.474278    1.0278
0.00477972    0.475124    1.02963
0.00568711    0.473994    1.02718
0.00676676    0.470633    1.0199
0.00805138    0.466421    1.01077
0.00957986    0.464651    1.00693
0.0113985    0.468063    1.01433
0.0135624    0.474447    1.02816
0.0161372    0.4756    1.03066
0.0192007    0.464688    1.00702
0.0228457    0.459687    0.996178
0.0271828    0.471553    1.02189
0.0323433    0.471027    1.02075
0.0384833    0.469592    1.01764
0.0457891    0.475557    1.03057
0.0544818    0.472945    1.02491
0.0648247    0.471389    1.02154
0.0771311    0.471797    1.02242
0.0917738    0.466446    1.01082
0.109196    0.466792    1.01157
0.129926    0.460348    0.997609
0.154592    0.454106    0.984083
0.18394    0.452976    0.981635
0.218859    0.428453    0.92849
0.260408    0.42793    0.927357
0.309844    0.401678    0.870468
0.368665    0.390001    0.845163
0.438653    0.356981    0.773606
0.521928    0.322299    0.698448
0.621012    0.284113    0.615695
0.738906    0.236767    0.513093
0.879181    0.192001    0.416081
1.04609    0.146455    0.317378
1.24468    0.107111    0.232118
1.48097    0.0758973    0.164475
1.76212    0.0498082    0.107938
2.09664    0.0315357    0.0683403
2.49467    0.0194566    0.042164
2.96826    0.0114362    0.0247831
3.53176    0.00650837    0.0141041
4.20224    0.00361856    0.00784171
5    0.00189666    0.00411022


==> mud075/determ_psd_delta025_tau025_mud0.75.txt <==
     omega        psd 0.001000000 0.52512295       -Inf 
0.001223985 0.52512285 -7.74413987 
0.001498139 0.52512270 -7.28636667 
0.001833700 0.52512248 -6.96585082 
0.002244422 0.52512215 -6.69789791 
0.002747139 0.52512165 -6.45621595 
0.003362457 0.52512091 -6.22933308 
0.004115597 0.52511979 -6.01134427 
0.005037429 0.52511812 -5.79890827 
0.006165738 0.52511562 -5.59002165 
0.007546772 0.52511187 -5.38343793 
0.009237136 0.52510626 -5.17836280 
0.011306117 0.52509785 -4.97428208 
0.013838518 0.52508525 -4.77085943 
0.016938140 0.52506637 -4.56787321 
0.020732030 0.52503810 -4.36517661 
0.025375696 0.52499574 -4.16267192 
0.031059473 0.52493230 -3.96029369 
0.038016331 0.52483727 -3.75799765 
0.046531422 0.52469497 -3.55575325 
0.056953766 0.52448191 -3.35353850 
0.069710560 0.52416299 -3.15133638 
0.085324685 0.52368585 -2.94913196 
0.104436141 0.52297243 -2.74690993 
0.127828277 0.52190680 -2.54465210 
0.156459904 0.52031740 -2.34233434 
0.191504587 0.51795200 -2.13992268 
0.234398757 0.51444319 -1.93736772 
0.286900580 0.50926339 -1.73459662 
0.351162028 0.50167126 -1.53150141 
0.429817081 0.49065926 -1.32792187 
0.526089693 0.47492767 -1.12362084 
0.643925932 0.45293638 -0.91824885 
0.788155731 0.42311471 -0.71129488 
0.964690852 0.38431242 -0.50202030 
1.180767206 0.33648836 -0.28937592 
1.445241437 0.28140953 -0.07190901 
1.768953950 0.22287515 0.15231772 
2.165173234 0.16601999 0.38575048 
2.650139725 0.11581396 0.63124263 
3.243731471 0.07554935 0.89175672 
3.970278910 0.04615108 1.16986071 
4.859562132 0.02651066 1.46714086 
5.948031523 0.01441464 1.78377722 
7.280301813 0.00748034 2.11850342 
8.910980765 0.00373801 2.46896791 
10.906907465 0.00181408 2.83229643 
13.349891959 0.00086138 3.20560494 
16.340068518 0.00040261 3.58632055 
20.000000000 0.00018613 3.97230115 


==> mud075/determ_psd_delta025_tau05_mud0.75.txt <==
     omega        psd 
0.001000000 0.42209340       -Inf 
0.001206793 0.42209329 -7.60058871 
0.001456348 0.42209314 -7.15125067 
0.001757511 0.42209291 -6.84003401 
0.002120951 0.42209259 -6.58218172 
0.002559548 0.42209211 -6.35132436 
0.003088844 0.42209142 -6.13590252 
0.003727594 0.42209041 -5.92992057 
0.004498433 0.42208895 -5.72994917 
0.005428675 0.42208681 -5.53390312 
0.006551286 0.42208370 -5.34046311 
0.007906043 0.42207917 -5.14877208 
0.009540955 0.42207257 -4.95826324 
0.011513954 0.42206296 -4.76855720 
0.013894955 0.42204896 -4.57939780 
0.016768329 0.42202858 -4.39061096 
0.020235896 0.42199890 -4.20207771 
0.024420531 0.42195568 -4.01371619 
0.029470517 0.42189275 -3.82546951 
0.035564803 0.42180112 -3.63729739 
0.042919343 0.42166774 -3.44917028 
0.051794747 0.42147361 -3.26106515 
0.062505519 0.42119112 -3.07296209 
0.075431201 0.42078025 -2.88484154 
0.091029818 0.42018297 -2.69668146 
0.109854114 0.41931544 -2.50845418 
0.132571137 0.41805692 -2.32012252 
0.159985872 0.41623439 -2.13163457 
0.193069773 0.41360185 -1.94291644 
0.232995181 0.40981333 -1.75386218 
0.281176870 0.40439027 -1.56431947 
0.339322177 0.39668683 -1.37406981 
0.409491506 0.38586361 -1.18280116 
0.494171336 0.37089195 -0.99007150 
0.596362332 0.35062868 -0.79526196 
0.719685673 0.32401646 -0.59752104 
0.868511374 0.29045696 -0.39570576 
1.048113134 0.25033079 -0.18833492 
1.264855217 0.20547244 0.02641860 
1.526417967 0.15922680 0.25065851 
1.842069969 0.11575874 0.48658499 
2.222996483 0.07875312 0.73620205 
2.682695795 0.05022870 1.00097172 
3.237457543 0.03020266 1.28152645 
3.906939937 0.01725986 1.57754611 
4.714866363 0.00945814 1.88784437 
5.689866029 0.00501292 2.21063028 
6.866488450 0.00258929 2.54384557 
8.286427729 0.00131154 2.88545782 
10.000000000 0.00065468 3.23364103 


==> mud075/determ_psd_delta025_tau1_mud0.75.txt <==
     omega        psd 
0.001000000 0.28094003       -Inf 
0.001189842 0.28093988 -7.24311362 
0.001415723 0.28093968 -6.80211416 
0.001684487 0.28093939 -6.50004410 
0.002004272 0.28093899 -6.25209628 
0.002384767 0.28093841 -6.03183707 
0.002837495 0.28093759 -5.82763372 
0.003376170 0.28093644 -5.63341306 
0.004017108 0.28093480 -5.44566838 
0.004779722 0.28093248 -5.26224083 
0.005687113 0.28092920 -5.08174355 
0.006766764 0.28092455 -4.90325949 
0.008051378 0.28091797 -4.72617008 
0.009579865 0.28090866 -4.55005223 
0.011398523 0.28089548 -4.37461365 
0.013562438 0.28087682 -4.19965096 
0.016137154 0.28085041 -4.02502183 
0.019200659 0.28081303 -3.85062608 
0.022845744 0.28076012 -3.67639274 
0.027182819 0.28068524 -3.50227105 
0.032343251 0.28057929 -3.32822402 
0.038483349 0.28042941 -3.15422390 
0.045789093 0.28021745 -2.98024868 
0.054481772 0.27991785 -2.80627943 
0.064824684 0.27949463 -2.63229799 
0.077131112 0.27889732 -2.45828470 
0.091773813 0.27805542 -2.28421606 
0.109196310 0.27687091 -2.11006191 
0.129926322 0.27520859 -1.93578177 
0.154591756 0.27288411 -1.76132008 
0.183939717 0.26964994 -1.58659967 
0.218859144 0.26518140 -1.41151295 
0.260407735 0.25906674 -1.23590985 
0.309843981 0.25080973 -1.05958166 
0.368665288 0.23985812 -0.88223984 
0.438653331 0.22567597 -0.70348876 
0.521928023 0.20787491 -0.52279270 
0.621011724 0.18640030 -0.33943816 
0.738905642 0.16172665 -0.15249630 
0.879180742 0.13496553 0.03920629 
1.046085905 0.10777568 0.23709455 
1.244676627 0.08203840 0.44281146 
1.480968148 0.05940285 0.65812415 
1.762117652 0.04090595 0.88475273 
2.096641055 0.02683012 1.12412092 
2.494670947 0.01681519 1.37706957 
2.968263509 0.01011666 1.64364153 
3.531763686 0.00587587 1.92307469 
4.202239692 0.00331416 2.21403527 
5.000000000 0.00182527 2.51494891 


==> mud075/determ_psd_delta05_tau025_mud0.75.txt <==
     omega        psd 
0.001000000 0.52496213       -Inf 
0.001223985 0.52496203 -7.74408291 
0.001498139 0.52496188 -7.28630982 
0.001833700 0.52496166 -6.96579425 
0.002244422 0.52496133 -6.69784117 
0.002747139 0.52496084 -6.45615918 
0.003362457 0.52496009 -6.22927634 
0.004115597 0.52495898 -6.01128752 
0.005037429 0.52495731 -5.79885152 
0.006165738 0.52495481 -5.58996489 
0.007546772 0.52495106 -5.38338117 
0.009237136 0.52494545 -5.17830604 
0.011306117 0.52493704 -4.97422533 
0.013838518 0.52492444 -4.77080267 
0.016938140 0.52490557 -4.56781646 
0.020732030 0.52487730 -4.36511987 
0.025375696 0.52483495 -4.16261519 
0.031059473 0.52477152 -3.96023697 
0.038016331 0.52467651 -3.75794096 
0.046531422 0.52453424 -3.55569659 
0.056953766 0.52432122 -3.35348189 
0.069710560 0.52400236 -3.15127985 
0.085324685 0.52352531 -2.94907555 
0.104436141 0.52281203 -2.74685369 
0.127828277 0.52174661 -2.54459612 
0.156459904 0.52015753 -2.34227874 
0.191504587 0.51779261 -2.13986767 
0.234398757 0.51428452 -1.93731358 
0.286900580 0.50910581 -1.73454378 
0.351162028 0.50151535 -1.53145051 
0.429817081 0.49050591 -1.32787387 
0.526089693 0.47477826 -1.12357714 
0.643925932 0.45279302 -0.91821152 
0.788155731 0.42298054 -0.71126694 
0.964690852 0.38419180 -0.50200608 
1.180767206 0.33638667 -0.28938151 
1.445241437 0.28133217 -0.07194277 
1.768953950 0.22282560 0.15224479 
2.165173234 0.16599772 0.38562461 
2.650139725 0.11581368 0.63104768 
3.243731471 0.07556265 0.89147502 
3.970278910 0.04616952 1.16947390 
4.859562132 0.02652829 1.46662948 
5.948031523 0.01442873 1.78311728 
7.280301813 0.00749052 2.11765845 
8.910980765 0.00374497 2.46787619 
10.906907465 0.00181875 2.83085399 
13.349891959 0.00086449 3.20364420 
16.340068518 0.00040470 3.58358178 
20.000000000 0.00018753 3.96839213 


==> mud075/determ_psd_delta05_tau05_mud0.75.txt <==
     omega        psd 
0.001000000 0.41971920       -Inf 
0.001206793 0.41971910 -7.60012487 
0.001456348 0.41971894 -7.15078686 
0.001757511 0.41971872 -6.83957016 
0.002120951 0.41971839 -6.58171785 
0.002559548 0.41971792 -6.35086048 
0.003088844 0.41971723 -6.13543865 
0.003727594 0.41971623 -5.92945670 
0.004498433 0.41971477 -5.72948529 
0.005428675 0.41971264 -5.53343924 
0.006551286 0.41970955 -5.33999923 
0.007906043 0.41970504 -5.14830820 
0.009540955 0.41969847 -4.95779936 
0.011513954 0.41968890 -4.76809333 
0.013894955 0.41967497 -4.57893393 
0.016768329 0.41965469 -4.39014709 
0.020235896 0.41962514 -4.20161385 
0.024420531 0.41958213 -4.01325234 
0.029470517 0.41951949 -3.82500567 
0.035564803 0.41942830 -3.63683355 
0.042919343 0.41929555 -3.44870647 
0.051794747 0.41910232 -3.26060136 
0.062505519 0.41882117 -3.07249835 
0.075431201 0.41841223 -2.88437787 
0.091029818 0.41781776 -2.69621788 
0.109854114 0.41695433 -2.50799074 
0.132571137 0.41570174 -2.31965928 
0.159985872 0.41388783 -2.13117162 
0.193069773 0.41126776 -1.94245394 
0.232995181 0.40749725 -1.75340032 
0.281176870 0.40210009 -1.56385858 
0.339322177 0.39443372 -1.37361037 
0.409491506 0.38366307 -1.18234396 
0.494171336 0.36876514 -0.98961777 
0.596362332 0.34860352 -0.79481371 
0.719685673 0.32212812 -0.59708164 
0.868511374 0.28874664 -0.39528087 
1.048113134 0.24884151 -0.18793408 
1.264855217 0.20424101 0.02677949 
1.526417967 0.15827292 0.25095399 
1.842069969 0.11507561 0.48677656 
2.222996483 0.07830576 0.73623649 
2.682695795 0.04996271 1.00078387 
3.237457543 0.03005948 1.28104787 
3.906939937 0.01719011 1.57671648 
4.714866363 0.00942755 1.88661625 
5.689866029 0.00500122 2.20895847 
6.866488450 0.00258592 2.54166213 
8.286427729 0.00131150 2.88264306 
10.000000000 0.00065575 3.23000021 


==> mud075/determ_psd_delta05_tau1_mud0.75.txt <==
     omega        psd 
0.001000000 0.27193371       -Inf 
0.001189842 0.27193358 -7.24203365 
0.001415723 0.27193338 -6.80103424 
0.001684487 0.27193310 -6.49896417 
0.002004272 0.27193270 -6.25101636 
0.002384767 0.27193214 -6.03075714 
0.002837495 0.27193135 -5.82655380 
0.003376170 0.27193023 -5.63233313 
0.004017108 0.27192864 -5.44458846 
0.004779722 0.27192639 -5.26116091 
0.005687113 0.27192321 -5.08066362 
0.006766764 0.27191870 -4.90217956 
0.008051378 0.27191232 -4.72509015 
0.009579865 0.27190329 -4.54897229 
0.011398523 0.27189050 -4.37353370 
0.013562438 0.27187240 -4.19857101 
0.016137154 0.27184678 -4.02394186 
0.019200659 0.27181052 -3.84954609 
0.022845744 0.27175919 -3.67531273 
0.027182819 0.27168656 -3.50119100 
0.032343251 0.27158378 -3.32714392 
0.038483349 0.27143840 -3.15314372 
0.045789093 0.27123279 -2.97916839 
0.054481772 0.27094217 -2.80519900 
0.064824684 0.27053164 -2.63121734 
0.077131112 0.26995225 -2.45720375 
0.091773813 0.26913560 -2.28313470 
0.109196310 0.26798663 -2.10897997 
0.129926322 0.26637424 -1.93469904 
0.154591756 0.26411962 -1.76023627 
0.183939717 0.26098277 -1.58551443 
0.218859144 0.25664894 -1.41042586 
0.260407735 0.25071906 -1.23482050 
0.309843981 0.24271242 -1.05848981 
0.368665288 0.23209446 -0.88114579 
0.438653331 0.21834717 -0.70239419 
0.521928023 0.20109671 -0.52170217 
0.621011724 0.18029400 -0.33836207 
0.738905642 0.15640380 -0.15145584 
0.879180742 0.13050784 0.04017125 
1.046085905 0.10421521 0.23791443 
1.244676627 0.07934517 0.44337421 
1.480968148 0.05748575 0.65826500 
1.762117652 0.03962834 0.88425409 
2.096641055 0.02603537 1.12273105 
2.494670947 0.01635360 1.37454387 
2.968263509 0.00986511 1.63980085 
3.531763686 0.00574580 1.91786629 
4.202239692 0.00324910 2.20758089 
5.000000000 0.00179286 2.50756564 


==> mud075/determ_psd_delta1_tau025_mud0.75.txt <==
     omega        psd 
0.001000000 0.52293403       -Inf 
0.001223985 0.52293393 -7.74325072 
0.001498139 0.52293379 -7.28547754 
0.001833700 0.52293357 -6.96496196 
0.002244422 0.52293324 -6.69700890 
0.002747139 0.52293274 -6.45532691 
0.003362457 0.52293200 -6.22844407 
0.004115597 0.52293089 -6.01045524 
0.005037429 0.52292922 -5.79801925 
0.006165738 0.52292672 -5.58913263 
0.007546772 0.52292299 -5.38254890 
0.009237136 0.52291739 -5.17747378 
0.011306117 0.52290899 -4.97339308 
0.013838518 0.52289642 -4.76997044 
0.016938140 0.52287759 -4.56698424 
0.020732030 0.52284939 -4.36428768 
0.025375696 0.52280713 -4.16178305 
0.031059473 0.52274384 -3.95940490 
0.038016331 0.52264904 -3.75710899 
0.046531422 0.52250708 -3.55486477 
0.056953766 0.52229453 -3.35265031 
0.069710560 0.52197638 -3.15044861 
0.085324685 0.52150039 -2.94824482 
0.104436141 0.52078869 -2.74602374 
0.127828277 0.51972565 -2.54376732 
0.156459904 0.51814014 -2.34145167 
0.191504587 0.51578058 -2.13904318 
0.234398757 0.51228055 -1.93649297 
0.286900580 0.50711399 -1.73372896 
0.351162028 0.49954183 -1.53064433 
0.429817081 0.48856001 -1.32708056 
0.526089693 0.47287399 -1.12280296 
0.643925932 0.45095119 -0.91746566 
0.788155731 0.42123110 -0.71056275 
0.964690852 0.38257545 -0.50136270 
1.180767206 0.33495329 -0.28882578 
1.445241437 0.28013303 -0.07151119 
1.768953950 0.22189833 0.15250477 
2.165173234 0.16534953 0.38565507 
2.650139725 0.11541368 0.63078399 
3.243731471 0.07535086 0.89085356 
3.970278910 0.04607776 1.16844242 
4.859562132 0.02649990 1.46515484 
5.948031523 0.01442718 1.78118250 
7.280301813 0.00749721 2.11524157 
8.910980765 0.00375254 2.46490979 
10.906907465 0.00182507 2.82717176 
13.349891959 0.00086931 3.19892252 
16.340068518 0.00040825 3.57728017 
20.000000000 0.00019008 3.95969273 


==> mud075/determ_psd_delta1_tau05_mud0.75.txt <==
     omega        psd 
0.001000000 0.40862665       -Inf 
0.001206793 0.40862654 -7.59564881 
0.001456348 0.40862639 -7.14631085 
0.001757511 0.40862617 -6.83509415 
0.002120951 0.40862585 -6.57724184 
0.002559548 0.40862539 -6.34638447 
0.003088844 0.40862471 -6.13096265 
0.003727594 0.40862373 -5.92498070 
0.004498433 0.40862229 -5.72500930 
0.005428675 0.40862021 -5.52896325 
0.006551286 0.40861716 -5.33552324 
0.007906043 0.40861273 -5.14383220 
0.009540955 0.40860628 -4.95332337 
0.011513954 0.40859688 -4.76361734 
0.013894955 0.40858320 -4.57445794 
0.016768329 0.40856327 -4.38567111 
0.020235896 0.40853425 -4.19713787 
0.024420531 0.40849200 -4.00877637 
0.029470517 0.40843047 -3.82052971 
0.035564803 0.40834089 -3.63235762 
0.042919343 0.40821048 -3.44423057 
0.051794747 0.40802068 -3.25612551 
0.062505519 0.40774451 -3.06802256 
0.075431201 0.40734281 -2.87990218 
0.091029818 0.40675889 -2.69174233 
0.109854114 0.40591080 -2.50351540 
0.132571137 0.40468054 -2.31518426 
0.159985872 0.40289907 -2.12669707 
0.193069773 0.40032612 -1.93798009 
0.232995181 0.39662392 -1.74892756 
0.281176870 0.39132563 -1.55938752 
0.339322177 0.38380186 -1.36914203 
0.409491506 0.37323589 -1.17788006 
0.494171336 0.35862945 -0.98516134 
0.596362332 0.33887790 -0.79037023 
0.719685673 0.31296853 -0.59266108 
0.868511374 0.28034591 -0.39090155 
1.048113134 0.24141515 -0.18362931 
1.264855217 0.19799173 0.03095058 
1.526417967 0.15333503 0.25489060 
1.842069969 0.11145946 0.49031701 
2.222996483 0.07587660 0.73914164 
2.682695795 0.04847534 1.00273447 
3.237457543 0.02923143 1.28166691 
3.906939937 0.01677115 1.57561664 
4.714866363 0.00923526 1.88345628 
5.689866029 0.00492193 2.20349122 
6.866488450 0.00255735 2.53377542 
8.286427729 0.00130318 2.87240018 
10.000000000 0.00065435 3.21765648 


==> mud075/determ_psd_delta1_tau1_mud0.75.txt <==
     omega        psd 
0.001000000 0.23311314       -Inf 
0.001189842 0.23311301 -7.22414626 
0.001415723 0.23311284 -6.78314684 
0.001684487 0.23311259 -6.48107677 
0.002004272 0.23311224 -6.23312895 
0.002384767 0.23311174 -6.01286972 
0.002837495 0.23311104 -5.80866637 
0.003376170 0.23311004 -5.61444569 
0.004017108 0.23310863 -5.42670100 
0.004779722 0.23310663 -5.24327343 
0.005687113 0.23310380 -5.06277611 
0.006766764 0.23309980 -4.88429200 
0.008051378 0.23309413 -4.70720253 
0.009579865 0.23308611 -4.53108458 
0.011398523 0.23307475 -4.35564586 
0.013562438 0.23305867 -4.18068297 
0.016137154 0.23303590 -4.00605356 
0.019200659 0.23300368 -3.83165742 
0.022845744 0.23295808 -3.65742353 
0.027182819 0.23289355 -3.48330105 
0.032343251 0.23280225 -3.30925292 
0.038483349 0.23267309 -3.13525122 
0.045789093 0.23249044 -2.96127379 
0.054481772 0.23223228 -2.78730142 
0.064824684 0.23186764 -2.61331557 
0.077131112 0.23135307 -2.43929608 
0.091773813 0.23062790 -2.26521875 
0.109196310 0.22960787 -2.09105246 
0.129926322 0.22817687 -1.91675546 
0.154591756 0.22617679 -1.74227055 
0.183939717 0.22339583 -1.56751856 
0.218859144 0.21955709 -1.39238967 
0.260407735 0.21431110 -1.21673183 
0.309843981 0.20723998 -1.04033578 
0.368665288 0.19788475 -0.86291626 
0.438653331 0.18581118 -0.68408964 
0.521928023 0.17072591 -0.50334937 
0.621011724 0.15263608 -0.32004223 
0.738905642 0.13200788 -0.13334975 
0.879180742 0.10983630 0.05772070 
1.046085905 0.08753527 0.25433467 
1.244676627 0.06663434 0.45782392 
1.480968148 0.04839798 0.66967842 
1.762117652 0.03355160 0.89151897 
2.096641055 0.02222736 1.12499636 
2.494670947 0.01409784 1.37156004 
2.968263509 0.00858281 1.63212453 
3.531763686 0.00503348 1.90679157 
4.202239692 0.00285643 2.19481109 
5.000000000 0.00157636 2.49481077 


==> mud075/probab_psd_delta025_tau025_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 19311.4
0.001    0.508602    1
0.00122399    0.509388    1.00154
0.00149814    0.510511    1.00375
0.0018337    0.512077    1.00683
0.00224442    0.514177    1.01096
0.00274714    0.516816    1.01615
0.00336246    0.51978    1.02198
0.0041156    0.522425    1.02718
0.00503743    0.523539    1.02937
0.00616574    0.521707    1.02577
0.00754677    0.516964    1.01644
0.00923714    0.513331    1.0093
0.0113061    0.516704    1.01593
0.0138385    0.520944    1.02427
0.0169381    0.511323    1.00535
0.020732    0.515527    1.01362
0.0253757    0.535536    1.05296
0.0310595    0.517829    1.01814
0.0380163    0.542407    1.06647
0.0465314    0.525732    1.03368
0.0569538    0.532426    1.04684
0.0697106    0.521751    1.02585
0.0853247    0.513064    1.00877
0.104436    0.53222    1.04644
0.127828    0.510765    1.00425
0.15646    0.505695    0.994284
0.191505    0.509278    1.00133
0.234399    0.516309    1.01515
0.286901    0.503401    0.989773
0.351162    0.512375    1.00742
0.429817    0.490795    0.964987
0.52609    0.479752    0.943275
0.643926    0.445702    0.876328
0.788156    0.419398    0.824608
0.964691    0.381114    0.749336
1.18077    0.344387    0.677123
1.44524    0.272848    0.536465
1.76895    0.226898    0.446121
2.16517    0.163713    0.321889
2.65014    0.112918    0.222017
3.24373    0.0765336    0.150478
3.97028    0.0458514    0.0901517
4.85956    0.0265811    0.0522631
5.94803    0.0145173    0.0285435
7.2803    0.0074074    0.0145642
8.91098    0.00380107    0.00747355
10.9069    0.00180781    0.00355446
13.3499    0.000860617    0.00169212
16.3401    0.000411488    0.000809055
20    0.000187883    0.000369411


==> mud075/probab_psd_delta025_tau05_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 4621.73
0.001    0.418625    1
0.00120679    0.418849    1.00054
0.00145635    0.41918    1.00133
0.00175751    0.41967    1.0025
0.00212095    0.420394    1.00423
0.00255955    0.421455    1.00676
0.00308884    0.422969    1.01038
0.00372759    0.425002    1.01523
0.00449843    0.427387    1.02093
0.00542868    0.429354    1.02563
0.00655129    0.429196    1.02525
0.00790604    0.4251    1.01547
0.00954095    0.418882    1.00061
0.011514    0.418992    1.00088
0.013895    0.427485    1.02116
0.0167683    0.426721    1.01934
0.0202359    0.419796    1.0028
0.0244205    0.417808    0.998048
0.0294705    0.420107    1.00354
0.0355648    0.421467    1.00679
0.0429193    0.418426    0.999525
0.0517947    0.42468    1.01446
0.0625055    0.417569    0.997477
0.0754312    0.418729    1.00025
0.0910298    0.426694    1.01927
0.109854    0.420667    1.00488
0.132571    0.418739    1.00027
0.159986    0.416078    0.993917
0.19307    0.41054    0.980686
0.232995    0.406026    0.969904
0.281177    0.411943    0.984037
0.339322    0.399894    0.955256
0.409492    0.386241    0.922642
0.494171    0.368146    0.879416
0.596362    0.348022    0.831345
0.719686    0.323575    0.772946
0.868511    0.288211    0.688472
1.04811    0.250606    0.59864
1.26486    0.206    0.492088
1.52642    0.160287    0.382888
1.84207    0.116153    0.277463
2.223    0.0790692    0.188878
2.6827    0.0500917    0.119658
3.23746    0.0298655    0.0713418
3.90694    0.0171332    0.0409273
4.71487    0.00943075    0.0225279
5.68987    0.00494608    0.0118151
6.86649    0.00255435    0.00610177
8.28643    0.00130751    0.00312334
10    0.000648484    0.00154908


==> mud075/probab_psd_delta025_tau1_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 1159.05
0.001    0.278034    1
0.00118984    0.278177    1.00052
0.00141572    0.278376    1.00123
0.00168449    0.27865    1.00222
0.00200427    0.279021    1.00355
0.00238477    0.279515    1.00533
0.00283749    0.280149    1.00761
0.00337617    0.280922    1.01039
0.00401711    0.281776    1.01346
0.00477972    0.282549    1.01624
0.00568711    0.282913    1.01755
0.00676676    0.28239    1.01567
0.00805138    0.280658    1.00944
0.00957986    0.278346    1.00112
0.0113985    0.277707    0.998825
0.0135624    0.280762    1.00981
0.0161372    0.284305    1.02256
0.0192007    0.28215    1.0148
0.0228457    0.280425    1.0086
0.0271828    0.278463    1.00154
0.0323433    0.277609    0.998475
0.0384833    0.27509    0.989412
0.0457891    0.27818    1.00053
0.0544818    0.278806    1.00278
0.0648247    0.275688    0.991564
0.0771311    0.281763    1.01342
0.0917738    0.278717    1.00246
0.109196    0.275382    0.990462
0.129926    0.277698    0.998795
0.154592    0.276998    0.996276
0.18394    0.266368    0.958042
0.218859    0.2632    0.94665
0.260408    0.258246    0.928832
0.309844    0.254658    0.915927
0.368665    0.239192    0.860298
0.438653    0.226067    0.813094
0.521928    0.204568    0.735767
0.621012    0.18988    0.682938
0.738906    0.161531    0.580976
0.879181    0.132615    0.476974
1.04609    0.109108    0.392427
1.24468    0.0818669    0.29445
1.48097    0.0603603    0.217097
1.76212    0.0409619    0.147327
2.09664    0.0273328    0.0983077
2.49467    0.0166737    0.0599701
2.96826    0.0101438    0.036484
3.53176    0.00588512    0.0211669
4.20224    0.0032751    0.0117795
5    0.00184534    0.00663711


==> mud075/probab_psd_delta05_tau025_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 4649.6
0.001    0.53398    1
0.00122399    0.534064    1.00016
0.00149814    0.534155    1.00033
0.0018337    0.534222    1.00045
0.00224442    0.534184    1.00038
0.00274714    0.533869    0.999792
0.00336246    0.532983    0.998133
0.0041156    0.531152    0.994704
0.00503743    0.528245    0.989261
0.00616574    0.525132    0.983431
0.00754677    0.524094    0.981486
0.00923714    0.525921    0.984908
0.0113061    0.524158    0.981607
0.0138385    0.516449    0.96717
0.0169381    0.526581    0.986143
0.020732    0.54091    1.01298
0.0253757    0.522932    0.97931
0.0310595    0.533579    0.999249
0.0380163    0.51905    0.972041
0.0465314    0.519844    0.973527
0.0569538    0.52644    0.98588
0.0697106    0.533032    0.998225
0.0853247    0.518917    0.971792
0.104436    0.543062    1.01701
0.127828    0.516695    0.967631
0.15646    0.528209    0.989193
0.191505    0.519748    0.973349
0.234399    0.514047    0.962671
0.286901    0.501221    0.938652
0.351162    0.499519    0.935464
0.429817    0.496198    0.929245
0.52609    0.477747    0.894691
0.643926    0.456088    0.85413
0.788156    0.420342    0.787187
0.964691    0.380596    0.712753
1.18077    0.334825    0.627037
1.44524    0.283465    0.530854
1.76895    0.219534    0.411129
2.16517    0.162709    0.304711
2.65014    0.113897    0.213298
3.24373    0.0739759    0.138537
3.97028    0.0462614    0.0866351
4.85956    0.0270065    0.0505759
5.94803    0.0144422    0.0270463
7.2803    0.00748246    0.0140126
8.91098    0.00376464    0.00705016
10.9069    0.00185516    0.00347422
13.3499    0.000853259    0.00159792
16.3401    0.000396101    0.000741789
20    0.000186945    0.000350098


==> mud075/probab_psd_delta05_tau05_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 1220.93
0.001    0.417428    1
0.00120679    0.418014    1.0014
0.00145635    0.418818    1.00333
0.00175751    0.419893    1.0059
0.00212095    0.421266    1.00919
0.00255955    0.4229    1.01311
0.00308884    0.424615    1.01722
0.00372759    0.426002    1.02054
0.00449843    0.426406    1.02151
0.00542868    0.425182    1.01858
0.00655129    0.422434    1.01199
0.00790604    0.419792    1.00566
0.00954095    0.419359    1.00462
0.011514    0.420451    1.00724
0.013895    0.421378    1.00946
0.0167683    0.422296    1.01166
0.0202359    0.419202    1.00425
0.0244205    0.416014    0.996612
0.0294705    0.420438    1.00721
0.0355648    0.42387    1.01543
0.0429193    0.420254    1.00677
0.0517947    0.420523    1.00741
0.0625055    0.414758    0.993604
0.0754312    0.416224    0.997116
0.0910298    0.41435    0.992626
0.109854    0.418956    1.00366
0.132571    0.412425    0.988013
0.159986    0.412255    0.987606
0.19307    0.410297    0.982915
0.232995    0.414208    0.992285
0.281177    0.396012    0.948695
0.339322    0.397078    0.951248
0.409492    0.390414    0.935285
0.494171    0.361813    0.866768
0.596362    0.347167    0.831682
0.719686    0.32168    0.770623
0.868511    0.291559    0.698465
1.04811    0.251433    0.602338
1.26486    0.203588    0.48772
1.52642    0.159698    0.382576
1.84207    0.115623    0.276988
2.223    0.0776744    0.186078
2.6827    0.0505573    0.121116
3.23746    0.0298686    0.0715539
3.90694    0.0170781    0.0409127
4.71487    0.00955045    0.0228793
5.68987    0.00504402    0.0120836
6.86649    0.00254766    0.00610323
8.28643    0.00128926    0.00308857
10    0.000668238    0.00160085


==> mud075/probab_psd_delta05_tau1_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 323.696
0.001    0.270917    1
0.00118984    0.27081    0.999606
0.00141572    0.270674    0.999103
0.00168449    0.27051    0.998499
0.00200427    0.270333    0.997845
0.00238477    0.27018    0.997281
0.00283749    0.270134    0.99711
0.00337617    0.27034    0.997872
0.00401711    0.271015    1.00036
0.00477972    0.272387    1.00543
0.00568711    0.274503    1.01324
0.00676676    0.276895    1.02207
0.00805138    0.278409    1.02766
0.00957986    0.277966    1.02602
0.0113985    0.276195    1.01948
0.0135624    0.274982    1.015
0.0161372    0.274445    1.01302
0.0192007    0.275481    1.01685
0.0228457    0.278394    1.0276
0.0271828    0.273403    1.00918
0.0323433    0.272027    1.0041
0.0384833    0.275047    1.01525
0.0457891    0.270685    0.999144
0.0544818    0.272957    1.00753
0.0648247    0.26854    0.991227
0.0771311    0.267972    0.989131
0.0917738    0.272883    1.00726
0.109196    0.271946    1.0038
0.129926    0.264848    0.977599
0.154592    0.265369    0.979524
0.18394    0.266522    0.983777
0.218859    0.254366    0.938907
0.260408    0.248175    0.916057
0.309844    0.241126    0.890038
0.368665    0.236014    0.871168
0.438653    0.221859    0.818919
0.521928    0.202962    0.749166
0.621012    0.18087    0.66762
0.738906    0.15526    0.573092
0.879181    0.128446    0.474115
1.04609    0.10338    0.381594
1.24468    0.0805156    0.297197
1.48097    0.0570878    0.210721
1.76212    0.0393901    0.145396
2.09664    0.0259301    0.0957123
2.49467    0.0161061    0.0594503
2.96826    0.00972501    0.0358967
3.53176    0.00576554    0.0212816
4.20224    0.00328764    0.0121352
5    0.00177811    0.00656332


==> mud075/probab_psd_delta1_tau025_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 1399.77
0.001    0.52361    1
0.00122399    0.523675    1.00012
0.00149814    0.523778    1.00032
0.0018337    0.523943    1.00064
0.00224442    0.524205    1.00114
0.00274714    0.524604    1.0019
0.00336246    0.52515    1.00294
0.0041156    0.525695    1.00398
0.00503743    0.52566    1.00392
0.00616574    0.52378    1.00033
0.00754677    0.518958    0.991115
0.00923714    0.513882    0.981422
0.0113061    0.516235    0.985916
0.0138385    0.522447    0.997779
0.0169381    0.52114    0.995283
0.020732    0.52365    1.00008
0.0253757    0.52092    0.994863
0.0310595    0.528134    1.00864
0.0380163    0.522843    0.998535
0.0465314    0.520005    0.993115
0.0569538    0.510812    0.975559
0.0697106    0.52453    1.00176
0.0853247    0.519392    0.991944
0.104436    0.528758    1.00983
0.127828    0.518438    0.990123
0.15646    0.501804    0.958354
0.191505    0.50682    0.967934
0.234399    0.511659    0.977177
0.286901    0.503008    0.960655
0.351162    0.505921    0.966217
0.429817    0.491766    0.939184
0.52609    0.465878    0.889744
0.643926    0.446297    0.852347
0.788156    0.428627    0.818599
0.964691    0.382976    0.731415
1.18077    0.335649    0.641028
1.44524    0.28131    0.537252
1.76895    0.222221    0.424403
2.16517    0.16447    0.314107
2.65014    0.11625    0.222016
3.24373    0.075156    0.143534
3.97028    0.0466107    0.0890181
4.85956    0.0265899    0.0507818
5.94803    0.0143661    0.0274367
7.2803    0.00755688    0.0144323
8.91098    0.00369794    0.0070624
10.9069    0.00180502    0.00344727
13.3499    0.000859838    0.00164213
16.3401    0.00040707    0.000777431
20    0.000185759    0.000354765


==> mud075/probab_psd_delta1_tau05_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 329.526
0.001    0.408056    1
0.00120679    0.407803    0.999381
0.00145635    0.407451    0.998516
0.00175751    0.406968    0.997334
0.00212095    0.406327    0.995763
0.00255955    0.405514    0.993771
0.00308884    0.404555    0.99142
0.00372759    0.403551    0.98896
0.00449843    0.402723    0.986932
0.00542868    0.402419    0.986185
0.00655129    0.403054    0.987742
0.00790604    0.405012    0.99254
0.00954095    0.408378    1.00079
0.011514    0.411471    1.00837
0.013895    0.409096    1.00255
0.0167683    0.40286    0.987267
0.0202359    0.404049    0.990181
0.0244205    0.407627    0.998949
0.0294705    0.409044    1.00242
0.0355648    0.405532    0.993814
0.0429193    0.407487    0.998605
0.0517947    0.414889    1.01674
0.0625055    0.409236    1.00289
0.0754312    0.406748    0.996796
0.0910298    0.409129    1.00263
0.109854    0.401145    0.983063
0.132571    0.405844    0.99458
0.159986    0.402812    0.98715
0.19307    0.394117    0.965839
0.232995    0.401705    0.984437
0.281177    0.38715    0.948766
0.339322    0.3802    0.931736
0.409492    0.371829    0.911222
0.494171    0.353905    0.867294
0.596362    0.336829    0.825447
0.719686    0.310078    0.75989
0.868511    0.279618    0.685245
1.04811    0.240205    0.588656
1.26486    0.200065    0.490287
1.52642    0.154497    0.378618
1.84207    0.112073    0.274651
2.223    0.0748795    0.183503
2.6827    0.0478449    0.117251
3.23746    0.0289613    0.0709737
3.90694    0.0168569    0.0413103
4.71487    0.00923781    0.0226386
5.68987    0.0049223    0.0120628
6.86649    0.0025358    0.00621434
8.28643    0.00128992    0.00316112
10    0.000645782    0.00158258


==> mud075/probab_psd_delta1_tau1_mud0.75.txt <==
 #MC = 10000, #iT = 3, time = 89.7032
0.001    0.231155    1
0.00118984    0.231202    1.0002
0.00141572    0.231264    1.00047
0.00168449    0.231342    1.00081
0.00200427    0.231436    1.00122
0.00238477    0.23154    1.00166
0.00283749    0.231635    1.00207
0.00337617    0.231685    1.00229
0.00401711    0.23164    1.0021
0.00477972    0.231445    1.00126
0.00568711    0.23111    0.999803
0.00676676    0.230802    0.998471
0.00805138    0.230905    0.998919
0.00957986    0.231776    1.00269
0.0113985    0.233061    1.00825
0.0135624    0.233264    1.00912
0.0161372    0.231586    1.00186
0.0192007    0.232515    1.00588
0.0228457    0.234494    1.01445
0.0271828    0.229294    0.991947
0.0323433    0.229926    0.994681
0.0384833    0.231166    1.00005
0.0457891    0.22813    0.986915
0.0544818    0.228501    0.988518
0.0648247    0.234444    1.01423
0.0771311    0.231357    1.00087
0.0917738    0.229834    0.994285
0.109196    0.225645    0.976163
0.129926    0.230982    0.999251
0.154592    0.227541    0.984364
0.18394    0.228942    0.990427
0.218859    0.219347    0.948919
0.260408    0.211789    0.916221
0.309844    0.208366    0.90141
0.368665    0.199003    0.860907
0.438653    0.184427    0.797848
0.521928    0.16988    0.734918
0.621012    0.153094    0.662301
0.738906    0.131874    0.570499
0.879181    0.10897    0.471415
1.04609    0.0874026    0.378112
1.24468    0.0670502    0.290066
1.48097    0.0482675    0.20881
1.76212    0.0337388    0.145957
2.09664    0.0219686    0.0950381
2.49467    0.0141441    0.0611889
2.96826    0.00861312    0.0372612
3.53176    0.00504425    0.0218219
4.20224    0.00287409    0.0124336
5    0.00160067    0.00692467


==> mud1/determ_psd_delta025_tau025_mud1.txt <==
     omega        psd 
0.001000000 0.33127073       -Inf 
0.001223985 0.33127068 -7.87565935 
0.001498139 0.33127061 -7.41788593 
0.001833700 0.33127050 -7.09737024 
0.002244422 0.33127034 -6.82941737 
0.002747139 0.33127010 -6.58773533 
0.003362457 0.33126974 -6.36085249 
0.004115597 0.33126920 -6.14286369 
0.005037429 0.33126839 -5.93042770 
0.006165738 0.33126718 -5.72154111 
0.007546772 0.33126536 -5.51495742 
0.009237136 0.33126264 -5.30988235 
0.011306117 0.33125856 -5.10580172 
0.013838518 0.33125245 -4.90237920 
0.016938140 0.33124329 -4.69939317 
0.020732030 0.33122958 -4.49669687 
0.025375696 0.33120904 -4.29419262 
0.031059473 0.33117827 -4.09181506 
0.038016331 0.33113218 -3.88952002 
0.046531422 0.33106315 -3.68727711 
0.056953766 0.33095978 -3.48506459 
0.069710560 0.33080502 -3.28286582 
0.085324685 0.33057340 -3.08066642 
0.104436141 0.33022692 -2.87845190 
0.127828277 0.32970899 -2.67620531 
0.156459904 0.32893563 -2.47390439 
0.191504587 0.32778277 -2.27151795 
0.234398757 0.32606840 -2.06900073 
0.286900580 0.32352831 -1.86628608 
0.351162028 0.31978508 -1.66327525 
0.429817081 0.31431264 -1.45982170 
0.526089693 0.30640499 -1.25570846 
0.643925932 0.29516977 -1.05061569 
0.788155731 0.27958614 -0.84407535 
0.964690852 0.25868373 -0.63541016 
1.180767206 0.23189055 -0.42365641 
1.445241437 0.19951599 -0.20747612 
1.768953950 0.16316383 0.01492263 
2.165173234 0.12571997 0.24581799 
2.650139725 0.09067776 0.48789721 
3.243731471 0.06102695 0.74400445 
3.970278910 0.03834175 1.01669537 
4.859562132 0.02257767 1.30769316 
5.948031523 0.01254615 1.61745661 
7.280301813 0.00663630 1.94507261 
8.910980765 0.00337249 2.28852579 
10.906907465 0.00166116 2.64519597 
13.349891959 0.00079916 3.01235538 
16.340068518 0.00037786 3.38750991 
20.000000000 0.00017645 3.76855060 


==> mud1/determ_psd_delta025_tau05_mud1.txt <==
     omega        psd 
0.001000000 0.23797186       -Inf 
0.001206793 0.23797181 -7.68828316 
0.001456348 0.23797174 -7.23894525 
0.001757511 0.23797163 -6.92772851 
0.002120951 0.23797148 -6.66987623 
0.002559548 0.23797126 -6.43901888 
0.003088844 0.23797093 -6.22359709 
0.003727594 0.23797045 -6.01761518 
0.004498433 0.23796976 -5.81764386 
0.005428675 0.23796875 -5.62159791 
0.006551286 0.23796727 -5.42815806 
0.007906043 0.23796513 -5.23646725 
0.009540955 0.23796201 -5.04595875 
0.011513954 0.23795746 -4.85625320 
0.013894955 0.23795084 -4.66709452 
0.016768329 0.23794120 -4.47830871 
0.020235896 0.23792715 -4.28977697 
0.024420531 0.23790671 -4.10141765 
0.029470517 0.23787693 -3.91317416 
0.035564803 0.23783358 -3.72500670 
0.042919343 0.23777046 -3.53688637 
0.051794747 0.23767859 -3.34879111 
0.062505519 0.23754490 -3.16070244 
0.075431201 0.23735039 -2.97260283 
0.091029818 0.23706757 -2.78447322 
0.109854114 0.23665661 -2.59629029 
0.132571137 0.23606007 -2.40802316 
0.159985872 0.23519545 -2.21962905 
0.193069773 0.23394499 -2.03104732 
0.232995181 0.23214215 -1.84219108 
0.281176870 0.22955472 -1.65293551 
0.339322177 0.22586543 -1.46310138 
0.409491506 0.22065412 -1.27243237 
0.494171336 0.21339036 -1.08056445 
0.596362332 0.20345428 -0.88698617 
0.719685673 0.19021300 -0.69098997 
0.868511374 0.17318404 -0.49161860 
1.048113134 0.15229485 -0.28761698 
1.264855217 0.12817827 -0.07740990 
1.526417967 0.10233499 0.14086477 
1.842069969 0.07694535 0.36923684 
2.222996483 0.05426858 0.60968827 
2.682695795 0.03590432 0.86387224 
3.237457543 0.02237079 1.13283697 
3.906939937 0.01321500 1.41683320 
4.714866363 0.00746152 1.71526847 
5.689866029 0.00406029 2.02684412 
6.866488450 0.00214560 2.34983797 
8.286427729 0.00110812 2.68240946 
10.000000000 0.00056223 3.02281526 


==> mud1/determ_psd_delta025_tau1_mud1.txt <==
     omega        psd 
0.001000000 0.12972918       -Inf 
0.001189842 0.12972912 -7.30897185 
0.001415723 0.12972904 -6.86797249 
0.001684487 0.12972892 -6.56590246 
0.002004272 0.12972876 -6.31795469 
0.002384767 0.12972852 -6.09769555 
0.002837495 0.12972819 -5.89349233 
0.003376170 0.12972773 -5.69927181 
0.004017108 0.12972706 -5.51152737 
0.004779722 0.12972612 -5.32810014 
0.005687113 0.12972480 -5.14760331 
0.006766764 0.12972292 -4.96911989 
0.008051378 0.12972025 -4.79203139 
0.009579865 0.12971648 -4.61591482 
0.011398523 0.12971115 -4.44047806 
0.013562438 0.12970360 -4.26551794 
0.016137154 0.12969290 -4.09089245 
0.019200659 0.12967777 -3.91650186 
0.022845744 0.12965635 -3.74227582 
0.027182819 0.12962604 -3.56816446 
0.032343251 0.12958315 -3.39413206 
0.038483349 0.12952247 -3.22015264 
0.045789093 0.12943666 -3.04620672 
0.054481772 0.12931535 -2.87227895 
0.064824684 0.12914397 -2.69835617 
0.077131112 0.12890205 -2.52442587 
0.091773813 0.12856099 -2.35047459 
0.109196310 0.12808097 -2.17648631 
0.129926322 0.12740700 -2.00244044 
0.154591756 0.12646392 -1.82830932 
0.183939717 0.12515051 -1.65405473 
0.218859144 0.12333336 -1.47962314 
0.260407735 0.12084203 -1.30493895 
0.309843981 0.11746869 -1.12989480 
0.368665288 0.11297729 -0.95433778 
0.438653331 0.10712943 -0.77804955 
0.521928023 0.09973322 -0.60071804 
0.621011724 0.09071494 -0.42189770 
0.738905642 0.08019848 -0.24095600 
0.879180742 0.06855827 -0.05700614 
1.046085905 0.05640503 0.13116581 
1.244676627 0.04448661 0.32515636 
1.480968148 0.03353255 0.52693889 
1.762117652 0.02410488 0.73873719 
2.096641055 0.01650841 0.96273500 
2.494670947 0.01077707 1.20065034 
2.968263509 0.00672334 1.45332342 
3.531763686 0.00402628 1.72053932 
4.202239692 0.00232785 2.00119912 
5.000000000 0.00130723 2.29370432 


==> mud1/determ_psd_delta05_tau025_mud1.txt <==
     omega        psd 
0.001000000 0.33148961       -Inf 
0.001223985 0.33148956 -7.87568140 
0.001498139 0.33148949 -7.41790831 
0.001833700 0.33148938 -7.09739278 
0.002244422 0.33148922 -6.82943972 
0.002747139 0.33148898 -6.58775774 
0.003362457 0.33148862 -6.36087491 
0.004115597 0.33148808 -6.14288610 
0.005037429 0.33148727 -5.93045012 
0.006165738 0.33148606 -5.72156352 
0.007546772 0.33148424 -5.51497983 
0.009237136 0.33148151 -5.30990476 
0.011306117 0.33147743 -5.10582414 
0.013838518 0.33147132 -4.90240162 
0.016938140 0.33146216 -4.69941560 
0.020732030 0.33144844 -4.49671931 
0.025375696 0.33142788 -4.29421507 
0.031059473 0.33139709 -4.09183752 
0.038016331 0.33135097 -3.88954250 
0.046531422 0.33128190 -3.68729963 
0.056953766 0.33117847 -3.48508717 
0.069710560 0.33102362 -3.28288848 
0.085324685 0.33079186 -3.08068920 
0.104436141 0.33044516 -2.87847486 
0.127828277 0.32992691 -2.67622855 
0.156459904 0.32915308 -2.47392804 
0.191504587 0.32799952 -2.27154222 
0.234398757 0.32628411 -2.06902593 
0.286900580 0.32374248 -1.86631267 
0.351162028 0.31999700 -1.66330391 
0.429817081 0.31452134 -1.45985345 
0.526089693 0.30660912 -1.25574482 
0.643925932 0.29536758 -1.05065891 
0.788155731 0.27977553 -0.84412873 
0.964690852 0.25886241 -0.63547855 
1.180767206 0.23205635 -0.42374675 
1.445241437 0.19966721 -0.20759826 
1.768953950 0.16329940 0.01475511 
2.165173234 0.12583911 0.24558700 
2.650139725 0.09077952 0.48757979 
3.243731471 0.06111026 0.74357311 
3.970278910 0.03840618 1.01611940 
4.859562132 0.02262431 1.30694022 
5.948031523 0.01257775 1.61649286 
7.280301813 0.00665650 1.94385853 
8.910980765 0.00338489 2.28700582 
10.906907465 0.00166860 2.64328216 
13.349891959 0.00080361 3.00990636 
16.340068518 0.00038054 3.38430418 
20.000000000 0.00017809 3.76424994 


==> mud1/determ_psd_delta05_tau05_mud1.txt <==
     omega        psd 
0.001000000 0.23667221       -Inf 
0.001206793 0.23667216 -7.68830594 
0.001456348 0.23667209 -7.23896791 
0.001757511 0.23667199 -6.92775120 
0.002120951 0.23667183 -6.66989888 
0.002559548 0.23667161 -6.43904154 
0.003088844 0.23667128 -6.22361975 
0.003727594 0.23667081 -6.01763784 
0.004498433 0.23667012 -5.81766652 
0.005428675 0.23666911 -5.62162057 
0.006551286 0.23666765 -5.42818072 
0.007906043 0.23666552 -5.23648992 
0.009540955 0.23666241 -5.04598142 
0.011513954 0.23665789 -4.85627588 
0.013894955 0.23665131 -4.66711720 
0.016768329 0.23664172 -4.47833140 
0.020235896 0.23662775 -4.28979968 
0.024420531 0.23660741 -4.10144038 
0.029470517 0.23657780 -3.91319693 
0.035564803 0.23653469 -3.72502952 
0.042919343 0.23647192 -3.53690927 
0.051794747 0.23638056 -3.34881411 
0.062505519 0.23624760 -3.16072559 
0.075431201 0.23605417 -2.97262621 
0.091029818 0.23577290 -2.78449694 
0.109854114 0.23536421 -2.59631449 
0.132571137 0.23477096 -2.40804808 
0.159985872 0.23391111 -2.21965500 
0.193069773 0.23266754 -2.03107477 
0.232995181 0.23087467 -1.84222074 
0.281176870 0.22830157 -1.65296840 
0.339322177 0.22463276 -1.46313901 
0.409491506 0.21945047 -1.27247696 
0.494171336 0.21222736 -1.08061934 
0.596362332 0.20234726 -0.88705632 
0.719685673 0.18918124 -0.69108294 
0.868511374 0.17225016 -0.49174586 
1.048113134 0.15148266 -0.28779615 
1.264855217 0.12750858 -0.07766787 
1.526417967 0.10181988 0.14048747 
1.842069969 0.07658268 0.36868115 
2.222996483 0.05404015 0.60887310 
2.682695795 0.03577961 0.86269612 
3.237457543 0.02231513 1.13118922 
3.906939937 0.01319803 1.41461427 
4.714866363 0.00746197 1.71241015 
5.689866029 0.00406624 2.02331392 
6.866488450 0.00215179 2.34562076 
8.286427729 0.00111295 2.67747395 
10.000000000 0.00056560 3.01707736 


==> mud1/determ_psd_delta05_tau1_mud1.txt <==
     omega        psd 
0.001000000 0.12557965       -Inf 
0.001189842 0.12557959 -7.30983853 
0.001415723 0.12557951 -6.86883914 
0.001684487 0.12557940 -6.56676912 
0.002004272 0.12557924 -6.31882136 
0.002384767 0.12557902 -6.09856223 
0.002837495 0.12557870 -5.89435900 
0.003376170 0.12557824 -5.70013849 
0.004017108 0.12557760 -5.51239405 
0.004779722 0.12557670 -5.32896683 
0.005687113 0.12557541 -5.14847001 
0.006766764 0.12557360 -4.96998660 
0.008051378 0.12557102 -4.79289812 
0.009579865 0.12556738 -4.61678158 
0.011398523 0.12556223 -4.44134485 
0.013562438 0.12555493 -4.26638479 
0.016137154 0.12554460 -4.09175938 
0.019200659 0.12552997 -3.91736889 
0.022845744 0.12550927 -3.74314301 
0.027182819 0.12547998 -3.56903186 
0.032343251 0.12543854 -3.39499976 
0.038483349 0.12537990 -3.22102077 
0.045789093 0.12529698 -3.04707546 
0.054481772 0.12517975 -2.87314854 
0.064824684 0.12501414 -2.69922698 
0.077131112 0.12478037 -2.52529840 
0.091773813 0.12445079 -2.35134956 
0.109196310 0.12398692 -2.17736473 
0.129926322 0.12333565 -2.00332376 
0.154591756 0.12242432 -1.82919957 
0.183939717 0.12115513 -1.65495480 
0.218859144 0.11939916 -1.48053713 
0.260407735 0.11699172 -1.30587266 
0.309843981 0.11373198 -1.13085649 
0.368665288 0.10939185 -0.95533918 
0.438653331 0.10374098 -0.77910735 
0.521928023 0.09659392 -0.60185598 
0.621011724 0.08787941 -0.42314959 
0.738905642 0.07771703 -0.24236983 
0.879180742 0.06646821 -0.05864970 
1.046085905 0.05472235 0.12919788 
1.244676627 0.04320080 0.32273482 
1.480968148 0.03260680 0.52389330 
1.762117652 0.02348173 0.73485492 
2.096641055 0.01611933 0.95777135 
2.494670947 0.01055344 1.19435395 
2.968263509 0.00660586 1.44547338 
3.531763686 0.00397035 1.71098006 
4.202239692 0.00230413 1.98985845 
5.000000000 0.00129870 2.28059140 


==> mud1/determ_psd_delta1_tau025_mud1.txt <==
     omega        psd 
0.001000000 0.33004444       -Inf 
0.001223985 0.33004440 -7.87531335 
0.001498139 0.33004433 -7.41754017 
0.001833700 0.33004422 -7.09702460 
0.002244422 0.33004406 -6.82907154 
0.002747139 0.33004382 -6.58738956 
0.003362457 0.33004346 -6.36050673 
0.004115597 0.33004292 -6.14251791 
0.005037429 0.33004211 -5.93008193 
0.006165738 0.33004090 -5.72119534 
0.007546772 0.33003909 -5.51461166 
0.009237136 0.33003638 -5.30953659 
0.011306117 0.33003231 -5.10545598 
0.013838518 0.33002622 -4.90203347 
0.016938140 0.33001709 -4.69904748 
0.020732030 0.33000342 -4.49635122 
0.025375696 0.32998294 -4.29384703 
0.031059473 0.32995226 -4.09146956 
0.038016331 0.32990631 -3.88917465 
0.046531422 0.32983749 -3.68693194 
0.056953766 0.32973443 -3.48471973 
0.069710560 0.32958014 -3.28252142 
0.085324685 0.32934922 -3.08032270 
0.104436141 0.32900379 -2.87810921 
0.127828277 0.32848743 -2.67586415 
0.156459904 0.32771643 -2.47356553 
0.191504587 0.32656709 -2.27118253 
0.234398757 0.32485801 -2.06867046 
0.286900580 0.32232582 -1.86596353 
0.351162028 0.31859444 -1.66296421 
0.429817081 0.31313971 -1.45952785 
0.526089693 0.30525846 -1.25544024 
0.643925932 0.29406237 -1.05038555 
0.788155731 0.27853607 -0.84390159 
0.964690852 0.25771589 -0.63531942 
1.180767206 0.23103637 -0.42368686 
1.445241437 0.19880989 -0.20768142 
1.768953950 0.16263463 0.01446931 
2.165173234 0.12537850 0.24502096 
2.650139725 0.09050735 0.48663859 
3.243731471 0.06098520 0.74215015 
3.970278910 0.03837493 1.01410849 
4.859562132 0.02263880 1.30425157 
5.948031523 0.01260577 1.61306483 
7.280301813 0.00668233 1.93965313 
8.910980765 0.00340383 2.28197992 
10.906907465 0.00168109 2.63733850 
13.349891959 0.00081147 3.00283550 
16.340068518 0.00038543 3.37572314 
20.000000000 0.00018116 3.75353387 


==> mud1/determ_psd_delta1_tau05_mud1.txt <==
     omega        psd 
0.001000000 0.22945860       -Inf 
0.001206793 0.22945855 -7.68767726 
0.001456348 0.22945848 -7.23833928 
0.001757511 0.22945838 -6.92712261 
0.002120951 0.22945823 -6.66927031 
0.002559548 0.22945801 -6.43841297 
0.003088844 0.22945770 -6.22299118 
0.003727594 0.22945724 -6.01700928 
0.004498433 0.22945657 -5.81703796 
0.005428675 0.22945559 -5.62099202 
0.006551286 0.22945417 -5.42755218 
0.007906043 0.22945210 -5.23586138 
0.009540955 0.22944909 -5.04535290 
0.011513954 0.22944470 -4.85564738 
0.013894955 0.22943830 -4.66648874 
0.016768329 0.22942900 -4.47770299 
0.020235896 0.22941544 -4.28917134 
0.024420531 0.22939570 -4.10081214 
0.029470517 0.22936695 -3.91256885 
0.035564803 0.22932510 -3.72440165 
0.042919343 0.22926417 -3.53628172 
0.051794747 0.22917548 -3.34818704 
0.062505519 0.22904641 -3.16009920 
0.075431201 0.22885864 -2.97200081 
0.091029818 0.22858561 -2.78387298 
0.109854114 0.22818889 -2.59569264 
0.132571137 0.22761303 -2.40742930 
0.159985872 0.22677840 -2.21904070 
0.193069773 0.22557135 -2.03046702 
0.232995181 0.22383120 -1.84162254 
0.281176870 0.22133394 -1.65238419 
0.339322177 0.21777361 -1.46257530 
0.409491506 0.21274524 -1.27194340 
0.494171336 0.20573802 -1.08013026 
0.596362332 0.19615576 -0.88663322 
0.719685673 0.18339121 -0.69075821 
0.868511374 0.16698398 -0.49156878 
1.048113134 0.14687040 -0.28784185 
1.264855217 0.12366586 -0.07805068 
1.526417967 0.09881674 0.13959636 
1.842069969 0.07441402 0.36703412 
2.222996483 0.05261493 0.60613306 
2.682695795 0.03494010 0.85844609 
3.237457543 0.02187948 1.12498171 
3.906939937 0.01300402 1.40606127 
4.714866363 0.00739214 1.70127958 
5.689866029 0.00405016 2.00957932 
6.866488450 0.00215416 2.32944402 
8.286427729 0.00111910 2.65915296 
10.000000000 0.00057078 2.99698938 


==> mud1/determ_psd_delta1_tau1_mud1.txt <==
     omega        psd 
0.001000000 0.10475250       -Inf 
0.001189842 0.10475245 -7.31982833 
0.001415723 0.10475239 -6.87882893 
0.001684487 0.10475229 -6.57675892 
0.002004272 0.10475216 -6.32881117 
0.002384767 0.10475198 -6.10855205 
0.002837495 0.10475172 -5.90434884 
0.003376170 0.10475135 -5.71012836 
0.004017108 0.10475082 -5.52238395 
0.004779722 0.10475008 -5.33895678 
0.005687113 0.10474903 -5.15846003 
0.006766764 0.10474755 -4.97997672 
0.008051378 0.10474544 -4.80288838 
0.009579865 0.10474247 -4.62677204 
0.011398523 0.10473825 -4.45133559 
0.013562438 0.10473228 -4.27637593 
0.016137154 0.10472384 -4.10175108 
0.019200659 0.10471188 -3.92736140 
0.022845744 0.10469495 -3.75313665 
0.027182819 0.10467100 -3.57902710 
0.032343251 0.10463711 -3.40499728 
0.038483349 0.10458917 -3.23102150 
0.045789093 0.10452137 -3.05708074 
0.054481772 0.10442551 -2.88316027 
0.064824684 0.10429009 -2.70924783 
0.077131112 0.10409894 -2.53533215 
0.091773813 0.10382943 -2.36140156 
0.109196310 0.10345010 -2.18744253 
0.129926322 0.10291748 -2.01343802 
0.154591756 0.10217214 -1.83936533 
0.183939717 0.10113400 -1.66519322 
0.218859144 0.09969746 -1.49087792 
0.260407735 0.09772754 -1.31635742 
0.309843981 0.09505939 -1.14154315 
0.368665288 0.09150536 -0.96630797 
0.438653331 0.08687514 -0.79046838 
0.521928023 0.08101388 -0.61375871 
0.621011724 0.07385847 -0.43579389 
0.738905642 0.06550001 -0.25601782 
0.879180742 0.05622611 -0.07363681 
1.046085905 0.04651094 0.11245585 
1.244676627 0.03693911 0.30374447 
1.480968148 0.02808557 0.50210721 
1.762117652 0.02040001 0.70973445 
2.096641055 0.01413712 0.92891001 
2.494670947 0.00934492 1.16166266 
2.968263509 0.00589965 1.40936984 
3.531763686 0.00356808 1.67245799 
4.202239692 0.00207697 1.95033288 
5.000000000 0.00117028 2.24156294 


==> mud1/fit_omega2_delta05_tau025_mud1.txt <==
     omega        psd 0.001000000 1.28251325       -Inf 
0.001223985 1.28251277 -7.39648667 
0.001498139 1.28251204 -6.93871355 
0.001833700 1.28251096 -6.61819799 
0.002244422 1.28250934 -6.35024496 
0.002747139 1.28250691 -6.10856303 
0.003362457 1.28250327 -5.88168028 
0.004115597 1.28249781 -5.66369159 
0.005037429 1.28248964 -5.45125579 
0.006165738 1.28247739 -5.24236947 
0.007546772 1.28245905 -5.03578620 
0.009237136 1.28243157 -4.83071175 
0.011306117 1.28239040 -4.62663206 
0.013838518 1.28232873 -4.42321094 
0.016938140 1.28223635 -4.22022701 
0.020732030 1.28209797 -4.01753385 
0.025375696 1.28189073 -3.81503431 
0.031059473 1.28158037 -3.61266380 
0.038016331 1.28111569 -3.41037932 
0.046531422 1.28042016 -3.20815223 
0.056953766 1.27937958 -3.00596342 
0.069710560 1.27782381 -2.80380016 
0.085324685 1.27550011 -2.60165396 
0.104436141 1.27203465 -2.39951913 
0.127828277 1.26687801 -2.19739189 
0.156459904 1.25923041 -1.99526973 
0.191504587 1.24794446 -1.79315094 
0.234398757 1.23141009 -1.59103442 
0.286900580 1.20744321 -1.38891940 
0.351162028 1.17323380 -1.18680539 
0.429817081 1.12546302 -0.98469205 
0.526089693 1.06075682 -0.78257916 
0.643925932 0.97663670 -0.58046657 
0.788155731 0.87292810 -0.37835418 
0.964690852 0.75311714 -0.17624192 
1.180767206 0.62467086 0.02587025 
1.445241437 0.49754273 0.22798236 
1.768953950 0.38129105 0.43009443 
2.165173234 0.28242886 0.63220647 
2.650139725 0.20341428 0.83431850 
3.243731471 0.14333715 1.03643051 
3.970278910 0.09936951 1.23854252 
4.859562132 0.06808260 1.44065452 
5.948031523 0.04626133 1.64276652 
7.280301813 0.03125404 1.84487852 
8.910980765 0.02103233 2.04699051 
10.906907465 0.01411594 2.24910250 
13.349891959 0.00945692 2.45121450 
16.340068518 0.00632796 2.65332649 
20.000000000 0.00423082 2.85543848 


==> mud1/fit_omega2_delta05_tau05_mud1.txt <==
     omega        psd 0.001000000 1.21047657       -Inf 
0.001206793 1.21047599 -7.27758660 
0.001456348 1.21047515 -6.82824865 
0.001757511 1.21047393 -6.51703202 
0.002120951 1.21047214 -6.25917979 
0.002559548 1.21046954 -6.02832255 
0.003088844 1.21046576 -5.81290092 
0.003727594 1.21046025 -5.60691925 
0.004498433 1.21045222 -5.40694825 
0.005428675 1.21044053 -5.21090279 
0.006551286 1.21042350 -5.01746364 
0.007906043 1.21039871 -4.82577386 
0.009540955 1.21036260 -4.63526686 
0.011513954 1.21031003 -4.44556349 
0.013894955 1.21023346 -4.25640797 
0.016768329 1.21012197 -4.06762678 
0.020235896 1.20995965 -3.87910176 
0.024420531 1.20972332 -3.69075223 
0.029470517 1.20937931 -3.50252301 
0.035564803 1.20887866 -3.31437631 
0.042919343 1.20815028 -3.12628623 
0.051794747 1.20709108 -2.93823500 
0.062505519 1.20555183 -2.75021045 
0.075431201 1.20331715 -2.56220421 
0.091029818 1.20007746 -2.37421054 
0.109854114 1.19539042 -2.18622550 
0.132571137 1.18862957 -1.99824639 
0.159985872 1.17891909 -1.81027134 
0.193069773 1.16505770 -1.62229909 
0.232995181 1.14544388 -1.43432876 
0.281176870 1.11803229 -1.24635974 
0.339322177 1.08037909 -1.05839163 
0.409491506 1.02986715 -0.87042414 
0.494171336 0.96421385 -0.68245708 
0.596362332 0.88230006 -0.49449031 
0.719685673 0.78515827 -0.30652373 
0.868511374 0.67665939 -0.11855730 
1.048113134 0.56329661 0.06940904 
1.264855217 0.45281572 0.25737531 
1.526417967 0.35221102 0.44534154 
1.842069969 0.26610775 0.63330773 
2.222996483 0.19624086 0.82127391 
2.682695795 0.14196014 1.00924007 
3.237457543 0.10119556 1.19720622 
3.906939937 0.07135504 1.38517237 
4.714866363 0.04991791 1.57313851 
5.689866029 0.03472479 1.76110465 
6.866488450 0.02406001 1.94907078 
8.286427729 0.01662432 2.13703691 
10.000000000 0.01146441 2.32500305 


==> mud1/fit_omega2_delta05_tau1_mud1.txt <==
     omega        psd 0.001000000 1.05252141       -Inf 
0.001189842 1.05252037 -6.91193339 
0.001415723 1.05251889 -6.47093402 
0.001684487 1.05251680 -6.16886404 
0.002004272 1.05251384 -5.92091633 
0.002384767 1.05250965 -5.70065726 
0.002837495 1.05250371 -5.49645413 
0.003376170 1.05249531 -5.30223377 
0.004017108 1.05248341 -5.11448953 
0.004779722 1.05246657 -4.93106259 
0.005687113 1.05244273 -4.75056616 
0.006766764 1.05240897 -4.57208332 
0.008051378 1.05236119 -4.39499564 
0.009579865 1.05229356 -4.21888023 
0.011398523 1.05219782 -4.04344510 
0.013562438 1.05206230 -3.86848731 
0.016137154 1.05187052 -3.69386510 
0.019200659 1.05159912 -3.51947916 
0.022845744 1.05121514 -3.34525971 
0.027182819 1.05067200 -3.17115767 
0.032343251 1.04990403 -2.99713846 
0.038483349 1.04881871 -2.82317773 
0.045789093 1.04728603 -2.64925826 
0.054481772 1.04512382 -2.47536793 
0.064824684 1.04207796 -2.30149819 
0.077131112 1.03779609 -2.12764297 
0.091773813 1.03179398 -1.95379802 
0.109196310 1.02341440 -1.77996031 
0.129926322 1.01178134 -1.60612773 
0.154591756 0.99575721 -1.43229876 
0.183939717 0.97392038 -1.25847235 
0.218859144 0.94459392 -1.08464774 
0.260407735 0.90597239 -0.91082441 
0.309843981 0.85640005 -0.73700197 
0.368665288 0.79482901 -0.56318017 
0.438653331 0.72140204 -0.38935882 
0.521928023 0.63796531 -0.21553779 
0.621011724 0.54820199 -0.04171698 
0.738905642 0.45714135 0.13210367 
0.879180742 0.37010617 0.30592420 
1.046085905 0.29152786 0.47974466 
1.244676627 0.22415283 0.65356507 
1.480968148 0.16889306 0.82738543 
1.762117652 0.12519738 1.00120577 
2.096641055 0.09163423 1.17502608 
2.494670947 0.06642425 1.34884639 
2.968263509 0.04780486 1.52266668 
3.531763686 0.03422354 1.69648696 
4.202239692 0.02440693 1.87030725 
5.000000000 0.01735810 2.04412752 


==> mud1/fit_omega2_delta1_tau025_mud1.txt <==
     omega        psd 0.001000000 1.28383472       -Inf 
0.001223985 1.28383424 -7.39685054 
0.001498139 1.28383351 -6.93907742 
0.001833700 1.28383243 -6.61856186 
0.002244422 1.28383081 -6.35060883 
0.002747139 1.28382838 -6.10892690 
0.003362457 1.28382473 -5.88204415 
0.004115597 1.28381928 -5.66405546 
0.005037429 1.28381110 -5.45161966 
0.006165738 1.28379885 -5.24273334 
0.007546772 1.28378050 -5.03615007 
0.009237136 1.28375301 -4.83107562 
0.011306117 1.28371183 -4.62699593 
0.013838518 1.28365014 -4.42357480 
0.016938140 1.28355773 -4.22059088 
0.020732030 1.28341932 -4.01789772 
0.025375696 1.28321201 -3.81539818 
0.031059473 1.28290156 -3.61302767 
0.038016331 1.28243674 -3.41074319 
0.046531422 1.28174100 -3.20851610 
0.056953766 1.28070010 -3.00632729 
0.069710560 1.27914385 -2.80416403 
0.085324685 1.27681943 -2.60201782 
0.104436141 1.27335289 -2.39988300 
0.127828277 1.26819462 -2.19775576 
0.156459904 1.26054454 -1.99563359 
0.191504587 1.24925481 -1.79351481 
0.234398757 1.23271463 -1.59139829 
0.286900580 1.20873880 -1.38928327 
0.351162028 1.17451547 -1.18716926 
0.429817081 1.12672304 -0.98505592 
0.526089693 1.06198338 -0.78294303 
0.643925932 0.97781265 -0.58083044 
0.788155731 0.87403060 -0.37871805 
0.964690852 0.75411958 -0.17660579 
1.180767206 0.62554792 0.02550638 
1.445241437 0.49827725 0.22761849 
1.768953950 0.38187913 0.42973056 
2.165173234 0.28288034 0.63184261 
2.650139725 0.20374858 0.83395463 
3.243731471 0.14357761 1.03606665 
3.970278910 0.09953870 1.23817865 
4.859562132 0.06819973 1.44029065 
5.948031523 0.04634149 1.64240265 
7.280301813 0.03130846 1.84451465 
8.910980765 0.02106907 2.04662664 
10.906907465 0.01414066 2.24873864 
13.349891959 0.00947351 2.45085063 
16.340068518 0.00633907 2.65296262 
20.000000000 0.00423825 2.85507461 


==> mud1/fit_omega2_delta1_tau05_mud1.txt <==
     omega        psd 0.001000000 1.19348265       -Inf 
0.001206793 1.19348206 -7.26401604 
0.001456348 1.19348121 -6.81467810 
0.001757511 1.19347997 -6.50346146 
0.002120951 1.19347816 -6.24560924 
0.002559548 1.19347553 -6.01475200 
0.003088844 1.19347169 -5.79933036 
0.003727594 1.19346611 -5.59334869 
0.004498433 1.19345798 -5.39337769 
0.005428675 1.19344613 -5.19733223 
0.006551286 1.19342889 -5.00389309 
0.007906043 1.19340377 -4.81220331 
0.009540955 1.19336719 -4.62169630 
0.011513954 1.19331393 -4.43199293 
0.013894955 1.19323636 -4.24283741 
0.016768329 1.19312341 -4.05405622 
0.020235896 1.19295897 -3.86553120 
0.024420531 1.19271955 -3.67718167 
0.029470517 1.19237106 -3.48895245 
0.035564803 1.19186389 -3.30080575 
0.042919343 1.19112604 -3.11271567 
0.051794747 1.19005311 -2.92466445 
0.062505519 1.18849401 -2.73663990 
0.075431201 1.18623071 -2.54863366 
0.091029818 1.18294993 -2.36063999 
0.109854114 1.17820430 -2.17265495 
0.132571137 1.17136071 -1.98467583 
0.159985872 1.16153508 -1.79670079 
0.193069773 1.14751681 -1.60872854 
0.232995181 1.12769609 -1.42075820 
0.281176870 1.10002488 -1.23278919 
0.339322177 1.06207110 -1.04482108 
0.409491506 1.01125754 -0.85685359 
0.494171336 0.94538563 -0.66888652 
0.596362332 0.86347270 -0.48091975 
0.719685673 0.76672348 -0.29295318 
0.868511374 0.65916208 -0.10498675 
1.048113134 0.54733731 0.08297959 
1.264855217 0.43890041 0.27094586 
1.526417967 0.34062167 0.45891209 
1.842069969 0.25685853 0.64687829 
2.222996483 0.18912601 0.83484447 
2.682695795 0.13664848 1.02281063 
3.237457543 0.09732114 1.21077678 
3.906939937 0.06857774 1.39874292 
4.714866363 0.04795221 1.58670906 
5.689866029 0.03334616 1.77467520 
6.866488450 0.02309934 1.96264134 
8.286427729 0.01595791 2.15060747 
10.000000000 0.01100359 2.33857360 


==> mud1/fit_omega2_delta1_tau1_mud1.txt <==
     omega        psd 0.001000000 0.92274129       -Inf 
0.001189842 0.92274020 -6.82658936 
0.001415723 0.92273867 -6.38559000 
0.001684487 0.92273649 -6.08352001 
0.002004272 0.92273341 -5.83557230 
0.002384767 0.92272905 -5.61531324 
0.002837495 0.92272288 -5.41111011 
0.003376170 0.92271414 -5.21688974 
0.004017108 0.92270177 -5.02914550 
0.004779722 0.92268426 -4.84571856 
0.005687113 0.92265946 -4.66522213 
0.006766764 0.92262437 -4.48673929 
0.008051378 0.92257468 -4.30965161 
0.009579865 0.92250435 -4.13353620 
0.011398523 0.92240481 -3.95810107 
0.013562438 0.92226391 -3.78314328 
0.016137154 0.92206452 -3.60852108 
0.019200659 0.92178238 -3.43413513 
0.022845744 0.92138324 -3.25991568 
0.027182819 0.92081877 -3.08581364 
0.032343251 0.92002081 -2.91179444 
0.038483349 0.91889348 -2.73783370 
0.045789093 0.91730221 -2.56391423 
0.054481772 0.91505882 -2.39002391 
0.064824684 0.91190150 -2.21615416 
0.077131112 0.90746868 -2.04229894 
0.091773813 0.90126622 -1.86845399 
0.109196310 0.89262885 -1.69461629 
0.129926322 0.88068003 -1.52078370 
0.154591756 0.86430067 -1.34695474 
0.183939717 0.84212713 -1.17312832 
0.218859144 0.81261284 -0.99930371 
0.260407735 0.77419919 -0.82548038 
0.309843981 0.72563684 -0.65165795 
0.368665288 0.66645404 -0.47783615 
0.438653331 0.59746686 -0.30401480 
0.521928023 0.52110112 -0.13019376 
0.621011724 0.44125517 0.04362704 
0.738905642 0.36259854 0.21744769 
0.879180742 0.28953174 0.39126823 
1.046085905 0.22526732 0.56508869 
1.244676627 0.17140583 0.73890909 
1.480968148 0.12805816 0.91272946 
1.762117652 0.09429705 1.08654979 
2.096641055 0.06866759 1.26037011 
2.494670947 0.04958713 1.43419041 
2.968263509 0.03558758 1.60801071 
3.531763686 0.02542533 1.78183099 
4.202239692 0.01810575 1.95565127 
5.000000000 0.01286316 2.12947155 


==> mud1/probab_psd_delta025_tau025_mud1.txt <==
 #MC = 10000, #iT = 3, time = 18232.2
0.001    0.333882    1
0.00122399    0.333951    1.0002
0.00149814    0.334046    1.00049
0.0018337    0.334175    1.00088
0.00224442    0.334336    1.00136
0.00274714    0.334516    1.0019
0.00336246    0.334662    1.00233
0.0041156    0.334659    1.00232
0.00503743    0.334306    1.00127
0.00616574    0.333367    0.998455
0.00754677    0.33181    0.993792
0.00923714    0.330341    0.989393
0.0113061    0.330662    0.990356
0.0138385    0.333413    0.998594
0.0169381    0.334613    1.00219
0.020732    0.332547    0.996001
0.0253757    0.336078    1.00658
0.0310595    0.331864    0.993955
0.0380163    0.331603    0.993172
0.0465314    0.333676    0.999381
0.0569538    0.32856    0.984058
0.0697106    0.339238    1.01604
0.0853247    0.325912    0.97613
0.104436    0.333872    0.99997
0.127828    0.332611    0.996192
0.15646    0.325024    0.973469
0.191505    0.326786    0.978746
0.234399    0.330563    0.990057
0.286901    0.322327    0.96539
0.351162    0.319304    0.956337
0.429817    0.316939    0.949253
0.52609    0.307194    0.920068
0.643926    0.289553    0.867231
0.788156    0.281504    0.843123
0.964691    0.263082    0.787947
1.18077    0.2323    0.695754
1.44524    0.197366    0.591124
1.76895    0.166482    0.498625
2.16517    0.127552    0.382027
2.65014    0.0900901    0.269826
3.24373    0.0617128    0.184834
3.97028    0.0382971    0.114702
4.85956    0.0224646    0.067283
5.94803    0.0125035    0.0374488
7.2803    0.00661214    0.0198038
8.91098    0.00342514    0.0102585
10.9069    0.00167611    0.00502006
13.3499    0.000803427    0.00240632
16.3401    0.000378226    0.00113281
20    0.000177513    0.000531665


==> mud1/probab_psd_delta025_tau05_mud1.txt <==
 #MC = 10000, #iT = 3, time = 4611.64
0.001    0.238294    1
0.00120679    0.238126    0.999294
0.00145635    0.237897    0.998335
0.00175751    0.237598    0.997079
0.00212095    0.237228    0.995526
0.00255955    0.236815    0.993793
0.00308884    0.236441    0.992224
0.00372759    0.236272    0.991516
0.00449843    0.236555    0.992704
0.00542868    0.237485    0.996606
0.00655129    0.238825    1.00223
0.00790604    0.239437    1.0048
0.00954095    0.237843    0.998107
0.011514    0.235125    0.986702
0.013895    0.235663    0.988958
0.0167683    0.23767    0.997382
0.0202359    0.23546    0.988109
0.0244205    0.233384    0.979395
0.0294705    0.23766    0.997342
0.0355648    0.239407    1.00467
0.0429193    0.238418    1.00052
0.0517947    0.240412    1.00889
0.0625055    0.23867    1.00158
0.0754312    0.236629    0.993012
0.0910298    0.240821    1.01061
0.109854    0.238804    1.00214
0.132571    0.235434    0.987999
0.159986    0.234556    0.984316
0.19307    0.232936    0.977514
0.232995    0.232791    0.976909
0.281177    0.234344    0.983423
0.339322    0.226915    0.952248
0.409492    0.22077    0.926461
0.494171    0.216178    0.907189
0.596362    0.205946    0.864251
0.719686    0.1873    0.786003
0.868511    0.172764    0.725002
1.04811    0.152029    0.637989
1.26486    0.130665    0.548337
1.52642    0.103397    0.433904
1.84207    0.0772167    0.32404
2.223    0.0542505    0.227662
2.6827    0.035772    0.150117
3.23746    0.0226151    0.0949042
3.90694    0.0132976    0.0558035
4.71487    0.00747084    0.0313514
5.68987    0.00411091    0.0172514
6.86649    0.00214491    0.0090011
8.28643    0.00109726    0.00460465
10    0.000569872    0.00239147


==> mud1/probab_psd_delta025_tau1_mud1.txt <==
 #MC = 10000, #iT = 3, time = 1180.71
0.001    0.130937    1
0.00118984    0.130886    0.999608
0.00141572    0.130816    0.999072
0.00168449    0.130721    0.99835
0.00200427    0.130596    0.997396
0.00238477    0.130437    0.996176
0.00283749    0.130241    0.994684
0.00337617    0.130018    0.992981
0.00401711    0.12979    0.991234
0.00477972    0.129593    0.989733
0.00568711    0.129473    0.988815
0.00676676    0.12945    0.988638
0.00805138    0.129499    0.989014
0.00957986    0.129624    0.989969
0.0113985    0.129987    0.992745
0.0135624    0.130386    0.995789
0.0161372    0.129213    0.986833
0.0192007    0.127454    0.973399
0.0228457    0.13064    0.997729
0.0271828    0.131113    1.00134
0.0323433    0.129529    0.989243
0.0384833    0.127069    0.970454
0.0457891    0.12889    0.984366
0.0544818    0.129618    0.989925
0.0648247    0.128833    0.983927
0.0771311    0.128839    0.983971
0.0917738    0.129275    0.987304
0.109196    0.130322    0.9953
0.129926    0.127858    0.976481
0.154592    0.127831    0.976278
0.18394    0.125692    0.959938
0.218859    0.123049    0.939758
0.260408    0.123024    0.939563
0.309844    0.118323    0.903665
0.368665    0.113961    0.870349
0.438653    0.1074    0.820238
0.521928    0.101319    0.773798
0.621012    0.0909919    0.694927
0.738906    0.0797962    0.609422
0.879181    0.0686162    0.524039
1.04609    0.0556931    0.425342
1.24468    0.0442039    0.337596
1.48097    0.0334276    0.255295
1.76212    0.0249036    0.190195
2.09664    0.016796    0.128275
2.49467    0.0109107    0.083328
2.96826    0.00676617    0.0516749
3.53176    0.0039862    0.0304435
4.20224    0.00230769    0.0176244
5    0.00131674    0.0100563


==> mud1/probab_psd_delta05_tau025_mud1.txt <==
 #MC = 10000, #iT = 3, time = 4676.52
0.001    0.330587    1
0.00122399    0.330374    0.999358
0.00149814    0.330076    0.998456
0.0018337    0.329673    0.997235
0.00224442    0.329156    0.995673
0.00274714    0.328555    0.993854
0.00336246    0.32797    0.992084
0.0041156    0.327603    0.990974
0.00503743    0.327719    0.991326
0.00616574    0.328452    0.993542
0.00754677    0.329589    0.996983
0.00923714    0.331036    1.00136
0.0113061    0.3333    1.00821
0.0138385    0.333595    1.0091
0.0169381    0.330937    1.00106
0.020732    0.335667    1.01537
0.0253757    0.326279    0.986969
0.0310595    0.332743    1.00652
0.0380163    0.327498    0.990657
0.0465314    0.331778    1.0036
0.0569538    0.334704    1.01246
0.0697106    0.329354    0.996272
0.0853247    0.329632    0.997112
0.104436    0.337993    1.0224
0.127828    0.329352    0.996265
0.15646    0.330095    0.998514
0.191505    0.32898    0.995141
0.234399    0.326794    0.988527
0.286901    0.326372    0.98725
0.351162    0.323423    0.97833
0.429817    0.317299    0.959806
0.52609    0.306221    0.926295
0.643926    0.29629    0.896254
0.788156    0.28507    0.862314
0.964691    0.260796    0.788888
1.18077    0.231048    0.698904
1.44524    0.201964    0.610926
1.76895    0.162164    0.490534
2.16517    0.124825    0.377587
2.65014    0.0904976    0.273748
3.24373    0.0622268    0.188232
3.97028    0.0386464    0.116903
4.85956    0.0225501    0.0682125
5.94803    0.0126472    0.0382568
7.2803    0.00673335    0.0203679
8.91098    0.00339747    0.0102771
10.9069    0.00167952    0.00508042
13.3499    0.000790323    0.00239067
16.3401    0.000377781    0.00114276
20    0.000176391    0.000533569


==> mud1/probab_psd_delta05_tau05_mud1.txt <==
 #MC = 10000, #iT = 3, time = 1246.68
0.001    0.235453    1
0.00120679    0.235444    0.999961
0.00145635    0.235431    0.999903
0.00175751    0.235411    0.99982
0.00212095    0.235383    0.9997
0.00255955    0.235344    0.999535
0.00308884    0.235294    0.999322
0.00372759    0.23524    0.999095
0.00449843    0.23521    0.998966
0.00542868    0.235256    0.999161
0.00655129    0.23543    0.999901
0.00790604    0.235657    1.00086
0.00954095    0.235651    1.00084
0.011514    0.235561    1.00046
0.013895    0.236331    1.00373
0.0167683    0.235395    0.99975
0.0202359    0.233936    0.993556
0.0244205    0.235628    1.00074
0.0294705    0.235425    0.999878
0.0355648    0.234648    0.996579
0.0429193    0.238889    1.01459
0.0517947    0.233726    0.992665
0.0625055    0.234043    0.994011
0.0754312    0.235955    1.00213
0.0910298    0.235528    1.00032
0.109854    0.232151    0.985972
0.132571    0.238091    1.0112
0.159986    0.233825    0.993083
0.19307    0.229449    0.9745
0.232995    0.228286    0.969558
0.281177    0.227    0.964097
0.339322    0.223279    0.948292
0.409492    0.220689    0.937295
0.494171    0.214282    0.910082
0.596362    0.200607    0.852004
0.719686    0.187073    0.794524
0.868511    0.173791    0.738113
1.04811    0.150612    0.639669
1.26486    0.126335    0.536562
1.52642    0.10073    0.427812
1.84207    0.0757145    0.321569
2.223    0.0531547    0.225755
2.6827    0.0366514    0.155663
3.23746    0.0224054    0.0951583
3.90694    0.0133369    0.0566435
4.71487    0.0075074    0.0318849
5.68987    0.00402045    0.0170753
6.86649    0.00212684    0.00903296
8.28643    0.00111517    0.00473627
10    0.000573248    0.00243466


==> mud1/probab_psd_delta05_tau1_mud1.txt <==
 #MC = 10000, #iT = 3, time = 321.936
0.001    0.124564    1
0.00118984    0.124692    1.00103
0.00141572    0.124866    1.00242
0.00168449    0.125099    1.00429
0.00200427    0.125403    1.00673
0.00238477    0.125785    1.0098
0.00283749    0.12624    1.01345
0.00337617    0.126735    1.01743
0.00401711    0.1272    1.02116
0.00477972    0.127523    1.02376
0.00568711    0.127593    1.02432
0.00676676    0.127395    1.02273
0.00805138    0.127102    1.02038
0.00957986    0.126902    1.01877
0.0113985    0.126508    1.01561
0.0135624    0.12549    1.00744
0.0161372    0.124434    0.998961
0.0192007    0.123079    0.988078
0.0228457    0.124593    1.00024
0.0271828    0.126451    1.01515
0.0323433    0.127282    1.02182
0.0384833    0.124664    1.0008
0.0457891    0.123101    0.988255
0.0544818    0.127743    1.02552
0.0648247    0.126454    1.01517
0.0771311    0.12583    1.01017
0.0917738    0.125225    1.00531
0.109196    0.123564    0.991976
0.129926    0.122913    0.986747
0.154592    0.121498    0.975388
0.18394    0.122062    0.979916
0.218859    0.119793    0.961702
0.260408    0.116838    0.937975
0.309844    0.113767    0.913323
0.368665    0.10951    0.879145
0.438653    0.103226    0.828702
0.521928    0.0968781    0.777739
0.621012    0.0873787    0.701478
0.738906    0.0790681    0.63476
0.879181    0.0663383    0.532565
1.04609    0.0542904    0.435845
1.24468    0.043263    0.347316
1.48097    0.0328985    0.264109
1.76212    0.0236963    0.190234
2.09664    0.0161666    0.129786
2.49467    0.0103825    0.0833509
2.96826    0.00663768    0.0532874
3.53176    0.00394268    0.0316519
4.20224    0.00226464    0.0181806
5    0.0012966    0.0104091


==> mud1/probab_psd_delta1_tau025_mud1.txt <==
 #MC = 10000, #iT = 3, time = 1352.23
0.001    0.332076    1
0.00122399    0.33192    0.999531
0.00149814    0.331708    0.998892
0.0018337    0.331435    0.998069
0.00224442    0.331114    0.997104
0.00274714    0.330801    0.99616
0.00336246    0.33061    0.995585
0.0041156    0.330703    0.995866
0.00503743    0.331148    0.997205
0.00616574    0.331619    0.998626
0.00754677    0.331415    0.99801
0.00923714    0.330894    0.996441
0.0113061    0.332092    1.00005
0.0138385    0.331284    0.997616
0.0169381    0.327423    0.985988
0.020732    0.331362    0.997849
0.0253757    0.329279    0.991577
0.0310595    0.327253    0.985478
0.0380163    0.329346    0.991778
0.0465314    0.33065    0.995706
0.0569538    0.331804    0.999182
0.0697106    0.323976    0.975609
0.0853247    0.328325    0.988703
0.104436    0.32527    0.979505
0.127828    0.324752    0.977946
0.15646    0.32584    0.981221
0.191505    0.327145    0.985151
0.234399    0.319016    0.960671
0.286901    0.320332    0.964636
0.351162    0.319568    0.962335
0.429817    0.313671    0.944577
0.52609    0.302197    0.910025
0.643926    0.294577    0.887077
0.788156    0.28033    0.844173
0.964691    0.255908    0.77063
1.18077    0.227664    0.685578
1.44524    0.198844    0.59879
1.76895    0.162838    0.490365
2.16517    0.125971    0.379344
2.65014    0.0902044    0.271638
3.24373    0.0605988    0.182485
3.97028    0.0387296    0.116629
4.85956    0.0225354    0.0678622
5.94803    0.0127784    0.0384805
7.2803    0.00657368    0.0197957
8.91098    0.00342939    0.0103271
10.9069    0.00169386    0.00510083
13.3499    0.000796485    0.0023985
16.3401    0.000378794    0.00114068
20    0.000177397    0.000534207


==> mud1/probab_psd_delta1_tau05_mud1.txt <==
 #MC = 10000, #iT = 3, time = 342.933
0.001    0.22894    1
0.00120679    0.229042    1.00044
0.00145635    0.229185    1.00107
0.00175751    0.229384    1.00194
0.00212095    0.229654    1.00312
0.00255955    0.230007    1.00466
0.00308884    0.230438    1.00654
0.00372759    0.230899    1.00856
0.00449843    0.231268    1.01017
0.00542868    0.231316    1.01038
0.00655129    0.230804    1.00814
0.00790604    0.229866    1.00404
0.00954095    0.229466    1.0023
0.011514    0.230269    1.0058
0.013895    0.229908    1.00423
0.0167683    0.228623    0.998612
0.0202359    0.230396    1.00636
0.0244205    0.226676    0.990111
0.0294705    0.228181    0.996683
0.0355648    0.22757    0.994016
0.0429193    0.225032    0.982931
0.0517947    0.225144    0.983417
0.0625055    0.226775    0.990543
0.0754312    0.230578    1.00715
0.0910298    0.227782    0.994942
0.109854    0.227701    0.994587
0.132571    0.228111    0.996379
0.159986    0.225385    0.98447
0.19307    0.223456    0.976044
0.232995    0.223683    0.977038
0.281177    0.22119    0.966147
0.339322    0.215888    0.942988
0.409492    0.211193    0.92248
0.494171    0.204364    0.89265
0.596362    0.195736    0.854964
0.719686    0.184506    0.805911
0.868511    0.164633    0.719107
1.04811    0.147635    0.644862
1.26486    0.122171    0.533637
1.52642    0.0976845    0.426681
1.84207    0.074013    0.323285
2.223    0.052379    0.228789
2.6827    0.03433    0.149952
3.23746    0.022471    0.0981524
3.90694    0.0128609    0.0561756
4.71487    0.00728503    0.0318207
5.68987    0.00401696    0.0175459
6.86649    0.00213924    0.00934409
8.28643    0.00112623    0.00491932
10    0.000574144    0.00250783


==> mud1/probab_psd_delta1_tau1_mud1.txt <==
 #MC = 10000, #iT = 3, time = 87.2439
0.001    0.105935    1
0.00118984    0.105855    0.999244
0.00141572    0.105746    0.998214
0.00168449    0.1056    0.996832
0.00200427    0.105408    0.99502
0.00238477    0.105165    0.992724
0.00283749    0.104871    0.98995
0.00337617    0.10454    0.986831
0.00401711    0.104208    0.983694
0.00477972    0.103931    0.981076
0.00568711    0.103779    0.979642
0.00676676    0.103817    0.979999
0.00805138    0.104088    0.982563
0.00957986    0.104544    0.986861
0.0113985    0.104681    0.988161
0.0135624    0.103662    0.97854
0.0161372    0.103205    0.974228
0.0192007    0.104968    0.990871
0.0228457    0.104656    0.987927
0.0271828    0.107687    1.01653
0.0323433    0.105069    0.991817
0.0384833    0.102668    0.969156
0.0457891    0.104337    0.984911
0.0544818    0.103835    0.98017
0.0648247    0.104759    0.988894
0.0771311    0.103459    0.976627
0.0917738    0.104364    0.985162
0.109196    0.103097    0.973207
0.129926    0.104349    0.985022
0.154592    0.0996451    0.940621
0.18394    0.10025    0.946329
0.218859    0.0999462    0.943464
0.260408    0.0975377    0.920728
0.309844    0.094783    0.894724
0.368665    0.0923911    0.872145
0.438653    0.0861656    0.813379
0.521928    0.0802597    0.757628
0.621012    0.07414    0.69986
0.738906    0.0646977    0.610728
0.879181    0.0559312    0.527974
1.04609    0.0469727    0.443409
1.24468    0.0367102    0.346533
1.48097    0.0279585    0.26392
1.76212    0.0202044    0.190724
2.09664    0.0141695    0.133756
2.49467    0.00935588    0.0883168
2.96826    0.00588572    0.0555595
3.53176    0.0035562    0.0335695
4.20224    0.00209661    0.0197914
5    0.00117255    0.0110685


==> omegam2.txt <==
     omega        psd 0.001000000 0.99999900       -Inf 
0.001241422 0.99999846 -7.21480394 
0.001541130 0.99999762 -6.74849958 
0.001913193 0.99999634 -6.41853495 
0.002375081 0.99999436 -6.14028996 
0.002948478 0.99999131 -5.88756623 
0.003660307 0.99998660 -5.64899426 
0.004543988 0.99997935 -5.41877249 
0.005641008 0.99996818 -5.19365807 
0.007002874 0.99995096 -4.97173621 
0.008693525 0.99992443 -4.75183716 
0.010792337 0.99988354 -4.53323073 
0.013397850 0.99982053 -4.31545482 
0.016632391 0.99972344 -4.09821441 
0.020647824 0.99957385 -3.88132003 
0.025632672 0.99934340 -3.66464958 
0.031820974 0.99898845 -3.44812419 
0.039503271 0.99844192 -3.23169281 
0.049040247 0.99760082 -3.01532240 
0.060879663 0.99630735 -2.79899152 
0.075577380 0.99432050 -2.58268629 
0.093823456 0.99127397 -2.36639770 
0.116474543 0.98661526 -2.15011990 
0.144594112 0.97952071 -1.93384911 
0.179502375 0.96878469 -1.71758286 
0.222838277 0.95269226 -1.50131956 
0.276636437 0.92891245 -1.28505817 
0.343422681 0.89450308 -1.06879802 
0.426332623 0.84619586 -0.85253868 
0.529258886 0.78117984 -0.63627986 
0.657033858 0.69847353 -0.42002139 
0.815656575 0.60049397 -0.20376313 
1.012574376 0.49375234 0.01249499 
1.257032553 0.38757724 0.22875301 
1.560508420 0.29110501 0.44501097 
1.937250172 0.21039617 0.66126890 
2.404945836 0.14741078 0.87752680 
2.985553730 0.10087223 1.09378468 
3.706333398 0.06785684 1.31004255 
4.601125452 0.04510528 1.52630041 
5.711940389 0.02973866 1.74255827 
7.090930978 0.01950028 1.95881613 
8.802840841 0.01274048 2.17507399 
10.928044161 0.00830412 2.39133184 
13.566319254 0.00540409 2.60758969 
16.841533158 0.00351324 2.82384755 
20.907457197 0.00228247 3.04010540 
25.954986541 0.00148223 3.25636325 
32.221102738 0.00096228 3.47262110 
40.000000000 0.00062461 3.68887895 


==> omegam3.txt <==
     omega        psd 0.001000000 1.00000000       -Inf 
0.001241422 1.00000000 -10.40703701 
0.001541130 1.00000000 -9.87241210 
0.001913193 0.99999999 -9.46551372 
0.002375081 0.99999999 -9.10287140 
0.002948478 0.99999997 -8.75959608 
0.003660307 0.99999995 -8.42561335 
0.004543988 0.99999991 -8.09628324 
0.005641008 0.99999982 -7.76933196 
0.007002874 0.99999966 -7.44360998 
0.008693525 0.99999934 -7.11852672 
0.010792337 0.99999874 -6.79377629 
0.013397850 0.99999760 -6.46919954 
0.016632391 0.99999540 -6.14471349 
0.020647824 0.99999120 -5.82027484 
0.025632672 0.99998316 -5.49586095 
0.031820974 0.99996778 -5.17146000 
0.039503271 0.99993836 -4.84706581 
0.049040247 0.99988207 -4.52267516 
0.060879663 0.99977441 -4.19828636 
0.075577380 0.99956849 -3.87389853 
0.093823456 0.99917477 -3.54951120 
0.116474543 0.99842236 -3.22512413 
0.144594112 0.99698602 -2.90073720 
0.179502375 0.99424950 -2.57635034 
0.222838277 0.98905565 -2.25196353 
0.276636437 0.97926854 -1.92757673 
0.343422681 0.96107366 -1.60318994 
0.426332623 0.92808285 -1.27880315 
0.529258886 0.87088796 -0.95441637 
0.657033858 0.77903630 -0.63002959 
0.815656575 0.64823402 -0.30564282 
1.012574376 0.49062912 0.01874396 
1.257032553 0.33486524 0.34313074 
1.560508420 0.20832773 0.66751752 
1.937250172 0.12091343 0.99190429 
2.404945836 0.06707070 1.31629107 
2.985553730 0.03621637 1.64067785 
3.706333398 0.01926279 1.96506463 
4.601125452 0.01016183 2.28945141 
5.711940389 0.00533734 2.61383818 
7.090930978 0.00279688 2.93822496 
8.802840841 0.00146385 3.26261174 
10.928044161 0.00076567 3.58699852 
13.566319254 0.00040035 3.91138529 
16.841533158 0.00020930 4.23577207 
20.907457197 0.00010941 4.56015885 
25.954986541 0.00005719 4.88454563 
32.221102738 0.00002989 5.20893240 
40.000000000 0.00001562 5.53331918 


==> omegam4.txt <==
     omega        psd 0.001000000 1.00000000       -Inf 
0.001241422 1.00000000 -13.65631999 
0.001541130 1.00000000 -13.04805055 
0.001913193 1.00000000 -12.55674860 
0.002375081 1.00000000 -12.10141402 
0.002948478 1.00000000 -11.65959292 
0.003660307 1.00000000 -11.22320975 
0.004543988 1.00000000 -10.78907503 
0.005641008 1.00000000 -10.35587896 
0.007002874 1.00000000 -9.92307720 
0.008693525 0.99999999 -9.49044107 
0.010792337 0.99999999 -9.05787468 
0.013397850 0.99999997 -8.62533764 
0.016632391 0.99999992 -8.19281295 
0.020647824 0.99999982 -7.76029346 
0.025632672 0.99999957 -7.32777617 
0.031820974 0.99999897 -6.89525979 
0.039503271 0.99999756 -6.46274381 
0.049040247 0.99999422 -6.03022798 
0.060879663 0.99998626 -5.59771223 
0.075577380 0.99996737 -5.16519651 
0.093823456 0.99992252 -4.73268079 
0.116474543 0.99981599 -4.30016509 
0.144594112 0.99956307 -3.86764938 
0.179502375 0.99896288 -3.43513368 
0.222838277 0.99754026 -3.00261797 
0.276636437 0.99417761 -2.57010227 
0.343422681 0.98628118 -2.13758657 
0.426332623 0.96801999 -1.70507086 
0.529258886 0.92724433 -1.27255516 
0.657033858 0.84291498 -0.84003946 
0.815656575 0.69318405 -0.40752375 
1.012574376 0.48750663 0.02499195 
1.257032553 0.28597465 0.45750765 
1.560508420 0.14429737 0.89002336 
1.937250172 0.06629302 1.32253906 
2.404945836 0.02902595 1.75505476 
2.985553730 0.01242992 2.18757047 
3.706333398 0.00527141 2.62008617 
4.601125452 0.00222626 3.05260187 
5.711940389 0.00093855 3.48511758 
7.090930978 0.00039538 3.91763328 
8.802840841 0.00016651 4.35014898 
10.928044161 0.00007011 4.78266469 
13.566319254 0.00002952 5.21518039 
16.841533158 0.00001243 5.64769609 
20.907457197 0.00000523 6.08021180 
25.954986541 0.00000220 6.51272750 
32.221102738 0.00000093 6.94524320 
40.000000000 0.00000039 7.37775891 


==> probab_laplace_delta1.000_tau1.000_mud025.txt <==
 #MC = 10000, #iT = 3, time = 1.68518
0    1    1    1
0.01    0.965595    0.965154    0.931942
0.02    0.933575    0.932133    0.870197
0.03    0.903696    0.900806    0.814018
0.04    0.875745    0.871056    0.762768
0.05    0.849538    0.842775    0.715895
0.06    0.824915    0.815863    0.672925
0.07    0.801734    0.79023    0.633445
0.08    0.779872    0.765795    0.597097
0.09    0.759217    0.74248    0.563565
0.1    0.739672    0.720216    0.532574
0.11    0.721149    0.698939    0.503879
0.12    0.70357    0.67859    0.477267
0.13    0.686864    0.659113    0.452546
0.14    0.670967    0.640459    0.429546
0.15    0.655823    0.62258    0.408117
0.16    0.641378    0.605433    0.388124
0.17    0.627586    0.588977    0.369444
0.18    0.614404    0.573175    0.35197
0.19    0.601791    0.557992    0.335604
0.2    0.589712    0.543395    0.320257
0.21    0.578133    0.529354    0.30585
0.22    0.567025    0.515841    0.29231
0.23    0.556359    0.502828    0.279572
0.24    0.546109    0.490291    0.267575
0.25    0.536252    0.478207    0.256267
0.26    0.526765    0.466553    0.245596
0.27    0.517628    0.45531    0.235519
0.28    0.508823    0.444458    0.225994
0.29    0.50033    0.433978    0.216982
0.3    0.492135    0.423855    0.208449
0.31    0.484221    0.41407    0.200364
0.32    0.476575    0.404611    0.192696
0.33    0.469182    0.395461    0.185419
0.34    0.462032    0.386608    0.178508
0.35    0.455111    0.378039    0.17194
0.36    0.448409    0.369741    0.165693
0.37    0.441916    0.361704    0.159748
0.38    0.435623    0.353917    0.154087
0.39    0.429519    0.346369    0.148692
0.4    0.423597    0.33905    0.143548
0.41    0.417849    0.331951    0.13864
0.42    0.412267    0.325064    0.133955
0.43    0.406844    0.318381    0.12948
0.44    0.401573    0.311892    0.125204
0.45    0.396448    0.305591    0.121114
0.46    0.391463    0.299471    0.117202
0.47    0.386612    0.293525    0.113457
0.48    0.38189    0.287746    0.109871
0.49    0.377292    0.282128    0.106435
0.5    0.372813    0.276666    0.103141
0.51    0.368448    0.271352    0.0999822
0.52    0.364194    0.266184    0.0969513
0.53    0.360045    0.261154    0.0940419
0.54    0.355998    0.256258    0.091248
0.55    0.352049    0.251492    0.0885637
0.56    0.348195    0.246851    0.0859838
0.57    0.344433    0.24233    0.0835032
0.58    0.340758    0.237926    0.0811171
0.59    0.337168    0.233635    0.078821
0.6    0.333661    0.229452    0.0766107
0.61    0.330232    0.225375    0.0744822
0.62    0.32688    0.2214    0.0724317
0.63    0.323603    0.217523    0.0704556
0.64    0.320396    0.213741    0.0685506
0.65    0.317259    0.210052    0.0667135
0.66    0.314189    0.206452    0.0649412
0.67    0.311184    0.202939    0.063231
0.68    0.308242    0.199509    0.06158
0.69    0.30536    0.19616    0.0599858
0.7    0.302538    0.192891    0.0584459
0.71    0.299773    0.189697    0.056958
0.72    0.297063    0.186578    0.0555199
0.73    0.294406    0.18353    0.0541295
0.74    0.291802    0.180552    0.052785
0.75    0.289249    0.177641    0.0514842
0.76    0.286745    0.174796    0.0502256
0.77    0.284288    0.172015    0.0490074
0.78    0.281878    0.169296    0.047828
0.79    0.279513    0.166636    0.0466859
0.8    0.277191    0.164035    0.0455795
0.81    0.274913    0.16149    0.0445075
0.82    0.272675    0.159001    0.0434686
0.83    0.270478    0.156565    0.0424614
0.84    0.26832    0.154181    0.0414849
0.85    0.266201    0.151847    0.0405377
0.86    0.264118    0.149563    0.0396189
0.87    0.262072    0.147327    0.0387274
0.88    0.26006    0.145137    0.0378621
0.89    0.258083    0.142993    0.0370221
0.9    0.25614    0.140892    0.0362065
0.91    0.254229    0.138835    0.0354144
0.92    0.25235    0.136819    0.0346449
0.93    0.250502    0.134844    0.0338973
0.94    0.248684    0.132909    0.0331708
0.95    0.246895    0.131013    0.0324646
0.96    0.245135    0.129153    0.031778
0.97    0.243404    0.127331    0.0311105
0.98    0.241699    0.125544    0.0304612
0.99    0.240022    0.123793    0.0298296
1    0.23837    0.122075    0.029215
1.01    0.236744    0.12039    0.028617
1.02    0.235143    0.118738    0.028035
1.03    0.233566    0.117117    0.0274684
1.04    0.232013    0.115526    0.0269167
1.05    0.230484    0.113966    0.0263794
1.06    0.228977    0.112435    0.0258561
1.07    0.227492    0.110933    0.0253463
1.08    0.226029    0.109458    0.0248496
1.09    0.224587    0.108011    0.0243655
1.1    0.223166    0.10659    0.0238938
1.11    0.221765    0.105195    0.0234339
1.12    0.220384    0.103825    0.0229855
1.13    0.219023    0.10248    0.0225483
1.14    0.217681    0.10116    0.0221218
1.15    0.216357    0.0998624    0.0217059
1.16    0.215052    0.0985884    0.0213001
1.17    0.213764    0.0973368    0.0209041
1.18    0.212494    0.0961073    0.0205177
1.19    0.211242    0.0948993    0.0201406
1.2    0.210006    0.0937123    0.0197725
1.21    0.208786    0.0925459    0.0194131
1.22    0.207583    0.0913997    0.0190621
1.23    0.206395    0.0902731    0.0187194
1.24    0.205223    0.0891657    0.0183847
1.25    0.204067    0.0880771    0.0180577
1.26    0.202925    0.087007    0.0177382
1.27    0.201798    0.0859549    0.0174261
1.28    0.200685    0.0849204    0.0171211
1.29    0.199586    0.0839031    0.016823
1.3    0.198501    0.0829028    0.0165316
1.31    0.19743    0.0819189    0.0162467
1.32    0.196371    0.0809512    0.0159682
1.33    0.195326    0.0799993    0.0156958
1.34    0.194294    0.079063    0.0154295
1.35    0.193274    0.0781418    0.015169
1.36    0.192267    0.0772355    0.0149142
1.37    0.191272    0.0763437    0.0146649
1.38    0.190288    0.0754662    0.014421
1.39    0.189317    0.0746027    0.0141823
1.4    0.188357    0.0737528    0.0139487
1.41    0.187408    0.0729163    0.0137201
1.42    0.18647    0.072093    0.0134963
1.43    0.185543    0.0712826    0.0132772
1.44    0.184627    0.0704847    0.0130627
1.45    0.183721    0.0696992    0.0128527
1.46    0.182825    0.0689259    0.012647
1.47    0.18194    0.0681644    0.0124455
1.48    0.181065    0.0674146    0.0122482
1.49    0.180199    0.0666762    0.0120549
1.5    0.179343    0.0659489    0.0118656
1.51    0.178497    0.0652327    0.01168
1.52    0.17766    0.0645272    0.0114982
1.53    0.176832    0.0638323    0.0113201
1.54    0.176013    0.0631478    0.0111454
1.55    0.175203    0.0624734    0.0109743
1.56    0.174402    0.061809    0.0108065
1.57    0.173609    0.0611544    0.010642
1.58    0.172825    0.0605093    0.0104808
1.59    0.172049    0.0598737    0.0103226
1.6    0.171281    0.0592474    0.0101676
1.61    0.170522    0.0586301    0.0100155
1.62    0.16977    0.0580217    0.00986634
1.63    0.169026    0.057422    0.00972003
1.64    0.16829    0.056831    0.0095765
1.65    0.167561    0.0562483    0.00943569
1.66    0.16684    0.0556739    0.00929753
1.67    0.166126    0.0551077    0.00916197
1.68    0.165419    0.0545494    0.00902893
1.69    0.164719    0.053999    0.00889838
1.7    0.164027    0.0534562    0.00877023
1.71    0.163341    0.052921    0.00864445
1.72    0.162662    0.0523932    0.00852098
1.73    0.16199    0.0518727    0.00839977
1.74    0.161324    0.0513594    0.00828076
1.75    0.160665    0.0508531    0.0081639
1.76    0.160012    0.0503537    0.00804916
1.77    0.159366    0.0498611    0.00793647
1.78    0.158725    0.0493752    0.0078258
1.79    0.158091    0.0488959    0.00771711
1.8    0.157463    0.048423    0.00761034
1.81    0.156841    0.0479564    0.00750545
1.82    0.156225    0.047496    0.00740242
1.83    0.155614    0.0470418    0.00730118
1.84    0.155009    0.0465936    0.00720172
1.85    0.15441    0.0461513    0.00710398
1.86    0.153816    0.0457148    0.00700793
1.87    0.153228    0.0452841    0.00691354
1.88    0.152646    0.0448589    0.00682077
1.89    0.152068    0.0444393    0.00672959
1.9    0.151496    0.0440252    0.00663995
1.91    0.150929    0.0436163    0.00655184
1.92    0.150367    0.0432128    0.00646522
1.93    0.14981    0.0428144    0.00638006
1.94    0.149258    0.0424211    0.00629632
1.95    0.148711    0.0420328    0.00621398
1.96    0.148169    0.0416495    0.00613301
1.97    0.147631    0.0412709    0.00605338
1.98    0.147098    0.0408972    0.00597507
1.99    0.14657    0.0405281    0.00589805
2    0.146047    0.0401637    0.00582228
2.01    0.145528    0.0398038    0.00574776
2.02    0.145013    0.0394484    0.00567444
2.03    0.144503    0.0390973    0.00560231
2.04    0.143997    0.0387506    0.00553135
2.05    0.143496    0.0384082    0.00546153
2.06    0.142998    0.03807    0.00539282
2.07    0.142505    0.0377359    0.00532521
2.08    0.142016    0.0374058    0.00525868
2.09    0.141532    0.0370798    0.0051932
2.1    0.141051    0.0367577    0.00512875
2.11    0.140574    0.0364395    0.00506532
2.12    0.140101    0.0361251    0.00500288
2.13    0.139632    0.0358144    0.00494142
2.14    0.139167    0.0355075    0.00488091
2.15    0.138705    0.0352042    0.00482134
2.16    0.138247    0.0349045    0.00476269
2.17    0.137793    0.0346084    0.00470494
2.18    0.137343    0.0343157    0.00464808
2.19    0.136896    0.0340265    0.00459209
2.2    0.136453    0.0337406    0.00453695
2.21    0.136013    0.0334581    0.00448264
2.22    0.135577    0.0331788    0.00442916
2.23    0.135144    0.0329028    0.00437649
2.24    0.134715    0.03263    0.0043246
2.25    0.134289    0.0323603    0.00427349
2.26    0.133866    0.0320937    0.00422315
2.27    0.133447    0.0318302    0.00417355
2.28    0.13303    0.0315697    0.00412469
2.29    0.132617    0.0313121    0.00407655
2.3    0.132207    0.0310574    0.00402912
2.31    0.131801    0.0308056    0.00398238
2.32    0.131397    0.0305567    0.00393633
2.33    0.130996    0.0303105    0.00389095
2.34    0.130599    0.0300671    0.00384622
2.35    0.130204    0.0298264    0.00380215
2.36    0.129812    0.0295884    0.00375871
2.37    0.129424    0.029353    0.00371589
2.38    0.129038    0.0291202    0.00367369
2.39    0.128655    0.02889    0.00363209
2.4    0.128275    0.0286623    0.00359109
2.41    0.127897    0.0284371    0.00355066
2.42    0.127523    0.0282144    0.00351081
2.43    0.127151    0.027994    0.00347152
2.44    0.126781    0.0277761    0.00343279
2.45    0.126415    0.0275605    0.00339459
2.46    0.126051    0.0273473    0.00335693
2.47    0.12569    0.0271363    0.00331979
2.48    0.125331    0.0269276    0.00328317
2.49    0.124975    0.0267211    0.00324706
2.5    0.124621    0.0265169    0.00321144
2.51    0.12427    0.0263148    0.00317632
2.52    0.123921    0.0261148    0.00314167
2.53    0.123575    0.0259169    0.0031075
2.54    0.123231    0.0257212    0.00307379
2.55    0.12289    0.0255274    0.00304055
2.56    0.122551    0.0253358    0.00300775
2.57    0.122214    0.0251461    0.0029754
2.58    0.12188    0.0249583    0.00294348
2.59    0.121547    0.0247726    0.00291199
2.6    0.121218    0.0245887    0.00288092
2.61    0.12089    0.0244068    0.00285026
2.62    0.120565    0.0242267    0.00282002
2.63    0.120242    0.0240485    0.00279017
2.64    0.119921    0.023872    0.00276072
2.65    0.119602    0.0236974    0.00273166
2.66    0.119285    0.0235246    0.00270298
2.67    0.11897    0.0233535    0.00267467
2.68    0.118658    0.0231841    0.00264674
2.69    0.118348    0.0230165    0.00261916
2.7    0.118039    0.0228505    0.00259195
2.71    0.117733    0.0226862    0.00256509
2.72    0.117429    0.0225236    0.00253858
2.73    0.117126    0.0223625    0.00251241
2.74    0.116826    0.0222031    0.00248657
2.75    0.116528    0.0220452    0.00246106
2.76    0.116231    0.0218889    0.00243588
2.77    0.115937    0.0217342    0.00241103
2.78    0.115644    0.0215809    0.00238648
2.79    0.115353    0.0214292    0.00236225
2.8    0.115064    0.021279    0.00233832
2.81    0.114777    0.0211302    0.0023147
2.82    0.114492    0.0209828    0.00229137
2.83    0.114208    0.0208369    0.00226833
2.84    0.113927    0.0206924    0.00224559
2.85    0.113647    0.0205493    0.00222312
2.86    0.113369    0.0204076    0.00220093
2.87    0.113092    0.0202672    0.00217902
2.88    0.112817    0.0201282    0.00215738
2.89    0.112544    0.0199905    0.00213601
2.9    0.112273    0.0198541    0.00211489
2.91    0.112003    0.0197191    0.00209404
2.92    0.111735    0.0195852    0.00207344
2.93    0.111469    0.0194527    0.00205309
2.94    0.111204    0.0193214    0.00203299
2.95    0.110941    0.0191913    0.00201314
2.96    0.11068    0.0190625    0.00199352
2.97    0.11042    0.0189348    0.00197414
2.98    0.110162    0.0188084    0.00195499
2.99    0.109905    0.0186831    0.00193607
3    0.109649    0.018559    0.00191738
3.01    0.109396    0.018436    0.00189891
3.02    0.109143    0.0183142    0.00188067
3.03    0.108893    0.0181934    0.00186263
3.04    0.108643    0.0180738    0.00184481
3.05    0.108396    0.0179553    0.00182721
3.06    0.108149    0.0178379    0.00180981
3.07    0.107904    0.0177215    0.00179261
3.08    0.107661    0.0176062    0.00177561
3.09    0.107419    0.0174919    0.00175882
3.1    0.107178    0.0173787    0.00174222
3.11    0.106939    0.0172665    0.00172581
3.12    0.106701    0.0171553    0.00170959
3.13    0.106465    0.0170451    0.00169356
3.14    0.10623    0.0169359    0.00167771
3.15    0.105996    0.0168276    0.00166205
3.16    0.105763    0.0167204    0.00164657
3.17    0.105532    0.016614    0.00163126
3.18    0.105302    0.0165086    0.00161613
3.19    0.105074    0.0164042    0.00160117
3.2    0.104847    0.0163007    0.00158638
3.21    0.104621    0.016198    0.00157176
3.22    0.104396    0.0160963    0.00155731
3.23    0.104173    0.0159955    0.00154302
3.24    0.10395    0.0158955    0.00152888
3.25    0.103729    0.0157964    0.00151491
3.26    0.10351    0.0156982    0.0015011
3.27    0.103291    0.0156008    0.00148743
3.28    0.103074    0.0155043    0.00147392
3.29    0.102858    0.0154086    0.00146057
3.3    0.102643    0.0153137    0.00144735
3.31    0.102429    0.0152197    0.00143429
3.32    0.102216    0.0151264    0.00142137
3.33    0.102005    0.0150339    0.00140859
3.34    0.101795    0.0149423    0.00139595
3.35    0.101586    0.0148514    0.00138345
3.36    0.101378    0.0147613    0.00137109
3.37    0.101171    0.0146719    0.00135886
3.38    0.100965    0.0145833    0.00134677
3.39    0.10076    0.0144954    0.00133481
3.4    0.100556    0.0144083    0.00132297
3.41    0.100354    0.0143219    0.00131127
3.42    0.100152    0.0142362    0.00129969
3.43    0.0999521    0.0141513    0.00128823
3.44    0.0997527    0.014067    0.0012769
3.45    0.0995544    0.0139835    0.00126569
3.46    0.0993571    0.0139006    0.0012546
3.47    0.0991609    0.0138184    0.00124363
3.48    0.0989657    0.0137369    0.00123277
3.49    0.0987715    0.0136561    0.00122203
3.5    0.0985783    0.013576    0.00121141
3.51    0.0983861    0.0134964    0.00120089
3.52    0.0981949    0.0134176    0.00119049
3.53    0.0980047    0.0133394    0.0011802
3.54    0.0978154    0.0132618    0.00117001
3.55    0.0976272    0.0131848    0.00115993
3.56    0.0974398    0.0131085    0.00114996
3.57    0.0972535    0.0130328    0.00114009
3.58    0.0970681    0.0129577    0.00113032
3.59    0.0968836    0.0128832    0.00112066
3.6    0.0967    0.0128093    0.00111109
3.61    0.0965174    0.012736    0.00110163
3.62    0.0963357    0.0126633    0.00109226
3.63    0.0961549    0.0125911    0.00108299
3.64    0.095975    0.0125196    0.00107381
3.65    0.095796    0.0124486    0.00106473
3.66    0.0956179    0.0123781    0.00105574
3.67    0.0954406    0.0123082    0.00104684
3.68    0.0952643    0.0122389    0.00103803
3.69    0.0950888    0.0121701    0.00102931
3.7    0.0949142    0.0121019    0.00102068
3.71    0.0947404    0.0120341    0.00101214
3.72    0.0945675    0.011967    0.00100369
3.73    0.0943954    0.0119003    0.000995316
3.74    0.0942241    0.0118341    0.00098703
3.75    0.0940537    0.0117685    0.000978826
3.76    0.0938841    0.0117034    0.000970705
3.77    0.0937154    0.0116388    0.000962666
3.78    0.0935474    0.0115746    0.000954706
3.79    0.0933803    0.011511    0.000946826
3.8    0.0932139    0.0114479    0.000939024
3.81    0.0930484    0.0113852    0.000931299
3.82    0.0928836    0.011323    0.000923651
3.83    0.0927196    0.0112613    0.000916078
3.84    0.0925564    0.0112001    0.00090858
3.85    0.092394    0.0111393    0.000901155
3.86    0.0922324    0.011079    0.000893804
3.87    0.0920715    0.0110192    0.000886525
3.88    0.0919113    0.0109598    0.000879316
3.89    0.0917519    0.0109008    0.000872178
3.9    0.0915933    0.0108423    0.00086511
3.91    0.0914354    0.0107842    0.00085811
3.92    0.0912782    0.0107266    0.000851178
3.93    0.0911218    0.0106694    0.000844314
3.94    0.090966    0.0106126    0.000837515
3.95    0.090811    0.0105563    0.000830782
3.96    0.0906568    0.0105003    0.000824114
3.97    0.0905032    0.0104448    0.00081751
3.98    0.0903503    0.0103897    0.00081097
3.99    0.0901981    0.010335    0.000804491
4    0.0900467    0.0102807    0.000798075
4.01    0.0898959    0.0102267    0.00079172
4.02    0.0897458    0.0101732    0.000785426
4.03    0.0895963    0.0101201    0.000779191
4.04    0.0894476    0.0100674    0.000773015
4.05    0.0892995    0.010015    0.000766898
4.06    0.0891521    0.00996306    0.000760838
4.07    0.0890054    0.00991146    0.000754836
4.08    0.0888593    0.00986024    0.00074889
4.09    0.0887138    0.0098094    0.000743
4.1    0.088569    0.00975891    0.000737165
4.11    0.0884249    0.0097088    0.000731384
4.12    0.0882814    0.00965904    0.000725658
4.13    0.0881385    0.00960963    0.000719985
4.14    0.0879963    0.00956059    0.000714365
4.15    0.0878547    0.00951189    0.000708796
4.16    0.0877137    0.00946353    0.00070328
4.17    0.0875733    0.00941553    0.000697815
4.18    0.0874335    0.00936786    0.0006924
4.19    0.0872944    0.00932053    0.000687035
4.2    0.0871558    0.00927353    0.000681719
4.21    0.0870179    0.00922687    0.000676452
4.22    0.0868806    0.00918054    0.000671234
4.23    0.0867438    0.00913453    0.000666063
4.24    0.0866077    0.00908884    0.000660939
4.25    0.0864721    0.00904347    0.000655863
4.26    0.0863371    0.00899842    0.000650832
4.27    0.0862027    0.00895368    0.000645847
4.28    0.0860689    0.00890926    0.000640908
4.29    0.0859356    0.00886514    0.000636013
4.3    0.0858029    0.00882133    0.000631162
4.31    0.0856708    0.00877782    0.000626355
4.32    0.0855392    0.00873462    0.000621592
4.33    0.0854082    0.00869171    0.000616871
4.34    0.0852777    0.00864909    0.000612193
4.35    0.0851478    0.00860677    0.000607556
4.36    0.0850184    0.00856474    0.000602961
4.37    0.0848896    0.00852299    0.000598407
4.38    0.0847613    0.00848153    0.000593894
4.39    0.0846336    0.00844036    0.000589421
4.4    0.0845064    0.00839946    0.000584988
4.41    0.0843797    0.00835884    0.000580594
4.42    0.0842535    0.00831849    0.000576238
4.43    0.0841279    0.00827842    0.000571922
4.44    0.0840028    0.00823862    0.000567643
4.45    0.0838782    0.00819909    0.000563403
4.46    0.0837541    0.00815982    0.000559199
4.47    0.0836305    0.00812081    0.000555032
4.48    0.0835074    0.00808207    0.000550902
4.49    0.0833848    0.00804359    0.000546809
4.5    0.0832628    0.00800536    0.00054275
4.51    0.0831412    0.00796739    0.000538728
4.52    0.0830201    0.00792967    0.00053474
4.53    0.0828995    0.0078922    0.000530787
4.54    0.0827794    0.00785497    0.000526869
4.55    0.0826598    0.007818    0.000522984
4.56    0.0825406    0.00778126    0.000519133
4.57    0.082422    0.00774477    0.000515315
4.58    0.0823038    0.00770852    0.00051153
4.59    0.0821861    0.00767251    0.000507778
4.6    0.0820689    0.00763673    0.000504058
4.61    0.0819521    0.00760119    0.00050037
4.62    0.0818358    0.00756588    0.000496713
4.63    0.0817199    0.0075308    0.000493088
4.64    0.0816045    0.00749595    0.000489494
4.65    0.0814896    0.00746132    0.000485931
4.66    0.0813751    0.00742692    0.000482398
4.67    0.0812611    0.00739274    0.000478895
4.68    0.0811475    0.00735878    0.000475421
4.69    0.0810344    0.00732504    0.000471977
4.7    0.0809217    0.00729152    0.000468563
4.71    0.0808094    0.00725821    0.000465177
4.72    0.0806976    0.00722511    0.00046182
4.73    0.0805862    0.00719223    0.000458491
4.74    0.0804753    0.00715956    0.00045519
4.75    0.0803648    0.00712709    0.000451916
4.76    0.0802547    0.00709483    0.000448671
4.77    0.080145    0.00706278    0.000445452
4.78    0.0800358    0.00703093    0.00044226
4.79    0.0799269    0.00699928    0.000439095
4.8    0.0798185    0.00696783    0.000435957
4.81    0.0797105    0.00693658    0.000432844
4.82    0.079603    0.00690553    0.000429758
4.83    0.0794958    0.00687467    0.000426697
4.84    0.079389    0.006844    0.000423661
4.85    0.0792827    0.00681353    0.000420651
4.86    0.0791767    0.00678325    0.000417665
4.87    0.0790712    0.00675316    0.000414704
4.88    0.078966    0.00672325    0.000411767
4.89    0.0788612    0.00669353    0.000408855
4.9    0.0787569    0.00666399    0.000405967
4.91    0.0786529    0.00663464    0.000403102
4.92    0.0785493    0.00660547    0.00040026
4.93    0.0784461    0.00657648    0.000397442
4.94    0.0783433    0.00654767    0.000394647
4.95    0.0782409    0.00651903    0.000391875
4.96    0.0781388    0.00649058    0.000389125
4.97    0.0780371    0.00646229    0.000386398
4.98    0.0779358    0.00643418    0.000383693
4.99    0.0778349    0.00640624    0.00038101
5    0.0777344    0.00637847    0.000378348
5.01    0.0776342    0.00635087    0.000375709
5.02    0.0775344    0.00632344    0.00037309
5.03    0.0774349    0.00629618    0.000370493
5.04    0.0773359    0.00626908    0.000367916
5.05    0.0772371    0.00624214    0.00036536
5.06    0.0771388    0.00621537    0.000362825
5.07    0.0770408    0.00618875    0.00036031
5.08    0.0769431    0.0061623    0.000357815
5.09    0.0768458    0.00613601    0.00035534
5.1    0.0767489    0.00610987    0.000352885
5.11    0.0766523    0.0060839    0.00035045
5.12    0.0765561    0.00605807    0.000348034
5.13    0.0764602    0.0060324    0.000345637
5.14    0.0763646    0.00600689    0.000343259
5.15    0.0762694    0.00598152    0.0003409
5.16    0.0761745    0.00595631    0.00033856
5.17    0.07608    0.00593124    0.000336238
5.18    0.0759858    0.00590633    0.000333935
5.19    0.0758919    0.00588156    0.00033165
5.2    0.0757984    0.00585694    0.000329382
5.21    0.0757052    0.00583246    0.000327133
5.22    0.0756124    0.00580813    0.000324901
5.23    0.0755198    0.00578393    0.000322687
5.24    0.0754276    0.00575989    0.00032049
5.25    0.0753357    0.00573598    0.000318311
5.26    0.0752442    0.00571221    0.000316148
5.27    0.0751529    0.00568858    0.000314003
5.28    0.075062    0.00566509    0.000311874
5.29    0.0749714    0.00564173    0.000309762
5.3    0.0748811    0.00561851    0.000307666
5.31    0.0747911    0.00559542    0.000305586
5.32    0.0747014    0.00557247    0.000303523
5.33    0.0746121    0.00554965    0.000301475
5.34    0.074523    0.00552696    0.000299444
5.35    0.0744343    0.00550441    0.000297428
5.36    0.0743459    0.00548198    0.000295427
5.37    0.0742578    0.00545968    0.000293443
5.38    0.0741699    0.00543751    0.000291473
5.39    0.0740824    0.00541546    0.000289519
5.4    0.0739952    0.00539355    0.000287579
5.41    0.0739083    0.00537175    0.000285655
5.42    0.0738216    0.00535008    0.000283745
5.43    0.0737353    0.00532853    0.00028185
5.44    0.0736493    0.00530711    0.000279969
5.45    0.0735635    0.00528581    0.000278102
5.46    0.0734781    0.00526463    0.00027625
5.47    0.0733929    0.00524356    0.000274412
5.48    0.073308    0.00522262    0.000272588
5.49    0.0732234    0.00520179    0.000270778
5.5    0.0731391    0.00518108    0.000268982
5.51    0.0730551    0.00516049    0.000267199
5.52    0.0729713    0.00514001    0.00026543
5.53    0.0728879    0.00511965    0.000263674
5.54    0.0728047    0.0050994    0.000261931
5.55    0.0727218    0.00507926    0.000260202
5.56    0.0726391    0.00505924    0.000258485
5.57    0.0725568    0.00503933    0.000256782
5.58    0.0724747    0.00501952    0.000255091
5.59    0.0723929    0.00499983    0.000253413
5.6    0.0723113    0.00498025    0.000251747
5.61    0.07223    0.00496077    0.000250094
5.62    0.072149    0.0049414    0.000248454
5.63    0.0720683    0.00492214    0.000246825
5.64    0.0719878    0.00490299    0.000245209
5.65    0.0719076    0.00488393    0.000243605
5.66    0.0718277    0.00486499    0.000242013
5.67    0.071748    0.00484615    0.000240432
5.68    0.0716685    0.00482741    0.000238864
5.69    0.0715894    0.00480877    0.000237307
5.7    0.0715105    0.00479023    0.000235761
5.71    0.0714318    0.0047718    0.000234227
5.72    0.0713534    0.00475346    0.000232704
5.73    0.0712753    0.00473523    0.000231193
5.74    0.0711974    0.00471709    0.000229693
5.75    0.0711197    0.00469905    0.000228204
5.76    0.0710423    0.00468111    0.000226725
5.77    0.0709652    0.00466327    0.000225258
5.78    0.0708883    0.00464552    0.000223801
5.79    0.0708116    0.00462787    0.000222356
5.8    0.0707352    0.00461031    0.00022092
5.81    0.070659    0.00459284    0.000219496
5.82    0.0705831    0.00457547    0.000218081
5.83    0.0705074    0.00455819    0.000216677
5.84    0.070432    0.00454101    0.000215283
5.85    0.0703568    0.00452391    0.0002139
5.86    0.0702818    0.00450691    0.000212526
5.87    0.0702071    0.00449    0.000211163
5.88    0.0701326    0.00447317    0.000209809
5.89    0.0700584    0.00445644    0.000208465
5.9    0.0699843    0.00443979    0.000207131
5.91    0.0699105    0.00442323    0.000205807
5.92    0.069837    0.00440676    0.000204492
5.93    0.0697637    0.00439038    0.000203187
5.94    0.0696906    0.00437408    0.000201891
5.95    0.0696177    0.00435787    0.000200604
5.96    0.069545    0.00434174    0.000199327
5.97    0.0694726    0.00432569    0.000198059
5.98    0.0694004    0.00430973    0.0001968
5.99    0.0693284    0.00429386    0.00019555
6    0.0692567    0.00427806    0.000194309
6.01    0.0691852    0.00426235    0.000193077
6.02    0.0691139    0.00424672    0.000191854
6.03    0.0690428    0.00423117    0.000190639
6.04    0.0689719    0.0042157    0.000189433
6.05    0.0689012    0.00420031    0.000188236
6.06    0.0688308    0.004185    0.000187047
6.07    0.0687606    0.00416977    0.000185867
6.08    0.0686906    0.00415462    0.000184695
6.09    0.0686208    0.00413955    0.000183532
6.1    0.0685512    0.00412455    0.000182377
6.11    0.0684818    0.00410963    0.00018123
6.12    0.0684127    0.00409479    0.000180091
6.13    0.0683437    0.00408002    0.00017896
6.14    0.068275    0.00406533    0.000177837
6.15    0.0682065    0.00405071    0.000176722
6.16    0.0681381    0.00403617    0.000175615
6.17    0.06807    0.0040217    0.000174516
6.18    0.0680021    0.0040073    0.000173424
6.19    0.0679344    0.00399298    0.00017234
6.2    0.0678669    0.00397873    0.000171264
6.21    0.0677996    0.00396455    0.000170196
6.22    0.0677325    0.00395044    0.000169134
6.23    0.0676655    0.0039364    0.000168081
6.24    0.0675988    0.00392244    0.000167034
6.25    0.0675323    0.00390854    0.000165995
6.26    0.067466    0.00389472    0.000164964
6.27    0.0673999    0.00388096    0.000163939
6.28    0.067334    0.00386727    0.000162922
6.29    0.0672683    0.00385365    0.000161911
6.3    0.0672027    0.0038401    0.000160908
6.31    0.0671374    0.00382662    0.000159912
6.32    0.0670722    0.0038132    0.000158923
6.33    0.0670073    0.00379985    0.00015794
6.34    0.0669425    0.00378656    0.000156964
6.35    0.0668779    0.00377335    0.000155995
6.36    0.0668136    0.00376019    0.000155033
6.37    0.0667494    0.0037471    0.000154078
6.38    0.0666853    0.00373408    0.000153129
6.39    0.0666215    0.00372112    0.000152186
6.4    0.0665579    0.00370822    0.00015125
6.41    0.0664944    0.00369539    0.000150321
6.42    0.0664312    0.00368262    0.000149398
6.43    0.0663681    0.00366992    0.000148481
6.44    0.0663052    0.00365727    0.000147571
6.45    0.0662424    0.00364469    0.000146666
6.46    0.0661799    0.00363216    0.000145768
6.47    0.0661175    0.0036197    0.000144877
6.48    0.0660553    0.0036073    0.000143991
6.49    0.0659933    0.00359496    0.000143111
6.5    0.0659315    0.00358268    0.000142238
6.51    0.0658698    0.00357046    0.00014137
6.52    0.0658084    0.0035583    0.000140508
6.53    0.0657471    0.0035462    0.000139652
6.54    0.0656859    0.00353415    0.000138802
6.55    0.065625    0.00352216    0.000137958
6.56    0.0655642    0.00351024    0.000137119
6.57    0.0655036    0.00349836    0.000136286
6.58    0.0654431    0.00348655    0.000135459
6.59    0.0653829    0.00347479    0.000134638
6.6    0.0653228    0.00346309    0.000133822
6.61    0.0652629    0.00345144    0.000133011
6.62    0.0652031    0.00343985    0.000132206
6.63    0.0651435    0.00342831    0.000131406
6.64    0.0650841    0.00341683    0.000130612
6.65    0.0650248    0.00340541    0.000129823
6.66    0.0649657    0.00339404    0.00012904
6.67    0.0649068    0.00338272    0.000128261
6.68    0.064848    0.00337145    0.000127488
6.69    0.0647894    0.00336024    0.000126721
6.7    0.064731    0.00334908    0.000125958
6.71    0.0646727    0.00333798    0.0001252
6.72    0.0646146    0.00332692    0.000124448
6.73    0.0645566    0.00331592    0.0001237
6.74    0.0644988    0.00330497    0.000122958
6.75    0.0644412    0.00329407    0.00012222
6.76    0.0643837    0.00328322    0.000121488
6.77    0.0643264    0.00327243    0.00012076
6.78    0.0642693    0.00326168    0.000120037
6.79    0.0642122    0.00325098    0.000119319
6.8    0.0641554    0.00324034    0.000118606
6.81    0.0640987    0.00322974    0.000117897
6.82    0.0640422    0.00321919    0.000117194
6.83    0.0639858    0.00320869    0.000116494
6.84    0.0639296    0.00319824    0.0001158
6.85    0.0638735    0.00318784    0.00011511
6.86    0.0638176    0.00317748    0.000114425
6.87    0.0637618    0.00316718    0.000113744
6.88    0.0637062    0.00315692    0.000113068
6.89    0.0636507    0.0031467    0.000112396
6.9    0.0635954    0.00313654    0.000111728
6.91    0.0635402    0.00312642    0.000111065
6.92    0.0634852    0.00311635    0.000110407
6.93    0.0634303    0.00310632    0.000109752
6.94    0.0633756    0.00309634    0.000109102
6.95    0.063321    0.00308641    0.000108457
6.96    0.0632665    0.00307652    0.000107815
6.97    0.0632122    0.00306667    0.000107178
6.98    0.0631581    0.00305687    0.000106545
6.99    0.0631041    0.00304712    0.000105916
7    0.0630502    0.00303741    0.000105291
7.01    0.0629965    0.00302774    0.00010467
7.02    0.062943    0.00301811    0.000104054
7.03    0.0628895    0.00300853    0.000103441
7.04    0.0628362    0.002999    0.000102832
7.05    0.0627831    0.0029895    0.000102228
7.06    0.0627301    0.00298005    0.000101627
7.07    0.0626772    0.00297064    0.00010103
7.08    0.0626245    0.00296128    0.000100437
7.09    0.0625719    0.00295195    9.9848e-05
7.1    0.0625194    0.00294267    9.92627e-05
7.11    0.0624671    0.00293343    9.86812e-05
7.12    0.0624149    0.00292423    9.81035e-05
7.13    0.0623629    0.00291507    9.75295e-05
7.14    0.062311    0.00290595    9.69593e-05
7.15    0.0622592    0.00289687    9.63927e-05
7.16    0.0622076    0.00288783    9.58298e-05
7.17    0.0621561    0.00287884    9.52705e-05
7.18    0.0621047    0.00286988    9.47149e-05
7.19    0.0620535    0.00286096    9.41628e-05
7.2    0.0620024    0.00285208    9.36143e-05
7.21    0.0619514    0.00284324    9.30693e-05
7.22    0.0619006    0.00283444    9.25278e-05
7.23    0.0618499    0.00282568    9.19898e-05
7.24    0.0617993    0.00281696    9.14552e-05
7.25    0.0617489    0.00280827    9.09241e-05
7.26    0.0616985    0.00279962    9.03964e-05
7.27    0.0616484    0.00279101    8.98721e-05
7.28    0.0615983    0.00278244    8.93511e-05
7.29    0.0615484    0.00277391    8.88334e-05
7.3    0.0614986    0.00276541    8.83191e-05
7.31    0.0614489    0.00275695    8.78081e-05
7.32    0.0613993    0.00274853    8.73003e-05
7.33    0.0613499    0.00274014    8.67958e-05
7.34    0.0613006    0.00273179    8.62944e-05
7.35    0.0612514    0.00272348    8.57963e-05
7.36    0.0612024    0.0027152    8.53013e-05
7.37    0.0611535    0.00270696    8.48095e-05
7.38    0.0611047    0.00269875    8.43209e-05
7.39    0.061056    0.00269058    8.38353e-05
7.4    0.0610074    0.00268244    8.33528e-05
7.41    0.060959    0.00267434    8.28733e-05
7.42    0.0609107    0.00266627    8.23969e-05
7.43    0.0608625    0.00265824    8.19236e-05
7.44    0.0608144    0.00265024    8.14532e-05
7.45    0.0607665    0.00264228    8.09858e-05
7.46    0.0607187    0.00263435    8.05213e-05
7.47    0.0606709    0.00262646    8.00598e-05
7.48    0.0606234    0.0026186    7.96012e-05
7.49    0.0605759    0.00261077    7.91455e-05
7.5    0.0605285    0.00260297    7.86926e-05
7.51    0.0604813    0.00259521    7.82426e-05
7.52    0.0604342    0.00258748    7.77954e-05
7.53    0.0603872    0.00257979    7.73511e-05
7.54    0.0603403    0.00257212    7.69095e-05
7.55    0.0602935    0.00256449    7.64707e-05
7.56    0.0602469    0.00255689    7.60347e-05
7.57    0.0602003    0.00254932    7.56014e-05
7.58    0.0601539    0.00254179    7.51708e-05
7.59    0.0601076    0.00253429    7.47429e-05
7.6    0.0600614    0.00252681    7.43177e-05
7.61    0.0600153    0.00251937    7.38952e-05
7.62    0.0599694    0.00251196    7.34752e-05
7.63    0.0599235    0.00250459    7.30579e-05
7.64    0.0598777    0.00249724    7.26433e-05
7.65    0.0598321    0.00248992    7.22311e-05
7.66    0.0597866    0.00248263    7.18216e-05
7.67    0.0597412    0.00247538    7.14146e-05
7.68    0.0596959    0.00246815    7.10102e-05
7.69    0.0596507    0.00246096    7.06082e-05
7.7    0.0596056    0.00245379    7.02088e-05
7.71    0.0595606    0.00244665    6.98118e-05
7.72    0.0595158    0.00243955    6.94173e-05
7.73    0.059471    0.00243247    6.90253e-05
7.74    0.0594264    0.00242542    6.86357e-05
7.75    0.0593818    0.0024184    6.82484e-05
7.76    0.0593374    0.00241141    6.78636e-05
7.77    0.0592931    0.00240445    6.74812e-05
7.78    0.0592488    0.00239752    6.71011e-05
7.79    0.0592047    0.00239061    6.67234e-05
7.8    0.0591607    0.00238374    6.6348e-05
7.81    0.0591168    0.00237689    6.59749e-05
7.82    0.059073    0.00237007    6.56041e-05
7.83    0.0590293    0.00236328    6.52357e-05
7.84    0.0589857    0.00235651    6.48694e-05
7.85    0.0589423    0.00234978    6.45055e-05
7.86    0.0588989    0.00234307    6.41437e-05
7.87    0.0588556    0.00233638    6.37842e-05
7.88    0.0588124    0.00232973    6.34269e-05
7.89    0.0587693    0.0023231    6.30718e-05
7.9    0.0587264    0.0023165    6.27188e-05
7.91    0.0586835    0.00230993    6.23681e-05
7.92    0.0586407    0.00230338    6.20194e-05
7.93    0.0585981    0.00229686    6.16729e-05
7.94    0.0585555    0.00229036    6.13286e-05
7.95    0.058513    0.00228389    6.09863e-05
7.96    0.0584706    0.00227745    6.06461e-05
7.97    0.0584284    0.00227103    6.0308e-05
7.98    0.0583862    0.00226464    5.9972e-05
7.99    0.0583441    0.00225827    5.9638e-05
8    0.0583022    0.00225193    5.9306e-05
8.01    0.0582603    0.00224562    5.8976e-05
8.02    0.0582185    0.00223933    5.86481e-05
8.03    0.0581768    0.00223306    5.83222e-05
8.04    0.0581352    0.00222682    5.79982e-05
8.05    0.0580937    0.00222061    5.76762e-05
8.06    0.0580524    0.00221442    5.73562e-05
8.07    0.0580111    0.00220825    5.70381e-05
8.08    0.0579699    0.00220211    5.67219e-05
8.09    0.0579288    0.00219599    5.64076e-05
8.1    0.0578877    0.0021899    5.60953e-05
8.11    0.0578468    0.00218383    5.57848e-05
8.12    0.057806    0.00217779    5.54762e-05
8.13    0.0577653    0.00217177    5.51695e-05
8.14    0.0577246    0.00216577    5.48646e-05
8.15    0.0576841    0.00215979    5.45616e-05
8.16    0.0576436    0.00215384    5.42604e-05
8.17    0.0576033    0.00214792    5.3961e-05
8.18    0.057563    0.00214201    5.36634e-05
8.19    0.0575229    0.00213613    5.33676e-05
8.2    0.0574828    0.00213028    5.30736e-05
8.21    0.0574428    0.00212444    5.27813e-05
8.22    0.0574029    0.00211863    5.24908e-05
8.23    0.0573631    0.00211284    5.22021e-05
8.24    0.0573234    0.00210707    5.19151e-05
8.25    0.0572837    0.00210133    5.16298e-05
8.26    0.0572442    0.00209561    5.13462e-05
8.27    0.0572047    0.00208991    5.10643e-05
8.28    0.0571654    0.00208423    5.07841e-05
8.29    0.0571261    0.00207857    5.05055e-05
8.3    0.0570869    0.00207294    5.02287e-05
8.31    0.0570478    0.00206733    4.99535e-05
8.32    0.0570088    0.00206173    4.96799e-05
8.33    0.0569699    0.00205617    4.9408e-05
8.34    0.0569311    0.00205062    4.91377e-05
8.35    0.0568923    0.00204509    4.8869e-05
8.36    0.0568537    0.00203959    4.86019e-05
8.37    0.0568151    0.0020341    4.83363e-05
8.38    0.0567766    0.00202864    4.80724e-05
8.39    0.0567382    0.0020232    4.781e-05
8.4    0.0566999    0.00201777    4.75492e-05
8.41    0.0566617    0.00201237    4.729e-05
8.42    0.0566235    0.00200699    4.70323e-05
8.43    0.0565855    0.00200163    4.67761e-05
8.44    0.0565475    0.00199629    4.65214e-05
8.45    0.0565096    0.00199098    4.62682e-05
8.46    0.0564718    0.00198568    4.60166e-05
8.47    0.0564341    0.0019804    4.57664e-05
8.48    0.0563964    0.00197514    4.55177e-05
8.49    0.0563589    0.0019699    4.52705e-05
8.5    0.0563214    0.00196468    4.50247e-05
8.51    0.056284    0.00195948    4.47804e-05
8.52    0.0562467    0.0019543    4.45375e-05
8.53    0.0562094    0.00194914    4.42961e-05
8.54    0.0561723    0.001944    4.40561e-05
8.55    0.0561352    0.00193888    4.38175e-05
8.56    0.0560982    0.00193377    4.35803e-05
8.57    0.0560613    0.00192869    4.33445e-05
8.58    0.0560245    0.00192363    4.31101e-05
8.59    0.0559878    0.00191858    4.2877e-05
8.6    0.0559511    0.00191355    4.26454e-05
8.61    0.0559145    0.00190855    4.24151e-05
8.62    0.055878    0.00190356    4.21861e-05
8.63    0.0558416    0.00189859    4.19585e-05
8.64    0.0558052    0.00189363    4.17322e-05
8.65    0.055769    0.0018887    4.15072e-05
8.66    0.0557328    0.00188379    4.12836e-05
8.67    0.0556967    0.00187889    4.10613e-05
8.68    0.0556606    0.00187401    4.08402e-05
8.69    0.0556247    0.00186915    4.06205e-05
8.7    0.0555888    0.0018643    4.0402e-05
8.71    0.055553    0.00185948    4.01848e-05
8.72    0.0555173    0.00185467    3.99689e-05
8.73    0.0554816    0.00184988    3.97543e-05
8.74    0.055446    0.00184511    3.95409e-05
8.75    0.0554105    0.00184035    3.93287e-05
8.76    0.0553751    0.00183562    3.91178e-05
8.77    0.0553398    0.0018309    3.89081e-05
8.78    0.0553045    0.00182619    3.86996e-05
8.79    0.0552693    0.00182151    3.84923e-05
8.8    0.0552342    0.00181684    3.82862e-05
8.81    0.0551991    0.00181219    3.80814e-05
8.82    0.0551642    0.00180755    3.78777e-05
8.83    0.0551293    0.00180294    3.76752e-05
8.84    0.0550944    0.00179834    3.74738e-05
8.85    0.0550597    0.00179375    3.72737e-05
8.86    0.055025    0.00178918    3.70747e-05
8.87    0.0549904    0.00178463    3.68768e-05
8.88    0.0549559    0.0017801    3.66801e-05
8.89    0.0549214    0.00177558    3.64845e-05
8.9    0.054887    0.00177108    3.62901e-05
8.91    0.0548527    0.00176659    3.60968e-05
8.92    0.0548185    0.00176212    3.59046e-05
8.93    0.0547843    0.00175767    3.57135e-05
8.94    0.0547502    0.00175323    3.55235e-05
8.95    0.0547162    0.00174881    3.53346e-05
8.96    0.0546822    0.00174441    3.51468e-05
8.97    0.0546483    0.00174002    3.496e-05
8.98    0.0546145    0.00173564    3.47744e-05
8.99    0.0545808    0.00173129    3.45898e-05
9    0.0545471    0.00172694    3.44062e-05
9.01    0.0545135    0.00172262    3.42237e-05
9.02    0.05448    0.0017183    3.40423e-05
9.03    0.0544465    0.00171401    3.38619e-05
9.04    0.0544131    0.00170973    3.36826e-05
9.05    0.0543798    0.00170546    3.35042e-05
9.06    0.0543465    0.00170121    3.33269e-05
9.07    0.0543133    0.00169697    3.31506e-05
9.08    0.0542802    0.00169275    3.29753e-05
9.09    0.0542471    0.00168855    3.28011e-05
9.1    0.0542142    0.00168436    3.26278e-05
9.11    0.0541812    0.00168018    3.24555e-05
9.12    0.0541484    0.00167602    3.22842e-05
9.13    0.0541156    0.00167187    3.21138e-05
9.14    0.0540829    0.00166774    3.19445e-05
9.15    0.0540502    0.00166362    3.17761e-05
9.16    0.0540177    0.00165952    3.16086e-05
9.17    0.0539851    0.00165543    3.14421e-05
9.18    0.0539527    0.00165136    3.12766e-05
9.19    0.0539203    0.00164729    3.1112e-05
9.2    0.053888    0.00164325    3.09483e-05
9.21    0.0538557    0.00163922    3.07856e-05
9.22    0.0538235    0.0016352    3.06238e-05
9.23    0.0537914    0.0016312    3.04629e-05
9.24    0.0537594    0.00162721    3.03029e-05
9.25    0.0537274    0.00162323    3.01439e-05
9.26    0.0536954    0.00161927    2.99857e-05
9.27    0.0536636    0.00161532    2.98284e-05
9.28    0.0536318    0.00161138    2.9672e-05
9.29    0.0536001    0.00160746    2.95165e-05
9.3    0.0535684    0.00160355    2.93619e-05
9.31    0.0535368    0.00159966    2.92082e-05
9.32    0.0535052    0.00159578    2.90553e-05
9.33    0.0534738    0.00159191    2.89033e-05
9.34    0.0534423    0.00158806    2.87521e-05
9.35    0.053411    0.00158422    2.86018e-05
9.36    0.0533797    0.00158039    2.84524e-05
9.37    0.0533485    0.00157658    2.83038e-05
9.38    0.0533173    0.00157277    2.8156e-05
9.39    0.0532862    0.00156899    2.8009e-05
9.4    0.0532551    0.00156521    2.78629e-05
9.41    0.0532242    0.00156145    2.77176e-05
9.42    0.0531932    0.0015577    2.75731e-05
9.43    0.0531624    0.00155396    2.74295e-05
9.44    0.0531316    0.00155024    2.72866e-05
9.45    0.0531009    0.00154653    2.71446e-05
9.46    0.0530702    0.00154283    2.70033e-05
9.47    0.0530396    0.00153914    2.68628e-05
9.48    0.053009    0.00153547    2.67232e-05
9.49    0.0529785    0.00153181    2.65843e-05
9.5    0.0529481    0.00152816    2.64461e-05
9.51    0.0529177    0.00152452    2.63088e-05
9.52    0.0528874    0.0015209    2.61722e-05
9.53    0.0528571    0.00151729    2.60364e-05
9.54    0.0528269    0.00151369    2.59014e-05
9.55    0.0527968    0.0015101    2.5767e-05
9.56    0.0527667    0.00150652    2.56335e-05
9.57    0.0527367    0.00150296    2.55007e-05
9.58    0.0527068    0.00149941    2.53686e-05
9.59    0.0526769    0.00149587    2.52373e-05
9.6    0.052647    0.00149234    2.51067e-05
9.61    0.0526172    0.00148882    2.49768e-05
9.62    0.0525875    0.00148532    2.48477e-05
9.63    0.0525578    0.00148183    2.47193e-05
9.64    0.0525282    0.00147835    2.45915e-05
9.65    0.0524987    0.00147488    2.44645e-05
9.66    0.0524692    0.00147142    2.43382e-05
9.67    0.0524397    0.00146797    2.42126e-05
9.68    0.0524103    0.00146454    2.40877e-05
9.69    0.052381    0.00146111    2.39635e-05
9.7    0.0523518    0.0014577    2.384e-05
9.71    0.0523225    0.0014543    2.37172e-05
9.72    0.0522934    0.00145091    2.3595e-05
9.73    0.0522643    0.00144753    2.34736e-05
9.74    0.0522352    0.00144417    2.33528e-05
9.75    0.0522062    0.00144081    2.32326e-05
9.76    0.0521773    0.00143747    2.31132e-05
9.77    0.0521484    0.00143413    2.29944e-05
9.78    0.0521196    0.00143081    2.28762e-05
9.79    0.0520908    0.0014275    2.27587e-05
9.8    0.0520621    0.0014242    2.26418e-05
9.81    0.0520335    0.00142091    2.25256e-05
9.82    0.0520049    0.00141763    2.24101e-05
9.83    0.0519763    0.00141436    2.22951e-05
9.84    0.0519478    0.0014111    2.21808e-05
9.85    0.0519194    0.00140785    2.20672e-05
9.86    0.051891    0.00140462    2.19541e-05
9.87    0.0518627    0.00140139    2.18417e-05
9.88    0.0518344    0.00139817    2.17299e-05
9.89    0.0518062    0.00139497    2.16187e-05
9.9    0.051778    0.00139177    2.15082e-05
9.91    0.0517499    0.00138859    2.13982e-05
9.92    0.0517218    0.00138541    2.12888e-05
9.93    0.0516938    0.00138225    2.11801e-05
9.94    0.0516658    0.0013791    2.10719e-05
9.95    0.0516379    0.00137595    2.09643e-05
9.96    0.0516101    0.00137282    2.08573e-05
9.97    0.0515823    0.0013697    2.07509e-05
9.98    0.0515545    0.00136658    2.06451e-05
9.99    0.0515268    0.00136348    2.05399e-05
10    0.0514992    0.00136039    2.04352e-05
10.01    0.0514716    0.0013573    2.03311e-05
10.02    0.051444    0.00135423    2.02276e-05
10.03    0.0514165    0.00135117    2.01247e-05
10.04    0.0513891    0.00134811    2.00223e-05
10.05    0.0513617    0.00134507    1.99204e-05
10.06    0.0513344    0.00134204    1.98192e-05
10.07    0.0513071    0.00133901    1.97184e-05
10.08    0.0512799    0.001336    1.96182e-05
10.09    0.0512527    0.00133299    1.95186e-05
10.1    0.0512255    0.00133    1.94195e-05
10.11    0.0511984    0.00132701    1.9321e-05
10.12    0.0511714    0.00132403    1.9223e-05
10.13    0.0511444    0.00132107    1.91255e-05
10.14    0.0511175    0.00131811    1.90285e-05
10.15    0.0510906    0.00131516    1.89321e-05
10.16    0.0510638    0.00131222    1.88362e-05
10.17    0.051037    0.00130929    1.87408e-05
10.18    0.0510102    0.00130637    1.8646e-05
10.19    0.0509835    0.00130346    1.85516e-05
10.2    0.0509569    0.00130056    1.84578e-05
10.21    0.0509303    0.00129767    1.83645e-05
10.22    0.0509038    0.00129478    1.82716e-05
10.23    0.0508773    0.00129191    1.81793e-05
10.24    0.0508508    0.00128904    1.80875e-05
10.25    0.0508244    0.00128618    1.79962e-05
10.26    0.0507981    0.00128334    1.79053e-05
10.27    0.0507718    0.0012805    1.7815e-05
10.28    0.0507455    0.00127767    1.77251e-05
10.29    0.0507193    0.00127485    1.76358e-05
10.3    0.0506932    0.00127204    1.75469e-05
10.31    0.0506671    0.00126923    1.74585e-05
10.32    0.050641    0.00126644    1.73706e-05
10.33    0.050615    0.00126365    1.72831e-05
10.34    0.050589    0.00126087    1.71961e-05
10.35    0.0505631    0.0012581    1.71096e-05
10.36    0.0505372    0.00125534    1.70236e-05
10.37    0.0505114    0.00125259    1.6938e-05
10.38    0.0504856    0.00124985    1.68529e-05
10.39    0.0504599    0.00124712    1.67682e-05
10.4    0.0504342    0.00124439    1.6684e-05
10.41    0.0504085    0.00124167    1.66002e-05
10.42    0.0503829    0.00123896    1.65169e-05
10.43    0.0503574    0.00123626    1.64341e-05
10.44    0.0503319    0.00123357    1.63516e-05
10.45    0.0503064    0.00123088    1.62697e-05
10.46    0.050281    0.00122821    1.61881e-05
10.47    0.0502556    0.00122554    1.6107e-05
10.48    0.0502303    0.00122288    1.60264e-05
10.49    0.050205    0.00122023    1.59461e-05
10.5    0.0501798    0.00121759    1.58663e-05
10.51    0.0501546    0.00121495    1.5787e-05
10.52    0.0501295    0.00121232    1.5708e-05
10.53    0.0501044    0.0012097    1.56295e-05
10.54    0.0500793    0.00120709    1.55514e-05
10.55    0.0500543    0.00120449    1.54737e-05
10.56    0.0500294    0.00120189    1.53964e-05
10.57    0.0500044    0.00119931    1.53195e-05
10.58    0.0499796    0.00119673    1.52431e-05
10.59    0.0499547    0.00119416    1.5167e-05
10.6    0.0499299    0.00119159    1.50914e-05
10.61    0.0499052    0.00118904    1.50162e-05
10.62    0.0498805    0.00118649    1.49413e-05
10.63    0.0498558    0.00118395    1.48669e-05
10.64    0.0498312    0.00118141    1.47928e-05
10.65    0.0498066    0.00117889    1.47192e-05
10.66    0.0497821    0.00117637    1.46459e-05
10.67    0.0497576    0.00117386    1.45731e-05
10.68    0.0497332    0.00117136    1.45006e-05
10.69    0.0497088    0.00116886    1.44285e-05
10.7    0.0496844    0.00116637    1.43568e-05
10.71    0.0496601    0.00116389    1.42854e-05
10.72    0.0496359    0.00116142    1.42145e-05
10.73    0.0496116    0.00115896    1.41439e-05
10.74    0.0495874    0.0011565    1.40737e-05
10.75    0.0495633    0.00115405    1.40039e-05
10.76    0.0495392    0.0011516    1.39344e-05
10.77    0.0495151    0.00114917    1.38653e-05
10.78    0.0494911    0.00114674    1.37966e-05
10.79    0.0494671    0.00114432    1.37282e-05
10.8    0.0494432    0.0011419    1.36602e-05
10.81    0.0494193    0.0011395    1.35926e-05
10.82    0.0493954    0.0011371    1.35253e-05
10.83    0.0493716    0.0011347    1.34583e-05
10.84    0.0493479    0.00113232    1.33918e-05
10.85    0.0493241    0.00112994    1.33255e-05
10.86    0.0493004    0.00112757    1.32596e-05
10.87    0.0492768    0.0011252    1.31941e-05
10.88    0.0492532    0.00112285    1.31289e-05
10.89    0.0492296    0.00112049    1.30641e-05
10.9    0.0492061    0.00111815    1.29996e-05
10.91    0.0491826    0.00111581    1.29354e-05
10.92    0.0491592    0.00111348    1.28716e-05
10.93    0.0491358    0.00111116    1.28081e-05
10.94    0.0491124    0.00110884    1.2745e-05
10.95    0.0490891    0.00110653    1.26821e-05
10.96    0.0490658    0.00110423    1.26196e-05
10.97    0.0490425    0.00110194    1.25575e-05
10.98    0.0490193    0.00109965    1.24956e-05
10.99    0.0489962    0.00109736    1.24341e-05
11    0.048973    0.00109509    1.23729e-05
11.01    0.04895    0.00109282    1.23121e-05
11.02    0.0489269    0.00109056    1.22515e-05
11.03    0.0489039    0.0010883    1.21913e-05
11.04    0.0488809    0.00108605    1.21314e-05
11.05    0.048858    0.00108381    1.20717e-05
11.06    0.0488351    0.00108157    1.20125e-05
11.07    0.0488122    0.00107934    1.19535e-05
11.08    0.0487894    0.00107712    1.18948e-05
11.09    0.0487667    0.0010749    1.18364e-05
11.1    0.0487439    0.00107269    1.17784e-05
11.11    0.0487212    0.00107049    1.17206e-05
11.12    0.0486986    0.00106829    1.16632e-05
11.13    0.0486759    0.0010661    1.1606e-05
11.14    0.0486533    0.00106391    1.15491e-05
11.15    0.0486308    0.00106173    1.14926e-05
11.16    0.0486083    0.00105956    1.14363e-05
11.17    0.0485858    0.00105739    1.13803e-05
11.18    0.0485634    0.00105523    1.13246e-05
11.19    0.048541    0.00105308    1.12692e-05
11.2    0.0485186    0.00105093    1.12141e-05
11.21    0.0484963    0.00104879    1.11593e-05
11.22    0.048474    0.00104665    1.11048e-05
11.23    0.0484518    0.00104453    1.10505e-05
11.24    0.0484296    0.0010424    1.09966e-05
11.25    0.0484074    0.00104028    1.09429e-05
11.26    0.0483852    0.00103817    1.08895e-05
11.27    0.0483631    0.00103607    1.08363e-05
11.28    0.0483411    0.00103397    1.07835e-05
11.29    0.0483191    0.00103188    1.07309e-05
11.3    0.0482971    0.00102979    1.06786e-05
11.31    0.0482751    0.00102771    1.06266e-05
11.32    0.0482532    0.00102563    1.05748e-05
11.33    0.0482313    0.00102356    1.05233e-05
11.34    0.0482095    0.0010215    1.04721e-05
11.35    0.0481877    0.00101944    1.04211e-05
11.36    0.0481659    0.00101739    1.03704e-05
11.37    0.0481441    0.00101534    1.03199e-05
11.38    0.0481224    0.0010133    1.02698e-05
11.39    0.0481008    0.00101127    1.02198e-05
11.4    0.0480791    0.00100924    1.01702e-05
11.41    0.0480576    0.00100721    1.01208e-05
11.42    0.048036    0.0010052    1.00716e-05
11.43    0.0480145    0.00100318    1.00227e-05
11.44    0.047993    0.00100118    9.97407e-06
11.45    0.0479715    0.000999178    9.92568e-06
11.46    0.0479501    0.000997182    9.87753e-06
11.47    0.0479287    0.000995193    9.82963e-06
11.48    0.0479074    0.000993209    9.78198e-06
11.49    0.0478861    0.000991231    9.73458e-06
11.5    0.0478648    0.000989258    9.68741e-06
11.51    0.0478435    0.00098729    9.6405e-06
11.52    0.0478223    0.000985328    9.59382e-06
11.53    0.0478011    0.000983372    9.54738e-06
11.54    0.04778    0.000981421    9.50118e-06
11.55    0.0477589    0.000979475    9.45522e-06
11.56    0.0477378    0.000977535    9.40949e-06
11.57    0.0477168    0.0009756    9.364e-06
11.58    0.0476958    0.000973671    9.31875e-06
11.59    0.0476748    0.000971746    9.27372e-06
11.6    0.0476539    0.000969828    9.22893e-06
11.61    0.047633    0.000967914    9.18436e-06
11.62    0.0476121    0.000966006    9.14003e-06
11.63    0.0475913    0.000964103    9.09592e-06
11.64    0.0475705    0.000962205    9.05203e-06
11.65    0.0475497    0.000960313    9.00838e-06
11.66    0.047529    0.000958425    8.96494e-06
11.67    0.0475083    0.000956543    8.92173e-06
11.68    0.0474876    0.000954666    8.87874e-06
11.69    0.0474669    0.000952795    8.83596e-06
11.7    0.0474463    0.000950928    8.79341e-06
11.71    0.0474258    0.000949066    8.75108e-06
11.72    0.0474052    0.00094721    8.70896e-06
11.73    0.0473847    0.000945359    8.66705e-06
11.74    0.0473643    0.000943512    8.62536e-06
11.75    0.0473438    0.000941671    8.58388e-06
11.76    0.0473234    0.000939835    8.54262e-06
11.77    0.047303    0.000938004    8.50156e-06
11.78    0.0472827    0.000936177    8.46071e-06
11.79    0.0472624    0.000934356    8.42008e-06
11.8    0.0472421    0.00093254    8.37964e-06
11.81    0.0472219    0.000930728    8.33942e-06
11.82    0.0472017    0.000928922    8.2994e-06
11.83    0.0471815    0.00092712    8.25958e-06
11.84    0.0471613    0.000925323    8.21997e-06
11.85    0.0471412    0.000923531    8.18055e-06
11.86    0.0471211    0.000921744    8.14134e-06
11.87    0.0471011    0.000919962    8.10233e-06
11.88    0.047081    0.000918185    8.06351e-06
11.89    0.0470611    0.000916412    8.02489e-06
11.9    0.0470411    0.000914644    7.98647e-06
11.91    0.0470212    0.000912881    7.94824e-06
11.92    0.0470013    0.000911123    7.91021e-06
11.93    0.0469814    0.000909369    7.87237e-06
11.94    0.0469616    0.00090762    7.83472e-06
11.95    0.0469418    0.000905876    7.79726e-06
11.96    0.046922    0.000904137    7.75999e-06
11.97    0.0469022    0.000902402    7.72291e-06
11.98    0.0468825    0.000900671    7.68602e-06
11.99    0.0468629    0.000898946    7.64931e-06
12    0.0468432    0.000897225    7.61279e-06
12.01    0.0468236    0.000895508    7.57646e-06
12.02    0.046804    0.000893797    7.5403e-06
12.03    0.0467844    0.000892089    7.50434e-06
12.04    0.0467649    0.000890386    7.46855e-06
12.05    0.0467454    0.000888688    7.43294e-06
12.06    0.046726    0.000886995    7.39751e-06
12.07    0.0467065    0.000885305    7.36227e-06
12.08    0.0466871    0.000883621    7.3272e-06
12.09    0.0466677    0.00088194    7.2923e-06
12.1    0.0466484    0.000880264    7.25759e-06
12.11    0.0466291    0.000878593    7.22304e-06
12.12    0.0466098    0.000876926    7.18867e-06
12.13    0.0465905    0.000875264    7.15448e-06
12.14    0.0465713    0.000873605    7.12046e-06
12.15    0.0465521    0.000871952    7.0866e-06
12.16    0.0465329    0.000870302    7.05292e-06
12.17    0.0465138    0.000868657    7.01941e-06
12.18    0.0464947    0.000867016    6.98607e-06
12.19    0.0464756    0.00086538    6.95289e-06
12.2    0.0464566    0.000863747    6.91988e-06
12.21    0.0464375    0.00086212    6.88704e-06
12.22    0.0464186    0.000860496    6.85436e-06
12.23    0.0463996    0.000858876    6.82184e-06
12.24    0.0463807    0.000857261    6.78949e-06
12.25    0.0463618    0.00085565    6.7573e-06
12.26    0.0463429    0.000854044    6.72527e-06
12.27    0.046324    0.000852441    6.69341e-06
12.28    0.0463052    0.000850843    6.6617e-06
12.29    0.0462864    0.000849249    6.63015e-06
12.3    0.0462677    0.000847658    6.59876e-06
12.31    0.0462489    0.000846073    6.56753e-06
12.32    0.0462302    0.000844491    6.53645e-06
12.33    0.0462116    0.000842913    6.50553e-06
12.34    0.0461929    0.000841339    6.47476e-06
12.35    0.0461743    0.00083977    6.44415e-06
12.36    0.0461557    0.000838204    6.41369e-06
12.37    0.0461371    0.000836643    6.38338e-06
12.38    0.0461186    0.000835086    6.35322e-06
12.39    0.0461001    0.000833532    6.32321e-06
12.4    0.0460816    0.000831983    6.29336e-06
12.41    0.0460632    0.000830438    6.26365e-06
12.42    0.0460447    0.000828896    6.23409e-06
12.43    0.0460263    0.000827359    6.20468e-06
12.44    0.046008    0.000825825    6.17541e-06
12.45    0.0459896    0.000824296    6.14629e-06
12.46    0.0459713    0.00082277    6.11732e-06
12.47    0.045953    0.000821249    6.08849e-06
12.48    0.0459348    0.000819731    6.0598e-06
12.49    0.0459166    0.000818217    6.03126e-06
12.5    0.0458984    0.000816707    6.00286e-06
12.51    0.0458802    0.000815201    5.9746e-06
12.52    0.045862    0.000813699    5.94648e-06
12.53    0.0458439    0.0008122    5.9185e-06
12.54    0.0458258    0.000810705    5.89066e-06
12.55    0.0458077    0.000809215    5.86295e-06
12.56    0.0457897    0.000807728    5.83539e-06
12.57    0.0457717    0.000806244    5.80796e-06
12.58    0.0457537    0.000804765    5.78067e-06
12.59    0.0457357    0.000803289    5.75351e-06
12.6    0.0457178    0.000801817    5.72649e-06
12.61    0.0456999    0.000800349    5.6996e-06
12.62    0.045682    0.000798884    5.67285e-06
12.63    0.0456642    0.000797424    5.64623e-06
12.64    0.0456464    0.000795967    5.61974e-06
12.65    0.0456285    0.000794513    5.59338e-06
12.66    0.0456108    0.000793063    5.56715e-06
12.67    0.045593    0.000791617    5.54105e-06
12.68    0.0455753    0.000790175    5.51508e-06
12.69    0.0455576    0.000788736    5.48924e-06
12.7    0.0455399    0.000787301    5.46352e-06
12.71    0.0455223    0.000785869    5.43794e-06
12.72    0.0455047    0.000784441    5.41248e-06
12.73    0.0454871    0.000783017    5.38714e-06
12.74    0.0454695    0.000781596    5.36194e-06
12.75    0.045452    0.000780179    5.33685e-06
12.76    0.0454345    0.000778765    5.31189e-06
12.77    0.045417    0.000777355    5.28705e-06
12.78    0.0453995    0.000775948    5.26234e-06
12.79    0.0453821    0.000774545    5.23774e-06
12.8    0.0453647    0.000773145    5.21327e-06
12.81    0.0453473    0.000771749    5.18892e-06
12.82    0.0453299    0.000770356    5.16469e-06
12.83    0.0453126    0.000768967    5.14058e-06
12.84    0.0452953    0.000767581    5.11658e-06
12.85    0.045278    0.000766199    5.09271e-06
12.86    0.0452607    0.00076482    5.06895e-06
12.87    0.0452435    0.000763445    5.04531e-06
12.88    0.0452263    0.000762073    5.02179e-06
12.89    0.0452091    0.000760704    4.99838e-06
12.9    0.0451919    0.000759339    4.97508e-06
12.91    0.0451748    0.000757977    4.9519e-06
12.92    0.0451577    0.000756618    4.92884e-06
12.93    0.0451406    0.000755263    4.90589e-06
12.94    0.0451236    0.000753912    4.88305e-06
12.95    0.0451065    0.000752563    4.86032e-06
12.96    0.0450895    0.000751218    4.8377e-06
12.97    0.0450725    0.000749876    4.8152e-06
12.98    0.0450556    0.000748538    4.7928e-06
12.99    0.0450386    0.000747202    4.77052e-06
13    0.0450217    0.00074587    4.74834e-06
13.01    0.0450048    0.000744542    4.72627e-06
13.02    0.044988    0.000743216    4.70431e-06
13.03    0.0449711    0.000741894    4.68246e-06
13.04    0.0449543    0.000740575    4.66072e-06
13.05    0.0449375    0.000739259    4.63908e-06
13.06    0.0449207    0.000737947    4.61755e-06
13.07    0.044904    0.000736638    4.59612e-06
13.08    0.0448873    0.000735331    4.5748e-06
13.09    0.0448706    0.000734029    4.55358e-06
13.1    0.0448539    0.000732729    4.53246e-06
13.11    0.0448373    0.000731432    4.51145e-06
13.12    0.0448206    0.000730139    4.49054e-06
13.13    0.044804    0.000728849    4.46973e-06
13.14    0.0447875    0.000727561    4.44903e-06
13.15    0.0447709    0.000726277    4.42842e-06
13.16    0.0447544    0.000724996    4.40792e-06
13.17    0.0447379    0.000723719    4.38752e-06
13.18    0.0447214    0.000722444    4.36721e-06
13.19    0.0447049    0.000721172    4.34701e-06
13.2    0.0446885    0.000719904    4.3269e-06
13.21    0.0446721    0.000718638    4.30689e-06
13.22    0.0446557    0.000717376    4.28698e-06
13.23    0.0446393    0.000716116    4.26716e-06
13.24    0.044623    0.00071486    4.24744e-06
13.25    0.0446067    0.000713607    4.22782e-06
13.26    0.0445904    0.000712357    4.20829e-06
13.27    0.0445741    0.000711109    4.18886e-06
13.28    0.0445578    0.000709865    4.16952e-06
13.29    0.0445416    0.000708624    4.15028e-06
13.3    0.0445254    0.000707385    4.13113e-06
13.31    0.0445092    0.00070615    4.11207e-06
13.32    0.0444931    0.000704917    4.09311e-06
13.33    0.0444769    0.000703688    4.07423e-06
13.34    0.0444608    0.000702461    4.05545e-06
13.35    0.0444447    0.000701238    4.03676e-06
13.36    0.0444287    0.000700017    4.01816e-06
13.37    0.0444126    0.000698799    3.99965e-06
13.38    0.0443966    0.000697585    3.98123e-06
13.39    0.0443806    0.000696373    3.9629e-06
13.4    0.0443646    0.000695164    3.94466e-06
13.41    0.0443486    0.000693957    3.92651e-06
13.42    0.0443327    0.000692754    3.90844e-06
13.43    0.0443168    0.000691554    3.89046e-06
13.44    0.0443009    0.000690356    3.87257e-06
13.45    0.044285    0.000689161    3.85477e-06
13.46    0.0442692    0.000687969    3.83705e-06
13.47    0.0442534    0.00068678    3.81941e-06
13.48    0.0442376    0.000685594    3.80187e-06
13.49    0.0442218    0.00068441    3.7844e-06
13.5    0.044206    0.000683229    3.76702e-06
13.51    0.0441903    0.000682051    3.74973e-06
13.52    0.0441746    0.000680876    3.73252e-06
13.53    0.0441589    0.000679704    3.71539e-06
13.54    0.0441432    0.000678534    3.69834e-06
13.55    0.0441276    0.000677367    3.68138e-06
13.56    0.0441119    0.000676203    3.6645e-06
13.57    0.0440963    0.000675042    3.6477e-06
13.58    0.0440807    0.000673883    3.63098e-06
13.59    0.0440652    0.000672727    3.61434e-06
13.6    0.0440496    0.000671574    3.59778e-06
13.61    0.0440341    0.000670423    3.5813e-06
13.62    0.0440186    0.000669275    3.5649e-06
13.63    0.0440031    0.00066813    3.54858e-06
13.64    0.0439877    0.000666988    3.53234e-06
13.65    0.0439722    0.000665848    3.51618e-06
13.66    0.0439568    0.000664711    3.50009e-06
13.67    0.0439414    0.000663576    3.48408e-06
13.68    0.0439261    0.000662444    3.46815e-06
13.69    0.0439107    0.000661315    3.45229e-06
13.7    0.0438954    0.000660188    3.43651e-06
13.71    0.0438801    0.000659064    3.42081e-06
13.72    0.0438648    0.000657943    3.40518e-06
13.73    0.0438495    0.000656824    3.38963e-06
13.74    0.0438343    0.000655708    3.37415e-06
13.75    0.043819    0.000654594    3.35874e-06
13.76    0.0438038    0.000653483    3.34341e-06
13.77    0.0437887    0.000652375    3.32816e-06
13.78    0.0437735    0.000651269    3.31297e-06
13.79    0.0437584    0.000650166    3.29786e-06
13.8    0.0437432    0.000649065    3.28282e-06
13.81    0.0437281    0.000647967    3.26785e-06
13.82    0.043713    0.000646871    3.25296e-06
13.83    0.043698    0.000645778    3.23813e-06
13.84    0.0436829    0.000644687    3.22338e-06
13.85    0.0436679    0.000643599    3.2087e-06
13.86    0.0436529    0.000642513    3.19409e-06
13.87    0.0436379    0.00064143    3.17954e-06
13.88    0.043623    0.000640349    3.16507e-06
13.89    0.043608    0.000639271    3.15067e-06
13.9    0.0435931    0.000638195    3.13633e-06
13.91    0.0435782    0.000637122    3.12207e-06
13.92    0.0435633    0.000636051    3.10787e-06
13.93    0.0435485    0.000634983    3.09374e-06
13.94    0.0435337    0.000633917    3.07967e-06
13.95    0.0435188    0.000632853    3.06568e-06
13.96    0.043504    0.000631792    3.05175e-06
13.97    0.0434893    0.000630733    3.03788e-06
13.98    0.0434745    0.000629677    3.02409e-06
13.99    0.0434598    0.000628623    3.01036e-06
14    0.043445    0.000627572    2.99669e-06
14.01    0.0434303    0.000626523    2.98309e-06
14.02    0.0434157    0.000625476    2.96955e-06
14.03    0.043401    0.000624432    2.95608e-06
14.04    0.0433863    0.00062339    2.94267e-06
14.05    0.0433717    0.00062235    2.92933e-06
14.06    0.0433571    0.000621313    2.91605e-06
14.07    0.0433425    0.000620278    2.90283e-06
14.08    0.043328    0.000619245    2.88968e-06
14.09    0.0433134    0.000618215    2.87659e-06
14.1    0.0432989    0.000617187    2.86356e-06
14.11    0.0432844    0.000616162    2.85059e-06
14.12    0.0432699    0.000615138    2.83768e-06
14.13    0.0432554    0.000614117    2.82484e-06
14.14    0.043241    0.000613099    2.81206e-06
14.15    0.0432266    0.000612082    2.79933e-06
14.16    0.0432122    0.000611068    2.78667e-06
14.17    0.0431978    0.000610056    2.77407e-06
14.18    0.0431834    0.000609047    2.76152e-06
14.19    0.043169    0.000608039    2.74904e-06
14.2    0.0431547    0.000607034    2.73662e-06
14.21    0.0431404    0.000606032    2.72425e-06
14.22    0.0431261    0.000605031    2.71194e-06
14.23    0.0431118    0.000604033    2.69969e-06
14.24    0.0430976    0.000603037    2.6875e-06
14.25    0.0430833    0.000602043    2.67537e-06
14.26    0.0430691    0.000601051    2.6633e-06
14.27    0.0430549    0.000600062    2.65128e-06
14.28    0.0430407    0.000599075    2.63932e-06
14.29    0.0430265    0.00059809    2.62741e-06
14.3    0.0430124    0.000597107    2.61556e-06
14.31    0.0429983    0.000596126    2.60377e-06
14.32    0.0429842    0.000595148    2.59203e-06
14.33    0.0429701    0.000594171    2.58035e-06
14.34    0.042956    0.000593197    2.56872e-06
14.35    0.0429419    0.000592225    2.55715e-06
14.36    0.0429279    0.000591255    2.54564e-06
14.37    0.0429139    0.000590288    2.53417e-06
14.38    0.0428999    0.000589322    2.52276e-06
14.39    0.0428859    0.000588359    2.51141e-06
14.4    0.0428719    0.000587397    2.50011e-06
14.41    0.042858    0.000586438    2.48886e-06
14.42    0.0428441    0.000585481    2.47767e-06
14.43    0.0428302    0.000584526    2.46652e-06
14.44    0.0428163    0.000583573    2.45543e-06
14.45    0.0428024    0.000582623    2.4444e-06
14.46    0.0427885    0.000581674    2.43341e-06
14.47    0.0427747    0.000580727    2.42248e-06
14.48    0.0427609    0.000579783    2.41159e-06
14.49    0.0427471    0.000578841    2.40076e-06
14.5    0.0427333    0.0005779    2.38998e-06
14.51    0.0427195    0.000576962    2.37925e-06
14.52    0.0427058    0.000576026    2.36857e-06
14.53    0.0426921    0.000575092    2.35794e-06
14.54    0.0426784    0.000574159    2.34737e-06
14.55    0.0426647    0.000573229    2.33684e-06
14.56    0.042651    0.000572301    2.32636e-06
14.57    0.0426373    0.000571375    2.31593e-06
14.58    0.0426237    0.000570451    2.30554e-06
14.59    0.0426101    0.000569529    2.29521e-06
14.6    0.0425965    0.000568609    2.28493e-06
14.61    0.0425829    0.000567691    2.27469e-06
14.62    0.0425693    0.000566775    2.2645e-06
14.63    0.0425557    0.000565861    2.25436e-06
14.64    0.0425422    0.000564949    2.24427e-06
14.65    0.0425287    0.000564039    2.23422e-06
14.66    0.0425152    0.000563131    2.22422e-06
14.67    0.0425017    0.000562225    2.21427e-06
14.68    0.0424882    0.00056132    2.20437e-06
14.69    0.0424748    0.000560418    2.19451e-06
14.7    0.0424613    0.000559518    2.1847e-06
14.71    0.0424479    0.00055862    2.17493e-06
14.72    0.0424345    0.000557723    2.16521e-06
14.73    0.0424211    0.000556829    2.15553e-06
14.74    0.0424078    0.000555936    2.1459e-06
14.75    0.0423944    0.000555046    2.13632e-06
14.76    0.0423811    0.000554157    2.12677e-06
14.77    0.0423678    0.00055327    2.11728e-06
14.78    0.0423545    0.000552385    2.10783e-06
14.79    0.0423412    0.000551502    2.09842e-06
14.8    0.0423279    0.000550621    2.08906e-06
14.81    0.0423147    0.000549742    2.07974e-06
14.82    0.0423015    0.000548865    2.07046e-06
14.83    0.0422882    0.000547989    2.06123e-06
14.84    0.0422751    0.000547116    2.05204e-06
14.85    0.0422619    0.000546244    2.04289e-06
14.86    0.0422487    0.000545374    2.03378e-06
14.87    0.0422356    0.000544506    2.02472e-06
14.88    0.0422224    0.00054364    2.0157e-06
14.89    0.0422093    0.000542776    2.00672e-06
14.9    0.0421962    0.000541914    1.99779e-06
14.91    0.0421831    0.000541053    1.98889e-06
14.92    0.0421701    0.000540194    1.98004e-06
14.93    0.042157    0.000539337    1.97123e-06
14.94    0.042144    0.000538482    1.96246e-06
14.95    0.042131    0.000537629    1.95373e-06
14.96    0.042118    0.000536777    1.94504e-06
14.97    0.042105    0.000535928    1.93639e-06
14.98    0.042092    0.00053508    1.92778e-06
14.99    0.0420791    0.000534234    1.91921e-06


==> probab_laplace_delta1.000_tau1.000_mud05.txt <==
 #MC = 10000, #iT = 3, time = 1.66534
0    1    1    1
0.01    0.964645    0.974466    0.940016
0.02    0.931759    0.949914    0.885101
0.03    0.90109    0.926292    0.834694
0.04    0.872418    0.903553    0.788312
0.05    0.845552    0.881653    0.745537
0.06    0.820327    0.860549    0.706004
0.07    0.796595    0.840202    0.669394
0.08    0.774227    0.820576    0.635427
0.09    0.753109    0.801636    0.603855
0.1    0.733137    0.78335    0.57446
0.11    0.714222    0.765687    0.547049
0.12    0.69628    0.748619    0.521448
0.13    0.679239    0.732119    0.497503
0.14    0.663032    0.71616    0.475077
0.15    0.6476    0.70072    0.454044
0.16    0.632887    0.685776    0.434295
0.17    0.618845    0.671306    0.415727
0.18    0.605428    0.65729    0.39825
0.19    0.592597    0.643708    0.381783
0.2    0.580312    0.630544    0.366249
0.21    0.56854    0.617779    0.351582
0.22    0.557249    0.605397    0.337719
0.23    0.546411    0.593383    0.324603
0.24    0.535998    0.581723    0.312184
0.25    0.525986    0.570401    0.300413
0.26    0.516352    0.559406    0.289247
0.27    0.507075    0.548724    0.278648
0.28    0.498136    0.538344    0.268577
0.29    0.489516    0.528254    0.259001
0.3    0.481199    0.518443    0.24989
0.31    0.473168    0.508902    0.241214
0.32    0.46541    0.499619    0.232947
0.33    0.45791    0.490586    0.225064
0.34    0.450656    0.481794    0.217543
0.35    0.443636    0.473234    0.210362
0.36    0.436839    0.464898    0.203502
0.37    0.430254    0.456778    0.196944
0.38    0.423872    0.448867    0.190672
0.39    0.417682    0.441157    0.18467
0.4    0.411678    0.433642    0.178922
0.41    0.40585    0.426315    0.173416
0.42    0.400191    0.419171    0.168138
0.43    0.394693    0.412202    0.163077
0.44    0.38935    0.405403    0.158221
0.45    0.384155    0.398768    0.153559
0.46    0.379103    0.392293    0.149082
0.47    0.374187    0.385973    0.14478
0.48    0.369402    0.379801    0.140644
0.49    0.364743    0.373774    0.136668
0.5    0.360205    0.367887    0.132842
0.51    0.355783    0.362136    0.129159
0.52    0.351473    0.356517    0.125614
0.53    0.34727    0.351025    0.122198
0.54    0.343172    0.345657    0.118907
0.55    0.339173    0.34041    0.115735
0.56    0.33527    0.335278    0.112675
0.57    0.331461    0.33026    0.109724
0.58    0.327741    0.325351    0.106876
0.59    0.324107    0.320549    0.104126
0.6    0.320558    0.315851    0.101471
0.61    0.317088    0.311253    0.0989064
0.62    0.313697    0.306753    0.096428
0.63    0.310381    0.302348    0.0940322
0.64    0.307138    0.298035    0.0917157
0.65    0.303965    0.293812    0.0894752
0.66    0.300861    0.289676    0.0873074
0.67    0.297823    0.285625    0.0852095
0.68    0.294849    0.281656    0.0831786
0.69    0.291936    0.277768    0.081212
0.7    0.289084    0.273958    0.0793071
0.71    0.28629    0.270225    0.0774615
0.72    0.283553    0.266565    0.075673
0.73    0.28087    0.262977    0.0739391
0.74    0.278241    0.25946    0.072258
0.75    0.275663    0.256011    0.0706275
0.76    0.273135    0.252629    0.0690457
0.77    0.270656    0.249312    0.0675109
0.78    0.268225    0.246058    0.0660212
0.79    0.265839    0.242866    0.064575
0.8    0.263498    0.239734    0.0631707
0.81    0.2612    0.236661    0.0618068
0.82    0.258945    0.233645    0.0604818
0.83    0.25673    0.230685    0.0591943
0.84    0.254556    0.22778    0.057943
0.85    0.25242    0.224927    0.0567267
0.86    0.250323    0.222127    0.055544
0.87    0.248262    0.219377    0.0543939
0.88    0.246237    0.216676    0.0532752
0.89    0.244247    0.214024    0.0521869
0.9    0.242291    0.211419    0.0511278
0.91    0.240369    0.208859    0.0500971
0.92    0.238479    0.206345    0.0490937
0.93    0.23662    0.203875    0.0481168
0.94    0.234792    0.201447    0.0471655
0.95    0.232995    0.199061    0.046239
0.96    0.231226    0.196717    0.0453364
0.97    0.229486    0.194412    0.0444569
0.98    0.227774    0.192147    0.0435999
0.99    0.22609    0.189919    0.0427647
1    0.224432    0.187729    0.0419504
1.01    0.2228    0.185576    0.0411565
1.02    0.221193    0.183458    0.0403824
1.03    0.219611    0.181376    0.0396274
1.04    0.218054    0.179328    0.0388909
1.05    0.21652    0.177313    0.0381723
1.06    0.215009    0.175331    0.0374712
1.07    0.213521    0.17338    0.036787
1.08    0.212055    0.171462    0.0361192
1.09    0.21061    0.169574    0.0354673
1.1    0.209187    0.167716    0.0348307
1.11    0.207785    0.165887    0.0342092
1.12    0.206402    0.164088    0.0336022
1.13    0.20504    0.162316    0.0330093
1.14    0.203697    0.160573    0.0324301
1.15    0.202373    0.158856    0.0318642
1.16    0.201067    0.157166    0.0313112
1.17    0.19978    0.155502    0.0307708
1.18    0.19851    0.153863    0.0302426
1.19    0.197258    0.152249    0.0297262
1.2    0.196023    0.15066    0.0292214
1.21    0.194805    0.149095    0.0287278
1.22    0.193604    0.147553    0.0282451
1.23    0.192418    0.146034    0.0277729
1.24    0.191248    0.144538    0.0273111
1.25    0.190094    0.143064    0.0268593
1.26    0.188954    0.141611    0.0264173
1.27    0.18783    0.14018    0.0259848
1.28    0.18672    0.13877    0.0255615
1.29    0.185625    0.13738    0.0251473
1.3    0.184543    0.13601    0.0247418
1.31    0.183475    0.13466    0.0243448
1.32    0.182421    0.13333    0.0239561
1.33    0.18138    0.132018    0.0235755
1.34    0.180352    0.130725    0.0232028
1.35    0.179336    0.12945    0.0228378
1.36    0.178334    0.128193    0.0224803
1.37    0.177343    0.126954    0.02213
1.38    0.176365    0.125732    0.0217869
1.39    0.175398    0.124527    0.0214507
1.4    0.174443    0.123339    0.0211213
1.41    0.1735    0.122167    0.0207984
1.42    0.172567    0.121011    0.020482
1.43    0.171646    0.11987    0.0201718
1.44    0.170735    0.118746    0.0198678
1.45    0.169836    0.117636    0.0195697
1.46    0.168946    0.116542    0.0192774
1.47    0.168067    0.115462    0.0189909
1.48    0.167198    0.114396    0.0187098
1.49    0.166339    0.113345    0.0184342
1.5    0.16549    0.112308    0.0181638
1.51    0.16465    0.111284    0.0178986
1.52    0.163819    0.110274    0.0176385
1.53    0.162998    0.109277    0.0173832
1.54    0.162186    0.108293    0.0171328
1.55    0.161383    0.107321    0.016887
1.56    0.160589    0.106363    0.0166458
1.57    0.159804    0.105416    0.0164091
1.58    0.159027    0.104482    0.0161767
1.59    0.158258    0.10356    0.0159487
1.6    0.157498    0.102649    0.0157248
1.61    0.156746    0.10175    0.015505
1.62    0.156002    0.100862    0.0152891
1.63    0.155265    0.0999854    0.0150772
1.64    0.154537    0.0991198    0.0148691
1.65    0.153816    0.0982649    0.0146647
1.66    0.153103    0.0974207    0.0144639
1.67    0.152397    0.0965869    0.0142668
1.68    0.151698    0.0957633    0.0140731
1.69    0.151006    0.0949499    0.0138828
1.7    0.150322    0.0941464    0.0136958
1.71    0.149644    0.0933528    0.0135121
1.72    0.148973    0.0925687    0.0133316
1.73    0.14831    0.0917941    0.0131542
1.74    0.147652    0.0910288    0.0129799
1.75    0.147001    0.0902728    0.0128086
1.76    0.146357    0.0895257    0.0126402
1.77    0.145719    0.0887876    0.0124747
1.78    0.145087    0.0880582    0.012312
1.79    0.144462    0.0873374    0.012152
1.8    0.143842    0.0866251    0.0119947
1.81    0.143229    0.0859212    0.01184
1.82    0.142621    0.0852255    0.011688
1.83    0.14202    0.0845379    0.0115384
1.84    0.141424    0.0838583    0.0113914
1.85    0.140833    0.0831866    0.0112467
1.86    0.140248    0.0825226    0.0111044
1.87    0.139669    0.0818662    0.0109645
1.88    0.139095    0.0812173    0.0108268
1.89    0.138527    0.0805758    0.0106914
1.9    0.137963    0.0799416    0.0105582
1.91    0.137405    0.0793146    0.0104271
1.92    0.136852    0.0786947    0.0102981
1.93    0.136304    0.0780817    0.0101712
1.94    0.135762    0.0774756    0.0100463
1.95    0.135224    0.0768763    0.00992334
1.96    0.13469    0.0762836    0.00980236
1.97    0.134162    0.0756975    0.00968328
1.98    0.133638    0.0751179    0.00956607
1.99    0.133119    0.0745446    0.00945069
2    0.132605    0.0739777    0.00933711
2.01    0.132095    0.0734169    0.00922529
2.02    0.13159    0.0728623    0.0091152
2.03    0.131089    0.0723137    0.0090068
2.04    0.130592    0.071771    0.00890007
2.05    0.1301    0.0712342    0.00879497
2.06    0.129612    0.0707031    0.00869147
2.07    0.129128    0.0701778    0.00858954
2.08    0.128649    0.069658    0.00848915
2.09    0.128173    0.0691438    0.00839027
2.1    0.127702    0.0686351    0.00829288
2.11    0.127234    0.0681317    0.00819695
2.12    0.126771    0.0676336    0.00810245
2.13    0.126311    0.0671408    0.00800935
2.14    0.125855    0.0666532    0.00791762
2.15    0.125403    0.0661706    0.00782726
2.16    0.124954    0.065693    0.00773822
2.17    0.12451    0.0652205    0.00765048
2.18    0.124069    0.0647528    0.00756403
2.19    0.123631    0.0642899    0.00747883
2.2    0.123198    0.0638317    0.00739487
2.21    0.122767    0.0633783    0.00731212
2.22    0.122341    0.0629295    0.00723056
2.23    0.121917    0.0624853    0.00715018
2.24    0.121497    0.0620456    0.00707094
2.25    0.12108    0.0616103    0.00699284
2.26    0.120667    0.0611794    0.00691584
2.27    0.120257    0.0607529    0.00683993
2.28    0.11985    0.0603306    0.0067651
2.29    0.119447    0.0599125    0.00669132
2.3    0.119046    0.0594986    0.00661857
2.31    0.118649    0.0590888    0.00654684
2.32    0.118255    0.0586831    0.00647611
2.33    0.117864    0.0582814    0.00640636
2.34    0.117475    0.0578836    0.00633758
2.35    0.11709    0.0574898    0.00626974
2.36    0.116708    0.0570998    0.00620284
2.37    0.116329    0.0567136    0.00613685
2.38    0.115952    0.0563311    0.00607177
2.39    0.115579    0.0559524    0.00600757
2.4    0.115208    0.0555773    0.00594424
2.41    0.11484    0.0552058    0.00588177
2.42    0.114475    0.0548379    0.00582015
2.43    0.114112    0.0544735    0.00575935
2.44    0.113752    0.0541127    0.00569937
2.45    0.113395    0.0537552    0.00564018
2.46    0.113041    0.0534011    0.00558179
2.47    0.112689    0.0530504    0.00552417
2.48    0.11234    0.052703    0.00546732
2.49    0.111993    0.0523589    0.00541121
2.5    0.111648    0.052018    0.00535585
2.51    0.111307    0.0516803    0.0053012
2.52    0.110967    0.0513458    0.00524728
2.53    0.110631    0.0510143    0.00519405
2.54    0.110296    0.050686    0.00514152
2.55    0.109964    0.0503606    0.00508967
2.56    0.109634    0.0500383    0.00503849
2.57    0.109307    0.049719    0.00498797
2.58    0.108982    0.0494025    0.0049381
2.59    0.108659    0.049089    0.00488886
2.6    0.108339    0.0487783    0.00484025
2.61    0.108021    0.0484705    0.00479227
2.62    0.107705    0.0481655    0.00474489
2.63    0.107391    0.0478632    0.00469811
2.64    0.107079    0.0475636    0.00465192
2.65    0.10677    0.0472667    0.00460631
2.66    0.106462    0.0469725    0.00456127
2.67    0.106157    0.046681    0.0045168
2.68    0.105854    0.046392    0.00447288
2.69    0.105553    0.0461056    0.00442951
2.7    0.105254    0.0458218    0.00438667
2.71    0.104957    0.0455404    0.00434436
2.72    0.104662    0.0452616    0.00430258
2.73    0.104369    0.0449852    0.00426131
2.74    0.104077    0.0447112    0.00422054
2.75    0.103788    0.0444397    0.00418028
2.76    0.103501    0.0441705    0.0041405
2.77    0.103216    0.0439036    0.0041012
2.78    0.102932    0.0436391    0.00406239
2.79    0.102651    0.0433768    0.00402404
2.8    0.102371    0.0431169    0.00398615
2.81    0.102093    0.0428591    0.00394872
2.82    0.101817    0.0426036    0.00391174
2.83    0.101543    0.0423503    0.0038752
2.84    0.10127    0.0420991    0.00383909
2.85    0.100999    0.0418501    0.00380341
2.86    0.10073    0.0416032    0.00376816
2.87    0.100463    0.0413584    0.00373332
2.88    0.100198    0.0411157    0.0036989
2.89    0.0999337    0.040875    0.00366487
2.9    0.0996715    0.0406363    0.00363125
2.91    0.099411    0.0403997    0.00359802
2.92    0.0991521    0.040165    0.00356518
2.93    0.0988948    0.0399323    0.00353272
2.94    0.0986392    0.0397015    0.00350063
2.95    0.0983851    0.0394727    0.00346892
2.96    0.0981327    0.0392457    0.00343757
2.97    0.0978818    0.0390207    0.00340658
2.98    0.0976325    0.0387975    0.00337595
2.99    0.0973847    0.0385761    0.00334567
3    0.0971384    0.0383565    0.00331573
3.01    0.0968937    0.0381387    0.00328614
3.02    0.0966504    0.0379228    0.00325688
3.03    0.0964087    0.0377085    0.00322795
3.04    0.0961684    0.0374961    0.00319935
3.05    0.0959296    0.0372853    0.00317107
3.06    0.0956922    0.0370762    0.00314311
3.07    0.0954562    0.0368689    0.00311546
3.08    0.0952217    0.0366632    0.00308812
3.09    0.0949886    0.0364591    0.00306108
3.1    0.0947569    0.0362567    0.00303435
3.11    0.0945265    0.0360559    0.00300791
3.12    0.0942976    0.0358567    0.00298177
3.13    0.0940699    0.0356591    0.00295591
3.14    0.0938437    0.035463    0.00293034
3.15    0.0936187    0.0352685    0.00290505
3.16    0.0933951    0.0350756    0.00288003
3.17    0.0931728    0.0348841    0.00285529
3.18    0.0929518    0.0346942    0.00283082
3.19    0.0927321    0.0345057    0.00280662
3.2    0.0925137    0.0343188    0.00278267
3.21    0.0922965    0.0341332    0.00275899
3.22    0.0920806    0.0339492    0.00273556
3.23    0.0918659    0.0337665    0.00271238
3.24    0.0916525    0.0335853    0.00268945
3.25    0.0914403    0.0334055    0.00266677
3.26    0.0912293    0.033227    0.00264433
3.27    0.0910195    0.0330499    0.00262213
3.28    0.0908109    0.0328742    0.00260017
3.29    0.0906035    0.0326999    0.00257843
3.3    0.0903972    0.0325268    0.00255693
3.31    0.0901921    0.0323551    0.00253566
3.32    0.0899882    0.0321847    0.0025146
3.33    0.0897854    0.0320156    0.00249377
3.34    0.0895838    0.0318477    0.00247316
3.35    0.0893832    0.0316811    0.00245277
3.36    0.0891838    0.0315158    0.00243258
3.37    0.0889855    0.0313517    0.00241261
3.38    0.0887883    0.0311889    0.00239284
3.39    0.0885921    0.0310273    0.00237328
3.4    0.0883971    0.0308668    0.00235392
3.41    0.0882031    0.0307076    0.00233476
3.42    0.0880102    0.0305496    0.0023158
3.43    0.0878183    0.0303927    0.00229703
3.44    0.0876275    0.030237    0.00227845
3.45    0.0874377    0.0300824    0.00226006
3.46    0.0872489    0.029929    0.00224186
3.47    0.0870611    0.0297767    0.00222385
3.48    0.0868744    0.0296255    0.00220601
3.49    0.0866887    0.0294754    0.00218836
3.5    0.0865039    0.0293264    0.00217089
3.51    0.0863202    0.0291785    0.00215359
3.52    0.0861374    0.0290317    0.00213647
3.53    0.0859556    0.0288859    0.00211951
3.54    0.0857747    0.0287412    0.00210273
3.55    0.0855948    0.0285975    0.00208611
3.56    0.0854159    0.0284549    0.00206966
3.57    0.0852379    0.0283133    0.00205338
3.58    0.0850608    0.0281727    0.00203725
3.59    0.0848847    0.0280331    0.00202128
3.6    0.0847095    0.0278945    0.00200547
3.61    0.0845351    0.0277569    0.00198982
3.62    0.0843617    0.0276203    0.00197432
3.63    0.0841892    0.0274846    0.00195897
3.64    0.0840176    0.02735    0.00194378
3.65    0.0838469    0.0272162    0.00192873
3.66    0.083677    0.0270834    0.00191383
3.67    0.083508    0.0269515    0.00189907
3.68    0.0833399    0.0268206    0.00188445
3.69    0.0831726    0.0266906    0.00186998
3.7    0.0830062    0.0265614    0.00185564
3.71    0.0828406    0.0264332    0.00184145
3.72    0.0826759    0.0263059    0.00182739
3.73    0.0825119    0.0261795    0.00181346
3.74    0.0823489    0.0260539    0.00179967
3.75    0.0821866    0.0259292    0.00178601
3.76    0.0820251    0.0258053    0.00177248
3.77    0.0818645    0.0256824    0.00175908
3.78    0.0817046    0.0255602    0.00174581
3.79    0.0815456    0.0254389    0.00173266
3.8    0.0813873    0.0253184    0.00171963
3.81    0.0812298    0.0251988    0.00170673
3.82    0.0810731    0.0250799    0.00169395
3.83    0.0809172    0.0249619    0.00168129
3.84    0.080762    0.0248447    0.00166875
3.85    0.0806076    0.0247282    0.00165633
3.86    0.080454    0.0246126    0.00164402
3.87    0.0803011    0.0244977    0.00163182
3.88    0.0801489    0.0243836    0.00161974
3.89    0.0799975    0.0242703    0.00160777
3.9    0.0798468    0.0241577    0.00159591
3.91    0.0796969    0.0240459    0.00158417
3.92    0.0795476    0.0239348    0.00157253
3.93    0.0793991    0.0238245    0.00156099
3.94    0.0792513    0.0237149    0.00154956
3.95    0.0791042    0.023606    0.00153824
3.96    0.0789578    0.0234978    0.00152702
3.97    0.0788121    0.0233904    0.0015159
3.98    0.0786671    0.0232837    0.00150489
3.99    0.0785227    0.0231776    0.00149397
4    0.0783791    0.0230723    0.00148315
4.01    0.0782361    0.0229677    0.00147243
4.02    0.0780938    0.0228637    0.00146181
4.03    0.0779522    0.0227604    0.00145128
4.04    0.0778112    0.0226578    0.00144085
4.05    0.0776709    0.0225559    0.00143051
4.06    0.0775313    0.0224546    0.00142026
4.07    0.0773923    0.022354    0.00141011
4.08    0.0772539    0.022254    0.00140004
4.09    0.0771162    0.0221546    0.00139007
4.1    0.0769791    0.022056    0.00138018
4.11    0.0768427    0.0219579    0.00137038
4.12    0.0767069    0.0218605    0.00136067
4.13    0.0765717    0.0217637    0.00135105
4.14    0.0764371    0.0216675    0.0013415
4.15    0.0763031    0.0215719    0.00133205
4.16    0.0761698    0.0214769    0.00132267
4.17    0.076037    0.0213826    0.00131338
4.18    0.0759049    0.0212888    0.00130417
4.19    0.0757733    0.0211956    0.00129504
4.2    0.0756424    0.0211031    0.00128599
4.21    0.075512    0.0210111    0.00127701
4.22    0.0753822    0.0209196    0.00126812
4.23    0.075253    0.0208288    0.0012593
4.24    0.0751244    0.0207385    0.00125056
4.25    0.0749964    0.0206488    0.00124189
4.26    0.0748689    0.0205596    0.0012333
4.27    0.074742    0.020471    0.00122478
4.28    0.0746157    0.020383    0.00121634
4.29    0.0744899    0.0202955    0.00120797
4.3    0.0743646    0.0202085    0.00119967
4.31    0.07424    0.0201221    0.00119144
4.32    0.0741158    0.0200362    0.00118328
4.33    0.0739923    0.0199508    0.00117519
4.34    0.0738692    0.019866    0.00116716
4.35    0.0737467    0.0197817    0.00115921
4.36    0.0736247    0.0196979    0.00115132
4.37    0.0735033    0.0196146    0.0011435
4.38    0.0733824    0.0195318    0.00113575
4.39    0.073262    0.0194495    0.00112806
4.4    0.0731421    0.0193677    0.00112043
4.41    0.0730228    0.0192865    0.00111287
4.42    0.0729039    0.0192057    0.00110537
4.43    0.0727856    0.0191254    0.00109794
4.44    0.0726678    0.0190455    0.00109057
4.45    0.0725505    0.0189662    0.00108325
4.46    0.0724336    0.0188873    0.001076
4.47    0.0723173    0.018809    0.00106881
4.48    0.0722015    0.018731    0.00106168
4.49    0.0720862    0.0186536    0.00105461
4.5    0.0719713    0.0185766    0.00104759
4.51    0.0718569    0.0185001    0.00104063
4.52    0.0717431    0.018424    0.00103373
4.53    0.0716297    0.0183484    0.00102689
4.54    0.0715167    0.0182732    0.0010201
4.55    0.0714043    0.0181985    0.00101337
4.56    0.0712923    0.0181242    0.00100669
4.57    0.0711808    0.0180503    0.00100007
4.58    0.0710697    0.0179769    0.0009935
4.59    0.0709591    0.0179039    0.000986984
4.6    0.070849    0.0178313    0.000980521
4.61    0.0707393    0.0177592    0.00097411
4.62    0.0706301    0.0176875    0.000967751
4.63    0.0705213    0.0176162    0.000961443
4.64    0.070413    0.0175453    0.000955185
4.65    0.0703051    0.0174748    0.000948978
4.66    0.0701977    0.0174048    0.00094282
4.67    0.0700906    0.0173351    0.000936712
4.68    0.0699841    0.0172658    0.000930652
4.69    0.0698779    0.017197    0.000924641
4.7    0.0697722    0.0171285    0.000918677
4.71    0.069667    0.0170605    0.000912761
4.72    0.0695621    0.0169928    0.000906892
4.73    0.0694577    0.0169255    0.000901069
4.74    0.0693537    0.0168586    0.000895292
4.75    0.0692501    0.0167921    0.00088956
4.76    0.0691469    0.0167259    0.000883874
4.77    0.0690442    0.0166601    0.000878233
4.78    0.0689418    0.0165947    0.000872635
4.79    0.0688399    0.0165297    0.000867082
4.8    0.0687383    0.0164651    0.000861572
4.81    0.0686372    0.0164008    0.000856105
4.82    0.0685365    0.0163368    0.00085068
4.83    0.0684361    0.0162733    0.000845298
4.84    0.0683362    0.01621    0.000839957
4.85    0.0682367    0.0161472    0.000834658
4.86    0.0681375    0.0160847    0.0008294
4.87    0.0680387    0.0160225    0.000824183
4.88    0.0679404    0.0159607    0.000819006
4.89    0.0678424    0.0158992    0.000813868
4.9    0.0677448    0.0158381    0.000808771
4.91    0.0676475    0.0157773    0.000803712
4.92    0.0675507    0.0157169    0.000798692
4.93    0.0674542    0.0156567    0.000793711
4.94    0.0673581    0.015597    0.000788767
4.95    0.0672624    0.0155375    0.000783862
4.96    0.067167    0.0154784    0.000778993
4.97    0.067072    0.0154196    0.000774162
4.98    0.0669774    0.0153611    0.000769367
4.99    0.0668831    0.0153029    0.000764609
5    0.0667892    0.0152451    0.000759886
5.01    0.0666957    0.0151876    0.0007552
5.02    0.0666025    0.0151303    0.000750548
5.03    0.0665096    0.0150734    0.000745932
5.04    0.0664172    0.0150168    0.00074135
5.05    0.066325    0.0149605    0.000736803
5.06    0.0662332    0.0149046    0.00073229
5.07    0.0661418    0.0148489    0.000727811
5.08    0.0660507    0.0147935    0.000723365
5.09    0.06596    0.0147384    0.000718952
5.1    0.0658696    0.0146836    0.000714572
5.11    0.0657795    0.0146291    0.000710225
5.12    0.0656898    0.0145749    0.00070591
5.13    0.0656004    0.014521    0.000701626
5.14    0.0655113    0.0144674    0.000697375
5.15    0.0654226    0.0144141    0.000693155
5.16    0.0653342    0.014361    0.000688966
5.17    0.0652461    0.0143082    0.000684808
5.18    0.0651583    0.0142557    0.000680681
5.19    0.0650709    0.0142035    0.000676584
5.2    0.0649838    0.0141516    0.000672516
5.21    0.064897    0.0140999    0.000668479
5.22    0.0648106    0.0140485    0.000664471
5.23    0.0647244    0.0139974    0.000660493
5.24    0.0646386    0.0139465    0.000656543
5.25    0.0645531    0.013896    0.000652622
5.26    0.0644679    0.0138456    0.00064873
5.27    0.064383    0.0137956    0.000644866
5.28    0.0642984    0.0137458    0.00064103
5.29    0.0642141    0.0136962    0.000637221
5.3    0.0641301    0.0136469    0.00063344
5.31    0.0640464    0.0135979    0.000629687
5.32    0.0639631    0.0135491    0.00062596
5.33    0.06388    0.0135006    0.00062226
5.34    0.0637972    0.0134524    0.000618587
5.35    0.0637148    0.0134043    0.00061494
5.36    0.0636326    0.0133566    0.000611319
5.37    0.0635507    0.013309    0.000607724
5.38    0.0634691    0.0132618    0.000604155
5.39    0.0633878    0.0132147    0.000600611
5.4    0.0633068    0.0131679    0.000597092
5.41    0.0632261    0.0131214    0.000593598
5.42    0.0631456    0.013075    0.000590129
5.43    0.0630655    0.0130289    0.000586685
5.44    0.0629856    0.0129831    0.000583265
5.45    0.062906    0.0129375    0.000579869
5.46    0.0628267    0.0128921    0.000576497
5.47    0.0627476    0.0128469    0.000573149
5.48    0.0626689    0.012802    0.000569824
5.49    0.0625904    0.0127573    0.000566523
5.5    0.0625122    0.0127128    0.000563245
5.51    0.0624343    0.0126685    0.00055999
5.52    0.0623566    0.0126245    0.000556757
5.53    0.0622792    0.0125807    0.000553547
5.54    0.0622021    0.0125371    0.00055036
5.55    0.0621252    0.0124937    0.000547195
5.56    0.0620486    0.0124506    0.000544051
5.57    0.0619723    0.0124076    0.00054093
5.58    0.0618963    0.0123649    0.00053783
5.59    0.0618205    0.0123224    0.000534751
5.6    0.0617449    0.0122801    0.000531694
5.61    0.0616696    0.012238    0.000528658
5.62    0.0615946    0.0121961    0.000525643
5.63    0.0615198    0.0121544    0.000522649
5.64    0.0614453    0.0121129    0.000519675
5.65    0.0613711    0.0120717    0.000516722
5.66    0.0612971    0.0120306    0.000513788
5.67    0.0612233    0.0119897    0.000510875
5.68    0.0611498    0.011949    0.000507982
5.69    0.0610765    0.0119086    0.000505109
5.7    0.0610035    0.0118683    0.000502255
5.71    0.0609308    0.0118282    0.00049942
5.72    0.0608582    0.0117884    0.000496605
5.73    0.060786    0.0117487    0.000493809
5.74    0.0607139    0.0117092    0.000491032
5.75    0.0606421    0.0116699    0.000488274
5.76    0.0605706    0.0116308    0.000485534
5.77    0.0604993    0.0115918    0.000482813
5.78    0.0604282    0.0115531    0.00048011
5.79    0.0603573    0.0115146    0.000477426
5.8    0.0602867    0.0114762    0.000474759
5.81    0.0602164    0.011438    0.00047211
5.82    0.0601462    0.0114    0.000469479
5.83    0.0600763    0.0113622    0.000466866
5.84    0.0600066    0.0113246    0.00046427
5.85    0.0599372    0.0112871    0.000461692
5.86    0.059868    0.0112498    0.00045913
5.87    0.059799    0.0112127    0.000456586
5.88    0.0597302    0.0111758    0.000454059
5.89    0.0596617    0.0111391    0.000451548
5.9    0.0595934    0.0111025    0.000449054
5.91    0.0595253    0.0110661    0.000446577
5.92    0.0594574    0.0110299    0.000444116
5.93    0.0593897    0.0109938    0.000441671
5.94    0.0593223    0.0109579    0.000439243
5.95    0.0592551    0.0109222    0.00043683
5.96    0.0591881    0.0108867    0.000434433
5.97    0.0591213    0.0108513    0.000432052
5.98    0.0590547    0.0108161    0.000429687
5.99    0.0589884    0.010781    0.000427337
6    0.0589223    0.0107461    0.000425003
6.01    0.0588563    0.0107114    0.000422683
6.02    0.0587906    0.0106769    0.000420379
6.03    0.0587251    0.0106425    0.00041809
6.04    0.0586598    0.0106082    0.000415816
6.05    0.0585947    0.0105741    0.000413557
6.06    0.0585298    0.0105402    0.000411312
6.07    0.0584652    0.0105064    0.000409082
6.08    0.0584007    0.0104728    0.000406867
6.09    0.0583364    0.0104394    0.000404665
6.1    0.0582724    0.0104061    0.000402478
6.11    0.0582085    0.0103729    0.000400305
6.12    0.0581448    0.0103399    0.000398146
6.13    0.0580814    0.0103071    0.000396001
6.14    0.0580181    0.0102744    0.00039387
6.15    0.0579551    0.0102418    0.000391752
6.16    0.0578922    0.0102094    0.000389648
6.17    0.0578295    0.0101772    0.000387558
6.18    0.0577671    0.0101451    0.00038548
6.19    0.0577048    0.0101131    0.000383417
6.2    0.0576427    0.0100813    0.000381366
6.21    0.0575808    0.0100496    0.000379328
6.22    0.0575191    0.0100181    0.000377304
6.23    0.0574576    0.00998671    0.000375292
6.24    0.0573963    0.00995547    0.000373293
6.25    0.0573352    0.00992436    0.000371306
6.26    0.0572742    0.0098934    0.000369333
6.27    0.0572135    0.00986258    0.000367371
6.28    0.0571529    0.0098319    0.000365422
6.29    0.0570925    0.00980135    0.000363486
6.3    0.0570323    0.00977094    0.000361561
6.31    0.0569723    0.00974067    0.000359649
6.32    0.0569125    0.00971053    0.000357749
6.33    0.0568528    0.00968052    0.00035586
6.34    0.0567934    0.00965065    0.000353984
6.35    0.0567341    0.00962091    0.000352119
6.36    0.056675    0.00959131    0.000350266
6.37    0.0566161    0.00956183    0.000348425
6.38    0.0565573    0.00953249    0.000346595
6.39    0.0564988    0.00950327    0.000344776
6.4    0.0564404    0.00947419    0.000342969
6.41    0.0563822    0.00944523    0.000341173
6.42    0.0563241    0.0094164    0.000339388
6.43    0.0562663    0.0093877    0.000337614
6.44    0.0562086    0.00935912    0.000335852
6.45    0.056151    0.00933067    0.0003341
6.46    0.0560937    0.00930234    0.000332359
6.47    0.0560365    0.00927413    0.000330628
6.48    0.0559795    0.00924605    0.000328909
6.49    0.0559227    0.00921809    0.0003272
6.5    0.055866    0.00919026    0.000325501
6.51    0.0558095    0.00916254    0.000323813
6.52    0.0557532    0.00913494    0.000322135
6.53    0.055697    0.00910747    0.000320468
6.54    0.055641    0.00908011    0.000318811
6.55    0.0555852    0.00905287    0.000317164
6.56    0.0555295    0.00902575    0.000315527
6.57    0.055474    0.00899875    0.0003139
6.58    0.0554187    0.00897186    0.000312283
6.59    0.0553635    0.00894509    0.000310675
6.6    0.0553085    0.00891843    0.000309078
6.61    0.0552536    0.00889189    0.00030749
6.62    0.0551989    0.00886546    0.000305912
6.63    0.0551444    0.00883914    0.000304343
6.64    0.05509    0.00881293    0.000302784
6.65    0.0550358    0.00878684    0.000301235
6.66    0.0549817    0.00876086    0.000299694
6.67    0.0549278    0.00873499    0.000298163
6.68    0.0548741    0.00870923    0.000296642
6.69    0.0548205    0.00868358    0.000295129
6.7    0.054767    0.00865803    0.000293625
6.71    0.0547137    0.0086326    0.000292131
6.72    0.0546606    0.00860727    0.000290645
6.73    0.0546076    0.00858205    0.000289169
6.74    0.0545548    0.00855694    0.000287701
6.75    0.0545021    0.00853193    0.000286242
6.76    0.0544496    0.00850702    0.000284792
6.77    0.0543972    0.00848223    0.00028335
6.78    0.054345    0.00845753    0.000281917
6.79    0.0542929    0.00843294    0.000280493
6.8    0.054241    0.00840845    0.000279077
6.81    0.0541892    0.00838406    0.000277669
6.82    0.0541376    0.00835978    0.00027627
6.83    0.0540861    0.00833559    0.000274879
6.84    0.0540347    0.00831151    0.000273496
6.85    0.0539835    0.00828753    0.000272122
6.86    0.0539325    0.00826364    0.000270755
6.87    0.0538816    0.00823986    0.000269397
6.88    0.0538308    0.00821617    0.000268046
6.89    0.0537802    0.00819258    0.000266704
6.9    0.0537297    0.00816909    0.000265369
6.91    0.0536793    0.0081457    0.000264043
6.92    0.0536291    0.0081224    0.000262724
6.93    0.0535791    0.0080992    0.000261413
6.94    0.0535291    0.00807609    0.000260109
6.95    0.0534794    0.00805308    0.000258813
6.96    0.0534297    0.00803016    0.000257525
6.97    0.0533802    0.00800734    0.000256244
6.98    0.0533308    0.0079846    0.000254971
6.99    0.0532816    0.00796197    0.000253705
7    0.0532325    0.00793942    0.000252447
7.01    0.0531836    0.00791696    0.000251195
7.02    0.0531347    0.0078946    0.000249951
7.03    0.053086    0.00787233    0.000248715
7.04    0.0530375    0.00785015    0.000247485
7.05    0.0529891    0.00782805    0.000246263
7.06    0.0529408    0.00780605    0.000245047
7.07    0.0528926    0.00778414    0.000243839
7.08    0.0528446    0.00776231    0.000242638
7.09    0.0527967    0.00774057    0.000241443
7.1    0.0527489    0.00771892    0.000240256
7.11    0.0527013    0.00769736    0.000239075
7.12    0.0526538    0.00767588    0.000237901
7.13    0.0526064    0.00765449    0.000236734
7.14    0.0525591    0.00763318    0.000235573
7.15    0.052512    0.00761196    0.000234419
7.16    0.052465    0.00759082    0.000233272
7.17    0.0524182    0.00756977    0.000232131
7.18    0.0523714    0.0075488    0.000230997
7.19    0.0523248    0.00752792    0.000229869
7.2    0.0522783    0.00750712    0.000228748
7.21    0.052232    0.0074864    0.000227633
7.22    0.0521857    0.00746576    0.000226524
7.23    0.0521396    0.00744521    0.000225422
7.24    0.0520936    0.00742473    0.000224326
7.25    0.0520477    0.00740434    0.000223236
7.26    0.052002    0.00738402    0.000222153
7.27    0.0519564    0.00736379    0.000221075
7.28    0.0519109    0.00734364    0.000220004
7.29    0.0518655    0.00732356    0.000218938
7.3    0.0518202    0.00730357    0.000217879
7.31    0.0517751    0.00728365    0.000216826
7.32    0.0517301    0.00726381    0.000215778
7.33    0.0516852    0.00724405    0.000214737
7.34    0.0516404    0.00722436    0.000213701
7.35    0.0515957    0.00720475    0.000212671
7.36    0.0515512    0.00718522    0.000211647
7.37    0.0515067    0.00716577    0.000210629
7.38    0.0514624    0.00714639    0.000209616
7.39    0.0514182    0.00712708    0.000208609
7.4    0.0513741    0.00710785    0.000207607
7.41    0.0513301    0.00708869    0.000206612
7.42    0.0512863    0.00706961    0.000205621
7.43    0.0512426    0.0070506    0.000204637
7.44    0.0511989    0.00703167    0.000203657
7.45    0.0511554    0.00701281    0.000202684
7.46    0.051112    0.00699402    0.000201715
7.47    0.0510687    0.0069753    0.000200752
7.48    0.0510256    0.00695665    0.000199794
7.49    0.0509825    0.00693808    0.000198842
7.5    0.0509395    0.00691957    0.000197895
7.51    0.0508967    0.00690114    0.000196953
7.52    0.050854    0.00688278    0.000196016
7.53    0.0508113    0.00686449    0.000195085
7.54    0.0507688    0.00684626    0.000194158
7.55    0.0507264    0.00682811    0.000193237
7.56    0.0506841    0.00681003    0.000192321
7.57    0.050642    0.00679201    0.00019141
7.58    0.0505999    0.00677406    0.000190503
7.59    0.0505579    0.00675618    0.000189602
7.6    0.0505161    0.00673837    0.000188706
7.61    0.0504743    0.00672063    0.000187815
7.62    0.0504326    0.00670295    0.000186928
7.63    0.0503911    0.00668534    0.000186046
7.64    0.0503497    0.00666779    0.00018517
7.65    0.0503083    0.00665031    0.000184298
7.66    0.0502671    0.0066329    0.00018343
7.67    0.050226    0.00661555    0.000182568
7.68    0.050185    0.00659827    0.00018171
7.69    0.050144    0.00658105    0.000180857
7.7    0.0501032    0.0065639    0.000180008
7.71    0.0500625    0.00654681    0.000179164
7.72    0.0500219    0.00652978    0.000178324
7.73    0.0499814    0.00651282    0.00017749
7.74    0.049941    0.00649592    0.000176659
7.75    0.0499007    0.00647908    0.000175833
7.76    0.0498605    0.0064623    0.000175012
7.77    0.0498204    0.00644559    0.000174195
7.78    0.0497804    0.00642894    0.000173382
7.79    0.0497405    0.00641235    0.000172574
7.8    0.0497007    0.00639582    0.00017177
7.81    0.049661    0.00637935    0.000170971
7.82    0.0496214    0.00636295    0.000170175
7.83    0.0495818    0.0063466    0.000169385
7.84    0.0495424    0.00633031    0.000168598
7.85    0.0495031    0.00631409    0.000167815
7.86    0.0494639    0.00629792    0.000167037
7.87    0.0494248    0.00628181    0.000166263
7.88    0.0493858    0.00626576    0.000165493
7.89    0.0493468    0.00624977    0.000164727
7.9    0.049308    0.00623384    0.000163965
7.91    0.0492693    0.00621797    0.000163207
7.92    0.0492306    0.00620215    0.000162453
7.93    0.0491921    0.00618639    0.000161704
7.94    0.0491536    0.00617069    0.000160958
7.95    0.0491153    0.00615505    0.000160216
7.96    0.049077    0.00613946    0.000159478
7.97    0.0490388    0.00612393    0.000158744
7.98    0.0490007    0.00610845    0.000158014
7.99    0.0489628    0.00609304    0.000157288
8    0.0489249    0.00607767    0.000156565
8.01    0.0488871    0.00606236    0.000155847
8.02    0.0488493    0.00604711    0.000155132
8.03    0.0488117    0.00603191    0.000154421
8.04    0.0487742    0.00601677    0.000153714
8.05    0.0487367    0.00600168    0.00015301
8.06    0.0486994    0.00598664    0.00015231
8.07    0.0486621    0.00597166    0.000151614
8.08    0.048625    0.00595673    0.000150922
8.09    0.0485879    0.00594186    0.000150233
8.1    0.0485509    0.00592704    0.000149547
8.11    0.048514    0.00591227    0.000148866
8.12    0.0484772    0.00589755    0.000148188
8.13    0.0484404    0.00588289    0.000147513
8.14    0.0484038    0.00586828    0.000146842
8.15    0.0483672    0.00585372    0.000146174
8.16    0.0483308    0.00583921    0.00014551
8.17    0.0482944    0.00582475    0.00014485
8.18    0.0482581    0.00581034    0.000144192
8.19    0.0482219    0.00579599    0.000143539
8.2    0.0481858    0.00578168    0.000142888
8.21    0.0481497    0.00576743    0.000142241
8.22    0.0481138    0.00575322    0.000141598
8.23    0.0480779    0.00573907    0.000140957
8.24    0.0480421    0.00572497    0.00014032
8.25    0.0480064    0.00571091    0.000139687
8.26    0.0479708    0.0056969    0.000139056
8.27    0.0479353    0.00568295    0.000138429
8.28    0.0478999    0.00566904    0.000137805
8.29    0.0478645    0.00565518    0.000137184
8.3    0.0478292    0.00564137    0.000136567
8.31    0.047794    0.0056276    0.000135953
8.32    0.0477589    0.00561389    0.000135341
8.33    0.0477239    0.00560022    0.000134733
8.34    0.0476889    0.0055866    0.000134128
8.35    0.047654    0.00557303    0.000133527
8.36    0.0476192    0.0055595    0.000132928
8.37    0.0475845    0.00554602    0.000132332
8.38    0.0475499    0.00553259    0.00013174
8.39    0.0475154    0.0055192    0.00013115
8.4    0.0474809    0.00550586    0.000130563
8.41    0.0474465    0.00549257    0.00012998
8.42    0.0474122    0.00547932    0.000129399
8.43    0.0473779    0.00546612    0.000128822
8.44    0.0473438    0.00545296    0.000128247
8.45    0.0473097    0.00543985    0.000127675
8.46    0.0472757    0.00542678    0.000127106
8.47    0.0472418    0.00541376    0.00012654
8.48    0.047208    0.00540078    0.000125977
8.49    0.0471742    0.00538785    0.000125417
8.5    0.0471405    0.00537496    0.00012486
8.51    0.0471069    0.00536211    0.000124305
8.52    0.0470734    0.00534931    0.000123753
8.53    0.0470399    0.00533655    0.000123204
8.54    0.0470065    0.00532383    0.000122658
8.55    0.0469732    0.00531116    0.000122115
8.56    0.04694    0.00529853    0.000121574
8.57    0.0469068    0.00528594    0.000121036
8.58    0.0468738    0.0052734    0.000120501
8.59    0.0468408    0.0052609    0.000119968
8.6    0.0468078    0.00524844    0.000119438
8.61    0.046775    0.00523602    0.000118911
8.62    0.0467422    0.00522365    0.000118386
8.63    0.0467095    0.00521131    0.000117864
8.64    0.0466769    0.00519902    0.000117345
8.65    0.0466443    0.00518677    0.000116828
8.66    0.0466118    0.00517456    0.000116314
8.67    0.0465794    0.00516239    0.000115803
8.68    0.0465471    0.00515026    0.000115294
8.69    0.0465148    0.00513817    0.000114787
8.7    0.0464826    0.00512612    0.000114283
8.71    0.0464505    0.00511412    0.000113782
8.72    0.0464184    0.00510215    0.000113283
8.73    0.0463864    0.00509022    0.000112786
8.74    0.0463545    0.00507833    0.000112292
8.75    0.0463227    0.00506648    0.000111801
8.76    0.0462909    0.00505468    0.000111312
8.77    0.0462592    0.0050429    0.000110825
8.78    0.0462276    0.00503117    0.000110341
8.79    0.046196    0.00501948    0.000109859
8.8    0.0461645    0.00500783    0.00010938
8.81    0.0461331    0.00499621    0.000108903
8.82    0.0461017    0.00498463    0.000108428
8.83    0.0460705    0.0049731    0.000107955
8.84    0.0460392    0.00496159    0.000107485
8.85    0.0460081    0.00495013    0.000107018
8.86    0.045977    0.00493871    0.000106552
8.87    0.045946    0.00492732    0.000106089
8.88    0.0459151    0.00491597    0.000105628
8.89    0.0458842    0.00490465    0.00010517
8.9    0.0458534    0.00489338    0.000104713
8.91    0.0458227    0.00488214    0.000104259
8.92    0.045792    0.00487093    0.000103808
8.93    0.0457614    0.00485977    0.000103358
8.94    0.0457308    0.00484864    0.000102911
8.95    0.0457004    0.00483754    0.000102465
8.96    0.04567    0.00482648    0.000102022
8.97    0.0456396    0.00481546    0.000101581
8.98    0.0456093    0.00480447    0.000101143
8.99    0.0455791    0.00479352    0.000100706
9    0.045549    0.00478261    0.000100272
9.01    0.0455189    0.00477173    9.98393e-05
9.02    0.0454889    0.00476088    9.9409e-05
9.03    0.0454589    0.00475007    9.89809e-05
9.04    0.0454291    0.0047393    9.85549e-05
9.05    0.0453992    0.00472856    9.81309e-05
9.06    0.0453695    0.00471785    9.7709e-05
9.07    0.0453398    0.00470718    9.72891e-05
9.08    0.0453102    0.00469654    9.68713e-05
9.09    0.0452806    0.00468594    9.64555e-05
9.1    0.0452511    0.00467537    9.60417e-05
9.11    0.0452216    0.00466483    9.563e-05
9.12    0.0451923    0.00465433    9.52202e-05
9.13    0.045163    0.00464386    9.48124e-05
9.14    0.0451337    0.00463343    9.44065e-05
9.15    0.0451045    0.00462302    9.40027e-05
9.16    0.0450754    0.00461266    9.36008e-05
9.17    0.0450463    0.00460232    9.32008e-05
9.18    0.0450173    0.00459202    9.28027e-05
9.19    0.0449884    0.00458175    9.24066e-05
9.2    0.0449595    0.00457151    9.20124e-05
9.21    0.0449307    0.0045613    9.162e-05
9.22    0.0449019    0.00455113    9.12296e-05
9.23    0.0448732    0.00454099    9.0841e-05
9.24    0.0448446    0.00453088    9.04543e-05
9.25    0.044816    0.0045208    9.00694e-05
9.26    0.0447875    0.00451076    8.96864e-05
9.27    0.044759    0.00450074    8.93053e-05
9.28    0.0447306    0.00449076    8.89259e-05
9.29    0.0447022    0.00448081    8.85484e-05
9.3    0.044674    0.00447089    8.81727e-05
9.31    0.0446457    0.004461    8.77987e-05
9.32    0.0446176    0.00445115    8.74266e-05
9.33    0.0445895    0.00444132    8.70562e-05
9.34    0.0445614    0.00443152    8.66876e-05
9.35    0.0445334    0.00442176    8.63207e-05
9.36    0.0445055    0.00441202    8.59556e-05
9.37    0.0444776    0.00440232    8.55923e-05
9.38    0.0444498    0.00439264    8.52306e-05
9.39    0.0444221    0.004383    8.48707e-05
9.4    0.0443944    0.00437338    8.45125e-05
9.41    0.0443667    0.0043638    8.4156e-05
9.42    0.0443391    0.00435424    8.38012e-05
9.43    0.0443116    0.00434472    8.3448e-05
9.44    0.0442841    0.00433522    8.30966e-05
9.45    0.0442567    0.00432576    8.27468e-05
9.46    0.0442294    0.00431632    8.23986e-05
9.47    0.0442021    0.00430691    8.20521e-05
9.48    0.0441748    0.00429753    8.17072e-05
9.49    0.0441476    0.00428818    8.1364e-05
9.5    0.0441205    0.00427886    8.10224e-05
9.51    0.0440934    0.00426957    8.06824e-05
9.52    0.0440664    0.0042603    8.0344e-05
9.53    0.0440394    0.00425107    8.00071e-05
9.54    0.0440125    0.00424186    7.96719e-05
9.55    0.0439856    0.00423268    7.93383e-05
9.56    0.0439588    0.00422353    7.90062e-05
9.57    0.0439321    0.00421441    7.86756e-05
9.58    0.0439054    0.00420531    7.83467e-05
9.59    0.0438787    0.00419624    7.80192e-05
9.6    0.0438521    0.0041872    7.76933e-05
9.61    0.0438256    0.00417819    7.7369e-05
9.62    0.0437991    0.00416921    7.70461e-05
9.63    0.0437727    0.00416025    7.67247e-05
9.64    0.0437463    0.00415132    7.64049e-05
9.65    0.04372    0.00414241    7.60866e-05
9.66    0.0436937    0.00413354    7.57697e-05
9.67    0.0436675    0.00412469    7.54543e-05
9.68    0.0436414    0.00411586    7.51404e-05
9.69    0.0436153    0.00410707    7.48279e-05
9.7    0.0435892    0.0040983    7.4517e-05
9.71    0.0435632    0.00408956    7.42074e-05
9.72    0.0435372    0.00408084    7.38993e-05
9.73    0.0435113    0.00407215    7.35926e-05
9.74    0.0434855    0.00406348    7.32874e-05
9.75    0.0434597    0.00405484    7.29835e-05
9.76    0.0434339    0.00404623    7.26811e-05
9.77    0.0434082    0.00403764    7.23801e-05
9.78    0.0433826    0.00402908    7.20804e-05
9.79    0.043357    0.00402055    7.17822e-05
9.8    0.0433315    0.00401204    7.14853e-05
9.81    0.043306    0.00400355    7.11899e-05
9.82    0.0432805    0.00399509    7.08957e-05
9.83    0.0432551    0.00398666    7.0603e-05
9.84    0.0432298    0.00397825    7.03116e-05
9.85    0.0432045    0.00396987    7.00215e-05
9.86    0.0431793    0.00396151    6.97328e-05
9.87    0.0431541    0.00395317    6.94454e-05
9.88    0.0431289    0.00394486    6.91593e-05
9.89    0.0431038    0.00393658    6.88745e-05
9.9    0.0430788    0.00392832    6.85911e-05
9.91    0.0430538    0.00392008    6.83089e-05
9.92    0.0430289    0.00391187    6.80281e-05
9.93    0.043004    0.00390368    6.77485e-05
9.94    0.0429791    0.00389552    6.74702e-05
9.95    0.0429543    0.00388738    6.71932e-05
9.96    0.0429296    0.00387926    6.69175e-05
9.97    0.0429049    0.00387117    6.6643e-05
9.98    0.0428802    0.0038631    6.63698e-05
9.99    0.0428556    0.00385506    6.60978e-05
10    0.042831    0.00384704    6.58271e-05
10.01    0.0428065    0.00383904    6.55576e-05
10.02    0.0427821    0.00383107    6.52894e-05
10.03    0.0427577    0.00382312    6.50223e-05
10.04    0.0427333    0.00381519    6.47565e-05
10.05    0.042709    0.00380729    6.44919e-05
10.06    0.0426847    0.00379941    6.42285e-05
10.07    0.0426605    0.00379155    6.39663e-05
10.08    0.0426363    0.00378371    6.37053e-05
10.09    0.0426122    0.0037759    6.34455e-05
10.1    0.0425881    0.00376811    6.31869e-05
10.11    0.042564    0.00376035    6.29294e-05
10.12    0.04254    0.0037526    6.26731e-05
10.13    0.0425161    0.00374488    6.2418e-05
10.14    0.0424922    0.00373718    6.2164e-05
10.15    0.0424683    0.0037295    6.19112e-05
10.16    0.0424445    0.00372185    6.16595e-05
10.17    0.0424207    0.00371422    6.1409e-05
10.18    0.042397    0.0037066    6.11595e-05
10.19    0.0423733    0.00369902    6.09113e-05
10.2    0.0423497    0.00369145    6.06641e-05
10.21    0.0423261    0.0036839    6.04181e-05
10.22    0.0423026    0.00367638    6.01731e-05
10.23    0.0422791    0.00366888    5.99293e-05
10.24    0.0422556    0.0036614    5.96866e-05
10.25    0.0422322    0.00365394    5.9445e-05
10.26    0.0422089    0.0036465    5.92044e-05
10.27    0.0421856    0.00363908    5.89649e-05
10.28    0.0421623    0.00363169    5.87266e-05
10.29    0.0421391    0.00362431    5.84892e-05
10.3    0.0421159    0.00361696    5.8253e-05
10.31    0.0420927    0.00360963    5.80178e-05
10.32    0.0420696    0.00360232    5.77837e-05
10.33    0.0420466    0.00359503    5.75506e-05
10.34    0.0420236    0.00358776    5.73185e-05
10.35    0.0420006    0.00358051    5.70875e-05
10.36    0.0419777    0.00357328    5.68576e-05
10.37    0.0419548    0.00356607    5.66286e-05
10.38    0.041932    0.00355888    5.64007e-05
10.39    0.0419092    0.00355172    5.61738e-05
10.4    0.0418864    0.00354457    5.5948e-05
10.41    0.0418637    0.00353744    5.57231e-05
10.42    0.041841    0.00353034    5.54992e-05
10.43    0.0418184    0.00352325    5.52763e-05
10.44    0.0417958    0.00351618    5.50545e-05
10.45    0.0417733    0.00350914    5.48336e-05
10.46    0.0417508    0.00350211    5.46137e-05
10.47    0.0417283    0.0034951    5.43947e-05
10.48    0.0417059    0.00348811    5.41768e-05
10.49    0.0416835    0.00348115    5.39598e-05
10.5    0.0416612    0.0034742    5.37438e-05
10.51    0.0416389    0.00346727    5.35287e-05
10.52    0.0416167    0.00346036    5.33146e-05
10.53    0.0415944    0.00345347    5.31015e-05
10.54    0.0415723    0.0034466    5.28892e-05
10.55    0.0415501    0.00343975    5.2678e-05
10.56    0.0415281    0.00343291    5.24676e-05
10.57    0.041506    0.0034261    5.22582e-05
10.58    0.041484    0.0034193    5.20497e-05
10.59    0.041462    0.00341253    5.18422e-05
10.6    0.0414401    0.00340577    5.16355e-05
10.61    0.0414182    0.00339903    5.14298e-05
10.62    0.0413964    0.00339231    5.1225e-05
10.63    0.0413746    0.00338561    5.10211e-05
10.64    0.0413528    0.00337893    5.08181e-05
10.65    0.0413311    0.00337227    5.06159e-05
10.66    0.0413094    0.00336562    5.04147e-05
10.67    0.0412878    0.00335899    5.02143e-05
10.68    0.0412662    0.00335238    5.00149e-05
10.69    0.0412446    0.00334579    4.98163e-05
10.7    0.0412231    0.00333922    4.96186e-05
10.71    0.0412016    0.00333267    4.94217e-05
10.72    0.0411801    0.00332613    4.92257e-05
10.73    0.0411587    0.00331961    4.90306e-05
10.74    0.0411373    0.00331311    4.88363e-05
10.75    0.041116    0.00330663    4.86429e-05
10.76    0.0410947    0.00330016    4.84503e-05
10.77    0.0410735    0.00329372    4.82586e-05
10.78    0.0410522    0.00328729    4.80677e-05
10.79    0.0410311    0.00328087    4.78777e-05
10.8    0.0410099    0.00327448    4.76885e-05
10.81    0.0409888    0.0032681    4.75001e-05
10.82    0.0409677    0.00326174    4.73125e-05
10.83    0.0409467    0.0032554    4.71257e-05
10.84    0.0409257    0.00324907    4.69398e-05
10.85    0.0409048    0.00324277    4.67547e-05
10.86    0.0408839    0.00323648    4.65703e-05
10.87    0.040863    0.0032302    4.63868e-05
10.88    0.0408421    0.00322394    4.62041e-05
10.89    0.0408213    0.0032177    4.60222e-05
10.9    0.0408006    0.00321148    4.5841e-05
10.91    0.0407798    0.00320528    4.56607e-05
10.92    0.0407592    0.00319909    4.54811e-05
10.93    0.0407385    0.00319291    4.53023e-05
10.94    0.0407179    0.00318676    4.51243e-05
10.95    0.0406973    0.00318062    4.49471e-05
10.96    0.0406768    0.0031745    4.47706e-05
10.97    0.0406562    0.00316839    4.45949e-05
10.98    0.0406358    0.0031623    4.442e-05
10.99    0.0406153    0.00315623    4.42458e-05
11    0.0405949    0.00315017    4.40723e-05
11.01    0.0405746    0.00314413    4.38996e-05
11.02    0.0405543    0.0031381    4.37277e-05
11.03    0.040534    0.00313209    4.35565e-05
11.04    0.0405137    0.0031261    4.33861e-05
11.05    0.0404935    0.00312012    4.32163e-05
11.06    0.0404733    0.00311416    4.30474e-05
11.07    0.0404531    0.00310822    4.28791e-05
11.08    0.040433    0.00310229    4.27116e-05
11.09    0.040413    0.00309638    4.25448e-05
11.1    0.0403929    0.00309048    4.23787e-05
11.11    0.0403729    0.0030846    4.22133e-05
11.12    0.0403529    0.00307873    4.20486e-05
11.13    0.040333    0.00307288    4.18846e-05
11.14    0.0403131    0.00306705    4.17214e-05
11.15    0.0402932    0.00306123    4.15588e-05
11.16    0.0402734    0.00305542    4.1397e-05
11.17    0.0402536    0.00304963    4.12358e-05
11.18    0.0402338    0.00304386    4.10753e-05
11.19    0.0402141    0.0030381    4.09156e-05
11.2    0.0401944    0.00303236    4.07565e-05
11.21    0.0401747    0.00302663    4.0598e-05
11.22    0.0401551    0.00302092    4.04403e-05
11.23    0.0401355    0.00301522    4.02832e-05
11.24    0.040116    0.00300954    4.01268e-05
11.25    0.0400964    0.00300387    3.99711e-05
11.26    0.0400769    0.00299822    3.98161e-05
11.27    0.0400575    0.00299258    3.96617e-05
11.28    0.0400381    0.00298695    3.95079e-05
11.29    0.0400187    0.00298135    3.93548e-05
11.3    0.0399993    0.00297575    3.92024e-05
11.31    0.03998    0.00297017    3.90506e-05
11.32    0.0399607    0.00296461    3.88995e-05
11.33    0.0399414    0.00295906    3.8749e-05
11.34    0.0399222    0.00295352    3.85991e-05
11.35    0.039903    0.002948    3.84499e-05
11.36    0.0398838    0.00294249    3.83013e-05
11.37    0.0398647    0.002937    3.81534e-05
11.38    0.0398456    0.00293152    3.80061e-05
11.39    0.0398266    0.00292606    3.78594e-05
11.4    0.0398075    0.00292061    3.77133e-05
11.41    0.0397885    0.00291517    3.75678e-05
11.42    0.0397696    0.00290975    3.7423e-05
11.43    0.0397506    0.00290434    3.72788e-05
11.44    0.0397317    0.00289895    3.71352e-05
11.45    0.0397129    0.00289357    3.69921e-05
11.46    0.039694    0.00288821    3.68497e-05
11.47    0.0396752    0.00288285    3.67079e-05
11.48    0.0396565    0.00287752    3.65667e-05
11.49    0.0396377    0.00287219    3.64261e-05
11.5    0.039619    0.00286688    3.62861e-05
11.51    0.0396003    0.00286158    3.61467e-05
11.52    0.0395817    0.0028563    3.60079e-05
11.53    0.0395631    0.00285103    3.58696e-05
11.54    0.0395445    0.00284577    3.5732e-05
11.55    0.0395259    0.00284053    3.55949e-05
11.56    0.0395074    0.0028353    3.54584e-05
11.57    0.0394889    0.00283009    3.53225e-05
11.58    0.0394705    0.00282488    3.51871e-05
11.59    0.0394521    0.00281969    3.50523e-05
11.6    0.0394337    0.00281452    3.49181e-05
11.61    0.0394153    0.00280936    3.47844e-05
11.62    0.039397    0.00280421    3.46513e-05
11.63    0.0393787    0.00279907    3.45188e-05
11.64    0.0393604    0.00279395    3.43868e-05
11.65    0.0393421    0.00278884    3.42554e-05
11.66    0.0393239    0.00278374    3.41245e-05
11.67    0.0393058    0.00277865    3.39941e-05
11.68    0.0392876    0.00277358    3.38644e-05
11.69    0.0392695    0.00276852    3.37351e-05
11.7    0.0392514    0.00276348    3.36064e-05
11.71    0.0392333    0.00275845    3.34783e-05
11.72    0.0392153    0.00275343    3.33506e-05
11.73    0.0391973    0.00274842    3.32235e-05
11.74    0.0391793    0.00274342    3.3097e-05
11.75    0.0391614    0.00273844    3.29709e-05
11.76    0.0391435    0.00273347    3.28454e-05
11.77    0.0391256    0.00272851    3.27204e-05
11.78    0.0391077    0.00272357    3.2596e-05
11.79    0.0390899    0.00271864    3.2472e-05
11.8    0.0390721    0.00271372    3.23486e-05
11.81    0.0390544    0.00270881    3.22257e-05
11.82    0.0390366    0.00270391    3.21033e-05
11.83    0.0390189    0.00269903    3.19814e-05
11.84    0.0390013    0.00269416    3.186e-05
11.85    0.0389836    0.0026893    3.17391e-05
11.86    0.038966    0.00268446    3.16187e-05
11.87    0.0389484    0.00267962    3.14988e-05
11.88    0.0389308    0.0026748    3.13794e-05
11.89    0.0389133    0.00266999    3.12605e-05
11.9    0.0388958    0.00266519    3.11421e-05
11.91    0.0388783    0.00266041    3.10242e-05
11.92    0.0388609    0.00265563    3.09068e-05
11.93    0.0388435    0.00265087    3.07899e-05
11.94    0.0388261    0.00264612    3.06734e-05
11.95    0.0388087    0.00264138    3.05575e-05
11.96    0.0387914    0.00263665    3.0442e-05
11.97    0.0387741    0.00263194    3.0327e-05
11.98    0.0387568    0.00262723    3.02124e-05
11.99    0.0387396    0.00262254    3.00984e-05
12    0.0387223    0.00261786    2.99848e-05
12.01    0.0387051    0.00261319    2.98717e-05
12.02    0.038688    0.00260854    2.9759e-05
12.03    0.0386708    0.00260389    2.96468e-05
12.04    0.0386537    0.00259926    2.95351e-05
12.05    0.0386366    0.00259463    2.94238e-05
12.06    0.0386196    0.00259002    2.9313e-05
12.07    0.0386026    0.00258542    2.92026e-05
12.08    0.0385856    0.00258083    2.90927e-05
12.09    0.0385686    0.00257626    2.89833e-05
12.1    0.0385517    0.00257169    2.88743e-05
12.11    0.0385347    0.00256714    2.87657e-05
12.12    0.0385178    0.00256259    2.86576e-05
12.13    0.038501    0.00255806    2.855e-05
12.14    0.0384842    0.00255354    2.84428e-05
12.15    0.0384673    0.00254903    2.8336e-05
12.16    0.0384506    0.00254453    2.82296e-05
12.17    0.0384338    0.00254004    2.81237e-05
12.18    0.0384171    0.00253556    2.80183e-05
12.19    0.0384004    0.0025311    2.79132e-05
12.2    0.0383837    0.00252664    2.78086e-05
12.21    0.0383671    0.0025222    2.77044e-05
12.22    0.0383504    0.00251776    2.76007e-05
12.23    0.0383338    0.00251334    2.74973e-05
12.24    0.0383173    0.00250893    2.73944e-05
12.25    0.0383007    0.00250453    2.72919e-05
12.26    0.0382842    0.00250014    2.71899e-05
12.27    0.0382677    0.00249576    2.70882e-05
12.28    0.0382513    0.00249139    2.6987e-05
12.29    0.0382348    0.00248703    2.68861e-05
12.3    0.0382184    0.00248268    2.67857e-05
12.31    0.038202    0.00247834    2.66857e-05
12.32    0.0381857    0.00247401    2.65861e-05
12.33    0.0381693    0.0024697    2.64869e-05
12.34    0.038153    0.00246539    2.63881e-05
12.35    0.0381367    0.00246109    2.62897e-05
12.36    0.0381205    0.00245681    2.61917e-05
12.37    0.0381043    0.00245253    2.60941e-05
12.38    0.038088    0.00244827    2.5997e-05
12.39    0.0380719    0.00244401    2.59001e-05
12.4    0.0380557    0.00243977    2.58037e-05
12.41    0.0380396    0.00243553    2.57077e-05
12.42    0.0380235    0.00243131    2.56121e-05
12.43    0.0380074    0.00242709    2.55169e-05
12.44    0.0379913    0.00242289    2.5422e-05
12.45    0.0379753    0.0024187    2.53275e-05
12.46    0.0379593    0.00241451    2.52334e-05
12.47    0.0379433    0.00241034    2.51397e-05
12.48    0.0379274    0.00240617    2.50464e-05
12.49    0.0379115    0.00240202    2.49535e-05
12.5    0.0378955    0.00239787    2.48609e-05
12.51    0.0378797    0.00239374    2.47687e-05
12.52    0.0378638    0.00238962    2.46769e-05
12.53    0.037848    0.0023855    2.45854e-05
12.54    0.0378322    0.0023814    2.44943e-05
12.55    0.0378164    0.0023773    2.44036e-05
12.56    0.0378006    0.00237322    2.43132e-05
12.57    0.0377849    0.00236914    2.42233e-05
12.58    0.0377692    0.00236507    2.41336e-05
12.59    0.0377535    0.00236102    2.40444e-05
12.6    0.0377379    0.00235697    2.39555e-05
12.61    0.0377222    0.00235293    2.38669e-05
12.62    0.0377066    0.00234891    2.37787e-05
12.63    0.037691    0.00234489    2.36909e-05
12.64    0.0376755    0.00234088    2.36034e-05
12.65    0.0376599    0.00233688    2.35162e-05
12.66    0.0376444    0.00233289    2.34295e-05
12.67    0.0376289    0.00232891    2.3343e-05
12.68    0.0376134    0.00232494    2.32569e-05
12.69    0.037598    0.00232098    2.31712e-05
12.7    0.0375826    0.00231702    2.30858e-05
12.71    0.0375672    0.00231308    2.30007e-05
12.72    0.0375518    0.00230915    2.2916e-05
12.73    0.0375365    0.00230522    2.28316e-05
12.74    0.0375211    0.00230131    2.27476e-05
12.75    0.0375058    0.0022974    2.26639e-05
12.76    0.0374906    0.0022935    2.25805e-05
12.77    0.0374753    0.00228961    2.24975e-05
12.78    0.0374601    0.00228574    2.24148e-05
12.79    0.0374449    0.00228187    2.23324e-05
12.8    0.0374297    0.002278    2.22504e-05
12.81    0.0374145    0.00227415    2.21687e-05
12.82    0.0373994    0.00227031    2.20873e-05
12.83    0.0373843    0.00226648    2.20062e-05
12.84    0.0373692    0.00226265    2.19255e-05
12.85    0.0373541    0.00225883    2.1845e-05
12.86    0.037339    0.00225503    2.17649e-05
12.87    0.037324    0.00225123    2.16852e-05
12.88    0.037309    0.00224744    2.16057e-05
12.89    0.037294    0.00224366    2.15266e-05
12.9    0.0372791    0.00223989    2.14477e-05
12.91    0.0372641    0.00223612    2.13692e-05
12.92    0.0372492    0.00223237    2.1291e-05
12.93    0.0372343    0.00222862    2.12131e-05
12.94    0.0372195    0.00222489    2.11355e-05
12.95    0.0372046    0.00222116    2.10582e-05
12.96    0.0371898    0.00221744    2.09813e-05
12.97    0.037175    0.00221372    2.09046e-05
12.98    0.0371602    0.00221002    2.08282e-05
12.99    0.0371455    0.00220633    2.07522e-05
13    0.0371307    0.00220264    2.06764e-05
13.01    0.037116    0.00219896    2.0601e-05
13.02    0.0371013    0.0021953    2.05258e-05
13.03    0.0370867    0.00219163    2.0451e-05
13.04    0.037072    0.00218798    2.03764e-05
13.05    0.0370574    0.00218434    2.03021e-05
13.06    0.0370428    0.0021807    2.02281e-05
13.07    0.0370282    0.00217708    2.01545e-05
13.08    0.0370136    0.00217346    2.00811e-05
13.09    0.0369991    0.00216985    2.0008e-05
13.1    0.0369846    0.00216624    1.99352e-05
13.11    0.0369701    0.00216265    1.98626e-05
13.12    0.0369556    0.00215906    1.97904e-05
13.13    0.0369412    0.00215549    1.97184e-05
13.14    0.0369267    0.00215192    1.96468e-05
13.15    0.0369123    0.00214836    1.95754e-05
13.16    0.0368979    0.0021448    1.95043e-05
13.17    0.0368836    0.00214126    1.94334e-05
13.18    0.0368692    0.00213772    1.93629e-05
13.19    0.0368549    0.00213419    1.92926e-05
13.2    0.0368406    0.00213067    1.92226e-05
13.21    0.0368263    0.00212716    1.91529e-05
13.22    0.0368121    0.00212365    1.90835e-05
13.23    0.0367978    0.00212015    1.90143e-05
13.24    0.0367836    0.00211667    1.89454e-05
13.25    0.0367694    0.00211318    1.88768e-05
13.26    0.0367552    0.00210971    1.88084e-05
13.27    0.0367411    0.00210624    1.87403e-05
13.28    0.0367269    0.00210279    1.86725e-05
13.29    0.0367128    0.00209934    1.86049e-05
13.3    0.0366987    0.00209589    1.85376e-05
13.31    0.0366847    0.00209246    1.84706e-05
13.32    0.0366706    0.00208903    1.84038e-05
13.33    0.0366566    0.00208561    1.83373e-05
13.34    0.0366426    0.0020822    1.82711e-05
13.35    0.0366286    0.0020788    1.82051e-05
13.36    0.0366146    0.0020754    1.81394e-05
13.37    0.0366006    0.00207201    1.80739e-05
13.38    0.0365867    0.00206863    1.80087e-05
13.39    0.0365728    0.00206526    1.79437e-05
13.4    0.0365589    0.00206189    1.7879e-05
13.41    0.036545    0.00205854    1.78146e-05
13.42    0.0365312    0.00205518    1.77504e-05
13.43    0.0365174    0.00205184    1.76864e-05
13.44    0.0365036    0.00204851    1.76227e-05
13.45    0.0364898    0.00204518    1.75592e-05
13.46    0.036476    0.00204186    1.7496e-05
13.47    0.0364622    0.00203854    1.74331e-05
13.48    0.0364485    0.00203524    1.73704e-05
13.49    0.0364348    0.00203194    1.73079e-05
13.5    0.0364211    0.00202865    1.72456e-05
13.51    0.0364074    0.00202536    1.71837e-05
13.52    0.0363938    0.00202208    1.71219e-05
13.53    0.0363802    0.00201881    1.70604e-05
13.54    0.0363665    0.00201555    1.69991e-05
13.55    0.036353    0.0020123    1.69381e-05
13.56    0.0363394    0.00200905    1.68773e-05
13.57    0.0363258    0.00200581    1.68168e-05
13.58    0.0363123    0.00200257    1.67564e-05
13.59    0.0362988    0.00199935    1.66964e-05
13.6    0.0362853    0.00199613    1.66365e-05
13.61    0.0362718    0.00199292    1.65769e-05
13.62    0.0362584    0.00198971    1.65175e-05
13.63    0.0362449    0.00198651    1.64583e-05
13.64    0.0362315    0.00198332    1.63994e-05
13.65    0.0362181    0.00198014    1.63407e-05
13.66    0.0362047    0.00197696    1.62822e-05
13.67    0.0361914    0.00197379    1.6224e-05
13.68    0.036178    0.00197063    1.61659e-05
13.69    0.0361647    0.00196747    1.61081e-05
13.7    0.0361514    0.00196432    1.60506e-05
13.71    0.0361381    0.00196118    1.59932e-05
13.72    0.0361248    0.00195805    1.59361e-05
13.73    0.0361116    0.00195492    1.58792e-05
13.74    0.0360984    0.00195179    1.58225e-05
13.75    0.0360852    0.00194868    1.5766e-05
13.76    0.036072    0.00194557    1.57097e-05
13.77    0.0360588    0.00194247    1.56537e-05
13.78    0.0360456    0.00193938    1.55979e-05
13.79    0.0360325    0.00193629    1.55423e-05
13.8    0.0360194    0.00193321    1.54869e-05
13.81    0.0360063    0.00193013    1.54317e-05
13.82    0.0359932    0.00192707    1.53767e-05
13.83    0.0359801    0.001924    1.53219e-05
13.84    0.0359671    0.00192095    1.52674e-05
13.85    0.0359541    0.0019179    1.52131e-05
13.86    0.0359411    0.00191486    1.51589e-05
13.87    0.0359281    0.00191183    1.5105e-05
13.88    0.0359151    0.0019088    1.50513e-05
13.89    0.0359022    0.00190578    1.49978e-05
13.9    0.0358892    0.00190276    1.49445e-05
13.91    0.0358763    0.00189975    1.48914e-05
13.92    0.0358634    0.00189675    1.48385e-05
13.93    0.0358505    0.00189376    1.47858e-05
13.94    0.0358377    0.00189077    1.47333e-05
13.95    0.0358248    0.00188779    1.4681e-05
13.96    0.035812    0.00188481    1.46289e-05
13.97    0.0357992    0.00188184    1.4577e-05
13.98    0.0357864    0.00187888    1.45253e-05
13.99    0.0357736    0.00187592    1.44739e-05
14    0.0357609    0.00187297    1.44226e-05
14.01    0.0357481    0.00187003    1.43715e-05
14.02    0.0357354    0.00186709    1.43206e-05
14.03    0.0357227    0.00186416    1.42698e-05
14.04    0.03571    0.00186123    1.42193e-05
14.05    0.0356974    0.00185831    1.4169e-05
14.06    0.0356847    0.0018554    1.41189e-05
14.07    0.0356721    0.00185249    1.40689e-05
14.08    0.0356595    0.00184959    1.40192e-05
14.09    0.0356469    0.0018467    1.39696e-05
14.1    0.0356343    0.00184381    1.39203e-05
14.11    0.0356217    0.00184093    1.38711e-05
14.12    0.0356092    0.00183806    1.38221e-05
14.13    0.0355967    0.00183519    1.37733e-05
14.14    0.0355842    0.00183232    1.37246e-05
14.15    0.0355717    0.00182947    1.36762e-05
14.16    0.0355592    0.00182661    1.36279e-05
14.17    0.0355467    0.00182377    1.35799e-05
14.18    0.0355343    0.00182093    1.3532e-05
14.19    0.0355219    0.0018181    1.34843e-05
14.2    0.0355095    0.00181527    1.34368e-05
14.21    0.0354971    0.00181245    1.33894e-05
14.22    0.0354847    0.00180964    1.33422e-05
14.23    0.0354723    0.00180683    1.32953e-05
14.24    0.03546    0.00180402    1.32485e-05
14.25    0.0354477    0.00180123    1.32018e-05
14.26    0.0354354    0.00179844    1.31554e-05
14.27    0.0354231    0.00179565    1.31091e-05
14.28    0.0354108    0.00179287    1.3063e-05
14.29    0.0353986    0.0017901    1.30171e-05
14.3    0.0353863    0.00178733    1.29713e-05
14.31    0.0353741    0.00178457    1.29257e-05
14.32    0.0353619    0.00178181    1.28803e-05
14.33    0.0353497    0.00177906    1.28351e-05
14.34    0.0353375    0.00177632    1.279e-05
14.35    0.0353254    0.00177358    1.27451e-05
14.36    0.0353132    0.00177085    1.27004e-05
14.37    0.0353011    0.00176812    1.26559e-05
14.38    0.035289    0.0017654    1.26115e-05
14.39    0.0352769    0.00176268    1.25673e-05
14.4    0.0352648    0.00175997    1.25232e-05
14.41    0.0352528    0.00175727    1.24793e-05
14.42    0.0352407    0.00175457    1.24356e-05
14.43    0.0352287    0.00175188    1.2392e-05
14.44    0.0352167    0.00174919    1.23486e-05
14.45    0.0352047    0.00174651    1.23054e-05
14.46    0.0351927    0.00174383    1.22623e-05
14.47    0.0351808    0.00174116    1.22194e-05
14.48    0.0351688    0.0017385    1.21767e-05
14.49    0.0351569    0.00173584    1.21341e-05
14.5    0.035145    0.00173318    1.20917e-05
14.51    0.0351331    0.00173053    1.20494e-05
14.52    0.0351212    0.00172789    1.20073e-05
14.53    0.0351094    0.00172525    1.19654e-05
14.54    0.0350975    0.00172262    1.19236e-05
14.55    0.0350857    0.00172    1.1882e-05
14.56    0.0350739    0.00171737    1.18405e-05
14.57    0.0350621    0.00171476    1.17992e-05
14.58    0.0350503    0.00171215    1.1758e-05
14.59    0.0350385    0.00170954    1.1717e-05
14.6    0.0350268    0.00170695    1.16762e-05
14.61    0.035015    0.00170435    1.16355e-05
14.62    0.0350033    0.00170176    1.15949e-05
14.63    0.0349916    0.00169918    1.15545e-05
14.64    0.0349799    0.0016966    1.15143e-05
14.65    0.0349682    0.00169403    1.14742e-05
14.66    0.0349566    0.00169146    1.14342e-05
14.67    0.0349449    0.0016889    1.13944e-05
14.68    0.0349333    0.00168634    1.13548e-05
14.69    0.0349217    0.00168379    1.13153e-05
14.7    0.0349101    0.00168125    1.1276e-05
14.71    0.0348985    0.00167871    1.12367e-05
14.72    0.0348869    0.00167617    1.11977e-05
14.73    0.0348754    0.00167364    1.11588e-05
14.74    0.0348638    0.00167111    1.112e-05
14.75    0.0348523    0.00166859    1.10814e-05
14.76    0.0348408    0.00166608    1.10429e-05
14.77    0.0348293    0.00166357    1.10046e-05
14.78    0.0348178    0.00166107    1.09664e-05
14.79    0.0348064    0.00165857    1.09283e-05
14.8    0.0347949    0.00165607    1.08904e-05
14.81    0.0347835    0.00165358    1.08527e-05
14.82    0.0347721    0.0016511    1.08151e-05
14.83    0.0347607    0.00164862    1.07776e-05
14.84    0.0347493    0.00164615    1.07402e-05
14.85    0.0347379    0.00164368    1.0703e-05
14.86    0.0347266    0.00164121    1.0666e-05
14.87    0.0347152    0.00163875    1.0629e-05
14.88    0.0347039    0.0016363    1.05922e-05
14.89    0.0346926    0.00163385    1.05556e-05
14.9    0.0346813    0.00163141    1.05191e-05
14.91    0.03467    0.00162897    1.04827e-05
14.92    0.0346587    0.00162653    1.04464e-05
14.93    0.0346475    0.0016241    1.04103e-05
14.94    0.0346362    0.00162168    1.03743e-05
14.95    0.034625    0.00161926    1.03385e-05
14.96    0.0346138    0.00161685    1.03028e-05
14.97    0.0346026    0.00161444    1.02672e-05
14.98    0.0345914    0.00161203    1.02318e-05
14.99    0.0345803    0.00160963    1.01964e-05


==> probab_laplace_delta1.000_tau1.000_mud075.txt <==
 #MC = 10000, #iT = 3, time = 1.67164
0    1    1    1
0.01    0.963524    0.97975    0.94401
0.02    0.929632    0.960128    0.892556
0.03    0.89806    0.941107    0.845148
0.04    0.868577    0.922663    0.801363
0.05    0.840985    0.904771    0.760833
0.06    0.815106    0.887408    0.723237
0.07    0.790787    0.870553    0.688294
0.08    0.76789    0.854186    0.655754
0.09    0.746295    0.838288    0.6254
0.1    0.725894    0.822839    0.597038
0.11    0.70659    0.807824    0.570495
0.12    0.688297    0.793225    0.545618
0.13    0.670938    0.779026    0.522268
0.14    0.654443    0.765212    0.500323
0.15    0.638749    0.75177    0.479671
0.16    0.623799    0.738685    0.460213
0.17    0.609541    0.725945    0.441858
0.18    0.595928    0.713537    0.424525
0.19    0.582918    0.70145    0.408138
0.2    0.570472    0.689671    0.392632
0.21    0.558552    0.678192    0.377943
0.22    0.547128    0.667    0.364016
0.23    0.536167    0.656087    0.3508
0.24    0.525644    0.645442    0.338246
0.25    0.515531    0.635058    0.326313
0.26    0.505806    0.624925    0.314961
0.27    0.496447    0.615035    0.304152
0.28    0.487433    0.60538    0.293853
0.29    0.478745    0.595953    0.284033
0.3    0.470367    0.586746    0.274663
0.31    0.462281    0.577752    0.265717
0.32    0.454474    0.568965    0.257169
0.33    0.44693    0.560378    0.248998
0.34    0.439636    0.551986    0.241181
0.35    0.432581    0.543781    0.233698
0.36    0.425753    0.535759    0.226533
0.37    0.419141    0.527914    0.219666
0.38    0.412735    0.52024    0.213082
0.39    0.406526    0.512733    0.206767
0.4    0.400504    0.505388    0.200706
0.41    0.394661    0.4982    0.194886
0.42    0.38899    0.491164    0.189294
0.43    0.383483    0.484277    0.18392
0.44    0.378133    0.477533    0.178752
0.45    0.372932    0.47093    0.173781
0.46    0.367877    0.464462    0.168996
0.47    0.362959    0.458127    0.16439
0.48    0.358174    0.45192    0.159952
0.49    0.353516    0.445838    0.155676
0.5    0.34898    0.439878    0.151554
0.51    0.344562    0.434037    0.147579
0.52    0.340257    0.428311    0.143745
0.53    0.336061    0.422697    0.140044
0.54    0.331969    0.417192    0.136471
0.55    0.327979    0.411793    0.133021
0.56    0.324085    0.406499    0.129687
0.57    0.320285    0.401305    0.126466
0.58    0.316575    0.39621    0.123352
0.59    0.312953    0.39121    0.12034
0.6    0.309415    0.386305    0.117427
0.61    0.305958    0.38149    0.114608
0.62    0.302579    0.376764    0.11188
0.63    0.299276    0.372125    0.109239
0.64    0.296046    0.36757    0.10668
0.65    0.292888    0.363098    0.104202
0.66    0.289798    0.358707    0.101801
0.67    0.286774    0.354394    0.0994732
0.68    0.283814    0.350158    0.0972166
0.69    0.280917    0.345997    0.0950281
0.7    0.27808    0.341908    0.0929053
0.71    0.275302    0.337892    0.0908455
0.72    0.27258    0.333944    0.0888465
0.73    0.269913    0.330066    0.086906
0.74    0.267299    0.326253    0.0850219
0.75    0.264737    0.322506    0.083192
0.76    0.262225    0.318822    0.0814144
0.77    0.259762    0.3152    0.0796873
0.78    0.257347    0.31164    0.0780087
0.79    0.254977    0.308138    0.0763771
0.8    0.252652    0.304695    0.0747907
0.81    0.250371    0.301308    0.073248
0.82    0.248131    0.297977    0.0717475
0.83    0.245933    0.2947    0.0702877
0.84    0.243775    0.291476    0.0688672
0.85    0.241656    0.288305    0.0674847
0.86    0.239574    0.285184    0.0661389
0.87    0.237529    0.282113    0.0648286
0.88    0.235521    0.279091    0.0635526
0.89    0.233547    0.276116    0.0623099
0.9    0.231607    0.273188    0.0610992
0.91    0.2297    0.270306    0.0599196
0.92    0.227826    0.267469    0.0587701
0.93    0.225983    0.264675    0.0576497
0.94    0.224171    0.261925    0.0565575
0.95    0.222389    0.259217    0.0554926
0.96    0.220636    0.25655    0.0544542
0.97    0.218912    0.253923    0.0534414
0.98    0.217215    0.251336    0.0524534
0.99    0.215546    0.248788    0.0514895
1    0.213903    0.246278    0.0505489
1.01    0.212286    0.243805    0.049631
1.02    0.210695    0.241368    0.048735
1.03    0.209128    0.238968    0.0478603
1.04    0.207585    0.236602    0.0470063
1.05    0.206066    0.234271    0.0461723
1.06    0.20457    0.231974    0.0453578
1.07    0.203096    0.22971    0.0445622
1.08    0.201644    0.227479    0.0437849
1.09    0.200214    0.225279    0.0430255
1.1    0.198805    0.223111    0.0422834
1.11    0.197417    0.220973    0.0415581
1.12    0.196049    0.218866    0.0408492
1.13    0.1947    0.216788    0.0401562
1.14    0.193371    0.214739    0.0394786
1.15    0.192061    0.212719    0.038816
1.16    0.190769    0.210726    0.038168
1.17    0.189496    0.208761    0.0375342
1.18    0.18824    0.206823    0.0369143
1.19    0.187001    0.204912    0.0363077
1.2    0.18578    0.203026    0.0357143
1.21    0.184575    0.201166    0.0351336
1.22    0.183386    0.199331    0.0345652
1.23    0.182214    0.197521    0.0340089
1.24    0.181057    0.195735    0.0334644
1.25    0.179915    0.193972    0.0329313
1.26    0.178789    0.192233    0.0324093
1.27    0.177677    0.190517    0.0318982
1.28    0.17658    0.188823    0.0313976
1.29    0.175497    0.187152    0.0309074
1.3    0.174428    0.185502    0.0304271
1.31    0.173373    0.183874    0.0299567
1.32    0.172331    0.182267    0.0294957
1.33    0.171302    0.18068    0.0290441
1.34    0.170287    0.179114    0.0286015
1.35    0.169283    0.177567    0.0281677
1.36    0.168293    0.17604    0.0277426
1.37    0.167314    0.174533    0.0273258
1.38    0.166348    0.173045    0.0269173
1.39    0.165393    0.171575    0.0265167
1.4    0.16445    0.170123    0.026124
1.41    0.163518    0.16869    0.0257388
1.42    0.162597    0.167274    0.0253611
1.43    0.161687    0.165876    0.0249906
1.44    0.160788    0.164495    0.0246273
1.45    0.1599    0.163131    0.0242708
1.46    0.159022    0.161784    0.0239211
1.47    0.158154    0.160453    0.0235779
1.48    0.157296    0.159138    0.0232412
1.49    0.156449    0.157839    0.0229108
1.5    0.15561    0.156555    0.0225866
1.51    0.154782    0.155287    0.0222683
1.52    0.153962    0.154034    0.0219559
1.53    0.153152    0.152796    0.0216492
1.54    0.152351    0.151573    0.0213482
1.55    0.151559    0.150364    0.0210526
1.56    0.150776    0.149169    0.0207623
1.57    0.150001    0.147988    0.0204773
1.58    0.149234    0.146821    0.0201974
1.59    0.148476    0.145667    0.0199225
1.6    0.147727    0.144527    0.0196525
1.61    0.146985    0.143399    0.0193872
1.62    0.146251    0.142285    0.0191267
1.63    0.145525    0.141184    0.0188707
1.64    0.144807    0.140095    0.0186192
1.65    0.144097    0.139018    0.018372
1.66    0.143393    0.137954    0.0181292
1.67    0.142698    0.136901    0.0178905
1.68    0.142009    0.135861    0.017656
1.69    0.141328    0.134832    0.0174255
1.7    0.140653    0.133814    0.0171989
1.71    0.139986    0.132808    0.0169761
1.72    0.139325    0.131813    0.0167571
1.73    0.138671    0.130829    0.0165418
1.74    0.138023    0.129856    0.0163302
1.75    0.137382    0.128893    0.016122
1.76    0.136748    0.127941    0.0159173
1.77    0.13612    0.126999    0.015716
1.78    0.135497    0.126068    0.0155181
1.79    0.134882    0.125146    0.0153234
1.8    0.134272    0.124235    0.0151319
1.81    0.133668    0.123333    0.0149435
1.82    0.13307    0.122441    0.0147581
1.83    0.132477    0.121558    0.0145758
1.84    0.131891    0.120685    0.0143964
1.85    0.13131    0.119821    0.0142199
1.86    0.130734    0.118966    0.0140462
1.87    0.130164    0.11812    0.0138753
1.88    0.1296    0.117283    0.0137071
1.89    0.129041    0.116455    0.0135416
1.9    0.128487    0.115635    0.0133787
1.91    0.127938    0.114824    0.0132183
1.92    0.127394    0.114021    0.0130604
1.93    0.126855    0.113226    0.0129051
1.94    0.126321    0.11244    0.0127521
1.95    0.125792    0.111662    0.0126015
1.96    0.125268    0.110891    0.0124532
1.97    0.124749    0.110129    0.0123072
1.98    0.124234    0.109374    0.0121634
1.99    0.123724    0.108627    0.0120218
2    0.123219    0.107887    0.0118824
2.01    0.122718    0.107155    0.011745
2.02    0.122221    0.10643    0.0116098
2.03    0.121729    0.105712    0.0114766
2.04    0.121241    0.105001    0.0113454
2.05    0.120758    0.104298    0.0112161
2.06    0.120278    0.103601    0.0110888
2.07    0.119803    0.102912    0.0109633
2.08    0.119332    0.102229    0.0108397
2.09    0.118865    0.101552    0.0107179
2.1    0.118402    0.100883    0.0105979
2.11    0.117943    0.100219    0.0104797
2.12    0.117488    0.0995627    0.0103632
2.13    0.117037    0.0989123    0.0102483
2.14    0.116589    0.0982682    0.0101352
2.15    0.116146    0.0976302    0.0100236
2.16    0.115706    0.0969984    0.00991371
2.17    0.115269    0.0963726    0.00980536
2.18    0.114837    0.0957528    0.00969855
2.19    0.114408    0.0951388    0.00959326
2.2    0.113982    0.0945306    0.00948946
2.21    0.11356    0.0939282    0.00938713
2.22    0.113142    0.0933315    0.00928623
2.23    0.112726    0.0927403    0.00918676
2.24    0.112315    0.0921547    0.00908868
2.25    0.111906    0.0915745    0.00899196
2.26    0.111501    0.0909997    0.00889659
2.27    0.111099    0.0904303    0.00880254
2.28    0.1107    0.0898661    0.00870978
2.29    0.110305    0.0893071    0.00861831
2.3    0.109912    0.0887532    0.00852809
2.31    0.109523    0.0882044    0.0084391
2.32    0.109137    0.0876606    0.00835132
2.33    0.108753    0.0871218    0.00826474
2.34    0.108373    0.0865878    0.00817933
2.35    0.107996    0.0860587    0.00809507
2.36    0.107622    0.0855344    0.00801195
2.37    0.10725    0.0850148    0.00792994
2.38    0.106882    0.0844998    0.00784903
2.39    0.106516    0.0839894    0.00776919
2.4    0.106153    0.0834836    0.00769042
2.41    0.105793    0.0829823    0.00761269
2.42    0.105435    0.0824855    0.00753598
2.43    0.10508    0.081993    0.00746029
2.44    0.104728    0.0815049    0.00738559
2.45    0.104379    0.0810211    0.00731186
2.46    0.104032    0.0805415    0.0072391
2.47    0.103688    0.0800661    0.00716728
2.48    0.103346    0.0795949    0.0070964
2.49    0.103007    0.0791278    0.00702643
2.5    0.10267    0.0786647    0.00695736
2.51    0.102336    0.0782056    0.00688918
2.52    0.102004    0.0777505    0.00682187
2.53    0.101675    0.0772993    0.00675542
2.54    0.101348    0.0768519    0.00668982
2.55    0.101023    0.0764084    0.00662505
2.56    0.100701    0.0759687    0.0065611
2.57    0.100381    0.0755327    0.00649795
2.58    0.100064    0.0751004    0.0064356
2.59    0.0997483    0.0746718    0.00637404
2.6    0.0994353    0.0742468    0.00631324
2.61    0.0991244    0.0738254    0.0062532
2.62    0.0988157    0.0734075    0.0061939
2.63    0.0985092    0.0729931    0.00613534
2.64    0.0982049    0.0725821    0.00607751
2.65    0.0979026    0.0721746    0.00602038
2.66    0.0976025    0.0717705    0.00596396
2.67    0.0973045    0.0713697    0.00590823
2.68    0.0970086    0.0709722    0.00585318
2.69    0.0967147    0.070578    0.0057988
2.7    0.0964228    0.0701871    0.00574508
2.71    0.0961329    0.0697993    0.00569202
2.72    0.095845    0.0694147    0.00563959
2.73    0.0955591    0.0690333    0.00558779
2.74    0.0952751    0.068655    0.00553662
2.75    0.0949931    0.0682797    0.00548606
2.76    0.0947129    0.0679074    0.0054361
2.77    0.0944347    0.0675382    0.00538674
2.78    0.0941583    0.0671719    0.00533796
2.79    0.0938837    0.0668086    0.00528976
2.8    0.093611    0.0664482    0.00524213
2.81    0.0933401    0.0660907    0.00519506
2.82    0.093071    0.065736    0.00514854
2.83    0.0928037    0.0653841    0.00510257
2.84    0.0925381    0.065035    0.00505713
2.85    0.0922743    0.0646887    0.00501223
2.86    0.0920122    0.0643451    0.00496784
2.87    0.0917518    0.0640042    0.00492397
2.88    0.0914931    0.063666    0.00488061
2.89    0.0912361    0.0633305    0.00483774
2.9    0.0909807    0.0629975    0.00479537
2.91    0.090727    0.0626672    0.00475348
2.92    0.0904749    0.0623394    0.00471207
2.93    0.0902245    0.0620141    0.00467114
2.94    0.0899756    0.0616914    0.00463067
2.95    0.0897283    0.0613712    0.00459065
2.96    0.0894826    0.0610534    0.00455109
2.97    0.0892385    0.060738    0.00451198
2.98    0.0889959    0.0604251    0.0044733
2.99    0.0887548    0.0601146    0.00443506
3    0.0885152    0.0598064    0.00439725
3.01    0.0882771    0.0595006    0.00435985
3.02    0.0880405    0.0591971    0.00432288
3.03    0.0878054    0.0588958    0.00428631
3.04    0.0875718    0.0585969    0.00425015
3.05    0.0873395    0.0583002    0.00421439
3.06    0.0871088    0.0580057    0.00417902
3.07    0.0868794    0.0577135    0.00414404
3.08    0.0866514    0.0574234    0.00410944
3.09    0.0864249    0.0571355    0.00407522
3.1    0.0861997    0.0568497    0.00404138
3.11    0.0859759    0.056566    0.0040079
3.12    0.0857534    0.0562845    0.00397478
3.13    0.0855323    0.056005    0.00394202
3.14    0.0853125    0.0557276    0.00390962
3.15    0.085094    0.0554522    0.00387756
3.16    0.0848768    0.0551788    0.00384585
3.17    0.084661    0.0549075    0.00381448
3.18    0.0844464    0.0546381    0.00378344
3.19    0.0842331    0.0543706    0.00375273
3.2    0.0840211    0.0541052    0.00372235
3.21    0.0838103    0.0538416    0.00369229
3.22    0.0836007    0.0535799    0.00366255
3.23    0.0833924    0.0533202    0.00363312
3.24    0.0831853    0.0530623    0.003604
3.25    0.0829794    0.0528062    0.00357519
3.26    0.0827747    0.052552    0.00354668
3.27    0.0825712    0.0522996    0.00351846
3.28    0.0823689    0.052049    0.00349054
3.29    0.0821677    0.0518002    0.00346291
3.3    0.0819677    0.0515532    0.00343557
3.31    0.0817689    0.0513079    0.0034085
3.32    0.0815712    0.0510643    0.00338172
3.33    0.0813746    0.0508225    0.00335521
3.34    0.0811791    0.0505823    0.00332898
3.35    0.0809848    0.0503438    0.00330301
3.36    0.0807916    0.0501071    0.00327731
3.37    0.0805994    0.0498719    0.00325187
3.38    0.0804083    0.0496384    0.00322669
3.39    0.0802183    0.0494065    0.00320176
3.4    0.0800294    0.0491763    0.00317709
3.41    0.0798415    0.0489476    0.00315266
3.42    0.0796547    0.0487205    0.00312848
3.43    0.0794689    0.048495    0.00310454
3.44    0.0792842    0.048271    0.00308084
3.45    0.0791004    0.0480486    0.00305738
3.46    0.0789177    0.0478276    0.00303416
3.47    0.078736    0.0476082    0.00301116
3.48    0.0785553    0.0473903    0.00298839
3.49    0.0783755    0.0471739    0.00296585
3.5    0.0781968    0.0469589    0.00294353
3.51    0.078019    0.0467454    0.00292143
3.52    0.0778422    0.0465334    0.00289955
3.53    0.0776664    0.0463227    0.00287788
3.54    0.0774915    0.0461135    0.00285642
3.55    0.0773175    0.0459057    0.00283518
3.56    0.0771445    0.0456993    0.00281414
3.57    0.0769724    0.0454943    0.0027933
3.58    0.0768013    0.0452906    0.00277267
3.59    0.076631    0.0450883    0.00275223
3.6    0.0764617    0.0448873    0.00273199
3.61    0.0762932    0.0446877    0.00271195
3.62    0.0761257    0.0444894    0.0026921
3.63    0.075959    0.0442924    0.00267244
3.64    0.0757932    0.0440967    0.00265297
3.65    0.0756283    0.0439022    0.00263368
3.66    0.0754642    0.0437091    0.00261458
3.67    0.075301    0.0435172    0.00259566
3.68    0.0751387    0.0433266    0.00257692
3.69    0.0749772    0.0431372    0.00255835
3.7    0.0748165    0.042949    0.00253996
3.71    0.0746567    0.0427621    0.00252174
3.72    0.0744977    0.0425764    0.0025037
3.73    0.0743395    0.0423919    0.00248582
3.74    0.0741822    0.0422085    0.00246811
3.75    0.0740256    0.0420264    0.00245057
3.76    0.0738699    0.0418454    0.00243319
3.77    0.0737149    0.0416656    0.00241597
3.78    0.0735607    0.0414869    0.00239891
3.79    0.0734073    0.0413094    0.002382
3.8    0.0732547    0.041133    0.00236526
3.81    0.0731029    0.0409577    0.00234866
3.82    0.0729518    0.0407835    0.00233222
3.83    0.0728015    0.0406105    0.00231593
3.84    0.072652    0.0404385    0.00229979
3.85    0.0725032    0.0402676    0.0022838
3.86    0.0723551    0.0400978    0.00226795
3.87    0.0722078    0.0399291    0.00225225
3.88    0.0720612    0.0397614    0.00223668
3.89    0.0719153    0.0395948    0.00222126
3.9    0.0717702    0.0394292    0.00220598
3.91    0.0716258    0.0392646    0.00219084
3.92    0.071482    0.0391011    0.00217583
3.93    0.071339    0.0389385    0.00216096
3.94    0.0711967    0.038777    0.00214622
3.95    0.0710551    0.0386165    0.00213161
3.96    0.0709142    0.038457    0.00211713
3.97    0.070774    0.0382984    0.00210278
3.98    0.0706344    0.0381409    0.00208855
3.99    0.0704956    0.0379843    0.00207446
4    0.0703574    0.0378286    0.00206049
4.01    0.0702199    0.0376739    0.00204664
4.02    0.070083    0.0375202    0.00203291
4.03    0.0699468    0.0373673    0.0020193
4.04    0.0698112    0.0372155    0.00200581
4.05    0.0696763    0.0370645    0.00199245
4.06    0.0695421    0.0369144    0.00197919
4.07    0.0694084    0.0367653    0.00196605
4.08    0.0692755    0.036617    0.00195303
4.09    0.0691431    0.0364697    0.00194012
4.1    0.0690114    0.0363232    0.00192732
4.11    0.0688803    0.0361776    0.00191463
4.12    0.0687498    0.0360329    0.00190205
4.13    0.0686199    0.035889    0.00188958
4.14    0.0684906    0.035746    0.00187722
4.15    0.068362    0.0356039    0.00186496
4.16    0.0682339    0.0354625    0.00185281
4.17    0.0681064    0.0353221    0.00184076
4.18    0.0679796    0.0351824    0.00182881
4.19    0.0678533    0.0350436    0.00181696
4.2    0.0677276    0.0349056    0.00180522
4.21    0.0676025    0.0347684    0.00179357
4.22    0.0674779    0.034632    0.00178203
4.23    0.067354    0.0344964    0.00177058
4.24    0.0672306    0.0343616    0.00175922
4.25    0.0671077    0.0342276    0.00174796
4.26    0.0669855    0.0340944    0.0017368
4.27    0.0668638    0.033962    0.00172573
4.28    0.0667426    0.0338303    0.00171475
4.29    0.066622    0.0336993    0.00170386
4.3    0.0665019    0.0335692    0.00169306
4.31    0.0663824    0.0334398    0.00168236
4.32    0.0662634    0.0333111    0.00167174
4.33    0.066145    0.0331832    0.00166121
4.34    0.0660271    0.033056    0.00165076
4.35    0.0659097    0.0329295    0.0016404
4.36    0.0657928    0.0328038    0.00163013
4.37    0.0656765    0.0326787    0.00161994
4.38    0.0655607    0.0325544    0.00160983
4.39    0.0654454    0.0324308    0.00159981
4.4    0.0653306    0.0323079    0.00158987
4.41    0.0652163    0.0321857    0.00158001
4.42    0.0651025    0.0320642    0.00157023
4.43    0.0649892    0.0319433    0.00156053
4.44    0.0648765    0.0318232    0.0015509
4.45    0.0647642    0.0317037    0.00154136
4.46    0.0646524    0.0315849    0.00153189
4.47    0.0645411    0.0314667    0.0015225
4.48    0.0644303    0.0313493    0.00151318
4.49    0.0643199    0.0312324    0.00150394
4.5    0.0642101    0.0311163    0.00149477
4.51    0.0641007    0.0310007    0.00148567
4.52    0.0639918    0.0308859    0.00147665
4.53    0.0638834    0.0307716    0.0014677
4.54    0.0637754    0.030658    0.00145882
4.55    0.0636679    0.030545    0.00145
4.56    0.0635609    0.0304326    0.00144126
4.57    0.0634543    0.0303209    0.00143259
4.58    0.0633482    0.0302097    0.00142399
4.59    0.0632425    0.0300992    0.00141545
4.6    0.0631373    0.0299893    0.00140698
4.61    0.0630325    0.02988    0.00139858
4.62    0.0629282    0.0297713    0.00139024
4.63    0.0628243    0.0296631    0.00138197
4.64    0.0627209    0.0295556    0.00137376
4.65    0.0626179    0.0294486    0.00136562
4.66    0.0625153    0.0293422    0.00135754
4.67    0.0624131    0.0292364    0.00134952
4.68    0.0623114    0.0291312    0.00134156
4.69    0.0622101    0.0290265    0.00133367
4.7    0.0621093    0.0289224    0.00132584
4.71    0.0620088    0.0288189    0.00131806
4.72    0.0619088    0.0287159    0.00131035
4.73    0.0618092    0.0286135    0.00130269
4.74    0.06171    0.0285116    0.0012951
4.75    0.0616112    0.0284102    0.00128756
4.76    0.0615128    0.0283094    0.00128007
4.77    0.0614148    0.0282092    0.00127265
4.78    0.0613173    0.0281094    0.00126528
4.79    0.0612201    0.0280102    0.00125797
4.8    0.0611233    0.0279115    0.00125071
4.81    0.0610269    0.0278134    0.00124351
4.82    0.0609309    0.0277157    0.00123636
4.83    0.0608354    0.0276186    0.00122927
4.84    0.0607401    0.027522    0.00122223
4.85    0.0606453    0.0274258    0.00121524
4.86    0.0605509    0.0273302    0.0012083
4.87    0.0604568    0.0272351    0.00120142
4.88    0.0603632    0.0271405    0.00119458
4.89    0.0602699    0.0270464    0.0011878
4.9    0.060177    0.0269527    0.00118107
4.91    0.0600844    0.0268596    0.00117439
4.92    0.0599922    0.0267669    0.00116775
4.93    0.0599004    0.0266747    0.00116117
4.94    0.059809    0.026583    0.00115464
4.95    0.0597179    0.0264918    0.00114815
4.96    0.0596272    0.026401    0.00114171
4.97    0.0595368    0.0263107    0.00113532
4.98    0.0594468    0.0262209    0.00112897
4.99    0.0593572    0.0261315    0.00112267
5    0.0592679    0.0260426    0.00111642
5.01    0.059179    0.0259541    0.00111021
5.02    0.0590904    0.0258661    0.00110405
5.03    0.0590022    0.0257785    0.00109793
5.04    0.0589143    0.0256914    0.00109186
5.05    0.0588267    0.0256047    0.00108583
5.06    0.0587395    0.0255185    0.00107984
5.07    0.0586526    0.0254327    0.0010739
5.08    0.0585661    0.0253473    0.001068
5.09    0.0584799    0.0252624    0.00106214
5.1    0.0583941    0.0251778    0.00105633
5.11    0.0583085    0.0250937    0.00105055
5.12    0.0582234    0.0250101    0.00104482
5.13    0.0581385    0.0249268    0.00103913
5.14    0.0580539    0.024844    0.00103348
5.15    0.0579697    0.0247616    0.00102787
5.16    0.0578858    0.0246796    0.0010223
5.17    0.0578023    0.024598    0.00101677
5.18    0.057719    0.0245168    0.00101127
5.19    0.0576361    0.024436    0.00100582
5.2    0.0575535    0.0243556    0.0010004
5.21    0.0574712    0.0242756    0.000995026
5.22    0.0573892    0.024196    0.000989687
5.23    0.0573075    0.0241168    0.000984385
5.24    0.0572261    0.024038    0.00097912
5.25    0.057145    0.0239595    0.000973893
5.26    0.0570643    0.0238815    0.000968701
5.27    0.0569838    0.0238038    0.000963546
5.28    0.0569037    0.0237265    0.000958426
5.29    0.0568238    0.0236496    0.000953343
5.3    0.0567443    0.0235731    0.000948294
5.31    0.056665    0.0234969    0.00094328
5.32    0.0565861    0.0234211    0.000938302
5.33    0.0565074    0.0233457    0.000933357
5.34    0.056429    0.0232707    0.000928446
5.35    0.0563509    0.023196    0.00092357
5.36    0.0562731    0.0231216    0.000918726
5.37    0.0561956    0.0230476    0.000913916
5.38    0.0561184    0.022974    0.000909139
5.39    0.0560415    0.0229008    0.000904395
5.4    0.0559648    0.0228278    0.000899683
5.41    0.0558884    0.0227553    0.000895003
5.42    0.0558123    0.0226831    0.000890355
5.43    0.0557365    0.0226112    0.000885738
5.44    0.055661    0.0225397    0.000881153
5.45    0.0555857    0.0224685    0.000876599
5.46    0.0555107    0.0223976    0.000872075
5.47    0.055436    0.0223271    0.000867582
5.48    0.0553616    0.0222569    0.000863119
5.49    0.0552874    0.0221871    0.000858687
5.5    0.0552135    0.0221176    0.000854284
5.51    0.0551399    0.0220484    0.00084991
5.52    0.0550665    0.0219795    0.000845566
5.53    0.0549934    0.021911    0.000841251
5.54    0.0549205    0.0218428    0.000836965
5.55    0.0548479    0.0217749    0.000832707
5.56    0.0547756    0.0217073    0.000828478
5.57    0.0547036    0.02164    0.000824276
5.58    0.0546317    0.0215731    0.000820103
5.59    0.0545602    0.0215064    0.000815957
5.6    0.0544889    0.0214401    0.000811839
5.61    0.0544178    0.0213741    0.000807748
5.62    0.054347    0.0213084    0.000803683
5.63    0.0542765    0.021243    0.000799646
5.64    0.0542062    0.0211778    0.000795635
5.65    0.0541362    0.021113    0.00079165
5.66    0.0540664    0.0210485    0.000787691
5.67    0.0539968    0.0209843    0.000783759
5.68    0.0539275    0.0209204    0.000779852
5.69    0.0538584    0.0208568    0.00077597
5.7    0.0537896    0.0207935    0.000772114
5.71    0.053721    0.0207304    0.000768282
5.72    0.0536527    0.0206677    0.000764476
5.73    0.0535846    0.0206052    0.000760694
5.74    0.0535167    0.020543    0.000756937
5.75    0.053449    0.0204811    0.000753204
5.76    0.0533816    0.0204195    0.000749495
5.77    0.0533145    0.0203582    0.00074581
5.78    0.0532475    0.0202971    0.000742149
5.79    0.0531808    0.0202364    0.000738511
5.8    0.0531144    0.0201758    0.000734896
5.81    0.0530481    0.0201156    0.000731305
5.82    0.0529821    0.0200557    0.000727736
5.83    0.0529163    0.019996    0.000724191
5.84    0.0528507    0.0199365    0.000720668
5.85    0.0527854    0.0198774    0.000717167
5.86    0.0527203    0.0198185    0.000713689
5.87    0.0526554    0.0197599    0.000710232
5.88    0.0525907    0.0197015    0.000706798
5.89    0.0525262    0.0196434    0.000703385
5.9    0.052462    0.0195855    0.000699994
5.91    0.052398    0.019528    0.000696624
5.92    0.0523342    0.0194706    0.000693275
5.93    0.0522706    0.0194135    0.000689948
5.94    0.0522072    0.0193567    0.000686641
5.95    0.052144    0.0193001    0.000683355
5.96    0.0520811    0.0192438    0.00068009
5.97    0.0520183    0.0191877    0.000676845
5.98    0.0519558    0.0191319    0.00067362
5.99    0.0518935    0.0190763    0.000670416
6    0.0518314    0.019021    0.000667231
6.01    0.0517695    0.0189659    0.000664066
6.02    0.0517078    0.018911    0.000660921
6.03    0.0516463    0.0188564    0.000657795
6.04    0.051585    0.018802    0.000654689
6.05    0.0515239    0.0187479    0.000651602
6.06    0.051463    0.018694    0.000648534
6.07    0.0514023    0.0186403    0.000645484
6.08    0.0513418    0.0185869    0.000642454
6.09    0.0512815    0.0185337    0.000639442
6.1    0.0512214    0.0184807    0.000636449
6.11    0.0511615    0.018428    0.000633474
6.12    0.0511019    0.0183754    0.000630517
6.13    0.0510424    0.0183231    0.000627578
6.14    0.050983    0.0182711    0.000624657
6.15    0.0509239    0.0182192    0.000621754
6.16    0.050865    0.0181676    0.000618868
6.17    0.0508063    0.0181162    0.000616
6.18    0.0507477    0.018065    0.00061315
6.19    0.0506894    0.0180141    0.000610317
6.2    0.0506312    0.0179633    0.0006075
6.21    0.0505733    0.0179128    0.000604701
6.22    0.0505155    0.0178625    0.000601919
6.23    0.0504579    0.0178124    0.000599153
6.24    0.0504005    0.0177625    0.000596405
6.25    0.0503432    0.0177128    0.000593672
6.26    0.0502862    0.0176634    0.000590956
6.27    0.0502293    0.0176141    0.000588256
6.28    0.0501727    0.0175651    0.000585573
6.29    0.0501162    0.0175162    0.000582905
6.3    0.0500598    0.0174676    0.000580254
6.31    0.0500037    0.0174192    0.000577618
6.32    0.0499477    0.017371    0.000574998
6.33    0.049892    0.0173229    0.000572393
6.34    0.0498364    0.0172751    0.000569804
6.35    0.0497809    0.0172275    0.00056723
6.36    0.0497257    0.0171801    0.000564671
6.37    0.0496706    0.0171329    0.000562128
6.38    0.0496157    0.0170858    0.000559599
6.39    0.049561    0.017039    0.000557085
6.4    0.0495064    0.0169924    0.000554586
6.41    0.049452    0.0169459    0.000552102
6.42    0.0493978    0.0168997    0.000549633
6.43    0.0493437    0.0168536    0.000547177
6.44    0.0492899    0.0168077    0.000544737
6.45    0.0492361    0.0167621    0.00054231
6.46    0.0491826    0.0167166    0.000539898
6.47    0.0491292    0.0166713    0.000537499
6.48    0.049076    0.0166261    0.000535115
6.49    0.049023    0.0165812    0.000532744
6.5    0.0489701    0.0165365    0.000530388
6.51    0.0489174    0.0164919    0.000528044
6.52    0.0488648    0.0164475    0.000525715
6.53    0.0488124    0.0164033    0.000523399
6.54    0.0487602    0.0163593    0.000521096
6.55    0.0487081    0.0163155    0.000518806
6.56    0.0486562    0.0162718    0.00051653
6.57    0.0486044    0.0162283    0.000514267
6.58    0.0485528    0.016185    0.000512017
6.59    0.0485014    0.0161419    0.000509779
6.6    0.0484501    0.0160989    0.000507555
6.61    0.048399    0.0160561    0.000505343
6.62    0.048348    0.0160135    0.000503144
6.63    0.0482972    0.0159711    0.000500957
6.64    0.0482466    0.0159288    0.000498783
6.65    0.0481961    0.0158867    0.000496621
6.66    0.0481457    0.0158448    0.000494471
6.67    0.0480955    0.015803    0.000492334
6.68    0.0480455    0.0157614    0.000490208
6.69    0.0479956    0.01572    0.000488095
6.7    0.0479458    0.0156787    0.000485994
6.71    0.0478962    0.0156376    0.000483904
6.72    0.0478468    0.0155967    0.000481827
6.73    0.0477975    0.0155559    0.000479761
6.74    0.0477483    0.0155153    0.000477706
6.75    0.0476993    0.0154749    0.000475663
6.76    0.0476505    0.0154346    0.000473632
6.77    0.0476017    0.0153944    0.000471612
6.78    0.0475532    0.0153545    0.000469603
6.79    0.0475047    0.0153147    0.000467606
6.8    0.0474565    0.015275    0.000465619
6.81    0.0474083    0.0152355    0.000463644
6.82    0.0473603    0.0151962    0.000461679
6.83    0.0473125    0.015157    0.000459726
6.84    0.0472648    0.0151179    0.000457783
6.85    0.0472172    0.0150791    0.000455851
6.86    0.0471698    0.0150403    0.00045393
6.87    0.0471225    0.0150017    0.00045202
6.88    0.0470753    0.0149633    0.00045012
6.89    0.0470283    0.014925    0.00044823
6.9    0.0469815    0.0148869    0.000446351
6.91    0.0469347    0.0148489    0.000444482
6.92    0.0468881    0.0148111    0.000442623
6.93    0.0468417    0.0147734    0.000440775
6.94    0.0467953    0.0147359    0.000438937
6.95    0.0467491    0.0146985    0.000437109
6.96    0.0467031    0.0146612    0.00043529
6.97    0.0466571    0.0146241    0.000433482
6.98    0.0466113    0.0145872    0.000431684
6.99    0.0465657    0.0145503    0.000429895
7    0.0465202    0.0145137    0.000428116
7.01    0.0464748    0.0144771    0.000426347
7.02    0.0464295    0.0144407    0.000424587
7.03    0.0463844    0.0144045    0.000422837
7.04    0.0463394    0.0143683    0.000421096
7.05    0.0462945    0.0143324    0.000419365
7.06    0.0462497    0.0142965    0.000417643
7.07    0.0462051    0.0142608    0.00041593
7.08    0.0461606    0.0142252    0.000414227
7.09    0.0461163    0.0141898    0.000412532
7.1    0.046072    0.0141545    0.000410847
7.11    0.0460279    0.0141193    0.000409171
7.12    0.0459839    0.0140843    0.000407504
7.13    0.0459401    0.0140494    0.000405846
7.14    0.0458963    0.0140146    0.000404196
7.15    0.0458527    0.01398    0.000402555
7.16    0.0458092    0.0139455    0.000400924
7.17    0.0457658    0.0139111    0.0003993
7.18    0.0457226    0.0138769    0.000397686
7.19    0.0456795    0.0138427    0.00039608
7.2    0.0456365    0.0138087    0.000394482
7.21    0.0455936    0.0137749    0.000392893
7.22    0.0455508    0.0137411    0.000391312
7.23    0.0455082    0.0137075    0.00038974
7.24    0.0454657    0.013674    0.000388176
7.25    0.0454233    0.0136407    0.00038662
7.26    0.045381    0.0136074    0.000385073
7.27    0.0453388    0.0135743    0.000383533
7.28    0.0452968    0.0135413    0.000382002
7.29    0.0452549    0.0135085    0.000380479
7.3    0.045213    0.0134757    0.000378963
7.31    0.0451713    0.0134431    0.000377456
7.32    0.0451298    0.0134106    0.000375956
7.33    0.0450883    0.0133782    0.000374465
7.34    0.0450469    0.0133459    0.000372981
7.35    0.0450057    0.0133138    0.000371504
7.36    0.0449646    0.0132818    0.000370036
7.37    0.0449236    0.0132499    0.000368575
7.38    0.0448827    0.0132181    0.000367122
7.39    0.0448419    0.0131864    0.000365676
7.4    0.0448012    0.0131548    0.000364237
7.41    0.0447606    0.0131234    0.000362806
7.42    0.0447202    0.0130921    0.000361383
7.43    0.0446799    0.0130609    0.000359967
7.44    0.0446396    0.0130297    0.000358558
7.45    0.0445995    0.0129988    0.000357156
7.46    0.0445595    0.0129679    0.000355762
7.47    0.0445196    0.0129371    0.000354374
7.48    0.0444798    0.0129065    0.000352994
7.49    0.0444401    0.0128759    0.000351621
7.5    0.0444005    0.0128455    0.000350255
7.51    0.0443611    0.0128152    0.000348896
7.52    0.0443217    0.012785    0.000347544
7.53    0.0442824    0.0127549    0.000346198
7.54    0.0442433    0.0127249    0.00034486
7.55    0.0442042    0.012695    0.000343528
7.56    0.0441653    0.0126652    0.000342203
7.57    0.0441265    0.0126356    0.000340885
7.58    0.0440877    0.012606    0.000339574
7.59    0.0440491    0.0125765    0.000338269
7.6    0.0440106    0.0125472    0.000336971
7.61    0.0439721    0.0125179    0.000335679
7.62    0.0439338    0.0124888    0.000334394
7.63    0.0438956    0.0124598    0.000333115
7.64    0.0438575    0.0124308    0.000331843
7.65    0.0438195    0.012402    0.000330577
7.66    0.0437816    0.0123733    0.000329317
7.67    0.0437437    0.0123446    0.000328064
7.68    0.043706    0.0123161    0.000326817
7.69    0.0436684    0.0122877    0.000325576
7.7    0.0436309    0.0122593    0.000324342
7.71    0.0435935    0.0122311    0.000323113
7.72    0.0435562    0.012203    0.000321891
7.73    0.043519    0.012175    0.000320675
7.74    0.0434818    0.012147    0.000319465
7.75    0.0434448    0.0121192    0.000318261
7.76    0.0434079    0.0120915    0.000317063
7.77    0.0433711    0.0120639    0.00031587
7.78    0.0433343    0.0120363    0.000314684
7.79    0.0432977    0.0120089    0.000313504
7.8    0.0432611    0.0119815    0.000312329
7.81    0.0432247    0.0119543    0.00031116
7.82    0.0431883    0.0119271    0.000309997
7.83    0.0431521    0.0119001    0.00030884
7.84    0.0431159    0.0118731    0.000307688
7.85    0.0430799    0.0118462    0.000306542
7.86    0.0430439    0.0118195    0.000305402
7.87    0.043008    0.0117928    0.000304267
7.88    0.0429722    0.0117662    0.000303138
7.89    0.0429365    0.0117397    0.000302014
7.9    0.0429009    0.0117133    0.000300896
7.91    0.0428654    0.011687    0.000299783
7.92    0.04283    0.0116607    0.000298676
7.93    0.0427947    0.0116346    0.000297574
7.94    0.0427594    0.0116085    0.000296477
7.95    0.0427243    0.0115826    0.000295386
7.96    0.0426892    0.0115567    0.0002943
7.97    0.0426542    0.0115309    0.000293219
7.98    0.0426194    0.0115052    0.000292144
7.99    0.0425846    0.0114796    0.000291073
8    0.0425499    0.0114541    0.000290008
8.01    0.0425153    0.0114287    0.000288948
8.02    0.0424807    0.0114034    0.000287893
8.03    0.0424463    0.0113781    0.000286843
8.04    0.0424119    0.0113529    0.000285799
8.05    0.0423777    0.0113279    0.000284759
8.06    0.0423435    0.0113029    0.000283724
8.07    0.0423094    0.0112779    0.000282694
8.08    0.0422754    0.0112531    0.000281669
8.09    0.0422415    0.0112284    0.000280649
8.1    0.0422077    0.0112037    0.000279634
8.11    0.0421739    0.0111791    0.000278624
8.12    0.0421402    0.0111546    0.000277618
8.13    0.0421067    0.0111302    0.000276618
8.14    0.0420732    0.0111059    0.000275622
8.15    0.0420398    0.0110816    0.000274631
8.16    0.0420064    0.0110575    0.000273644
8.17    0.0419732    0.0110334    0.000272662
8.18    0.04194    0.0110094    0.000271685
8.19    0.0419069    0.0109855    0.000270712
8.2    0.041874    0.0109616    0.000269744
8.21    0.041841    0.0109379    0.000268781
8.22    0.0418082    0.0109142    0.000267822
8.23    0.0417755    0.0108906    0.000266868
8.24    0.0417428    0.010867    0.000265918
8.25    0.0417102    0.0108436    0.000264973
8.26    0.0416777    0.0108202    0.000264032
8.27    0.0416453    0.0107969    0.000263095
8.28    0.0416129    0.0107737    0.000262163
8.29    0.0415807    0.0107506    0.000261235
8.3    0.0415485    0.0107275    0.000260311
8.31    0.0415164    0.0107045    0.000259392
8.32    0.0414843    0.0106816    0.000258477
8.33    0.0414524    0.0106588    0.000257567
8.34    0.0414205    0.010636    0.00025666
8.35    0.0413887    0.0106133    0.000255758
8.36    0.041357    0.0105907    0.00025486
8.37    0.0413253    0.0105682    0.000253966
8.38    0.0412938    0.0105457    0.000253077
8.39    0.0412623    0.0105233    0.000252191
8.4    0.0412309    0.010501    0.000251309
8.41    0.0411996    0.0104788    0.000250432
8.42    0.0411683    0.0104566    0.000249559
8.43    0.0411371    0.0104345    0.000248689
8.44    0.041106    0.0104125    0.000247824
8.45    0.041075    0.0103905    0.000246963
8.46    0.041044    0.0103686    0.000246105
8.47    0.0410131    0.0103468    0.000245252
8.48    0.0409823    0.0103251    0.000244402
8.49    0.0409516    0.0103034    0.000243556
8.5    0.0409209    0.0102818    0.000242714
8.51    0.0408904    0.0102603    0.000241876
8.52    0.0408599    0.0102388    0.000241042
8.53    0.0408294    0.0102174    0.000240212
8.54    0.040799    0.0101961    0.000239385
8.55    0.0407688    0.0101749    0.000238562
8.56    0.0407385    0.0101537    0.000237743
8.57    0.0407084    0.0101326    0.000236928
8.58    0.0406783    0.0101115    0.000236116
8.59    0.0406483    0.0100905    0.000235308
8.6    0.0406184    0.0100696    0.000234504
8.61    0.0405885    0.0100488    0.000233703
8.62    0.0405587    0.010028    0.000232906
8.63    0.040529    0.0100073    0.000232113
8.64    0.0404994    0.00998662    0.000231323
8.65    0.0404698    0.00996604    0.000230536
8.66    0.0404403    0.00994552    0.000229753
8.67    0.0404108    0.00992507    0.000228974
8.68    0.0403815    0.00990468    0.000228198
8.69    0.0403521    0.00988436    0.000227426
8.7    0.0403229    0.0098641    0.000226657
8.71    0.0402938    0.00984391    0.000225892
8.72    0.0402647    0.00982378    0.00022513
8.73    0.0402356    0.00980372    0.000224371
8.74    0.0402067    0.00978371    0.000223616
8.75    0.0401778    0.00976378    0.000222864
8.76    0.040149    0.0097439    0.000222115
8.77    0.0401202    0.00972409    0.00022137
8.78    0.0400915    0.00970434    0.000220628
8.79    0.0400629    0.00968465    0.000219889
8.8    0.0400343    0.00966502    0.000219154
8.81    0.0400058    0.00964545    0.000218422
8.82    0.0399774    0.00962595    0.000217693
8.83    0.0399491    0.0096065    0.000216967
8.84    0.0399208    0.00958712    0.000216245
8.85    0.0398925    0.0095678    0.000215526
8.86    0.0398644    0.00954854    0.00021481
8.87    0.0398363    0.00952934    0.000214097
8.88    0.0398082    0.00951019    0.000213387
8.89    0.0397803    0.00949111    0.00021268
8.9    0.0397524    0.00947209    0.000211976
8.91    0.0397245    0.00945312    0.000211276
8.92    0.0396968    0.00943422    0.000210578
8.93    0.0396691    0.00941537    0.000209884
8.94    0.0396414    0.00939658    0.000209193
8.95    0.0396138    0.00937785    0.000208504
8.96    0.0395863    0.00935918    0.000207819
8.97    0.0395588    0.00934057    0.000207137
8.98    0.0395315    0.00932201    0.000206457
8.99    0.0395041    0.00930351    0.000205781
9    0.0394768    0.00928507    0.000205107
9.01    0.0394496    0.00926668    0.000204437
9.02    0.0394225    0.00924835    0.000203769
9.03    0.0393954    0.00923007    0.000203104
9.04    0.0393684    0.00921186    0.000202442
9.05    0.0393414    0.00919369    0.000201783
9.06    0.0393145    0.00917559    0.000201127
9.07    0.0392877    0.00915754    0.000200473
9.08    0.0392609    0.00913954    0.000199823
9.09    0.0392342    0.0091216    0.000199175
9.1    0.0392075    0.00910371    0.00019853
9.11    0.0391809    0.00908588    0.000197888
9.12    0.0391544    0.0090681    0.000197248
9.13    0.0391279    0.00905037    0.000196611
9.14    0.0391015    0.0090327    0.000195977
9.15    0.0390751    0.00901509    0.000195346
9.16    0.0390488    0.00899752    0.000194717
9.17    0.0390226    0.00898001    0.000194091
9.18    0.0389964    0.00896255    0.000193468
9.19    0.0389703    0.00894515    0.000192848
9.2    0.0389442    0.0089278    0.00019223
9.21    0.0389182    0.0089105    0.000191614
9.22    0.0388922    0.00889325    0.000191001
9.23    0.0388663    0.00887605    0.000190391
9.24    0.0388405    0.00885891    0.000189784
9.25    0.0388147    0.00884181    0.000189179
9.26    0.038789    0.00882477    0.000188576
9.27    0.0387633    0.00880778    0.000187976
9.28    0.0387377    0.00879084    0.000187379
9.29    0.0387122    0.00877395    0.000186784
9.3    0.0386867    0.00875711    0.000186192
9.31    0.0386612    0.00874032    0.000185602
9.32    0.0386358    0.00872358    0.000185015
9.33    0.0386105    0.00870689    0.00018443
9.34    0.0385852    0.00869026    0.000183847
9.35    0.03856    0.00867366    0.000183267
9.36    0.0385349    0.00865712    0.00018269
9.37    0.0385097    0.00864063    0.000182115
9.38    0.0384847    0.00862419    0.000181542
9.39    0.0384597    0.0086078    0.000180971
9.4    0.0384348    0.00859145    0.000180403
9.41    0.0384099    0.00857515    0.000179838
9.42    0.038385    0.0085589    0.000179275
9.43    0.0383603    0.0085427    0.000178714
9.44    0.0383355    0.00852655    0.000178155
9.45    0.0383109    0.00851044    0.000177599
9.46    0.0382862    0.00849438    0.000177045
9.47    0.0382617    0.00847837    0.000176493
9.48    0.0382372    0.0084624    0.000175944
9.49    0.0382127    0.00844649    0.000175396
9.5    0.0381883    0.00843061    0.000174852
9.51    0.0381639    0.00841479    0.000174309
9.52    0.0381396    0.00839901    0.000173769
9.53    0.0381154    0.00838328    0.00017323
9.54    0.0380912    0.00836759    0.000172694
9.55    0.038067    0.00835195    0.000172161
9.56    0.0380429    0.00833635    0.000171629
9.57    0.0380189    0.0083208    0.0001711
9.58    0.0379949    0.0083053    0.000170573
9.59    0.037971    0.00828984    0.000170047
9.6    0.0379471    0.00827442    0.000169525
9.61    0.0379233    0.00825905    0.000169004
9.62    0.0378995    0.00824373    0.000168485
9.63    0.0378757    0.00822844    0.000167969
9.64    0.037852    0.00821321    0.000167454
9.65    0.0378284    0.00819801    0.000166942
9.66    0.0378048    0.00818286    0.000166432
9.67    0.0377813    0.00816776    0.000165923
9.68    0.0377578    0.00815269    0.000165417
9.69    0.0377344    0.00813767    0.000164913
9.7    0.037711    0.0081227    0.000164411
9.71    0.0376877    0.00810777    0.000163911
9.72    0.0376644    0.00809287    0.000163413
9.73    0.0376411    0.00807803    0.000162917
9.74    0.0376179    0.00806322    0.000162423
9.75    0.0375948    0.00804846    0.000161931
9.76    0.0375717    0.00803374    0.000161441
9.77    0.0375487    0.00801906    0.000160953
9.78    0.0375257    0.00800442    0.000160467
9.79    0.0375027    0.00798983    0.000159983
9.8    0.0374798    0.00797527    0.000159501
9.81    0.037457    0.00796076    0.000159021
9.82    0.0374342    0.00794629    0.000158542
9.83    0.0374114    0.00793186    0.000158066
9.84    0.0373887    0.00791747    0.000157591
9.85    0.0373661    0.00790312    0.000157119
9.86    0.0373435    0.00788881    0.000156648
9.87    0.0373209    0.00787454    0.000156179
9.88    0.0372984    0.00786032    0.000155712
9.89    0.0372759    0.00784613    0.000155247
9.9    0.0372535    0.00783198    0.000154784
9.91    0.0372311    0.00781787    0.000154322
9.92    0.0372088    0.00780381    0.000153863
9.93    0.0371865    0.00778978    0.000153405
9.94    0.0371642    0.00777579    0.000152949
9.95    0.0371421    0.00776184    0.000152495
9.96    0.0371199    0.00774793    0.000152042
9.97    0.0370978    0.00773406    0.000151592
9.98    0.0370757    0.00772023    0.000151143
9.99    0.0370537    0.00770643    0.000150696
10    0.0370318    0.00769268    0.000150251
10.01    0.0370098    0.00767896    0.000149807
10.02    0.036988    0.00766528    0.000149365
10.03    0.0369661    0.00765164    0.000148925
10.04    0.0369444    0.00763804    0.000148487
10.05    0.0369226    0.00762447    0.00014805
10.06    0.0369009    0.00761094    0.000147615
10.07    0.0368793    0.00759745    0.000147182
10.08    0.0368576    0.007584    0.000146751
10.09    0.0368361    0.00757059    0.000146321
10.1    0.0368146    0.00755721    0.000145893
10.11    0.0367931    0.00754387    0.000145466
10.12    0.0367717    0.00753056    0.000145041
10.13    0.0367503    0.0075173    0.000144618
10.14    0.0367289    0.00750406    0.000144196
10.15    0.0367076    0.00749087    0.000143776
10.16    0.0366863    0.00747771    0.000143358
10.17    0.0366651    0.00746459    0.000142942
10.18    0.036644    0.0074515    0.000142526
10.19    0.0366228    0.00743845    0.000142113
10.2    0.0366017    0.00742544    0.000141701
10.21    0.0365807    0.00741246    0.000141291
10.22    0.0365597    0.00739952    0.000140882
10.23    0.0365387    0.00738661    0.000140475
10.24    0.0365178    0.00737374    0.00014007
10.25    0.0364969    0.0073609    0.000139666
10.26    0.0364761    0.0073481    0.000139263
10.27    0.0364553    0.00733533    0.000138862
10.28    0.0364345    0.0073226    0.000138463
10.29    0.0364138    0.0073099    0.000138065
10.3    0.0363931    0.00729724    0.000137669
10.31    0.0363725    0.00728461    0.000137274
10.32    0.0363519    0.00727201    0.000136881
10.33    0.0363314    0.00725945    0.000136489
10.34    0.0363109    0.00724692    0.000136099
10.35    0.0362904    0.00723443    0.00013571
10.36    0.03627    0.00722197    0.000135323
10.37    0.0362496    0.00720955    0.000134937
10.38    0.0362292    0.00719715    0.000134552
10.39    0.0362089    0.00718479    0.000134169
10.4    0.0361887    0.00717247    0.000133788
10.41    0.0361685    0.00716018    0.000133408
10.42    0.0361483    0.00714792    0.000133029
10.43    0.0361281    0.00713569    0.000132652
10.44    0.036108    0.0071235    0.000132276
10.45    0.036088    0.00711134    0.000131902
10.46    0.0360679    0.00709921    0.000131529
10.47    0.0360479    0.00708711    0.000131158
10.48    0.036028    0.00707505    0.000130788
10.49    0.0360081    0.00706302    0.000130419
10.5    0.0359882    0.00705102    0.000130052
10.51    0.0359684    0.00703905    0.000129686
10.52    0.0359486    0.00702712    0.000129321
10.53    0.0359288    0.00701521    0.000128958
10.54    0.0359091    0.00700334    0.000128596
10.55    0.0358894    0.0069915    0.000128235
10.56    0.0358698    0.00697969    0.000127876
10.57    0.0358502    0.00696791    0.000127518
10.58    0.0358306    0.00695617    0.000127162
10.59    0.0358111    0.00694445    0.000126807
10.6    0.0357916    0.00693277    0.000126453
10.61    0.0357722    0.00692111    0.0001261
10.62    0.0357528    0.00690949    0.000125749
10.63    0.0357334    0.0068979    0.000125399
10.64    0.0357141    0.00688634    0.000125051
10.65    0.0356948    0.00687481    0.000124703
10.66    0.0356755    0.00686331    0.000124357
10.67    0.0356563    0.00685184    0.000124013
10.68    0.0356371    0.0068404    0.000123669
10.69    0.0356179    0.00682898    0.000123327
10.7    0.0355988    0.0068176    0.000122986
10.71    0.0355797    0.00680625    0.000122646
10.72    0.0355607    0.00679493    0.000122308
10.73    0.0355417    0.00678364    0.000121971
10.74    0.0355227    0.00677238    0.000121635
10.75    0.0355038    0.00676115    0.0001213
10.76    0.0354849    0.00674994    0.000120967
10.77    0.0354661    0.00673877    0.000120634
10.78    0.0354472    0.00672762    0.000120303
10.79    0.0354284    0.00671651    0.000119973
10.8    0.0354097    0.00670542    0.000119645
10.81    0.035391    0.00669436    0.000119317
10.82    0.0353723    0.00668333    0.000118991
10.83    0.0353536    0.00667233    0.000118666
10.84    0.035335    0.00666136    0.000118342
10.85    0.0353165    0.00665042    0.000118019
10.86    0.0352979    0.0066395    0.000117698
10.87    0.0352794    0.00662861    0.000117378
10.88    0.0352609    0.00661775    0.000117058
10.89    0.0352425    0.00660692    0.00011674
10.9    0.0352241    0.00659612    0.000116424
10.91    0.0352057    0.00658534    0.000116108
10.92    0.0351874    0.00657459    0.000115793
10.93    0.0351691    0.00656387    0.00011548
10.94    0.0351509    0.00655318    0.000115167
10.95    0.0351326    0.00654252    0.000114856
10.96    0.0351144    0.00653188    0.000114546
10.97    0.0350963    0.00652127    0.000114237
10.98    0.0350782    0.00651068    0.000113929
10.99    0.0350601    0.00650013    0.000113623
11    0.035042    0.0064896    0.000113317
11.01    0.035024    0.00647909    0.000113012
11.02    0.035006    0.00646862    0.000112709
11.03    0.034988    0.00645817    0.000112407
11.04    0.0349701    0.00644775    0.000112105
11.05    0.0349522    0.00643735    0.000111805
11.06    0.0349344    0.00642698    0.000111506
11.07    0.0349165    0.00641664    0.000111208
11.08    0.0348987    0.00640632    0.000110911
11.09    0.034881    0.00639603    0.000110615
11.1    0.0348633    0.00638576    0.00011032
11.11    0.0348456    0.00637552    0.000110026
11.12    0.0348279    0.00636531    0.000109733
11.13    0.0348103    0.00635512    0.000109442
11.14    0.0347927    0.00634496    0.000109151
11.15    0.0347751    0.00633482    0.000108861
11.16    0.0347576    0.00632471    0.000108573
11.17    0.0347401    0.00631463    0.000108285
11.18    0.0347226    0.00630457    0.000107998
11.19    0.0347052    0.00629453    0.000107713
11.2    0.0346878    0.00628453    0.000107428
11.21    0.0346704    0.00627454    0.000107144
11.22    0.0346531    0.00626458    0.000106862
11.23    0.0346358    0.00625465    0.00010658
11.24    0.0346185    0.00624474    0.0001063
11.25    0.0346013    0.00623485    0.00010602
11.26    0.0345841    0.00622499    0.000105741
11.27    0.0345669    0.00621516    0.000105464
11.28    0.0345497    0.00620535    0.000105187
11.29    0.0345326    0.00619556    0.000104911
11.3    0.0345155    0.0061858    0.000104636
11.31    0.0344985    0.00617606    0.000104363
11.32    0.0344815    0.00616635    0.00010409
11.33    0.0344645    0.00615666    0.000103818
11.34    0.0344475    0.00614699    0.000103547
11.35    0.0344306    0.00613735    0.000103277
11.36    0.0344137    0.00612774    0.000103008
11.37    0.0343968    0.00611814    0.00010274
11.38    0.03438    0.00610857    0.000102472
11.39    0.0343631    0.00609903    0.000102206
11.4    0.0343464    0.0060895    0.000101941
11.41    0.0343296    0.00608    0.000101676
11.42    0.0343129    0.00607053    0.000101413
11.43    0.0342962    0.00606108    0.00010115
11.44    0.0342796    0.00605165    0.000100888
11.45    0.0342629    0.00604224    0.000100628
11.46    0.0342463    0.00603286    0.000100368
11.47    0.0342298    0.0060235    0.000100109
11.48    0.0342132    0.00601416    9.98505e-05
11.49    0.0341967    0.00600485    9.95933e-05
11.5    0.0341802    0.00599556    9.93369e-05
11.51    0.0341638    0.00598629    9.90815e-05
11.52    0.0341473    0.00597704    9.88269e-05
11.53    0.034131    0.00596782    9.85731e-05
11.54    0.0341146    0.00595862    9.83203e-05
11.55    0.0340983    0.00594944    9.80683e-05
11.56    0.034082    0.00594028    9.78172e-05
11.57    0.0340657    0.00593115    9.75669e-05
11.58    0.0340494    0.00592204    9.73175e-05
11.59    0.0340332    0.00591295    9.70689e-05
11.6    0.034017    0.00590388    9.68212e-05
11.61    0.0340009    0.00589484    9.65743e-05
11.62    0.0339847    0.00588581    9.63283e-05
11.63    0.0339686    0.00587681    9.60831e-05
11.64    0.0339525    0.00586783    9.58387e-05
11.65    0.0339365    0.00585888    9.55952e-05
11.66    0.0339205    0.00584994    9.53525e-05
11.67    0.0339045    0.00584102    9.51106e-05
11.68    0.0338885    0.00583213    9.48695e-05
11.69    0.0338726    0.00582326    9.46293e-05
11.7    0.0338567    0.00581441    9.43898e-05
11.71    0.0338408    0.00580558    9.41512e-05
11.72    0.0338249    0.00579677    9.39133e-05
11.73    0.0338091    0.00578799    9.36763e-05
11.74    0.0337933    0.00577922    9.34401e-05
11.75    0.0337776    0.00577048    9.32046e-05
11.76    0.0337618    0.00576175    9.297e-05
11.77    0.0337461    0.00575305    9.27361e-05
11.78    0.0337304    0.00574437    9.2503e-05
11.79    0.0337148    0.00573571    9.22707e-05
11.8    0.0336991    0.00572707    9.20392e-05
11.81    0.0336835    0.00571845    9.18085e-05
11.82    0.0336679    0.00570985    9.15785e-05
11.83    0.0336524    0.00570127    9.13493e-05
11.84    0.0336369    0.00569271    9.11209e-05
11.85    0.0336214    0.00568417    9.08932e-05
11.86    0.0336059    0.00567565    9.06663e-05
11.87    0.0335905    0.00566716    9.04401e-05
11.88    0.033575    0.00565868    9.02147e-05
11.89    0.0335597    0.00565022    8.99901e-05
11.9    0.0335443    0.00564179    8.97661e-05
11.91    0.033529    0.00563337    8.9543e-05
11.92    0.0335136    0.00562497    8.93205e-05
11.93    0.0334984    0.00561659    8.90988e-05
11.94    0.0334831    0.00560824    8.88779e-05
11.95    0.0334679    0.0055999    8.86577e-05
11.96    0.0334527    0.00559158    8.84382e-05
11.97    0.0334375    0.00558328    8.82194e-05
11.98    0.0334223    0.005575    8.80013e-05
11.99    0.0334072    0.00556674    8.7784e-05
12    0.0333921    0.0055585    8.75674e-05
12.01    0.033377    0.00555028    8.73514e-05
12.02    0.033362    0.00554208    8.71363e-05
12.03    0.033347    0.0055339    8.69218e-05
12.04    0.033332    0.00552574    8.6708e-05
12.05    0.033317    0.00551759    8.64949e-05
12.06    0.033302    0.00550947    8.62825e-05
12.07    0.0332871    0.00550136    8.60708e-05
12.08    0.0332722    0.00549328    8.58598e-05
12.09    0.0332573    0.00548521    8.56495e-05
12.1    0.0332425    0.00547716    8.54399e-05
12.11    0.0332277    0.00546913    8.52309e-05
12.12    0.0332129    0.00546112    8.50227e-05
12.13    0.0331981    0.00545312    8.48151e-05
12.14    0.0331834    0.00544515    8.46082e-05
12.15    0.0331686    0.00543719    8.44019e-05
12.16    0.0331539    0.00542925    8.41964e-05
12.17    0.0331393    0.00542134    8.39915e-05
12.18    0.0331246    0.00541343    8.37872e-05
12.19    0.03311    0.00540555    8.35837e-05
12.2    0.0330954    0.00539769    8.33808e-05
12.21    0.0330808    0.00538984    8.31785e-05
12.22    0.0330663    0.00538201    8.29769e-05
12.23    0.0330518    0.0053742    8.2776e-05
12.24    0.0330373    0.00536641    8.25757e-05
12.25    0.0330228    0.00535864    8.2376e-05
12.26    0.0330083    0.00535088    8.2177e-05
12.27    0.0329939    0.00534314    8.19786e-05
12.28    0.0329795    0.00533542    8.17809e-05
12.29    0.0329651    0.00532772    8.15838e-05
12.3    0.0329508    0.00532004    8.13873e-05
12.31    0.0329364    0.00531237    8.11915e-05
12.32    0.0329221    0.00530472    8.09963e-05
12.33    0.0329078    0.00529709    8.08017e-05
12.34    0.0328936    0.00528947    8.06078e-05
12.35    0.0328793    0.00528187    8.04144e-05
12.36    0.0328651    0.00527429    8.02217e-05
12.37    0.0328509    0.00526673    8.00296e-05
12.38    0.0328368    0.00525919    7.98381e-05
12.39    0.0328226    0.00525166    7.96472e-05
12.4    0.0328085    0.00524415    7.9457e-05
12.41    0.0327944    0.00523665    7.92673e-05
12.42    0.0327804    0.00522918    7.90782e-05
12.43    0.0327663    0.00522172    7.88898e-05
12.44    0.0327523    0.00521427    7.87019e-05
12.45    0.0327383    0.00520685    7.85146e-05
12.46    0.0327243    0.00519944    7.83279e-05
12.47    0.0327103    0.00519205    7.81419e-05
12.48    0.0326964    0.00518467    7.79564e-05
12.49    0.0326825    0.00517731    7.77715e-05
12.5    0.0326686    0.00516997    7.75871e-05
12.51    0.0326547    0.00516264    7.74034e-05
12.52    0.0326409    0.00515533    7.72202e-05
12.53    0.0326271    0.00514804    7.70376e-05
12.54    0.0326133    0.00514076    7.68556e-05
12.55    0.0325995    0.0051335    7.66742e-05
12.56    0.0325858    0.00512626    7.64933e-05
12.57    0.032572    0.00511903    7.6313e-05
12.58    0.0325583    0.00511182    7.61333e-05
12.59    0.0325446    0.00510463    7.59541e-05
12.6    0.032531    0.00509745    7.57755e-05
12.61    0.0325173    0.00509028    7.55975e-05
12.62    0.0325037    0.00508314    7.542e-05
12.63    0.0324901    0.00507601    7.5243e-05
12.64    0.0324765    0.00506889    7.50666e-05
12.65    0.032463    0.00506179    7.48908e-05
12.66    0.0324495    0.00505471    7.47155e-05
12.67    0.0324359    0.00504764    7.45408e-05
12.68    0.0324225    0.00504059    7.43666e-05
12.69    0.032409    0.00503356    7.41929e-05
12.7    0.0323956    0.00502654    7.40198e-05
12.71    0.0323821    0.00501953    7.38472e-05
12.72    0.0323687    0.00501254    7.36752e-05
12.73    0.0323554    0.00500557    7.35037e-05
12.74    0.032342    0.00499861    7.33327e-05
12.75    0.0323287    0.00499167    7.31623e-05
12.76    0.0323153    0.00498474    7.29923e-05
12.77    0.0323021    0.00497783    7.28229e-05
12.78    0.0322888    0.00497093    7.26541e-05
12.79    0.0322755    0.00496405    7.24857e-05
12.8    0.0322623    0.00495719    7.23179e-05
12.81    0.0322491    0.00495033    7.21506e-05
12.82    0.0322359    0.0049435    7.19838e-05
12.83    0.0322227    0.00493668    7.18175e-05
12.84    0.0322096    0.00492987    7.16517e-05
12.85    0.0321965    0.00492308    7.14864e-05
12.86    0.0321834    0.00491631    7.13217e-05
12.87    0.0321703    0.00490954    7.11574e-05
12.88    0.0321572    0.0049028    7.09937e-05
12.89    0.0321442    0.00489607    7.08304e-05
12.9    0.0321312    0.00488935    7.06677e-05
12.91    0.0321182    0.00488265    7.05054e-05
12.92    0.0321052    0.00487596    7.03436e-05
12.93    0.0320922    0.00486929    7.01824e-05
12.94    0.0320793    0.00486263    7.00216e-05
12.95    0.0320664    0.00485599    6.98613e-05
12.96    0.0320535    0.00484936    6.97015e-05
12.97    0.0320406    0.00484274    6.95422e-05
12.98    0.0320278    0.00483614    6.93834e-05
12.99    0.0320149    0.00482956    6.9225e-05
13    0.0320021    0.00482299    6.90672e-05
13.01    0.0319893    0.00481643    6.89098e-05
13.02    0.0319765    0.00480989    6.87529e-05
13.03    0.0319638    0.00480336    6.85965e-05
13.04    0.031951    0.00479684    6.84405e-05
13.05    0.0319383    0.00479034    6.8285e-05
13.06    0.0319256    0.00478386    6.813e-05
13.07    0.031913    0.00477738    6.79754e-05
13.08    0.0319003    0.00477093    6.78214e-05
13.09    0.0318877    0.00476448    6.76677e-05
13.1    0.031875    0.00475805    6.75146e-05
13.11    0.0318625    0.00475163    6.73619e-05
13.12    0.0318499    0.00474523    6.72096e-05
13.13    0.0318373    0.00473884    6.70579e-05
13.14    0.0318248    0.00473247    6.69065e-05
13.15    0.0318123    0.00472611    6.67557e-05
13.16    0.0317998    0.00471976    6.66052e-05
13.17    0.0317873    0.00471342    6.64553e-05
13.18    0.0317748    0.0047071    6.63057e-05
13.19    0.0317624    0.0047008    6.61567e-05
13.2    0.03175    0.0046945    6.6008e-05
13.21    0.0317376    0.00468822    6.58598e-05
13.22    0.0317252    0.00468196    6.57121e-05
13.23    0.0317128    0.0046757    6.55648e-05
13.24    0.0317005    0.00466946    6.54179e-05
13.25    0.0316882    0.00466324    6.52715e-05
13.26    0.0316758    0.00465702    6.51255e-05
13.27    0.0316636    0.00465083    6.49799e-05
13.28    0.0316513    0.00464464    6.48348e-05
13.29    0.031639    0.00463846    6.46901e-05
13.3    0.0316268    0.0046323    6.45459e-05
13.31    0.0316146    0.00462616    6.4402e-05
13.32    0.0316024    0.00462002    6.42586e-05
13.33    0.0315902    0.0046139    6.41156e-05
13.34    0.0315781    0.00460779    6.3973e-05
13.35    0.0315659    0.0046017    6.38309e-05
13.36    0.0315538    0.00459562    6.36891e-05
13.37    0.0315417    0.00458955    6.35478e-05
13.38    0.0315296    0.00458349    6.34069e-05
13.39    0.0315176    0.00457745    6.32665e-05
13.4    0.0315055    0.00457141    6.31264e-05
13.41    0.0314935    0.0045654    6.29867e-05
13.42    0.0314815    0.00455939    6.28475e-05
13.43    0.0314695    0.0045534    6.27086e-05
13.44    0.0314575    0.00454742    6.25702e-05
13.45    0.0314456    0.00454145    6.24322e-05
13.46    0.0314336    0.00453549    6.22946e-05
13.47    0.0314217    0.00452955    6.21573e-05
13.48    0.0314098    0.00452362    6.20205e-05
13.49    0.031398    0.0045177    6.18841e-05
13.5    0.0313861    0.0045118    6.17481e-05
13.51    0.0313742    0.0045059    6.16124e-05
13.52    0.0313624    0.00450002    6.14772e-05
13.53    0.0313506    0.00449416    6.13424e-05
13.54    0.0313388    0.0044883    6.12079e-05
13.55    0.031327    0.00448246    6.10739e-05
13.56    0.0313153    0.00447662    6.09402e-05
13.57    0.0313036    0.0044708    6.08069e-05
13.58    0.0312918    0.004465    6.0674e-05
13.59    0.0312801    0.0044592    6.05415e-05
13.6    0.0312684    0.00445342    6.04094e-05
13.61    0.0312568    0.00444765    6.02777e-05
13.62    0.0312451    0.00444189    6.01463e-05
13.63    0.0312335    0.00443614    6.00153e-05
13.64    0.0312219    0.00443041    5.98847e-05
13.65    0.0312103    0.00442468    5.97545e-05
13.66    0.0311987    0.00441897    5.96247e-05
13.67    0.0311871    0.00441327    5.94952e-05
13.68    0.0311756    0.00440758    5.93661e-05
13.69    0.0311641    0.00440191    5.92373e-05
13.7    0.0311526    0.00439624    5.9109e-05
13.71    0.0311411    0.00439059    5.8981e-05
13.72    0.0311296    0.00438495    5.88534e-05
13.73    0.0311181    0.00437932    5.87261e-05
13.74    0.0311067    0.0043737    5.85992e-05
13.75    0.0310953    0.00436809    5.84727e-05
13.76    0.0310838    0.0043625    5.83465e-05
13.77    0.0310724    0.00435692    5.82207e-05
13.78    0.0310611    0.00435134    5.80952e-05
13.79    0.0310497    0.00434578    5.79701e-05
13.8    0.0310384    0.00434023    5.78454e-05
13.81    0.031027    0.0043347    5.7721e-05
13.82    0.0310157    0.00432917    5.7597e-05
13.83    0.0310045    0.00432366    5.74733e-05
13.84    0.0309932    0.00431815    5.735e-05
13.85    0.0309819    0.00431266    5.7227e-05
13.86    0.0309707    0.00430718    5.71044e-05
13.87    0.0309595    0.00430171    5.69821e-05
13.88    0.0309482    0.00429625    5.68602e-05
13.89    0.0309371    0.0042908    5.67386e-05
13.9    0.0309259    0.00428537    5.66173e-05
13.91    0.0309147    0.00427994    5.64964e-05
13.92    0.0309036    0.00427453    5.63759e-05
13.93    0.0308924    0.00426912    5.62557e-05
13.94    0.0308813    0.00426373    5.61358e-05
13.95    0.0308702    0.00425835    5.60163e-05
13.96    0.0308592    0.00425298    5.5897e-05
13.97    0.0308481    0.00424762    5.57782e-05
13.98    0.0308371    0.00424227    5.56596e-05
13.99    0.030826    0.00423693    5.55414e-05
14    0.030815    0.0042316    5.54236e-05
14.01    0.030804    0.00422629    5.5306e-05
14.02    0.030793    0.00422098    5.51888e-05
14.03    0.0307821    0.00421569    5.50719e-05
14.04    0.0307711    0.0042104    5.49554e-05
14.05    0.0307602    0.00420513    5.48392e-05
14.06    0.0307493    0.00419986    5.47233e-05
14.07    0.0307384    0.00419461    5.46077e-05
14.08    0.0307275    0.00418937    5.44924e-05
14.09    0.0307166    0.00418414    5.43775e-05
14.1    0.0307058    0.00417892    5.42629e-05
14.11    0.0306949    0.00417371    5.41486e-05
14.12    0.0306841    0.00416851    5.40346e-05
14.13    0.0306733    0.00416332    5.39209e-05
14.14    0.0306625    0.00415814    5.38076e-05
14.15    0.0306517    0.00415297    5.36946e-05
14.16    0.030641    0.00414781    5.35819e-05
14.17    0.0306302    0.00414266    5.34695e-05
14.18    0.0306195    0.00413752    5.33574e-05
14.19    0.0306088    0.0041324    5.32456e-05
14.2    0.0305981    0.00412728    5.31341e-05
14.21    0.0305874    0.00412217    5.30229e-05
14.22    0.0305767    0.00411708    5.29121e-05
14.23    0.0305661    0.00411199    5.28015e-05
14.24    0.0305554    0.00410691    5.26913e-05
14.25    0.0305448    0.00410184    5.25813e-05
14.26    0.0305342    0.00409679    5.24717e-05
14.27    0.0305236    0.00409174    5.23624e-05
14.28    0.030513    0.0040867    5.22533e-05
14.29    0.0305025    0.00408168    5.21446e-05
14.3    0.0304919    0.00407666    5.20361e-05
14.31    0.0304814    0.00407165    5.1928e-05
14.32    0.0304709    0.00406666    5.18202e-05
14.33    0.0304604    0.00406167    5.17126e-05
14.34    0.0304499    0.00405669    5.16054e-05
14.35    0.0304394    0.00405173    5.14984e-05
14.36    0.030429    0.00404677    5.13917e-05
14.37    0.0304185    0.00404182    5.12853e-05
14.38    0.0304081    0.00403688    5.11793e-05
14.39    0.0303977    0.00403196    5.10735e-05
14.4    0.0303873    0.00402704    5.09679e-05
14.41    0.0303769    0.00402213    5.08627e-05
14.42    0.0303665    0.00401723    5.07578e-05
14.43    0.0303562    0.00401234    5.06531e-05
14.44    0.0303458    0.00400746    5.05488e-05
14.45    0.0303355    0.00400259    5.04447e-05
14.46    0.0303252    0.00399773    5.03409e-05
14.47    0.0303149    0.00399288    5.02374e-05
14.48    0.0303046    0.00398803    5.01341e-05
14.49    0.0302944    0.0039832    5.00312e-05
14.5    0.0302841    0.00397838    4.99285e-05
14.51    0.0302739    0.00397356    4.98261e-05
14.52    0.0302636    0.00396876    4.97239e-05
14.53    0.0302534    0.00396397    4.96221e-05
14.54    0.0302432    0.00395918    4.95205e-05
14.55    0.0302331    0.0039544    4.94192e-05
14.56    0.0302229    0.00394964    4.93182e-05
14.57    0.0302127    0.00394488    4.92174e-05
14.58    0.0302026    0.00394013    4.91169e-05
14.59    0.0301925    0.00393539    4.90167e-05
14.6    0.0301824    0.00393066    4.89168e-05
14.61    0.0301723    0.00392594    4.88171e-05
14.62    0.0301622    0.00392123    4.87177e-05
14.63    0.0301521    0.00391653    4.86185e-05
14.64    0.0301421    0.00391183    4.85197e-05
14.65    0.030132    0.00390715    4.8421e-05
14.66    0.030122    0.00390247    4.83227e-05
14.67    0.030112    0.00389781    4.82246e-05
14.68    0.030102    0.00389315    4.81268e-05
14.69    0.030092    0.0038885    4.80292e-05
14.7    0.030082    0.00388386    4.79319e-05
14.71    0.0300721    0.00387923    4.78349e-05
14.72    0.0300621    0.00387461    4.77381e-05
14.73    0.0300522    0.00387    4.76415e-05
14.74    0.0300423    0.00386539    4.75453e-05
14.75    0.0300324    0.0038608    4.74492e-05
14.76    0.0300225    0.00385621    4.73535e-05
14.77    0.0300126    0.00385163    4.7258e-05
14.78    0.0300028    0.00384707    4.71627e-05
14.79    0.0299929    0.00384251    4.70677e-05
14.8    0.0299831    0.00383795    4.6973e-05
14.81    0.0299733    0.00383341    4.68785e-05
14.82    0.0299635    0.00382888    4.67842e-05
14.83    0.0299537    0.00382435    4.66902e-05
14.84    0.0299439    0.00381984    4.65965e-05
14.85    0.0299341    0.00381533    4.65029e-05
14.86    0.0299244    0.00381083    4.64097e-05
14.87    0.0299146    0.00380634    4.63167e-05
14.88    0.0299049    0.00380186    4.62239e-05
14.89    0.0298952    0.00379738    4.61314e-05
14.9    0.0298855    0.00379292    4.60391e-05
14.91    0.0298758    0.00378846    4.59471e-05
14.92    0.0298661    0.00378401    4.58553e-05
14.93    0.0298565    0.00377957    4.57637e-05
14.94    0.0298468    0.00377514    4.56724e-05
14.95    0.0298372    0.00377072    4.55813e-05
14.96    0.0298276    0.00376631    4.54905e-05
14.97    0.029818    0.0037619    4.53999e-05
14.98    0.0298084    0.0037575    4.53095e-05
14.99    0.0297988    0.00375311    4.52194e-05


==> probab_laplace_delta1.000_tau1.000_mud1.txt <==
 #MC = 10000, #iT = 3, time = 1.67494
0    1    1    1
0.01    0.96315    0.983303    0.947064
0.02    0.928835    0.96704    0.898201
0.03    0.8968    0.951196    0.85299
0.04    0.866828    0.935754    0.811065
0.05    0.838725    0.920702    0.772105
0.06    0.812323    0.906025    0.735831
0.07    0.787471    0.891711    0.701994
0.08    0.764037    0.877747    0.670377
0.09    0.741904    0.864121    0.640784
0.1    0.720966    0.850822    0.613045
0.11    0.701128    0.837839    0.587005
0.12    0.682307    0.825162    0.562525
0.13    0.664426    0.81278    0.539482
0.14    0.647417    0.800685    0.517765
0.15    0.631217    0.788867    0.497273
0.16    0.615771    0.777317    0.477914
0.17    0.601026    0.766027    0.459607
0.18    0.586936    0.754989    0.442276
0.19    0.573459    0.744195    0.425853
0.2    0.560555    0.733638    0.410275
0.21    0.548188    0.723311    0.395486
0.22    0.536326    0.713206    0.381434
0.23    0.524939    0.703318    0.36807
0.24    0.513998    0.693639    0.355351
0.25    0.503477    0.684165    0.343236
0.26    0.493354    0.674888    0.331687
0.27    0.483606    0.665803    0.320671
0.28    0.474212    0.656906    0.310155
0.29    0.465154    0.64819    0.300111
0.3    0.456414    0.63965    0.29051
0.31    0.447976    0.631282    0.281328
0.32    0.439823    0.623081    0.27254
0.33    0.431943    0.615042    0.264125
0.34    0.424321    0.607161    0.256063
0.35    0.416946    0.599434    0.248335
0.36    0.409805    0.591857    0.240922
0.37    0.402887    0.584425    0.233809
0.38    0.396183    0.577135    0.226979
0.39    0.389683    0.569984    0.220418
0.4    0.383376    0.562967    0.214113
0.41    0.377256    0.556081    0.208051
0.42    0.371314    0.549323    0.20222
0.43    0.365542    0.54269    0.196608
0.44    0.359933    0.536179    0.191206
0.45    0.354481    0.529786    0.186002
0.46    0.349178    0.523508    0.180989
0.47    0.34402    0.517343    0.176156
0.48    0.339    0.511289    0.171496
0.49    0.334112    0.505341    0.167001
0.5    0.329353    0.499499    0.162664
0.51    0.324716    0.493758    0.158477
0.52    0.320197    0.488118    0.154433
0.53    0.315792    0.482575    0.150527
0.54    0.311496    0.477127    0.146753
0.55    0.307307    0.471772    0.143105
0.56    0.303218    0.466508    0.139577
0.57    0.299229    0.461333    0.136165
0.58    0.295333    0.456244    0.132864
0.59    0.29153    0.451241    0.129669
0.6    0.287814    0.44632    0.126576
0.61    0.284184    0.44148    0.123581
0.62    0.280637    0.43672    0.12068
0.63    0.277169    0.432037    0.117869
0.64    0.273778    0.427429    0.115145
0.65    0.270462    0.422896    0.112504
0.66    0.267218    0.418436    0.109944
0.67    0.264044    0.414046    0.10746
0.68    0.260938    0.409726    0.10505
0.69    0.257898    0.405473    0.102712
0.7    0.254921    0.401287    0.100443
0.71    0.252006    0.397167    0.0982391
0.72    0.249151    0.39311    0.0960995
0.73    0.246354    0.389115    0.0940213
0.74    0.243613    0.385181    0.0920023
0.75    0.240927    0.381308    0.0900404
0.76    0.238294    0.377493    0.0881335
0.77    0.235712    0.373735    0.0862798
0.78    0.233181    0.370034    0.0844774
0.79    0.230698    0.366388    0.0827244
0.8    0.228263    0.362796    0.0810193
0.81    0.225874    0.359256    0.0793603
0.82    0.223529    0.355769    0.0777459
0.83    0.221229    0.352333    0.0761746
0.84    0.21897    0.348946    0.074645
0.85    0.216753    0.345609    0.0731557
0.86    0.214576    0.342319    0.0717053
0.87    0.212438    0.339077    0.0702926
0.88    0.210338    0.33588    0.0689163
0.89    0.208276    0.332729    0.0675753
0.9    0.206249    0.329622    0.0662685
0.91    0.204258    0.326559    0.0649948
0.92    0.202301    0.323539    0.0637531
0.93    0.200378    0.32056    0.0625423
0.94    0.198487    0.317623    0.0613617
0.95    0.196628    0.314726    0.0602102
0.96    0.1948    0.311868    0.0590869
0.97    0.193003    0.30905    0.0579909
0.98    0.191235    0.30627    0.0569215
0.99    0.189496    0.303527    0.0558778
1    0.187786    0.300821    0.0548591
1.01    0.186103    0.298151    0.0538646
1.02    0.184447    0.295517    0.0528937
1.03    0.182817    0.292918    0.0519455
1.04    0.181213    0.290353    0.0510195
1.05    0.179634    0.287821    0.0501149
1.06    0.178079    0.285323    0.0492313
1.07    0.176549    0.282857    0.0483679
1.08    0.175042    0.280423    0.0475243
1.09    0.173558    0.278021    0.0466998
1.1    0.172097    0.275649    0.0458939
1.11    0.170657    0.273308    0.045106
1.12    0.169239    0.270996    0.0443358
1.13    0.167842    0.268714    0.0435827
1.14    0.166465    0.26646    0.0428461
1.15    0.165109    0.264235    0.0421258
1.16    0.163772    0.262038    0.0414212
1.17    0.162455    0.259868    0.0407318
1.18    0.161156    0.257725    0.0400574
1.19    0.159876    0.255608    0.0393975
1.2    0.158614    0.253517    0.0387516
1.21    0.15737    0.251452    0.0381195
1.22    0.156143    0.249412    0.0375008
1.23    0.154934    0.247397    0.0368951
1.24    0.153741    0.245406    0.0363021
1.25    0.152564    0.243439    0.0357214
1.26    0.151403    0.241496    0.0351527
1.27    0.150259    0.239576    0.0345958
1.28    0.149129    0.237679    0.0340503
1.29    0.148015    0.235804    0.033516
1.3    0.146915    0.233951    0.0329925
1.31    0.145831    0.23212    0.0324795
1.32    0.14476    0.230311    0.0319769
1.33    0.143703    0.228522    0.0314844
1.34    0.14266    0.226755    0.0310017
1.35    0.141631    0.225008    0.0305285
1.36    0.140615    0.22328    0.0300647
1.37    0.139612    0.221573    0.02961
1.38    0.138621    0.219885    0.0291642
1.39    0.137643    0.218217    0.028727
1.4    0.136678    0.216567    0.0282984
1.41    0.135724    0.214936    0.0278779
1.42    0.134782    0.213323    0.0274656
1.43    0.133852    0.211729    0.0270611
1.44    0.132934    0.210152    0.0266643
1.45    0.132026    0.208593    0.0262751
1.46    0.13113    0.207051    0.0258931
1.47    0.130244    0.205526    0.0255184
1.48    0.129369    0.204018    0.0251506
1.49    0.128505    0.202526    0.0247896
1.5    0.127651    0.201051    0.0244354
1.51    0.126807    0.199591    0.0240877
1.52    0.125973    0.198148    0.0237463
1.53    0.125148    0.19672    0.0234112
1.54    0.124334    0.195307    0.0230822
1.55    0.123528    0.19391    0.0227592
1.56    0.122732    0.192527    0.022442
1.57    0.121946    0.191159    0.0221304
1.58    0.121168    0.189806    0.0218245
1.59    0.120399    0.188467    0.021524
1.6    0.119638    0.187142    0.0212288
1.61    0.118887    0.185831    0.0209388
1.62    0.118143    0.184534    0.020654
1.63    0.117408    0.18325    0.0203741
1.64    0.116681    0.18198    0.0200991
1.65    0.115962    0.180722    0.0198289
1.66    0.115251    0.179478    0.0195634
1.67    0.114548    0.178246    0.0193025
1.68    0.113852    0.177027    0.019046
1.69    0.113164    0.175821    0.0187939
1.7    0.112483    0.174626    0.0185461
1.71    0.11181    0.173444    0.0183025
1.72    0.111144    0.172274    0.0180631
1.73    0.110485    0.171115    0.0178276
1.74    0.109832    0.169969    0.0175961
1.75    0.109187    0.168833    0.0173685
1.76    0.108548    0.167709    0.0171447
1.77    0.107916    0.166596    0.0169245
1.78    0.107291    0.165494    0.016708
1.79    0.106672    0.164403    0.0164951
1.8    0.10606    0.163323    0.0162857
1.81    0.105453    0.162253    0.0160796
1.82    0.104853    0.161194    0.015877
1.83    0.104259    0.160145    0.0156776
1.84    0.103671    0.159106    0.0154814
1.85    0.103089    0.158077    0.0152884
1.86    0.102512    0.157058    0.0150985
1.87    0.101942    0.156049    0.0149116
1.88    0.101377    0.155049    0.0147276
1.89    0.100818    0.15406    0.0145466
1.9    0.100264    0.153079    0.0143685
1.91    0.0997152    0.152108    0.0141932
1.92    0.0991721    0.151146    0.0140206
1.93    0.0986343    0.150193    0.0138507
1.94    0.0981017    0.149249    0.0136834
1.95    0.0975741    0.148314    0.0135188
1.96    0.0970517    0.147387    0.0133567
1.97    0.0965342    0.146469    0.013197
1.98    0.0960217    0.14556    0.0130399
1.99    0.095514    0.144659    0.0128851
2    0.095011    0.143767    0.0127327
2.01    0.0945128    0.142882    0.0125826
2.02    0.0940193    0.142006    0.0124348
2.03    0.0935303    0.141138    0.0122892
2.04    0.0930459    0.140277    0.0121459
2.05    0.0925659    0.139425    0.0120046
2.06    0.0920904    0.13858    0.0118655
2.07    0.0916192    0.137742    0.0117284
2.08    0.0911523    0.136913    0.0115934
2.09    0.0906896    0.13609    0.0114603
2.1    0.0902312    0.135276    0.0113293
2.11    0.0897768    0.134468    0.0112001
2.12    0.0893265    0.133667    0.0110729
2.13    0.0888803    0.132874    0.0109475
2.14    0.088438    0.132088    0.0108239
2.15    0.0879997    0.131308    0.0107021
2.16    0.0875652    0.130536    0.0105821
2.17    0.0871346    0.12977    0.0104638
2.18    0.0867077    0.129011    0.0103472
2.19    0.0862846    0.128258    0.0102323
2.2    0.0858651    0.127512    0.010119
2.21    0.0854493    0.126772    0.0100073
2.22    0.085037    0.126039    0.00989719
2.23    0.0846284    0.125312    0.00978865
2.24    0.0842232    0.124592    0.00968163
2.25    0.0838214    0.123877    0.00957612
2.26    0.0834231    0.123169    0.00947209
2.27    0.0830282    0.122467    0.00936951
2.28    0.0826366    0.12177    0.00926835
2.29    0.0822483    0.12108    0.0091686
2.3    0.0818632    0.120395    0.00907022
2.31    0.0814814    0.119716    0.00897321
2.32    0.0811027    0.119043    0.00887752
2.33    0.0807272    0.118375    0.00878314
2.34    0.0803547    0.117713    0.00869006
2.35    0.0799854    0.117057    0.00859824
2.36    0.0796191    0.116406    0.00850766
2.37    0.0792557    0.11576    0.00841832
2.38    0.0788953    0.11512    0.00833017
2.39    0.0785379    0.114485    0.00824322
2.4    0.0781833    0.113855    0.00815743
2.41    0.0778316    0.11323    0.00807278
2.42    0.0774827    0.11261    0.00798927
2.43    0.0771366    0.111996    0.00790686
2.44    0.0767932    0.111386    0.00782555
2.45    0.0764526    0.110781    0.00774531
2.46    0.0761147    0.110182    0.00766613
2.47    0.0757794    0.109587    0.00758799
2.48    0.0754468    0.108996    0.00751087
2.49    0.0751168    0.108411    0.00743476
2.5    0.0747894    0.10783    0.00735964
2.51    0.0744645    0.107254    0.00728549
2.52    0.0741421    0.106682    0.00721231
2.53    0.0738222    0.106115    0.00714007
2.54    0.0735048    0.105553    0.00706876
2.55    0.0731898    0.104995    0.00699836
2.56    0.0728772    0.104441    0.00692887
2.57    0.072567    0.103891    0.00686026
2.58    0.0722592    0.103346    0.00679253
2.59    0.0719537    0.102805    0.00672566
2.6    0.0716505    0.102269    0.00665963
2.61    0.0713496    0.101736    0.00659444
2.62    0.0710509    0.101208    0.00653006
2.63    0.0707545    0.100684    0.0064665
2.64    0.0704603    0.100163    0.00640373
2.65    0.0701682    0.099647    0.00634174
2.66    0.0698784    0.0991347    0.00628053
2.67    0.0695906    0.0986263    0.00622008
2.68    0.069305    0.0981218    0.00616037
2.69    0.0690215    0.097621    0.0061014
2.7    0.06874    0.0971241    0.00604316
2.71    0.0684606    0.096631    0.00598563
2.72    0.0681832    0.0961415    0.00592881
2.73    0.0679079    0.0956558    0.00587268
2.74    0.0676345    0.0951737    0.00581724
2.75    0.0673631    0.0946952    0.00576246
2.76    0.0670936    0.0942202    0.00570836
2.77    0.066826    0.0937489    0.0056549
2.78    0.0665604    0.093281    0.00560209
2.79    0.0662966    0.0928165    0.00554992
2.8    0.0660348    0.0923556    0.00549837
2.81    0.0657747    0.091898    0.00544743
2.82    0.0655165    0.0914437    0.00539711
2.83    0.0652601    0.0909929    0.00534738
2.84    0.0650055    0.0905453    0.00529824
2.85    0.0647527    0.090101    0.00524969
2.86    0.0645016    0.0896599    0.0052017
2.87    0.0642523    0.089222    0.00515429
2.88    0.0640047    0.0887873    0.00510742
2.89    0.0637588    0.0883557    0.00506111
2.9    0.0635145    0.0879273    0.00501534
2.91    0.063272    0.0875019    0.0049701
2.92    0.0630311    0.0870796    0.00492539
2.93    0.0627918    0.0866604    0.00488119
2.94    0.0625542    0.0862441    0.00483751
2.95    0.0623182    0.0858308    0.00479433
2.96    0.0620838    0.0854204    0.00475164
2.97    0.0618509    0.0850129    0.00470945
2.98    0.0616196    0.0846083    0.00466774
2.99    0.0613899    0.0842066    0.0046265
3    0.0611617    0.0838077    0.00458573
3.01    0.060935    0.0834116    0.00454543
3.02    0.0607098    0.0830183    0.00450559
3.03    0.0604861    0.0826278    0.00446619
3.04    0.0602638    0.0822399    0.00442724
3.05    0.0600431    0.0818548    0.00438872
3.06    0.0598237    0.0814724    0.00435064
3.07    0.0596059    0.0810925    0.00431299
3.08    0.0593894    0.0807154    0.00427575
3.09    0.0591743    0.0803408    0.00423893
3.1    0.0589606    0.0799688    0.00420252
3.11    0.0587483    0.0795994    0.00416651
3.12    0.0585374    0.0792325    0.0041309
3.13    0.0583279    0.0788681    0.00409568
3.14    0.0581196    0.0785061    0.00406085
3.15    0.0579127    0.0781467    0.0040264
3.16    0.0577071    0.0777897    0.00399233
3.17    0.0575029    0.0774351    0.00395863
3.18    0.0572999    0.0770829    0.0039253
3.19    0.0570982    0.0767331    0.00389233
3.2    0.0568977    0.0763856    0.00385972
3.21    0.0566986    0.0760405    0.00382746
3.22    0.0565006    0.0756977    0.00379554
3.23    0.056304    0.0753571    0.00376398
3.24    0.0561085    0.0750189    0.00373275
3.25    0.0559142    0.0746829    0.00370185
3.26    0.0557212    0.0743491    0.00367129
3.27    0.0555293    0.0740176    0.00364105
3.28    0.0553387    0.0736882    0.00361113
3.29    0.0551492    0.073361    0.00358153
3.3    0.0549608    0.073036    0.00355225
3.31    0.0547737    0.0727131    0.00352327
3.32    0.0545876    0.0723923    0.0034946
3.33    0.0544027    0.0720736    0.00346623
3.34    0.0542189    0.071757    0.00343816
3.35    0.0540362    0.0714424    0.00341038
3.36    0.0538546    0.0711299    0.00338289
3.37    0.0536742    0.0708194    0.00335569
3.38    0.0534947    0.070511    0.00332877
3.39    0.0533164    0.0702045    0.00330213
3.4    0.0531392    0.0699    0.00327576
3.41    0.0529629    0.0695974    0.00324967
3.42    0.0527878    0.0692968    0.00322384
3.43    0.0526136    0.0689981    0.00319829
3.44    0.0524405    0.0687014    0.00317299
3.45    0.0522685    0.0684065    0.00314795
3.46    0.0520974    0.0681135    0.00312317
3.47    0.0519273    0.0678223    0.00309864
3.48    0.0517583    0.067533    0.00307436
3.49    0.0515902    0.0672455    0.00305032
3.5    0.0514231    0.0669599    0.00302653
3.51    0.0512569    0.066676    0.00300298
3.52    0.0510918    0.0663939    0.00297966
3.53    0.0509275    0.0661136    0.00295658
3.54    0.0507642    0.0658351    0.00293373
3.55    0.0506019    0.0655582    0.00291111
3.56    0.0504405    0.0652831    0.00288872
3.57    0.05028    0.0650098    0.00286654
3.58    0.0501204    0.0647381    0.00284459
3.59    0.0499618    0.0644681    0.00282286
3.6    0.049804    0.0641997    0.00280134
3.61    0.0496471    0.063933    0.00278003
3.62    0.0494911    0.063668    0.00275893
3.63    0.049336    0.0634046    0.00273804
3.64    0.0491818    0.0631428    0.00271736
3.65    0.0490284    0.0628826    0.00269688
3.66    0.0488759    0.0626239    0.00267659
3.67    0.0487242    0.0623669    0.00265651
3.68    0.0485734    0.0621114    0.00263662
3.69    0.0484234    0.0618575    0.00261692
3.7    0.0482742    0.0616051    0.00259741
3.71    0.0481259    0.0613542    0.00257809
3.72    0.0479784    0.0611049    0.00255896
3.73    0.0478317    0.060857    0.00254001
3.74    0.0476858    0.0606107    0.00252125
3.75    0.0475407    0.0603658    0.00250266
3.76    0.0473964    0.0601223    0.00248425
3.77    0.0472528    0.0598804    0.00246602
3.78    0.0471101    0.0596398    0.00244796
3.79    0.0469681    0.0594007    0.00243007
3.8    0.0468269    0.0591631    0.00241235
3.81    0.0466864    0.0589268    0.0023948
3.82    0.0465467    0.0586919    0.00237741
3.83    0.0464078    0.0584584    0.00236019
3.84    0.0462696    0.0582263    0.00234312
3.85    0.0461321    0.0579955    0.00232622
3.86    0.0459954    0.0577661    0.00230948
3.87    0.0458594    0.0575381    0.00229289
3.88    0.0457241    0.0573114    0.00227646
3.89    0.0455895    0.057086    0.00226018
3.9    0.0454557    0.0568619    0.00224405
3.91    0.0453225    0.0566391    0.00222807
3.92    0.04519    0.0564176    0.00221224
3.93    0.0450583    0.0561974    0.00219655
3.94    0.0449272    0.0559784    0.00218101
3.95    0.0447968    0.0557608    0.00216561
3.96    0.0446671    0.0555443    0.00215035
3.97    0.0445381    0.0553291    0.00213523
3.98    0.0444097    0.0551152    0.00212025
3.99    0.044282    0.0549025    0.00210541
4    0.0441549    0.0546909    0.0020907
4.01    0.0440286    0.0544806    0.00207612
4.02    0.0439028    0.0542715    0.00206168
4.03    0.0437777    0.0540636    0.00204736
4.04    0.0436532    0.0538568    0.00203318
4.05    0.0435294    0.0536513    0.00201912
4.06    0.0434062    0.0534469    0.00200519
4.07    0.0432837    0.0532436    0.00199138
4.08    0.0431617    0.0530415    0.0019777
4.09    0.0430404    0.0528405    0.00196414
4.1    0.0429196    0.0526406    0.00195069
4.11    0.0427995    0.0524419    0.00193737
4.12    0.04268    0.0522442    0.00192417
4.13    0.0425611    0.0520477    0.00191108
4.14    0.0424428    0.0518523    0.00189811
4.15    0.042325    0.0516579    0.00188526
4.16    0.0422079    0.0514646    0.00187251
4.17    0.0420913    0.0512724    0.00185988
4.18    0.0419754    0.0510813    0.00184736
4.19    0.0418599    0.0508912    0.00183495
4.2    0.0417451    0.0507021    0.00182264
4.21    0.0416308    0.0505141    0.00181045
4.22    0.0415171    0.0503272    0.00179836
4.23    0.041404    0.0501412    0.00178637
4.24    0.0412913    0.0499563    0.00177449
4.25    0.0411793    0.0497723    0.00176271
4.26    0.0410678    0.0495894    0.00175103
4.27    0.0409568    0.0494075    0.00173946
4.28    0.0408464    0.0492265    0.00172798
4.29    0.0407365    0.0490465    0.0017166
4.3    0.0406271    0.0488675    0.00170532
4.31    0.0405183    0.0486895    0.00169413
4.32    0.04041    0.0485124    0.00168304
4.33    0.0403022    0.0483363    0.00167204
4.34    0.0401949    0.0481611    0.00166114
4.35    0.0400881    0.0479869    0.00165033
4.36    0.0399819    0.0478136    0.00163961
4.37    0.0398761    0.0476412    0.00162898
4.38    0.0397709    0.0474697    0.00161844
4.39    0.0396661    0.0472992    0.00160799
4.4    0.0395618    0.0471295    0.00159763
4.41    0.0394581    0.0469608    0.00158735
4.42    0.0393548    0.0467929    0.00157716
4.43    0.039252    0.046626    0.00156706
4.44    0.0391497    0.0464599    0.00155704
4.45    0.0390479    0.0462947    0.0015471
4.46    0.0389465    0.0461303    0.00153724
4.47    0.0388456    0.0459668    0.00152747
4.48    0.0387452    0.0458042    0.00151778
4.49    0.0386453    0.0456424    0.00150816
4.5    0.0385458    0.0454815    0.00149863
4.51    0.0384467    0.0453214    0.00148917
4.52    0.0383482    0.0451621    0.0014798
4.53    0.03825    0.0450037    0.00147049
4.54    0.0381524    0.044846    0.00146127
4.55    0.0380552    0.0446892    0.00145212
4.56    0.0379584    0.0445333    0.00144304
4.57    0.0378621    0.0443781    0.00143404
4.58    0.0377662    0.0442237    0.00142511
4.59    0.0376707    0.0440701    0.00141625
4.6    0.0375757    0.0439173    0.00140747
4.61    0.0374811    0.0437652    0.00139875
4.62    0.0373869    0.043614    0.00139011
4.63    0.0372932    0.0434635    0.00138154
4.64    0.0371998    0.0433138    0.00137303
4.65    0.0371069    0.0431648    0.00136459
4.66    0.0370145    0.0430166    0.00135622
4.67    0.0369224    0.0428692    0.00134792
4.68    0.0368307    0.0427225    0.00133968
4.69    0.0367395    0.0425765    0.00133151
4.7    0.0366486    0.0424313    0.0013234
4.71    0.0365582    0.0422868    0.00131535
4.72    0.0364681    0.0421431    0.00130737
4.73    0.0363785    0.042    0.00129946
4.74    0.0362893    0.0418577    0.0012916
4.75    0.0362004    0.0417161    0.00128381
4.76    0.0361119    0.0415752    0.00127608
4.77    0.0360239    0.041435    0.00126841
4.78    0.0359362    0.0412955    0.00126079
4.79    0.0358489    0.0411566    0.00125324
4.8    0.0357619    0.0410185    0.00124575
4.81    0.0356754    0.0408811    0.00123831
4.82    0.0355892    0.0407443    0.00123094
4.83    0.0355034    0.0406082    0.00122362
4.84    0.035418    0.0404728    0.00121635
4.85    0.0353329    0.0403381    0.00120914
4.86    0.0352482    0.040204    0.00120199
4.87    0.0351639    0.0400705    0.00119489
4.88    0.0350799    0.0399378    0.00118785
4.89    0.0349963    0.0398056    0.00118086
4.9    0.0349131    0.0396741    0.00117393
4.91    0.0348302    0.0395433    0.00116704
4.92    0.0347477    0.0394131    0.00116021
4.93    0.0346655    0.0392835    0.00115344
4.94    0.0345836    0.0391546    0.00114671
4.95    0.0345022    0.0390263    0.00114003
4.96    0.034421    0.0388986    0.00113341
4.97    0.0343402    0.0387715    0.00112683
4.98    0.0342597    0.038645    0.00112031
4.99    0.0341796    0.0385191    0.00111383
5    0.0340998    0.0383939    0.0011074
5.01    0.0340204    0.0382692    0.00110102
5.02    0.0339413    0.0381451    0.00109469
5.03    0.0338625    0.0380217    0.00108841
5.04    0.033784    0.0378988    0.00108217
5.05    0.0337059    0.0377765    0.00107598
5.06    0.0336281    0.0376548    0.00106983
5.07    0.0335506    0.0375337    0.00106373
5.08    0.0334734    0.0374131    0.00105768
5.09    0.0333966    0.0372931    0.00105167
5.1    0.03332    0.0371737    0.0010457
5.11    0.0332438    0.0370548    0.00103978
5.12    0.0331679    0.0369365    0.0010339
5.13    0.0330923    0.0368188    0.00102807
5.14    0.033017    0.0367016    0.00102228
5.15    0.032942    0.036585    0.00101653
5.16    0.0328674    0.0364689    0.00101082
5.17    0.032793    0.0363533    0.00100515
5.18    0.0327189    0.0362383    0.000999528
5.19    0.0326452    0.0361238    0.000993944
5.2    0.0325717    0.0360099    0.000988401
5.21    0.0324985    0.0358965    0.000982898
5.22    0.0324257    0.0357836    0.000977434
5.23    0.0323531    0.0356712    0.00097201
5.24    0.0322808    0.0355594    0.000966625
5.25    0.0322088    0.0354481    0.000961279
5.26    0.0321371    0.0353373    0.000955971
5.27    0.0320657    0.035227    0.000950701
5.28    0.0319945    0.0351172    0.000945469
5.29    0.0319237    0.0350079    0.000940275
5.3    0.0318531    0.0348991    0.000935117
5.31    0.0317828    0.0347908    0.000929996
5.32    0.0317128    0.034683    0.000924911
5.33    0.0316431    0.0345757    0.000919863
5.34    0.0315736    0.0344689    0.00091485
5.35    0.0315044    0.0343626    0.000909873
5.36    0.0314355    0.0342567    0.000904931
5.37    0.0313669    0.0341514    0.000900024
5.38    0.0312985    0.0340465    0.000895151
5.39    0.0312304    0.0339421    0.000890313
5.4    0.0311625    0.0338381    0.000885508
5.41    0.031095    0.0337347    0.000880737
5.42    0.0310276    0.0336316    0.000876
5.43    0.0309606    0.0335291    0.000871295
5.44    0.0308938    0.033427    0.000866623
5.45    0.0308273    0.0333254    0.000861984
5.46    0.030761    0.0332242    0.000857377
5.47    0.030695    0.0331235    0.000852802
5.48    0.0306292    0.0330232    0.000848259
5.49    0.0305637    0.0329234    0.000843747
5.5    0.0304984    0.032824    0.000839266
5.51    0.0304334    0.0327251    0.000834816
5.52    0.0303687    0.0326266    0.000830396
5.53    0.0303042    0.0325286    0.000826007
5.54    0.0302399    0.0324309    0.000821648
5.55    0.0301759    0.0323337    0.000817319
5.56    0.0301121    0.032237    0.000813019
5.57    0.0300485    0.0321406    0.000808749
5.58    0.0299853    0.0320447    0.000804508
5.59    0.0299222    0.0319492    0.000800296
5.6    0.0298594    0.0318542    0.000796112
5.61    0.0297968    0.0317595    0.000791956
5.62    0.0297344    0.0316653    0.000787829
5.63    0.0296723    0.0315714    0.00078373
5.64    0.0296105    0.031478    0.000779658
5.65    0.0295488    0.031385    0.000775613
5.66    0.0294874    0.0312924    0.000771596
5.67    0.0294262    0.0312002    0.000767606
5.68    0.0293652    0.0311084    0.000763642
5.69    0.0293045    0.0310169    0.000759705
5.7    0.029244    0.0309259    0.000755795
5.71    0.0291837    0.0308353    0.00075191
5.72    0.0291237    0.0307451    0.000748051
5.73    0.0290638    0.0306552    0.000744218
5.74    0.0290042    0.0305658    0.00074041
5.75    0.0289448    0.0304767    0.000736628
5.76    0.0288856    0.030388    0.00073287
5.77    0.0288267    0.0302997    0.000729138
5.78    0.0287679    0.0302118    0.00072543
5.79    0.0287094    0.0301242    0.000721746
5.8    0.0286511    0.030037    0.000718087
5.81    0.028593    0.0299502    0.000714452
5.82    0.0285351    0.0298638    0.00071084
5.83    0.0284774    0.0297777    0.000707252
5.84    0.0284199    0.029692    0.000703688
5.85    0.0283627    0.0296066    0.000700146
5.86    0.0283056    0.0295216    0.000696628
5.87    0.0282488    0.029437    0.000693133
5.88    0.0281921    0.0293527    0.00068966
5.89    0.0281357    0.0292688    0.00068621
5.9    0.0280794    0.0291852    0.000682783
5.91    0.0280234    0.029102    0.000679377
5.92    0.0279676    0.0290192    0.000675993
5.93    0.0279119    0.0289366    0.000672631
5.94    0.0278565    0.0288545    0.000669291
5.95    0.0278013    0.0287726    0.000665972
5.96    0.0277462    0.0286911    0.000662675
5.97    0.0276914    0.02861    0.000659399
5.98    0.0276367    0.0285292    0.000656143
5.99    0.0275823    0.0284487    0.000652909
6    0.027528    0.0283686    0.000649695
6.01    0.0274739    0.0282888    0.000646501
6.02    0.02742    0.0282093    0.000643328
6.03    0.0273663    0.0281301    0.000640175
6.04    0.0273128    0.0280513    0.000637041
6.05    0.0272595    0.0279728    0.000633928
6.06    0.0272064    0.0278946    0.000630834
6.07    0.0271535    0.0278168    0.00062776
6.08    0.0271007    0.0277392    0.000624705
6.09    0.0270481    0.027662    0.00062167
6.1    0.0269957    0.0275851    0.000618653
6.11    0.0269435    0.0275085    0.000615655
6.12    0.0268915    0.0274322    0.000612676
6.13    0.0268396    0.0273563    0.000609716
6.14    0.026788    0.0272806    0.000606774
6.15    0.0267365    0.0272053    0.000603851
6.16    0.0266852    0.0271302    0.000600945
6.17    0.026634    0.0270555    0.000598058
6.18    0.0265831    0.026981    0.000595189
6.19    0.0265323    0.0269069    0.000592337
6.2    0.0264817    0.0268331    0.000589503
6.21    0.0264313    0.0267595    0.000586687
6.22    0.026381    0.0266863    0.000583888
6.23    0.0263309    0.0266133    0.000581106
6.24    0.026281    0.0265407    0.000578341
6.25    0.0262312    0.0264683    0.000575593
6.26    0.0261817    0.0263963    0.000572862
6.27    0.0261322    0.0263245    0.000570148
6.28    0.026083    0.026253    0.00056745
6.29    0.0260339    0.0261818    0.000564769
6.3    0.025985    0.0261108    0.000562104
6.31    0.0259363    0.0260402    0.000559456
6.32    0.0258877    0.0259698    0.000556823
6.33    0.0258393    0.0258997    0.000554206
6.34    0.025791    0.0258299    0.000551606
6.35    0.0257429    0.0257604    0.000549021
6.36    0.025695    0.0256911    0.000546451
6.37    0.0256472    0.0256222    0.000543897
6.38    0.0255996    0.0255534    0.000541359
6.39    0.0255521    0.025485    0.000538836
6.4    0.0255048    0.0254168    0.000536327
6.41    0.0254577    0.0253489    0.000533834
6.42    0.0254107    0.0252813    0.000531356
6.43    0.0253639    0.0252139    0.000528893
6.44    0.0253172    0.0251468    0.000526444
6.45    0.0252707    0.02508    0.00052401
6.46    0.0252243    0.0250134    0.000521591
6.47    0.0251781    0.0249471    0.000519186
6.48    0.025132    0.024881    0.000516795
6.49    0.0250861    0.0248152    0.000514418
6.5    0.0250404    0.0247496    0.000512056
6.51    0.0249948    0.0246843    0.000509707
6.52    0.0249493    0.0246193    0.000507372
6.53    0.024904    0.0245545    0.000505051
6.54    0.0248588    0.02449    0.000502744
6.55    0.0248138    0.0244257    0.00050045
6.56    0.0247689    0.0243616    0.00049817
6.57    0.0247242    0.0242978    0.000495903
6.58    0.0246796    0.0242343    0.000493649
6.59    0.0246352    0.0241709    0.000491409
6.6    0.0245909    0.0241079    0.000489181
6.61    0.0245467    0.024045    0.000486967
6.62    0.0245027    0.0239825    0.000484765
6.63    0.0244589    0.0239201    0.000482576
6.64    0.0244152    0.023858    0.0004804
6.65    0.0243716    0.0237961    0.000478237
6.66    0.0243281    0.0237345    0.000476086
6.67    0.0242848    0.0236731    0.000473947
6.68    0.0242417    0.0236119    0.000471821
6.69    0.0241986    0.023551    0.000469707
6.7    0.0241557    0.0234903    0.000467606
6.71    0.024113    0.0234298    0.000465516
6.72    0.0240704    0.0233696    0.000463438
6.73    0.0240279    0.0233095    0.000461372
6.74    0.0239855    0.0232497    0.000459319
6.75    0.0239433    0.0231902    0.000457276
6.76    0.0239012    0.0231308    0.000455246
6.77    0.0238593    0.0230717    0.000453227
6.78    0.0238175    0.0230128    0.000451219
6.79    0.0237758    0.0229541    0.000449223
6.8    0.0237342    0.0228957    0.000447239
6.81    0.0236928    0.0228374    0.000445265
6.82    0.0236515    0.0227794    0.000443303
6.83    0.0236103    0.0227216    0.000441352
6.84    0.0235693    0.022664    0.000439412
6.85    0.0235284    0.0226066    0.000437482
6.86    0.0234876    0.0225495    0.000435564
6.87    0.023447    0.0224925    0.000433656
6.88    0.0234064    0.0224358    0.00043176
6.89    0.023366    0.0223792    0.000429873
6.9    0.0233258    0.0223229    0.000427998
6.91    0.0232856    0.0222668    0.000426133
6.92    0.0232456    0.0222109    0.000424278
6.93    0.0232057    0.0221552    0.000422433
6.94    0.0231659    0.0220997    0.000420599
6.95    0.0231262    0.0220444    0.000418775
6.96    0.0230867    0.0219893    0.000416962
6.97    0.0230473    0.0219344    0.000415158
6.98    0.023008    0.0218797    0.000413364
6.99    0.0229688    0.0218252    0.00041158
7    0.0229298    0.0217709    0.000409806
7.01    0.0228908    0.0217169    0.000408042
7.02    0.022852    0.021663    0.000406288
7.03    0.0228133    0.0216093    0.000404543
7.04    0.0227747    0.0215558    0.000402808
7.05    0.0227363    0.0215025    0.000401082
7.06    0.0226979    0.0214493    0.000399366
7.07    0.0226597    0.0213964    0.000397659
7.08    0.0226216    0.0213437    0.000395962
7.09    0.0225836    0.0212912    0.000394274
7.1    0.0225457    0.0212388    0.000392595
7.11    0.0225079    0.0211866    0.000390925
7.12    0.0224703    0.0211347    0.000389264
7.13    0.0224327    0.0210829    0.000387613
7.14    0.0223953    0.0210313    0.00038597
7.15    0.022358    0.0209799    0.000384336
7.16    0.0223208    0.0209286    0.000382711
7.17    0.0222837    0.0208776    0.000381095
7.18    0.0222467    0.0208267    0.000379487
7.19    0.0222098    0.0207761    0.000377889
7.2    0.022173    0.0207256    0.000376298
7.21    0.0221364    0.0206752    0.000374717
7.22    0.0220998    0.0206251    0.000373144
7.23    0.0220634    0.0205751    0.000371579
7.24    0.0220271    0.0205253    0.000370022
7.25    0.0219908    0.0204757    0.000368474
7.26    0.0219547    0.0204263    0.000366935
7.27    0.0219187    0.020377    0.000365403
7.28    0.0218828    0.020328    0.00036388
7.29    0.021847    0.020279    0.000362365
7.3    0.0218113    0.0202303    0.000360857
7.31    0.0217757    0.0201817    0.000359358
7.32    0.0217402    0.0201333    0.000357867
7.33    0.0217049    0.0200851    0.000356384
7.34    0.0216696    0.0200371    0.000354908
7.35    0.0216344    0.0199892    0.000353441
7.36    0.0215993    0.0199415    0.000351981
7.37    0.0215644    0.0198939    0.000350528
7.38    0.0215295    0.0198465    0.000349084
7.39    0.0214947    0.0197993    0.000347647
7.4    0.0214601    0.0197522    0.000346217
7.41    0.0214255    0.0197053    0.000344795
7.42    0.021391    0.0196586    0.000343381
7.43    0.0213567    0.019612    0.000341974
7.44    0.0213224    0.0195656    0.000340574
7.45    0.0212882    0.0195194    0.000339181
7.46    0.0212542    0.0194733    0.000337796
7.47    0.0212202    0.0194274    0.000336418
7.48    0.0211863    0.0193816    0.000335047
7.49    0.0211525    0.019336    0.000333684
7.5    0.0211188    0.0192906    0.000332327
7.51    0.0210853    0.0192453    0.000330977
7.52    0.0210518    0.0192001    0.000329635
7.53    0.0210184    0.0191552    0.000328299
7.54    0.0209851    0.0191103    0.00032697
7.55    0.0209519    0.0190656    0.000325648
7.56    0.0209188    0.0190211    0.000324333
7.57    0.0208857    0.0189768    0.000323025
7.58    0.0208528    0.0189325    0.000321723
7.59    0.02082    0.0188885    0.000320428
7.6    0.0207873    0.0188446    0.00031914
7.61    0.0207546    0.0188008    0.000317858
7.62    0.0207221    0.0187572    0.000316583
7.63    0.0206896    0.0187137    0.000315314
7.64    0.0206572    0.0186704    0.000314052
7.65    0.0206249    0.0186272    0.000312796
7.66    0.0205928    0.0185842    0.000311547
7.67    0.0205607    0.0185413    0.000310303
7.68    0.0205287    0.0184986    0.000309067
7.69    0.0204967    0.018456    0.000307836
7.7    0.0204649    0.0184135    0.000306612
7.71    0.0204332    0.0183712    0.000305394
7.72    0.0204015    0.018329    0.000304182
7.73    0.0203699    0.018287    0.000302976
7.74    0.0203385    0.0182451    0.000301776
7.75    0.0203071    0.0182034    0.000300583
7.76    0.0202758    0.0181618    0.000299395
7.77    0.0202446    0.0181203    0.000298213
7.78    0.0202134    0.018079    0.000297037
7.79    0.0201824    0.0180378    0.000295867
7.8    0.0201514    0.0179968    0.000294703
7.81    0.0201206    0.0179559    0.000293545
7.82    0.0200898    0.0179151    0.000292393
7.83    0.0200591    0.0178745    0.000291246
7.84    0.0200284    0.017834    0.000290105
7.85    0.0199979    0.0177936    0.00028897
7.86    0.0199675    0.0177534    0.00028784
7.87    0.0199371    0.0177133    0.000286716
7.88    0.0199068    0.0176733    0.000285597
7.89    0.0198766    0.0176335    0.000284484
7.9    0.0198465    0.0175937    0.000283377
7.91    0.0198164    0.0175542    0.000282275
7.92    0.0197865    0.0175147    0.000281178
7.93    0.0197566    0.0174754    0.000280087
7.94    0.0197268    0.0174362    0.000279001
7.95    0.0196971    0.0173972    0.000277921
7.96    0.0196675    0.0173582    0.000276845
7.97    0.0196379    0.0173194    0.000275776
7.98    0.0196084    0.0172808    0.000274711
7.99    0.019579    0.0172422    0.000273651
8    0.0195497    0.0172038    0.000272597
8.01    0.0195205    0.0171655    0.000271548
8.02    0.0194913    0.0171273    0.000270504
8.03    0.0194622    0.0170893    0.000269465
8.04    0.0194332    0.0170514    0.000268431
8.05    0.0194043    0.0170136    0.000267402
8.06    0.0193755    0.0169759    0.000266379
8.07    0.0193467    0.0169383    0.00026536
8.08    0.019318    0.0169009    0.000264346
8.09    0.0192894    0.0168636    0.000263337
8.1    0.0192608    0.0168264    0.000262333
8.11    0.0192324    0.0167893    0.000261333
8.12    0.019204    0.0167524    0.000260339
8.13    0.0191757    0.0167155    0.000259349
8.14    0.0191474    0.0166788    0.000258364
8.15    0.0191193    0.0166422    0.000257384
8.16    0.0190912    0.0166058    0.000256408
8.17    0.0190632    0.0165694    0.000255438
8.18    0.0190352    0.0165332    0.000254471
8.19    0.0190073    0.016497    0.00025351
8.2    0.0189796    0.016461    0.000252553
8.21    0.0189518    0.0164251    0.000251601
8.22    0.0189242    0.0163893    0.000250653
8.23    0.0188966    0.0163537    0.000249709
8.24    0.0188691    0.0163181    0.000248771
8.25    0.0188417    0.0162827    0.000247836
8.26    0.0188143    0.0162473    0.000246906
8.27    0.018787    0.0162121    0.000245981
8.28    0.0187598    0.016177    0.00024506
8.29    0.0187326    0.016142    0.000244143
8.3    0.0187056    0.0161071    0.00024323
8.31    0.0186785    0.0160724    0.000242322
8.32    0.0186516    0.0160377    0.000241418
8.33    0.0186247    0.0160032    0.000240519
8.34    0.0185979    0.0159687    0.000239623
8.35    0.0185712    0.0159344    0.000238732
8.36    0.0185445    0.0159002    0.000237845
8.37    0.0185179    0.015866    0.000236962
8.38    0.0184914    0.015832    0.000236084
8.39    0.018465    0.0157981    0.000235209
8.4    0.0184386    0.0157643    0.000234339
8.41    0.0184123    0.0157306    0.000233472
8.42    0.018386    0.015697    0.00023261
8.43    0.0183598    0.0156636    0.000231752
8.44    0.0183337    0.0156302    0.000230897
8.45    0.0183076    0.0155969    0.000230047
8.46    0.0182817    0.0155637    0.0002292
8.47    0.0182557    0.0155307    0.000228358
8.48    0.0182299    0.0154977    0.000227519
8.49    0.0182041    0.0154648    0.000226685
8.5    0.0181784    0.0154321    0.000225854
8.51    0.0181527    0.0153994    0.000225027
8.52    0.0181271    0.0153669    0.000224204
8.53    0.0181016    0.0153344    0.000223384
8.54    0.0180761    0.015302    0.000222568
8.55    0.0180507    0.0152698    0.000221757
8.56    0.0180254    0.0152376    0.000220949
8.57    0.0180001    0.0152056    0.000220144
8.58    0.0179749    0.0151736    0.000219343
8.59    0.0179498    0.0151418    0.000218546
8.6    0.0179247    0.01511    0.000217753
8.61    0.0178997    0.0150783    0.000216963
8.62    0.0178747    0.0150468    0.000216177
8.63    0.0178498    0.0150153    0.000215394
8.64    0.017825    0.0149839    0.000214615
8.65    0.0178002    0.0149526    0.00021384
8.66    0.0177755    0.0149215    0.000213068
8.67    0.0177509    0.0148904    0.000212299
8.68    0.0177263    0.0148594    0.000211535
8.69    0.0177018    0.0148285    0.000210773
8.7    0.0176773    0.0147977    0.000210015
8.71    0.0176529    0.014767    0.00020926
8.72    0.0176285    0.0147363    0.000208509
8.73    0.0176043    0.0147058    0.000207761
8.74    0.01758    0.0146754    0.000207017
8.75    0.0175559    0.014645    0.000206276
8.76    0.0175318    0.0146148    0.000205538
8.77    0.0175077    0.0145846    0.000204804
8.78    0.0174838    0.0145546    0.000204073
8.79    0.0174598    0.0145246    0.000203345
8.8    0.017436    0.0144947    0.00020262
8.81    0.0174122    0.0144649    0.000201899
8.82    0.0173884    0.0144352    0.000201181
8.83    0.0173647    0.0144056    0.000200466
8.84    0.0173411    0.0143761    0.000199754
8.85    0.0173175    0.0143466    0.000199046
8.86    0.017294    0.0143173    0.000198341
8.87    0.0172705    0.014288    0.000197638
8.88    0.0172471    0.0142589    0.000196939
8.89    0.0172238    0.0142298    0.000196243
8.9    0.0172005    0.0142008    0.00019555
8.91    0.0171773    0.0141719    0.000194861
8.92    0.0171541    0.014143    0.000194174
8.93    0.017131    0.0141143    0.00019349
8.94    0.0171079    0.0140856    0.000192809
8.95    0.0170849    0.0140571    0.000192132
8.96    0.0170619    0.0140286    0.000191457
8.97    0.017039    0.0140002    0.000190785
8.98    0.0170162    0.0139718    0.000190117
8.99    0.0169934    0.0139436    0.000189451
9    0.0169707    0.0139155    0.000188788
9.01    0.016948    0.0138874    0.000188128
9.02    0.0169254    0.0138594    0.000187471
9.03    0.0169028    0.0138315    0.000186817
9.04    0.0168803    0.0138037    0.000186165
9.05    0.0168578    0.013776    0.000185517
9.06    0.0168354    0.0137483    0.000184871
9.07    0.016813    0.0137207    0.000184228
9.08    0.0167907    0.0136932    0.000183588
9.09    0.0167685    0.0136658    0.000182951
9.1    0.0167463    0.0136385    0.000182316
9.11    0.0167242    0.0136112    0.000181685
9.12    0.0167021    0.0135841    0.000181056
9.13    0.01668    0.013557    0.000180429
9.14    0.016658    0.0135299    0.000179806
9.15    0.0166361    0.013503    0.000179185
9.16    0.0166142    0.0134762    0.000178567
9.17    0.0165924    0.0134494    0.000177952
9.18    0.0165706    0.0134227    0.000177339
9.19    0.0165489    0.013396    0.000176729
9.2    0.0165272    0.0133695    0.000176121
9.21    0.0165056    0.013343    0.000175516
9.22    0.016484    0.0133166    0.000174914
9.23    0.0164625    0.0132903    0.000174314
9.24    0.016441    0.0132641    0.000173717
9.25    0.0164196    0.0132379    0.000173122
9.26    0.0163982    0.0132118    0.00017253
9.27    0.0163769    0.0131858    0.000171941
9.28    0.0163556    0.0131599    0.000171354
9.29    0.0163344    0.013134    0.000170769
9.3    0.0163132    0.0131082    0.000170187
9.31    0.0162921    0.0130825    0.000169608
9.32    0.016271    0.0130569    0.000169031
9.33    0.01625    0.0130313    0.000168456
9.34    0.016229    0.0130058    0.000167884
9.35    0.0162081    0.0129804    0.000167314
9.36    0.0161872    0.012955    0.000166747
9.37    0.0161663    0.0129298    0.000166182
9.38    0.0161456    0.0129045    0.00016562
9.39    0.0161248    0.0128794    0.00016506
9.4    0.0161041    0.0128544    0.000164502
9.41    0.0160835    0.0128294    0.000163947
9.42    0.0160629    0.0128044    0.000163394
9.43    0.0160423    0.0127796    0.000162843
9.44    0.0160218    0.0127548    0.000162295
9.45    0.0160014    0.0127301    0.000161748
9.46    0.015981    0.0127055    0.000161205
9.47    0.0159606    0.0126809    0.000160663
9.48    0.0159403    0.0126564    0.000160124
9.49    0.01592    0.012632    0.000159587
9.5    0.0158998    0.0126076    0.000159052
9.51    0.0158796    0.0125833    0.00015852
9.52    0.0158595    0.0125591    0.00015799
9.53    0.0158394    0.012535    0.000157462
9.54    0.0158194    0.0125109    0.000156936
9.55    0.0157994    0.0124869    0.000156412
9.56    0.0157795    0.0124629    0.000155891
9.57    0.0157596    0.012439    0.000155372
9.58    0.0157397    0.0124152    0.000154855
9.59    0.0157199    0.0123915    0.00015434
9.6    0.0157001    0.0123678    0.000153827
9.61    0.0156804    0.0123442    0.000153316
9.62    0.0156607    0.0123206    0.000152808
9.63    0.0156411    0.0122971    0.000152301
9.64    0.0156215    0.0122737    0.000151797
9.65    0.015602    0.0122503    0.000151294
9.66    0.0155825    0.0122271    0.000150794
9.67    0.015563    0.0122038    0.000150296
9.68    0.0155436    0.0121807    0.0001498
9.69    0.0155242    0.0121576    0.000149306
9.7    0.0155049    0.0121345    0.000148814
9.71    0.0154856    0.0121116    0.000148324
9.72    0.0154664    0.0120887    0.000147836
9.73    0.0154472    0.0120658    0.00014735
9.74    0.015428    0.0120431    0.000146866
9.75    0.0154089    0.0120203    0.000146384
9.76    0.0153898    0.0119977    0.000145904
9.77    0.0153708    0.0119751    0.000145426
9.78    0.0153518    0.0119526    0.00014495
9.79    0.0153329    0.0119301    0.000144476
9.8    0.015314    0.0119077    0.000144004
9.81    0.0152951    0.0118854    0.000143533
9.82    0.0152763    0.0118631    0.000143065
9.83    0.0152575    0.0118409    0.000142598
9.84    0.0152388    0.0118187    0.000142134
9.85    0.0152201    0.0117966    0.000141671
9.86    0.0152014    0.0117746    0.00014121
9.87    0.0151828    0.0117526    0.000140751
9.88    0.0151642    0.0117307    0.000140294
9.89    0.0151457    0.0117088    0.000139839
9.9    0.0151272    0.011687    0.000139386
9.91    0.0151088    0.0116653    0.000138934
9.92    0.0150904    0.0116436    0.000138484
9.93    0.015072    0.011622    0.000138036
9.94    0.0150537    0.0116004    0.00013759
9.95    0.0150354    0.0115789    0.000137146
9.96    0.0150171    0.0115575    0.000136703
9.97    0.0149989    0.0115361    0.000136263
9.98    0.0149807    0.0115148    0.000135824
9.99    0.0149626    0.0114935    0.000135386
10    0.0149445    0.0114723    0.000134951
10.01    0.0149265    0.0114511    0.000134517
10.02    0.0149085    0.01143    0.000134085
10.03    0.0148905    0.011409    0.000133655
10.04    0.0148725    0.011388    0.000133226
10.05    0.0148547    0.0113671    0.000132799
10.06    0.0148368    0.0113462    0.000132374
10.07    0.014819    0.0113254    0.000131951
10.08    0.0148012    0.0113046    0.000131529
10.09    0.0147835    0.0112839    0.000131109
10.1    0.0147657    0.0112633    0.00013069
10.11    0.0147481    0.0112427    0.000130274
10.12    0.0147305    0.0112221    0.000129859
10.13    0.0147129    0.0112016    0.000129445
10.14    0.0146953    0.0111812    0.000129033
10.15    0.0146778    0.0111608    0.000128623
10.16    0.0146603    0.0111405    0.000128215
10.17    0.0146429    0.0111203    0.000127808
10.18    0.0146255    0.0111    0.000127402
10.19    0.0146081    0.0110799    0.000126998
10.2    0.0145908    0.0110598    0.000126596
10.21    0.0145735    0.0110397    0.000126196
10.22    0.0145562    0.0110197    0.000125797
10.23    0.014539    0.0109998    0.000125399
10.24    0.0145218    0.0109799    0.000125003
10.25    0.0145047    0.0109601    0.000124609
10.26    0.0144876    0.0109403    0.000124216
10.27    0.0144705    0.0109205    0.000123825
10.28    0.0144535    0.0109008    0.000123435
10.29    0.0144365    0.0108812    0.000123047
10.3    0.0144195    0.0108616    0.000122661
10.31    0.0144026    0.0108421    0.000122275
10.32    0.0143857    0.0108226    0.000121892
10.33    0.0143688    0.0108032    0.00012151
10.34    0.014352    0.0107838    0.000121129
10.35    0.0143352    0.0107645    0.00012075
10.36    0.0143185    0.0107452    0.000120372
10.37    0.0143018    0.010726    0.000119996
10.38    0.0142851    0.0107068    0.000119621
10.39    0.0142684    0.0106877    0.000119248
10.4    0.0142518    0.0106687    0.000118876
10.41    0.0142352    0.0106496    0.000118505
10.42    0.0142187    0.0106307    0.000118136
10.43    0.0142022    0.0106117    0.000117769
10.44    0.0141857    0.0105929    0.000117403
10.45    0.0141693    0.010574    0.000117038
10.46    0.0141529    0.0105553    0.000116674
10.47    0.0141365    0.0105365    0.000116313
10.48    0.0141202    0.0105179    0.000115952
10.49    0.0141039    0.0104992    0.000115593
10.5    0.0140876    0.0104806    0.000115235
10.51    0.0140713    0.0104621    0.000114879
10.52    0.0140551    0.0104436    0.000114524
10.53    0.014039    0.0104252    0.00011417
10.54    0.0140228    0.0104068    0.000113818
10.55    0.0140067    0.0103885    0.000113467
10.56    0.0139907    0.0103702    0.000113117
10.57    0.0139746    0.0103519    0.000112769
10.58    0.0139586    0.0103337    0.000112422
10.59    0.0139427    0.0103156    0.000112076
10.6    0.0139267    0.0102975    0.000111732
10.61    0.0139108    0.0102794    0.000111389
10.62    0.0138949    0.0102614    0.000111047
10.63    0.0138791    0.0102434    0.000110707
10.64    0.0138633    0.0102255    0.000110368
10.65    0.0138475    0.0102076    0.00011003
10.66    0.0138318    0.0101898    0.000109693
10.67    0.0138161    0.010172    0.000109358
10.68    0.0138004    0.0101543    0.000109024
10.69    0.0137847    0.0101366    0.000108691
10.7    0.0137691    0.0101189    0.00010836
10.71    0.0137535    0.0101013    0.000108029
10.72    0.013738    0.0100838    0.000107701
10.73    0.0137225    0.0100663    0.000107373
10.74    0.013707    0.0100488    0.000107046
10.75    0.0136915    0.0100314    0.000106721
10.76    0.0136761    0.010014    0.000106397
10.77    0.0136607    0.00999664    0.000106074
10.78    0.0136453    0.00997935    0.000105753
10.79    0.01363    0.0099621    0.000105432
10.8    0.0136147    0.00994489    0.000105113
10.81    0.0135994    0.00992773    0.000104795
10.82    0.0135842    0.00991061    0.000104478
10.83    0.013569    0.00989354    0.000104163
10.84    0.0135538    0.00987651    0.000103848
10.85    0.0135387    0.00985952    0.000103535
10.86    0.0135235    0.00984257    0.000103223
10.87    0.0135085    0.00982567    0.000102912
10.88    0.0134934    0.00980881    0.000102602
10.89    0.0134784    0.00979199    0.000102293
10.9    0.0134634    0.00977521    0.000101986
10.91    0.0134484    0.00975848    0.00010168
10.92    0.0134335    0.00974178    0.000101374
10.93    0.0134186    0.00972513    0.00010107
10.94    0.0134037    0.00970852    0.000100767
10.95    0.0133888    0.00969196    0.000100466
10.96    0.013374    0.00967543    0.000100165
10.97    0.0133592    0.00965895    9.98654e-05
10.98    0.0133445    0.0096425    9.9567e-05
10.99    0.0133297    0.0096261    9.92696e-05
11    0.013315    0.00960974    9.89734e-05
11.01    0.0133004    0.00959342    9.86782e-05
11.02    0.0132857    0.00957714    9.83841e-05
11.03    0.0132711    0.0095609    9.80912e-05
11.04    0.0132565    0.0095447    9.77992e-05
11.05    0.013242    0.00952854    9.75084e-05
11.06    0.0132274    0.00951242    9.72186e-05
11.07    0.0132129    0.00949634    9.693e-05
11.08    0.0131985    0.0094803    9.66423e-05
11.09    0.013184    0.0094643    9.63557e-05
11.1    0.0131696    0.00944834    9.60702e-05
11.11    0.0131552    0.00943242    9.57857e-05
11.12    0.0131409    0.00941654    9.55023e-05
11.13    0.0131265    0.00940069    9.52199e-05
11.14    0.0131122    0.00938489    9.49385e-05
11.15    0.013098    0.00936913    9.46582e-05
11.16    0.0130837    0.0093534    9.43788e-05
11.17    0.0130695    0.00933771    9.41005e-05
11.18    0.0130553    0.00932206    9.38232e-05
11.19    0.0130411    0.00930645    9.3547e-05
11.2    0.013027    0.00929088    9.32717e-05
11.21    0.0130129    0.00927535    9.29974e-05
11.22    0.0129988    0.00925985    9.27241e-05
11.23    0.0129848    0.0092444    9.24519e-05
11.24    0.0129707    0.00922898    9.21806e-05
11.25    0.0129568    0.00921359    9.19103e-05
11.26    0.0129428    0.00919825    9.16409e-05
11.27    0.0129288    0.00918294    9.13726e-05
11.28    0.0129149    0.00916767    9.11052e-05
11.29    0.012901    0.00915244    9.08388e-05
11.3    0.0128872    0.00913724    9.05733e-05
11.31    0.0128733    0.00912208    9.03088e-05
11.32    0.0128595    0.00910696    9.00453e-05
11.33    0.0128457    0.00909188    8.97827e-05
11.34    0.012832    0.00907683    8.9521e-05
11.35    0.0128182    0.00906182    8.92603e-05
11.36    0.0128045    0.00904684    8.90006e-05
11.37    0.0127909    0.0090319    8.87417e-05
11.38    0.0127772    0.009017    8.84838e-05
11.39    0.0127636    0.00900213    8.82269e-05
11.4    0.01275    0.0089873    8.79708e-05
11.41    0.0127364    0.0089725    8.77157e-05
11.42    0.0127229    0.00895774    8.74614e-05
11.43    0.0127093    0.00894302    8.72081e-05
11.44    0.0126959    0.00892833    8.69557e-05
11.45    0.0126824    0.00891368    8.67042e-05
11.46    0.0126689    0.00889906    8.64536e-05
11.47    0.0126555    0.00888448    8.62039e-05
11.48    0.0126421    0.00886993    8.59551e-05
11.49    0.0126288    0.00885542    8.57071e-05
11.5    0.0126154    0.00884094    8.54601e-05
11.51    0.0126021    0.00882649    8.52139e-05
11.52    0.0125888    0.00881208    8.49686e-05
11.53    0.0125755    0.00879771    8.47242e-05
11.54    0.0125623    0.00878337    8.44806e-05
11.55    0.0125491    0.00876906    8.42379e-05
11.56    0.0125359    0.00875479    8.39961e-05
11.57    0.0125227    0.00874055    8.37551e-05
11.58    0.0125096    0.00872635    8.35149e-05
11.59    0.0124965    0.00871218    8.32757e-05
11.6    0.0124834    0.00869804    8.30372e-05
11.61    0.0124703    0.00868394    8.27996e-05
11.62    0.0124573    0.00866987    8.25629e-05
11.63    0.0124442    0.00865584    8.2327e-05
11.64    0.0124313    0.00864183    8.20919e-05
11.65    0.0124183    0.00862786    8.18576e-05
11.66    0.0124053    0.00861393    8.16242e-05
11.67    0.0123924    0.00860003    8.13916e-05
11.68    0.0123795    0.00858616    8.11598e-05
11.69    0.0123666    0.00857232    8.09288e-05
11.7    0.0123538    0.00855851    8.06986e-05
11.71    0.012341    0.00854474    8.04693e-05
11.72    0.0123282    0.008531    8.02407e-05
11.73    0.0123154    0.00851729    8.00129e-05
11.74    0.0123026    0.00850362    7.9786e-05
11.75    0.0122899    0.00848998    7.95598e-05
11.76    0.0122772    0.00847637    7.93344e-05
11.77    0.0122645    0.00846279    7.91098e-05
11.78    0.0122519    0.00844924    7.8886e-05
11.79    0.0122392    0.00843572    7.8663e-05
11.8    0.0122266    0.00842224    7.84408e-05
11.81    0.012214    0.00840879    7.82193e-05
11.82    0.0122015    0.00839537    7.79986e-05
11.83    0.0121889    0.00838198    7.77786e-05
11.84    0.0121764    0.00836862    7.75595e-05
11.85    0.0121639    0.0083553    7.73411e-05
11.86    0.0121514    0.008342    7.71234e-05
11.87    0.012139    0.00832874    7.69065e-05
11.88    0.0121266    0.0083155    7.66903e-05
11.89    0.0121141    0.0083023    7.64749e-05
11.9    0.0121018    0.00828913    7.62603e-05
11.91    0.0120894    0.00827599    7.60464e-05
11.92    0.0120771    0.00826288    7.58332e-05
11.93    0.0120648    0.0082498    7.56208e-05
11.94    0.0120525    0.00823675    7.54091e-05
11.95    0.0120402    0.00822373    7.51981e-05
11.96    0.012028    0.00821074    7.49878e-05
11.97    0.0120157    0.00819778    7.47783e-05
11.98    0.0120035    0.00818485    7.45695e-05
11.99    0.0119913    0.00817195    7.43614e-05
12    0.0119792    0.00815908    7.41541e-05
12.01    0.0119671    0.00814624    7.39474e-05
12.02    0.0119549    0.00813343    7.37415e-05
12.03    0.0119429    0.00812065    7.35362e-05
12.04    0.0119308    0.0081079    7.33317e-05
12.05    0.0119187    0.00809518    7.31278e-05
12.06    0.0119067    0.00808248    7.29247e-05
12.07    0.0118947    0.00806982    7.27223e-05
12.08    0.0118827    0.00805719    7.25205e-05
12.09    0.0118708    0.00804458    7.23194e-05
12.1    0.0118588    0.008032    7.21191e-05
12.11    0.0118469    0.00801946    7.19194e-05
12.12    0.011835    0.00800694    7.17203e-05
12.13    0.0118231    0.00799445    7.1522e-05
12.14    0.0118113    0.00798199    7.13243e-05
12.15    0.0117995    0.00796955    7.11274e-05
12.16    0.0117877    0.00795715    7.0931e-05
12.17    0.0117759    0.00794477    7.07354e-05
12.18    0.0117641    0.00793242    7.05404e-05
12.19    0.0117524    0.0079201    7.03461e-05
12.2    0.0117406    0.00790781    7.01524e-05
12.21    0.0117289    0.00789555    6.99594e-05
12.22    0.0117172    0.00788331    6.9767e-05
12.23    0.0117056    0.0078711    6.95753e-05
12.24    0.0116939    0.00785892    6.93842e-05
12.25    0.0116823    0.00784677    6.91938e-05
12.26    0.0116707    0.00783464    6.90041e-05
12.27    0.0116591    0.00782255    6.88149e-05
12.28    0.0116476    0.00781048    6.86264e-05
12.29    0.011636    0.00779843    6.84386e-05
12.3    0.0116245    0.00778642    6.82513e-05
12.31    0.011613    0.00777443    6.80647e-05
12.32    0.0116016    0.00776247    6.78788e-05
12.33    0.0115901    0.00775053    6.76934e-05
12.34    0.0115787    0.00773863    6.75087e-05
12.35    0.0115672    0.00772674    6.73246e-05
12.36    0.0115558    0.00771489    6.71411e-05
12.37    0.0115445    0.00770306    6.69582e-05
12.38    0.0115331    0.00769126    6.6776e-05
12.39    0.0115218    0.00767949    6.65943e-05
12.4    0.0115105    0.00766774    6.64133e-05
12.41    0.0114992    0.00765602    6.62329e-05
12.42    0.0114879    0.00764432    6.6053e-05
12.43    0.0114766    0.00763266    6.58738e-05
12.44    0.0114654    0.00762101    6.56951e-05
12.45    0.0114542    0.0076094    6.55171e-05
12.46    0.011443    0.00759781    6.53397e-05
12.47    0.0114318    0.00758624    6.51628e-05
12.48    0.0114207    0.0075747    6.49865e-05
12.49    0.0114095    0.00756319    6.48108e-05
12.5    0.0113984    0.0075517    6.46358e-05
12.51    0.0113873    0.00754024    6.44612e-05
12.52    0.0113762    0.0075288    6.42873e-05
12.53    0.0113652    0.00751739    6.41139e-05
12.54    0.0113541    0.00750601    6.39411e-05
12.55    0.0113431    0.00749465    6.37689e-05
12.56    0.0113321    0.00748331    6.35973e-05
12.57    0.0113211    0.007472    6.34262e-05
12.58    0.0113102    0.00746072    6.32557e-05
12.59    0.0112992    0.00744946    6.30857e-05
12.6    0.0112883    0.00743822    6.29164e-05
12.61    0.0112774    0.00742701    6.27475e-05
12.62    0.0112665    0.00741583    6.25792e-05
12.63    0.0112556    0.00740467    6.24115e-05
12.64    0.0112448    0.00739353    6.22444e-05
12.65    0.011234    0.00738242    6.20777e-05
12.66    0.0112232    0.00737133    6.19117e-05
12.67    0.0112124    0.00736027    6.17461e-05
12.68    0.0112016    0.00734923    6.15812e-05
12.69    0.0111908    0.00733822    6.14167e-05
12.7    0.0111801    0.00732723    6.12528e-05
12.71    0.0111694    0.00731626    6.10895e-05
12.72    0.0111587    0.00730532    6.09266e-05
12.73    0.011148    0.00729441    6.07643e-05
12.74    0.0111373    0.00728351    6.06026e-05
12.75    0.0111267    0.00727264    6.04413e-05
12.76    0.0111161    0.0072618    6.02806e-05
12.77    0.0111054    0.00725098    6.01204e-05
12.78    0.0110949    0.00724018    5.99608e-05
12.79    0.0110843    0.00722941    5.98016e-05
12.8    0.0110737    0.00721865    5.9643e-05
12.81    0.0110632    0.00720793    5.94849e-05
12.82    0.0110527    0.00719722    5.93273e-05
12.83    0.0110422    0.00718654    5.91702e-05
12.84    0.0110317    0.00717589    5.90137e-05
12.85    0.0110212    0.00716525    5.88576e-05
12.86    0.0110108    0.00715464    5.8702e-05
12.87    0.0110004    0.00714405    5.8547e-05
12.88    0.0109899    0.00713349    5.83925e-05
12.89    0.0109796    0.00712295    5.82384e-05
12.9    0.0109692    0.00711243    5.80849e-05
12.91    0.0109588    0.00710193    5.79318e-05
12.92    0.0109485    0.00709146    5.77792e-05
12.93    0.0109382    0.00708101    5.76272e-05
12.94    0.0109279    0.00707058    5.74756e-05
12.95    0.0109176    0.00706017    5.73245e-05
12.96    0.0109073    0.00704979    5.71739e-05
12.97    0.010897    0.00703943    5.70238e-05
12.98    0.0108868    0.00702909    5.68742e-05
12.99    0.0108766    0.00701877    5.6725e-05
13    0.0108664    0.00700848    5.65764e-05
13.01    0.0108562    0.00699821    5.64282e-05
13.02    0.010846    0.00698796    5.62805e-05
13.03    0.0108359    0.00697773    5.61332e-05
13.04    0.0108258    0.00696753    5.59865e-05
13.05    0.0108156    0.00695734    5.58402e-05
13.06    0.0108055    0.00694718    5.56943e-05
13.07    0.0107955    0.00693704    5.5549e-05
13.08    0.0107854    0.00692692    5.54041e-05
13.09    0.0107754    0.00691683    5.52596e-05
13.1    0.0107653    0.00690675    5.51157e-05
13.11    0.0107553    0.0068967    5.49722e-05
13.12    0.0107453    0.00688667    5.48291e-05
13.13    0.0107353    0.00687666    5.46865e-05
13.14    0.0107254    0.00686667    5.45444e-05
13.15    0.0107154    0.0068567    5.44027e-05
13.16    0.0107055    0.00684675    5.42614e-05
13.17    0.0106956    0.00683683    5.41206e-05
13.18    0.0106857    0.00682692    5.39803e-05
13.19    0.0106758    0.00681704    5.38404e-05
13.2    0.0106659    0.00680718    5.3701e-05
13.21    0.0106561    0.00679734    5.3562e-05
13.22    0.0106463    0.00678752    5.34234e-05
13.23    0.0106364    0.00677772    5.32853e-05
13.24    0.0106266    0.00676794    5.31476e-05
13.25    0.0106169    0.00675818    5.30103e-05
13.26    0.0106071    0.00674845    5.28735e-05
13.27    0.0105973    0.00673873    5.27371e-05
13.28    0.0105876    0.00672903    5.26011e-05
13.29    0.0105779    0.00671936    5.24656e-05
13.3    0.0105682    0.0067097    5.23305e-05
13.31    0.0105585    0.00670007    5.21958e-05
13.32    0.0105488    0.00669046    5.20616e-05
13.33    0.0105392    0.00668086    5.19278e-05
13.34    0.0105295    0.00667129    5.17944e-05
13.35    0.0105199    0.00666173    5.16614e-05
13.36    0.0105103    0.0066522    5.15288e-05
13.37    0.0105007    0.00664269    5.13967e-05
13.38    0.0104911    0.00663319    5.12649e-05
13.39    0.0104816    0.00662372    5.11336e-05
13.4    0.010472    0.00661427    5.10027e-05
13.41    0.0104625    0.00660483    5.08722e-05
13.42    0.010453    0.00659542    5.07421e-05
13.43    0.0104435    0.00658603    5.06124e-05
13.44    0.010434    0.00657665    5.04832e-05
13.45    0.0104246    0.0065673    5.03543e-05
13.46    0.0104151    0.00655796    5.02258e-05
13.47    0.0104057    0.00654865    5.00977e-05
13.48    0.0103962    0.00653935    4.99701e-05
13.49    0.0103868    0.00653007    4.98428e-05
13.5    0.0103775    0.00652082    4.97159e-05
13.51    0.0103681    0.00651158    4.95894e-05
13.52    0.0103587    0.00650236    4.94634e-05
13.53    0.0103494    0.00649316    4.93377e-05
13.54    0.01034    0.00648398    4.92124e-05
13.55    0.0103307    0.00647482    4.90875e-05
13.56    0.0103214    0.00646567    4.89629e-05
13.57    0.0103122    0.00645655    4.88388e-05
13.58    0.0103029    0.00644745    4.8715e-05
13.59    0.0102936    0.00643836    4.85917e-05
13.6    0.0102844    0.00642929    4.84687e-05
13.61    0.0102752    0.00642024    4.83461e-05
13.62    0.010266    0.00641121    4.82239e-05
13.63    0.0102568    0.0064022    4.8102e-05
13.64    0.0102476    0.00639321    4.79805e-05
13.65    0.0102384    0.00638424    4.78594e-05
13.66    0.0102293    0.00637528    4.77387e-05
13.67    0.0102201    0.00636635    4.76184e-05
13.68    0.010211    0.00635743    4.74984e-05
13.69    0.0102019    0.00634853    4.73788e-05
13.7    0.0101928    0.00633965    4.72595e-05
13.71    0.0101838    0.00633078    4.71407e-05
13.72    0.0101747    0.00632194    4.70222e-05
13.73    0.0101656    0.00631311    4.6904e-05
13.74    0.0101566    0.0063043    4.67862e-05
13.75    0.0101476    0.00629551    4.66688e-05
13.76    0.0101386    0.00628674    4.65518e-05
13.77    0.0101296    0.00627799    4.64351e-05
13.78    0.0101206    0.00626925    4.63187e-05
13.79    0.0101117    0.00626053    4.62027e-05
13.8    0.0101027    0.00625183    4.60871e-05
13.81    0.0100938    0.00624315    4.59718e-05
13.82    0.0100849    0.00623448    4.58569e-05
13.83    0.010076    0.00622584    4.57423e-05
13.84    0.0100671    0.00621721    4.56281e-05
13.85    0.0100582    0.00620859    4.55142e-05
13.86    0.0100493    0.0062    4.54007e-05
13.87    0.0100405    0.00619142    4.52875e-05
13.88    0.0100317    0.00618286    4.51747e-05
13.89    0.0100229    0.00617432    4.50622e-05
13.9    0.010014    0.00616579    4.495e-05
13.91    0.0100053    0.00615729    4.48382e-05
13.92    0.00999648    0.0061488    4.47268e-05
13.93    0.00998771    0.00614032    4.46156e-05
13.94    0.00997896    0.00613187    4.45048e-05
13.95    0.00997023    0.00612343    4.43944e-05
13.96    0.00996151    0.00611501    4.42843e-05
13.97    0.0099528    0.0061066    4.41745e-05
13.98    0.00994411    0.00609821    4.4065e-05
13.99    0.00993542    0.00608984    4.39559e-05
14    0.00992676    0.00608149    4.38471e-05
14.01    0.0099181    0.00607315    4.37386e-05
14.02    0.00990946    0.00606483    4.36305e-05
14.03    0.00990084    0.00605653    4.35227e-05
14.04    0.00989223    0.00604824    4.34152e-05
14.05    0.00988363    0.00603997    4.3308e-05
14.06    0.00987504    0.00603172    4.32012e-05
14.07    0.00986647    0.00602348    4.30947e-05
14.08    0.00985791    0.00601526    4.29885e-05
14.09    0.00984936    0.00600706    4.28826e-05
14.1    0.00984083    0.00599887    4.2777e-05
14.11    0.00983231    0.0059907    4.26718e-05
14.12    0.00982381    0.00598255    4.25669e-05
14.13    0.00981532    0.00597441    4.24623e-05
14.14    0.00980684    0.00596629    4.2358e-05
14.15    0.00979837    0.00595818    4.2254e-05
14.16    0.00978992    0.00595009    4.21503e-05
14.17    0.00978148    0.00594202    4.2047e-05
14.18    0.00977305    0.00593396    4.19439e-05
14.19    0.00976464    0.00592592    4.18412e-05
14.2    0.00975624    0.0059179    4.17387e-05
14.21    0.00974785    0.00590989    4.16366e-05
14.22    0.00973948    0.00590189    4.15348e-05
14.23    0.00973112    0.00589392    4.14333e-05
14.24    0.00972277    0.00588596    4.1332e-05
14.25    0.00971443    0.00587801    4.12311e-05
14.26    0.00970611    0.00587008    4.11305e-05
14.27    0.0096978    0.00586217    4.10302e-05
14.28    0.0096895    0.00585427    4.09302e-05
14.29    0.00968122    0.00584639    4.08305e-05
14.3    0.00967295    0.00583852    4.0731e-05
14.31    0.00966469    0.00583067    4.06319e-05
14.32    0.00965644    0.00582283    4.05331e-05
14.33    0.00964821    0.00581501    4.04345e-05
14.34    0.00963999    0.00580721    4.03363e-05
14.35    0.00963178    0.00579942    4.02383e-05
14.36    0.00962359    0.00579165    4.01407e-05
14.37    0.0096154    0.00578389    4.00433e-05
14.38    0.00960723    0.00577615    3.99462e-05
14.39    0.00959908    0.00576842    3.98494e-05
14.4    0.00959093    0.00576071    3.97529e-05
14.41    0.0095828    0.00575301    3.96567e-05
14.42    0.00957468    0.00574533    3.95607e-05
14.43    0.00956657    0.00573766    3.9465e-05
14.44    0.00955847    0.00573001    3.93697e-05
14.45    0.00955039    0.00572237    3.92746e-05
14.46    0.00954232    0.00571475    3.91797e-05
14.47    0.00953426    0.00570714    3.90852e-05
14.48    0.00952622    0.00569955    3.89909e-05
14.49    0.00951818    0.00569197    3.8897e-05
14.5    0.00951016    0.00568441    3.88032e-05
14.51    0.00950215    0.00567686    3.87098e-05
14.52    0.00949415    0.00566933    3.86167e-05
14.53    0.00948617    0.00566181    3.85238e-05
14.54    0.00947819    0.00565431    3.84311e-05
14.55    0.00947023    0.00564682    3.83388e-05
14.56    0.00946228    0.00563935    3.82467e-05
14.57    0.00945435    0.00563189    3.81549e-05
14.58    0.00944642    0.00562444    3.80634e-05
14.59    0.00943851    0.00561701    3.79721e-05
14.6    0.00943061    0.00560959    3.78811e-05
14.61    0.00942272    0.00560219    3.77904e-05
14.62    0.00941484    0.00559481    3.76999e-05
14.63    0.00940697    0.00558743    3.76097e-05
14.64    0.00939912    0.00558008    3.75198e-05
14.65    0.00939128    0.00557273    3.74301e-05
14.66    0.00938345    0.0055654    3.73407e-05
14.67    0.00937563    0.00555809    3.72515e-05
14.68    0.00936783    0.00555078    3.71626e-05
14.69    0.00936003    0.0055435    3.7074e-05
14.7    0.00935225    0.00553622    3.69856e-05
14.71    0.00934448    0.00552896    3.68975e-05
14.72    0.00933672    0.00552172    3.68096e-05
14.73    0.00932897    0.00551449    3.6722e-05
14.74    0.00932123    0.00550727    3.66346e-05
14.75    0.00931351    0.00550007    3.65475e-05
14.76    0.00930579    0.00549288    3.64606e-05
14.77    0.00929809    0.0054857    3.6374e-05
14.78    0.0092904    0.00547854    3.62877e-05
14.79    0.00928272    0.00547139    3.62016e-05
14.8    0.00927506    0.00546426    3.61157e-05
14.81    0.0092674    0.00545714    3.60301e-05
14.82    0.00925976    0.00545003    3.59447e-05
14.83    0.00925212    0.00544294    3.58596e-05
14.84    0.0092445    0.00543586    3.57748e-05
14.85    0.00923689    0.00542879    3.56901e-05
14.86    0.00922929    0.00542174    3.56058e-05
14.87    0.0092217    0.0054147    3.55216e-05
14.88    0.00921413    0.00540768    3.54377e-05
14.89    0.00920656    0.00540066    3.53541e-05
14.9    0.00919901    0.00539367    3.52706e-05
14.91    0.00919146    0.00538668    3.51875e-05
14.92    0.00918393    0.00537971    3.51045e-05
14.93    0.00917641    0.00537275    3.50218e-05
14.94    0.0091689    0.00536581    3.49394e-05
14.95    0.0091614    0.00535887    3.48571e-05
14.96    0.00915392    0.00535195    3.47751e-05
14.97    0.00914644    0.00534505    3.46934e-05
14.98    0.00913897    0.00533816    3.46119e-05
14.99    0.00913152    0.00533128    3.45306e-05


==> probab_psd_delta025_tau025_bx.txt <==
 #MC = 10000, #iT = 3, time = 72293.8
0.001    7.98724    1
0.00128909    7.98458    0.999667
0.00166175    7.98057    0.999165
0.00214214    7.97498    0.998465
0.00276141    7.96839    0.997641
0.00355971    7.96385    0.997072
0.00458878    7.96945    0.997773
0.00591534    7.99826    1.00138
0.0076254    8.04952    1.0078
0.00982982    8.06328    1.00952
0.0126715    8.01993    1.00409
0.0163347    8.20548    1.02732
0.0210569    8.02613    1.00487
0.0271442    7.85902    0.983948
0.0349913    7.82183    0.979291
0.0451068    7.78155    0.974249
0.0581467    7.88402    0.987078
0.0749563    7.87294    0.98569
0.0966253    7.50575    0.939718
0.124559    7.07756    0.886109
0.160567    6.64851    0.832392
0.206985    6.09748    0.763403
0.266822    5.24522    0.656701
0.343958    4.25581    0.532827
0.443392    3.24638    0.406446
0.571571    2.51477    0.314849
0.736806    1.77674    0.222447
0.949809    1.19995    0.150233
1.22439    0.752176    0.0941722
1.57834    0.463319    0.0580074
2.03463    0.276477    0.0346148
2.62281    0.155776    0.0195031
3.38104    0.0824801    0.0103265
4.35846    0.0405022    0.00507086
5.61844    0.0184545    0.0023105
7.24267    0.0080168    0.0010037
9.33644    0.00321121    0.000402043
12.0355    0.00125666    0.000157334
15.5148    0.000499646    6.25556e-05
20    0.00019016    2.3808e-05


==> probab_psd_delta025_tau05_bx.txt <==
 #MC = 10000, #iT = 3, time = 19924.3
0.001    6.30417    1
0.00126638    6.29828    0.999067
0.00160372    6.28973    0.99771
0.00203092    6.27806    0.995859
0.00257191    6.26389    0.993612
0.00325702    6.25029    0.991454
0.00412463    6.24343    0.990366
0.00522335    6.24785    0.991067
0.00661474    6.25059    0.991501
0.00837678    6.22233    0.987018
0.0106082    6.21359    0.985632
0.013434    6.31529    1.00176
0.0170125    6.3005    0.999418
0.0215443    6.29119    0.997942
0.0272833    6.2697    0.994532
0.0345511    6.20881    0.984875
0.0437548    6.20286    0.983931
0.0554102    6.25834    0.992731
0.0701704    6.04049    0.958174
0.0888624    5.97068    0.947101
0.112534    5.79847    0.919784
0.14251    5.46777    0.867326
0.180472    5.00075    0.793245
0.228546    4.48883    0.712041
0.289427    3.88635    0.616473
0.366524    3.12119    0.495099
0.464159    2.4255    0.384745
0.587802    1.81304    0.287594
0.74438    1.259    0.19971
0.942668    0.834312    0.132343
1.19378    0.530536    0.0841565
1.51178    0.307761    0.0488187
1.91448    0.169875    0.0269465
2.42446    0.0896169    0.0142155
3.07029    0.0433316    0.00687349
3.88816    0.0199815    0.00316958
4.92388    0.00888644    0.00140961
6.23551    0.00389632    0.000618054
7.89652    0.00160613    0.000254773
10    0.000667994    0.000105961


==> probab_psd_delta025_tau1_bx.txt <==
 #MC = 10000, #iT = 3, time = 4546.55
0.001    4.00413    1
0.00124407    4.00057    0.999111
0.00154771    3.99547    0.997837
0.00192547    3.98849    0.996094
0.00239542    3.97959    0.99387
0.00298007    3.96949    0.991349
0.00370742    3.96002    0.988984
0.0046123    3.95312    0.987261
0.00573803    3.94677    0.985676
0.00713852    3.93211    0.982013
0.00888084    3.91415    0.977528
0.0110484    3.93676    0.983174
0.013745    3.93497    0.982729
0.0170998    3.87568    0.96792
0.0212733    3.95009    0.986503
0.0264655    3.91614    0.978025
0.032925    3.94213    0.984515
0.0409611    3.85371    0.962434
0.0509585    3.87585    0.967963
0.0633961    3.7428    0.934735
0.0788692    3.70688    0.925763
0.098119    3.57199    0.892077
0.122067    3.49591    0.873077
0.15186    3.22467    0.805336
0.188925    2.93021    0.731798
0.235036    2.64021    0.659371
0.292402    2.23215    0.557462
0.363769    1.79952    0.449416
0.452554    1.3927    0.347817
0.56301    0.998858    0.249457
0.700425    0.662286    0.165401
0.871379    0.428785    0.107086
1.08406    0.259915    0.0649118
1.34865    0.145144    0.0362485
1.67781    0.0786388    0.0196394
2.08732    0.0396511    0.00990255
2.59677    0.0192147    0.00479873
3.23057    0.00918081    0.00229283
4.01906    0.00424574    0.00106034
5    0.00192955    0.000481889


==> resA_delta_1.0000_10.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7326689541    0.7219864705 
 0.167    0.6224848489    0.5966252502 
 0.278    0.4985278477    0.4493547040 
 0.464    0.3754675243    0.3000836879 
 0.774    0.2674302398    0.1734013213 
 1.292    0.1821513246    0.0854058177 
 2.154    0.1200845962    0.0359331084 
 3.594    0.0773479179    0.0132418677 
 5.995    0.0489528946    0.0044648634 
10.000    0.0305412946    0.0014451770 


==> resA_delta_1.0000_15.txt <==
    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7327086206    0.7218792281 
 0.200    0.5794773424    0.5459650966 
 0.300    0.4800687620    0.4268005366 
 0.400    0.4103176159    0.3420747833 
 0.500    0.3586448538    0.2796141245 
 0.600    0.3188071622    0.2322482500 
 0.700    0.2871408123    0.1955021776 
 0.800    0.2613539752    0.1664533774 
 0.900    0.2399394445    0.1431220611 
 1.000    0.2218652583    0.1241260065 
 1.100    0.2064010144    0.1084754433 
 1.200    0.1930151740    0.0954461556 
 1.300    0.1813116622    0.0844982557 
 1.400    0.1709892722    0.0752226540 
 1.500    0.1618148459    0.0673048783 
 1.600    0.1536050683    0.0605000737 
 1.700    0.1462138106    0.0546153882 
 1.800    0.1395231460    0.0494973431 
 1.900    0.1334368505    0.0450226382 
 2.000    0.1278756231    0.0410913605 
 2.100    0.1227735159    0.0376219062 
 2.200    0.1180752329    0.0345471375 
 2.300    0.1137340584    0.0318114455 
 2.400    0.1097102518    0.0293684800 
 2.500    0.1059697898    0.0271793828 
 2.600    0.1024833717    0.0252113983 
 2.700    0.0992256252    0.0234367737 
 2.800    0.0961744681    0.0218318816 
 2.900    0.0933105899    0.0203765163 
 3.000    0.0906170295    0.0190533239 
 3.100    0.0880788268    0.0178473400 
 3.200    0.0856827354    0.0167456113 
 3.300    0.0834169834    0.0157368847 
 3.400    0.0812710730    0.0148113502 
 3.500    0.0792356119    0.0139604284 
 3.600    0.0773021714    0.0131765921 
 3.700    0.0754631650    0.0124532181 
 3.800    0.0737117457    0.0117844618 
 3.900    0.0720417178    0.0111651515 
 4.000    0.0704474606    0.0105906996 
 4.100    0.0689238630    0.0100570257 
 4.200    0.0674662672    0.0095604926 
 4.300    0.0660704188    0.0090978501 
 4.400    0.0647324241    0.0086661879 
 4.500    0.0634487127    0.0082628941 
 4.600    0.0622160042    0.0078856203 
 4.700    0.0610312792    0.0075322503 
 4.800    0.0598917539    0.0072008739 
 4.900    0.0587948575    0.0068897639 
 5.000    0.0577382119    0.0065973550 
 5.100    0.0567196141    0.0063222273 
 5.200    0.0557370201    0.0060630896 
 5.300    0.0547885308    0.0058187667 
 5.400    0.0538723796    0.0055881868 
 5.500    0.0529869206    0.0053703713 
 5.600    0.0521306187    0.0051644250 
 5.700    0.0513020401    0.0049695285 
 5.800    0.0504998442    0.0047849299 
 5.900    0.0497227764    0.0046099391 
 6.000    0.0489696606    0.0044439213 
 6.100    0.0482393939    0.0042862925 
 6.200    0.0475309404    0.0041365141 
 6.300    0.0468433262    0.0039940892 
 6.400    0.0461756353    0.0038585589 
 6.500    0.0455270047    0.0037294987 
 6.600    0.0448966210    0.0036065154 
 6.700    0.0442837169    0.0034892449 
 6.800    0.0436875677    0.0033773491 
 6.900    0.0431074884    0.0032705143 
 7.000    0.0425428314    0.0031684486 
 7.100    0.0419929834    0.0030708807 
 7.200    0.0414573635    0.0029775577 
 7.300    0.0409354212    0.0028882439 
 7.400    0.0404266339    0.0028027195 
 7.500    0.0399305057    0.0027207792 
 7.600    0.0394465655    0.0026422310 
 7.700    0.0389743653    0.0025668957 
 7.800    0.0385134790    0.0024946050 
 7.900    0.0380635012    0.0024252018 
 8.000    0.0376240454    0.0023585385 
 8.100    0.0371947435    0.0022944766 
 8.200    0.0367752446    0.0022328862 
 8.300    0.0363652135    0.0021736452 
 8.400    0.0359643307    0.0021166389 
 8.500    0.0355722907    0.0020617592 
 8.600    0.0351888015    0.0020089044 
 8.700    0.0348135840    0.0019579787 
 8.800    0.0344463713    0.0019088919 
 8.900    0.0340869078    0.0018615588 
 9.000    0.0337349487    0.0018158989 
 9.100    0.0333902596    0.0017718364 
 9.200    0.0330526156    0.0017292994 
 9.300    0.0327218014    0.0016882202 
 9.400    0.0323976100    0.0016485346 
 9.500    0.0320798431    0.0016101817 
 9.600    0.0317683101    0.0015731042 
 9.700    0.0314628280    0.0015372474 
 9.800    0.0311632207    0.0015025597 
 9.900    0.0308693193    0.0014689920 
10.000    0.0305809610    0.0014364978 


==> resB_delta_1.0000_10.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7250833673    0.7827345533 
 0.167    0.6119593194    0.6751688824 
 0.278    0.4849409793    0.5393822328 
 0.464    0.3593074787    0.3887442416 
 0.774    0.2497975222    0.2466461558 
 1.292    0.1645186069    0.1355981232 
 2.154    0.1039245506    0.0646104355 
 3.594    0.0637610495    0.0272274520 
 5.995    0.0384273651    0.0105100829 
10.000    0.0229557077    0.0038549947 


==> resB_delta_1.0000_15.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7251037813    0.7827425839 
 0.200    0.5678220995    0.6298453419 
 0.300    0.4660213951    0.5177158577 
 0.400    0.3947772921    0.4328517429 
 0.500    0.3421482024    0.3669985711 
 0.600    0.3016962738    0.3148461783 
 0.700    0.2696443639    0.2728367824 
 0.800    0.2436303001    0.2385062669 
 0.900    0.2221011061    0.2101001777 
 1.000    0.2039938860    0.1863397853 
 1.100    0.1885566789    0.1662741959 
 1.200    0.1752425385    0.1491838676 
 1.300    0.1636441458    0.1345159273 
 1.400    0.1534519442    0.1218397703 
 1.500    0.1444264836    0.1108159386 
 1.600    0.1363796491    0.1011739017 
 1.700    0.1291616124    0.0926959287 
 1.800    0.1226515707    0.0852052079 
 1.900    0.1167510483    0.0785569763 
 2.000    0.1113789717    0.0726318157 
 2.100    0.1064679915    0.0673305299 
 2.200    0.1019617005    0.0625701891 
 2.300    0.0978125001    0.0582810481 
 2.400    0.0939799485    0.0544041226 
 2.500    0.0904294660    0.0508892694 
 2.600    0.0871313117    0.0476936526 
 2.700    0.0840597670    0.0447805118 
 2.800    0.0811924792    0.0421181633 
 2.900    0.0785099293    0.0396791886 
 3.000    0.0759949976    0.0374397685 
 3.100    0.0736326066    0.0353791355 
 3.200    0.0714094264    0.0334791203 
 3.300    0.0693136286    0.0317237742 
 3.400    0.0673346817    0.0300990545 
 3.500    0.0654631782    0.0285925598 
 3.600    0.0636906889    0.0271933070 
 3.700    0.0620096395    0.0258915427 
 3.800    0.0604132050    0.0246785836 
 3.900    0.0588952195    0.0235466792 
 4.000    0.0574500989    0.0224888957 
 4.100    0.0560727739    0.0214990157 
 4.200    0.0547586322    0.0205714520 
 4.300    0.0535034685    0.0197011730 
 4.400    0.0523034402    0.0188836387 
 4.500    0.0511550298    0.0181147441 
 4.600    0.0500550112    0.0173907714 
 4.700    0.0490004198    0.0167083466 
 4.800    0.0479885272    0.0160644028 
 4.900    0.0470168179    0.0154561475 
 5.000    0.0460829691    0.0148810341 
 5.100    0.0451848325    0.0143367363 
 5.200    0.0443204185    0.0138211258 
 5.300    0.0434878818    0.0133322530 
 5.400    0.0426855082    0.0128683291 
 5.500    0.0419117040    0.0124277106 
 5.600    0.0411649848    0.0120088859 
 5.700    0.0404439670    0.0116104623 
 5.800    0.0397473588    0.0112311553 
 5.900    0.0390739533    0.0108697792 
 6.000    0.0384226212    0.0105252373 
 6.100    0.0377923052    0.0101965149 
 6.200    0.0371820137    0.0098826716 
 6.300    0.0365908163    0.0095828353 
 6.400    0.0360178393    0.0092961961 
 6.500    0.0354622607    0.0090220010 
 6.600    0.0349233073    0.0087595498 
 6.700    0.0344002506    0.0085081899 
 6.800    0.0338924039    0.0082673132 
 6.900    0.0333991193    0.0080363522 
 7.000    0.0329197847    0.0078147771 
 7.100    0.0324538221    0.0076020924 
 7.200    0.0320006844    0.0073978347 
 7.300    0.0315598539    0.0072015701 
 7.400    0.0311308404    0.0070128918 
 7.500    0.0307131790    0.0068314187 
 7.600    0.0303064289    0.0066567928 
 7.700    0.0299101716    0.0064886779 
 7.800    0.0295240097    0.0063267581 
 7.900    0.0291475655    0.0061707362 
 8.000    0.0287804796    0.0060203323 
 8.100    0.0284224104    0.0058752830 
 8.200    0.0280730324    0.0057353400 
 8.300    0.0277320353    0.0056002689 
 8.400    0.0273991237    0.0054698486 
 8.500    0.0270740157    0.0053438703 
 8.600    0.0267564422    0.0052221367 
 8.700    0.0264461463    0.0051044612 
 8.800    0.0261428826    0.0049906672 
 8.900    0.0258464166    0.0048805878 
 9.000    0.0255565241    0.0047740645 
 9.100    0.0252729904    0.0046709474 
 9.200    0.0249956101    0.0045710942 
 9.300    0.0247241867    0.0044743700 
 9.400    0.0244585316    0.0043806466 
 9.500    0.0241984642    0.0042898023 
 9.600    0.0239438114    0.0042017216 
 9.700    0.0236944071    0.0041162946 
 9.800    0.0234500917    0.0040334166 
 9.900    0.0232107123    0.0039529883 
10.000    0.0229761217    0.0038749148 


==> resC_delta_1.0000_10.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7194461773    0.8226323556 
 0.167    0.6041373259    0.7296974265 
 0.278    0.4748439675    0.6067171764 
 0.464    0.3472982234    0.4614724323 
 0.774    0.2366938582    0.3134133925 
 1.292    0.1514149430    0.1867670001 
 2.154    0.0919152953    0.0972672852 
 3.594    0.0536640377    0.0448499246 
 5.995    0.0306053717    0.0187956275 
10.000    0.0173185177    0.0073727802 


==> resC_delta_1.0000_15.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7194549447    0.8226988201 
 0.200    0.5591646435    0.6894889016 
 0.300    0.4555870812    0.5865601433 
 0.400    0.3832340174    0.5052196122 
 0.500    0.3298945723    0.4397387045 
 0.600    0.2889863915    0.3861999310 
 0.700    0.2566480895    0.3418412664 
 0.800    0.2304652430    0.3046647794 
 0.900    0.2088508777    0.2731933337 
 1.000    0.1907191200    0.2463140513 
 1.100    0.1753019958    0.2231745816 
 1.200    0.1620411138    0.2031125843 
 1.300    0.1505208031    0.1856067048 
 1.400    0.1404253047    0.1702418098 
 1.500    0.1315104952    0.1566838988 
 1.600    0.1235846940    0.1446617094 
 1.700    0.1164953250    0.1339530380 
 1.800    0.1101194490    0.1243744351 
 1.900    0.1043569180    0.1157733509 
 2.000    0.0991253416    0.1080220846 
 2.100    0.0943563296    0.1010130761 
 2.200    0.0899926492    0.0946552093 
 2.300    0.0859860463    0.0888708857 
 2.400    0.0822955580    0.0835936886 
 2.500    0.0788861913    0.0787665055 
 2.600    0.0757278784    0.0743400088 
 2.700    0.0727946435    0.0702714186 
 2.800    0.0700639330    0.0665234886 
 2.900    0.0675160728    0.0630636706 
 3.000    0.0651338255    0.0598634230 
 3.100    0.0629020266    0.0568976346 
 3.200    0.0608072839    0.0541441429 
 3.300    0.0588377272    0.0515833292 
 3.400    0.0569828000    0.0491977775 
 3.500    0.0552330833    0.0469719853 
 3.600    0.0535801478    0.0448921172 
 3.700    0.0520164281    0.0429457955 
 3.800    0.0505351154    0.0411219201 
 3.900    0.0491300663    0.0394105142 
 4.000    0.0477957237    0.0378025909 
 4.100    0.0465270492    0.0362900385 
 4.200    0.0453194646    0.0348655202 
 4.300    0.0441688007    0.0335223873 
 4.400    0.0430712531    0.0322546037 
 4.500    0.0420233437    0.0310566796 
 4.600    0.0410218864    0.0299236134 
 4.700    0.0400639576    0.0288508407 
 4.800    0.0391468700    0.0278341894 
 4.900    0.0382681490    0.0268698404 
 5.000    0.0374255131    0.0259542920 
 5.100    0.0366168545    0.0250843293 
 5.200    0.0358402241    0.0242569964 
 5.300    0.0350938162    0.0234695718 
 5.400    0.0343759561    0.0227195468 
 5.500    0.0336850885    0.0220046055 
 5.600    0.0330197669    0.0213226077 
 5.700    0.0323786446    0.0206715733 
 5.800    0.0317604664    0.0200496678 
 5.900    0.0311640607    0.0194551899 
 6.000    0.0305883331    0.0188865602 
 6.100    0.0300322599    0.0183423107 
 6.200    0.0294948827    0.0178210757 
 6.300    0.0289753033    0.0173215835 
 6.400    0.0284726792    0.0168426483 
 6.500    0.0279862192    0.0163831640 
 6.600    0.0275151797    0.0159420973 
 6.700    0.0270588613    0.0155184825 
 6.800    0.0266166053    0.0151114159 
 6.900    0.0261877912    0.0147200514 
 7.000    0.0257718339    0.0143435961 
 7.100    0.0253681808    0.0139813062 
 7.200    0.0249763105    0.0136324835 
 7.300    0.0245957295    0.0132964722 
 7.400    0.0242259715    0.0129726557 
 7.500    0.0238665949    0.0126604539 
 7.600    0.0235171812    0.0123593207 
 7.700    0.0231773339    0.0120687415 
 7.800    0.0228466769    0.0117882313 
 7.900    0.0225248531    0.0115173323 
 8.000    0.0222115233    0.0112556126 
 8.100    0.0219063654    0.0110026639 
 8.200    0.0216090727    0.0107581004 
 8.300    0.0213193537    0.0105215573 
 8.400    0.0210369309    0.0102926893 
 8.500    0.0207615396    0.0100711693 
 8.600    0.0204929279    0.0098566874 
 8.700    0.0202308554    0.0096489499 
 8.800    0.0199750927    0.0094476782 
 8.900    0.0197254210    0.0092526078 
 9.000    0.0194816312    0.0090634876 
 9.100    0.0192435234    0.0088800790 
 9.200    0.0190109068    0.0087021553 
 9.300    0.0187835985    0.0085295008 
 9.400    0.0185614238    0.0083619103 
 9.500    0.0183442154    0.0081991884 
 9.600    0.0181318130    0.0080411491 
 9.700    0.0179240629    0.0078876151 
 9.800    0.0177208181    0.0077384174 
 9.900    0.0175219373    0.0075933948 
10.000    0.0173272851    0.0074523936 


==> resD_delta_1.0000_10.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7148546074    0.8509109031 
 0.167    0.5977662032    0.7697318724 
 0.278    0.4666198106    0.6586486159 
 0.464    0.3375165175    0.5212635575 
 0.774    0.2260207412    0.3726577205 
 1.292    0.1407418260    0.2361540929 
 2.154    0.0821335895    0.1316183054 
 3.594    0.0454398808    0.0649682920 
 5.995    0.0242342489    0.0289683807 
10.000    0.0127269478    0.0119676394 


==> resD_delta_1.0000_15.txt <==
#    xi      Fstick(xi)      Fslide(xi) 
 0.100    0.7147651358    0.8508126375 
 0.200    0.5519770017    0.7336445953 
 0.300    0.4469242465    0.6397028338 
 0.400    0.3736504950    0.5630841639 
 0.500    0.3197212946    0.4996867329 
 0.600    0.2784343216    0.4465776538 
 0.700    0.2458582496    0.4016085826 
 0.800    0.2195352752    0.3631729531 
 0.900    0.1978501985    0.3300476139 
 1.000    0.1796980692    0.3012865925 
 1.100    0.1642976183    0.2761480718 
 1.200    0.1510809528    0.2540431065 
 1.300    0.1396254677    0.2344989186 
 1.400    0.1296102548    0.2171321782 
 1.500    0.1207873106    0.2016292538 
 1.600    0.1129619944    0.1877314135 
 1.700    0.1059794486    0.1752235963 
 1.800    0.0997149604    0.1639257938 
 1.900    0.0940669934    0.1536863674 
 2.000    0.0889520639    0.1443768160 
 2.100    0.0843009176    0.1358876422 
 2.200    0.0800556362    0.1281250608 
 2.300    0.0761674212    0.1210083565 
 2.400    0.0725948775    0.1144677491 
 2.500    0.0693026689    0.1084426560 
 2.600    0.0662604559    0.1028802702 
 2.700    0.0634420493    0.0977343889 
 2.800    0.0608247287    0.0929644443 
 2.900    0.0583886913    0.0885346962 
 3.000    0.0561166021    0.0844135575 
 3.100    0.0539932241    0.0805730269 
 3.200    0.0520051135    0.0769882105 
 3.300    0.0501403655    0.0736369163 
 3.400    0.0483884026    0.0704993096 
 3.500    0.0467397965    0.0675576179 
 3.600    0.0451861176    0.0647958791 
 3.700    0.0437198079    0.0621997242 
 3.800    0.0423340724    0.0597561901 
 3.900    0.0410227859    0.0574535577 
 4.000    0.0397804140    0.0552812110 
 4.100    0.0386019439    0.0532295153 
 4.200    0.0374828257    0.0512897096 
 4.300    0.0364189203    0.0494538138 
 4.400    0.0354064549    0.0477145463 
 4.500    0.0344419839    0.0460652518 
 4.600    0.0335223548    0.0444998381 
 4.700    0.0326446778    0.0430127197 
 4.800    0.0318062996    0.0415987681 
 4.900    0.0310047800    0.0402532674 
 5.000    0.0302378712    0.0389718756 
 5.100    0.0295034996    0.0377505891 
 5.200    0.0287997494    0.0365857120 
 5.300    0.0281248479    0.0354738277 
 5.400    0.0274771531    0.0344117743 
 5.500    0.0268551415    0.0333966221 
 5.600    0.0262573982    0.0324256534 
 5.700    0.0256826073    0.0314963442 
 5.800    0.0251295437    0.0306063481 
 5.900    0.0245970653    0.0297534816 
 6.000    0.0240841064    0.0289357103 
 6.100    0.0235896715    0.0281511375 
 6.200    0.0231128296    0.0273979924 
 6.300    0.0226527093    0.0266746208 
 6.400    0.0222084940    0.0259794758 
 6.500    0.0217794180    0.0253111097 
 6.600    0.0213647624    0.0246681661 
 6.700    0.0209638517    0.0240493736 
 6.800    0.0205760508    0.0234535389 
 6.900    0.0202007619    0.0228795418 
 7.000    0.0198374219    0.0223263292 
 7.100    0.0194854999    0.0217929109 
 7.200    0.0191444952    0.0212783548 
 7.300    0.0188139350    0.0207817830 
 7.400    0.0184933725    0.0203023681 
 7.500    0.0181823853    0.0198393296 
 7.600    0.0178805738    0.0193919308 
 7.700    0.0175875595    0.0189594763 
 7.800    0.0173029841    0.0185413083 
 7.900    0.0170265075    0.0181368052 
 8.000    0.0167578074    0.0177453788 
 8.100    0.0164965778    0.0173664719 
 8.200    0.0162425278    0.0169995568 
 8.300    0.0159953812    0.0166441334 
 8.400    0.0157548753    0.0162997273 
 8.500    0.0155207602    0.0159658882 
 8.600    0.0152927978    0.0156421887 
 8.700    0.0150707616    0.0153282226 
 8.800    0.0148544355    0.0150236041 
 8.900    0.0146436136    0.0147279660 
 9.000    0.0144380995    0.0144409592 
 9.100    0.0142377055    0.0141622512 
 9.200    0.0140422527    0.0138915255 
 9.300    0.0138515700    0.0136284803 
 9.400    0.0136654939    0.0133728282 
 9.500    0.0134838680    0.0131242950 
 9.600    0.0133065429    0.0128826189 
 9.700    0.0131333754    0.0126475504 
 9.800    0.0129642283    0.0124188508 
 9.900    0.0127989706    0.0121962924 
10.000    0.0126374763    0.0119796575 


==> runlambdaproblem_delta0.015625_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2    15.4521     0.7367     657025     0.2984     0.4189     1.0124     0.0309     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4    32.0148     1.4917    1313409     0.3681     0.5079     1.0081     0.0371     0.7731     0.7572     0.7325     0.7611     0.0697     0.0890     0.0043     0.0062
         8   101.9802     4.3709    2626177     0.4220     0.5753     1.0049     0.0418     0.6944     0.6798     0.4587     0.6826     0.0539     0.0674     0.0031     0.0047
        16   643.3550   103.6773    5251713     0.4595     0.6211     1.0035     0.0450     0.0000     0.0000     0.0000     0.0000     0.0374     0.0458     0.0014     0.0032


==> runlambdaproblem_delta0.03125_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     3.0282     0.1651     164673     0.3103     0.4447     1.0226     0.0334     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     6.0870     0.2939     329025     0.3791     0.5307     1.0147     0.0390     0.7515     0.7288     0.7073     0.7380     0.0688     0.0861     0.0080     0.0056
         8    12.3848     0.6461     657729     0.4308     0.5935     1.0091     0.0431     0.6716     0.6499     0.6911     0.6554     0.0517     0.0627     0.0056     0.0041
        16    25.5362     1.3318    1315137     0.4655     0.6343     1.0052     0.0458     0.6197     0.5970     0.7257     0.6005     0.0347     0.0408     0.0039     0.0027
        32    80.3738     3.7476    2629953     0.4870     0.6586     1.0024     0.0475     0.6015     0.5789     0.5266     0.5824     0.0215     0.0243     0.0028     0.0016
        64   456.7639    38.5556    5259585     0.4999     0.6727     1.0009     0.0484     0.0000     0.0000     0.0000     0.0000     0.0129     0.0141     0.0015     0.0009


==> runlambdaproblem_delta0.0625_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.6503     0.0355      41377     0.3244     0.4754     1.0412     0.0368     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     1.3267     0.0793      82593     0.3921     0.5579     1.0259     0.0414     0.7266     0.6953     0.6935     0.7209     0.0678     0.0825     0.0154     0.0046
         8     2.5484     0.1473     165025     0.4414     0.6153     1.0152     0.0447     0.6571     0.6283     0.6183     0.6428     0.0492     0.0574     0.0106     0.0033
        16     5.5320     0.2858     329889     0.4737     0.6513     1.0086     0.0468     0.6122     0.5835     0.6022     0.5925     0.0324     0.0361     0.0066     0.0021
        32    10.7965     0.5537     659617     0.4935     0.6724     1.0047     0.0481     0.5887     0.5607     0.5508     0.5677     0.0198     0.0210     0.0040     0.0013
        64    22.0495     1.1411    1319073     0.5052     0.6842     1.0025     0.0488     0.5739     0.5476     0.5046     0.5535     0.0117     0.0118     0.0022     0.0007
       128    56.1964     2.4941    2637985     0.5119     0.6906     1.0014     0.0492     0.5421     0.5114     0.6944     0.5117     0.0067     0.0065     0.0011     0.0004
       256   255.1959    12.6411    5275809     0.5155     0.6939     1.0006     0.0494     0.5477     0.5282     0.4780     0.5320     0.0036     0.0033     0.0008     0.0002
       512  1213.2324   229.7569   10551457     0.5175     0.6957     1.0002     0.0495     0.0000     0.0000     0.0000     0.0000     0.0020     0.0017     0.0004     0.0001


==> runlambdaproblem_delta0.125_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.2149     0.0093      10449     0.3459     0.5152     1.0736     0.0427     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.3002     0.0179      20817     0.4121     0.5933     1.0444     0.0450     0.6966     0.6573     0.6579     0.7858     0.0663     0.0781     0.0292     0.0023
         8     0.5754     0.0326      41553     0.4583     0.6446     1.0252     0.0468     0.6334     0.5987     0.5957     0.6533     0.0461     0.0513     0.0192     0.0018
        16     1.1871     0.0658      83025     0.4875     0.6753     1.0137     0.0480     0.5939     0.5622     0.5641     0.5909     0.0292     0.0307     0.0115     0.0012
        32     2.4843     0.1112     165969     0.5049     0.6926     1.0072     0.0487     0.5684     0.5405     0.5408     0.5581     0.0174     0.0173     0.0065     0.0007
        64     4.8864     0.2513     331857     0.5147     0.7020     1.0037     0.0491     0.5492     0.5267     0.5240     0.5381     0.0099     0.0093     0.0035     0.0004
       128    10.5772     0.4398     663633     0.5201     0.7069     1.0019     0.0493     0.5329     0.5165     0.5153     0.5234     0.0054     0.0049     0.0018     0.0002
       256    19.6910     0.9452    1327185     0.5230     0.7094     1.0010     0.0494     0.5190     0.5077     0.5166     0.5105     0.0029     0.0025     0.0009     0.0001
       512    48.3309     2.0153    2654289     0.5245     0.7107     1.0005     0.0495     2.7372     4.0081   -12.5272     6.0783     0.0015     0.0013     0.0005     0.0001
      1024   152.4692     6.2253    5308497     0.5286     0.7159     1.0066     0.0498    -0.7190    -0.8110    -1.0612    -0.8749     0.0041     0.0052     0.0061     0.0003
      2048   544.1602    98.0732   10616913     0.5257     0.7117     1.0001     0.0495     0.0000     0.0000     0.0000     0.0000     0.0029     0.0042     0.0065     0.0003


==> runlambdaproblem_delta0.25_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.0496     0.0143       2665     0.3875     0.5720     1.1278     0.0540     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.0772     0.0029       5289     0.4498     0.6435     1.0732     0.0509     0.6535     0.6136     0.6126     0.3448     0.0622     0.0715     0.0546     0.0031
         8     0.1522     0.0051      10537     0.4904     0.6874     1.0397     0.0498     0.5965     0.5646     0.5643     0.3557     0.0407     0.0439     0.0335     0.0011
        16     0.3041     0.0220      21033     0.5147     0.7122     1.0208     0.0494     0.5612     0.5369     0.5368     0.3744     0.0243     0.0248     0.0189     0.0004
        32     0.6902     0.0330      42025     0.5283     0.7255     1.0107     0.0493     0.5375     0.5207     0.5207     0.3999     0.0136     0.0133     0.0101     0.0001
        64     1.3453     0.0604      84009     0.5356     0.7324     1.0054     0.0492     0.5214     0.5113     0.5112     0.4289     0.0073     0.0069     0.0053     0.0001
       128     2.7091     0.1061     167977     0.5394     0.7360     1.0027     0.0492     0.5113     0.5057     0.5062     0.4570     0.0038     0.0035     0.0027     0.0000
       256     5.4104     0.2287     335913     0.5414     0.7378     1.0014     0.0492     0.5062     0.5036     0.5019     0.4682     0.0020     0.0018     0.0014     0.0000
       512    10.5498     0.3975     671785     0.5424     0.7387     1.0007     0.0492     0.5036     0.5026     0.4996     0.4740     0.0010     0.0009     0.0007     0.0000
      1024    19.9069     0.7650    1343529     0.5429     0.7391     1.0003     0.0492     0.4978     0.4952     0.5107     0.5596     0.0005     0.0005     0.0003     0.0000
      2048    42.2413     1.4052    2687017     0.5431     0.7393     1.0002     0.0492     0.4808     0.4705     0.5523     0.8170     0.0002     0.0002     0.0002     0.0000
      4096   101.9973     3.5747    5373993     0.5432     0.7394     1.0001     0.0492     0.5397     0.5605     0.4110     0.1270     0.0001     0.0001     0.0001     0.0000
      8192   427.1088    15.4797   10747945     0.5433     0.7395     1.0000     0.0492     0.0000     0.0000     0.0000     0.0000     0.0001     0.0001     0.0000     0.0000


==> runlambdaproblem_delta0.5_data.txt <==
         p    factor.       inv.  grid size     pstick   P|eta|<1     Eeta^2       Ev^2         r1         r2         r3         r4       err1       err2       err3       err4
         2     0.0125     0.0002        693     0.4766     0.6590     1.2075     0.0779     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000
         4     0.0457     0.0004       1365     0.5275     0.7192     1.1120     0.0612     0.5779     0.5655     0.5649     0.4291     0.0510     0.0602     0.0955     0.0167
         8     0.0485     0.0040       2709     0.5570     0.7533     1.0580     0.0540     0.5321     0.5295     0.5293     0.4552     0.0295     0.0341     0.0540     0.0072
        16     0.0761     0.0032       5397     0.5727     0.7713     1.0294     0.0507     0.5093     0.5124     0.5124     0.4743     0.0157     0.0180     0.0286     0.0033
        32     0.1269     0.0032      10773     0.5807     0.7805     1.0148     0.0492     0.5001     0.5050     0.5049     0.4861     0.0080     0.0092     0.0146     0.0015
        64     0.3246     0.0073      21525     0.5847     0.7852     1.0074     0.0484     0.4978     0.5019     0.5019     0.4927     0.0040     0.0047     0.0074     0.0008
       128     0.6325     0.0242      43029     0.5867     0.7875     1.0037     0.0480     0.4980     0.5007     0.5008     0.4962     0.0020     0.0023     0.0037     0.0004
       256     1.1762     0.0466      86037     0.5877     0.7887     1.0019     0.0479     0.4991     0.5007     0.5000     0.4979     0.0010     0.0012     0.0019     0.0002
       512     2.1889     0.0758     172053     0.5882     0.7893     1.0009     0.0478     0.5006     0.5016     0.4990     0.4985     0.0005     0.0006     0.0009     0.0001
      1024     4.3733     0.1412     344085     0.5884     0.7896     1.0005     0.0477     0.5010     0.5016     0.4988     0.4989     0.0002     0.0003     0.0005     0.0000
      2048     8.7468     0.2670     688149     0.5885     0.7897     1.0002     0.0477     0.4819     0.4798     0.5164     0.5077     0.0001     0.0001     0.0002     0.0000
      4096    17.7679     0.5251    1376277     0.5886     0.7898     1.0001     0.0477     0.4233     0.4134     0.5651     0.5319     0.0001     0.0001     0.0001     0.0000
      8192    35.0529     0.9898    2752533     0.5886     0.7898     1.0000     0.0477     0.0000     0.0000     0.0000     0.0000     0.0000     0.0000     0.0001     0.0000


==> tcorr,b=x-v.txt <==
#tau     mud=1   mud=0.75  mud=0.5  mud=0.25
1        0.9287    1.6621  1.4912   1.2868	
0.5      1.3560    2.4678  2.2115   1.9368
0.25     1.7588    3.1026  2.6875   2.2847  
0.125    1.9541    3.3711  2.8706   2.4007
0.0625   2.0151    3.4443  2.9072   2.4312
0.03125  2.0273    3.4443  2.9072   2.4312
0.015625 2.0151    3.4443  2.9072   2.4312

==> tcorr,b=x-v_true.txt <==
#tau     mud=1   mud=0.75  mud=0.5  mud=0.25
1	1.07677398514052	0.601648516936406	0.670600858369099	0.777121541809139
0.5	0.737463126843658	0.405219223599968	0.452181777074384	0.516315572077654
0.25	0.568569479190357	0.322310320376458	0.372093023255814	0.437694226813148
0.125	0.511744537127066	0.296639079232298	0.348359228035951	0.416545174324155
0.0625	0.496253287678031	0.290334755973638	0.343973582828839	0.411319512997697
0.03125	0.493266906723228	0.290334755973638	0.343973582828839	0.411319512997697
0.015625	0.496253287678031	0.290334755973638	0.343973582828839	0.411319512997697


==> tcorr,b=x.txt <==
#tau     
1        0.6839	
0.5      0.7230
0.25     0.7339  
0.125    0.7339
0.0625   0.7308
0.03125  0.7308
0.015625 0.7308


    
    
    
    

==> tcorr,b=x_true.txt <==
1	1.46220207632695
0.5	1.38312586445367
0.25	1.36258345823682
0.125	1.36258345823682
0.0625	1.36836343732895
0.03125	1.36836343732895
0.015625	1.36836343732895

